cuTeSpMM: Accelerating Sparse-Dense Matrix Multiplication using GPU Tensor Cores

Many recent GPUs feature matrix multiplication engines (aka Tensor Core Units or TCUs) that perform small fixed-size matrix-matrix products at very high throughput. They have been used very effectively to speed up dense matrix-matrix multiplication libraries like Nvidia's cuBLAS, enabling significantly higher performance over use of the traditional scalar GPU cores. There also been recent interest in using these dense TCUs for the important sparse-dense matrix-matrix multiplication (SpMM) kernel via explicit zero-filling. However, an examination of the attainable performance of TC-GNN, the state-of-the-art TCU-enhanced SpMM implementation, indicates that for a substantial majority of the sparse matrices in the SuiteSparse collection, the achieved performance falls significantly short of the state-of-the-art SpMM kernels that only utilize scalar cores. In this paper, we therefore address the question: Can dense TCUs be effectively used to accelerate SpMM for a range of sparse matrices arising from multiple application domains, such as those found in the SuiteSparse matrix collection? We answer this question in the affirmative by developing a very efficient TCU-based GPU kernel - cuTeSpMM (cuda Tensor core SpMM) that achieves substantially higher performance over TC-GNN. We also develop a notion of the TCU-Synergy of a sparse-matrix, based on its non-zero structure and a modeled Operational Intensity. For sparse matrices with high TCU-synergy, cuTeSpMM outperforms state-of-the-art scalar-core SpMM implementations, while achieving only slightly lower performance on matrices with low TCU-Synergy.

==> figs/plots/_hists_cuteSpMM-speedup/h100_data.csv <==
matrix_name,m,k,nnz,n,TM,TN,cuteSpMM,num_bricks,num_active_cols,average_nnz_col,average_nnz_brick,num_waves_before,num_waves_after,num_row_panels,cuCOO,cuCSR,cuELLBlk,gespmmPARREDUCE-NNZBALANCE,gespmmPARREDUCE-ROWBALANCE,gespmmROWCACHING-NNZBALANCE,gespmmROWCACHING-ROWBALANCE,gespmmSEQREDUCE-NNZBALANCE,gespmmSEQREDUCE-ROWBALANCE,nnz_col_category,gespmm,best-CUDA,best-TCU,ALL_speedup,CUDA_speedup,TCU_speedup
Delor338K,343236.0,887058.0,4211599.0,16,16,4,2317.89,242888,945796,4.45,17.34,0.0,0.0,0,389.89,399.89,65.73,93.0,300.49,1474.13,300.31,378.33,1473.1,High,1474.13,1474.13,65.73,1.5723782841404759,1.5723782841404759,35.26380648105887
Delor338K,343236.0,887058.0,4211599.0,32,16,4,3324.07,242888,945796,4.45,17.34,0.0,0.0,0,771.14,800.38,159.97,91.87,296.91,1671.27,297.09,453.64,1669.28,High,1671.27,1671.27,159.97,1.9889485241762255,1.9889485241762255,20.779333625054697
Delor338K,343236.0,887058.0,4211599.0,64,16,4,4014.87,242888,945796,4.45,17.34,0.0,0.0,0,1501.86,1553.95,283.58,240.9,305.11,1129.27,1086.44,92.05,1731.57,High,1731.57,1731.57,283.58,2.3186299138931723,2.3186299138931723,14.157803794343748
Delor338K,343236.0,887058.0,4211599.0,128,16,4,4325.13,242888,945796,4.45,17.34,0.0,0.0,0,2649.64,2732.14,361.9,242.57,311.08,2069.33,2048.19,93.73,1741.77,High,2069.33,2732.14,361.9,1.5830557731302204,1.5830557731302204,11.951174357557337
Delor338K,343236.0,887058.0,4211599.0,256,16,4,4385.65,242888,945796,4.45,17.34,0.0,0.0,0,2655.59,2781.43,373.15,243.28,314.89,2096.43,2075.19,94.59,1732.63,High,2096.43,2781.43,373.15,1.5767608748018105,1.5767608748018105,11.753048371968378
Delor338K,343236.0,887058.0,4211599.0,512,16,4,4401.55,242888,945796,4.45,17.34,0.0,0.0,0,2658.63,2802.42,374.11,243.46,316.54,2807.79,2560.24,94.6,1733.32,High,2807.79,2807.79,374.11,1.5676207978516912,1.5676207978516912,11.76538985859774
fullb,199187.0,199187.0,11708077.0,16,16,4,4518.75,411241,1632545,7.17,28.47,0.0,0.0,0,423.7,480.63,253.03,240.82,1003.18,2175.01,1001.72,585.23,2174.2,High,2175.01,2175.01,253.03,2.0775766548199774,2.0775766548199774,17.85855432162194
fullb,199187.0,199187.0,11708077.0,32,16,4,7163.09,411241,1632545,7.17,28.47,0.0,0.0,0,827.37,937.58,1109.82,233.76,838.57,2723.13,838.0,684.5,2724.08,High,2724.08,2724.08,1109.82,2.6295446536078235,2.6295446536078235,6.454280874376026
fullb,199187.0,199187.0,11708077.0,64,16,4,8234.98,411241,1632545,7.17,28.47,0.0,0.0,0,1608.03,1806.8,2072.68,344.49,755.06,1424.38,2486.19,217.16,2809.04,High,2809.04,2809.04,2072.68,2.9315994076268046,2.9315994076268046,3.973107281394137
fullb,199187.0,199187.0,11708077.0,128,16,4,9112.23,411241,1632545,7.17,28.47,0.0,0.0,0,2941.64,3297.7,2476.2,349.97,790.48,2664.11,4412.31,219.89,2847.38,High,4412.31,4412.31,2476.2,2.065183543314046,2.065183543314046,3.6799248849042887
fullb,199187.0,199187.0,11708077.0,256,16,4,9344.5,411241,1632545,7.17,28.47,0.0,0.0,0,2952.67,3346.96,2532.61,354.11,809.19,2708.36,4498.46,221.12,2783.45,High,4498.46,4498.46,2532.61,2.0772664422935847,2.0772664422935847,3.689671919482273
fullb,199187.0,199187.0,11708077.0,512,16,4,9468.48,411241,1632545,7.17,28.47,0.0,0.0,0,2950.55,3363.0,2549.98,355.83,818.95,3760.23,4763.37,221.13,2783.78,High,4763.37,4763.37,2549.98,1.987769163428413,1.987769163428413,3.7131585345767415
fem_hifreq_circuit,491100.0,491100.0,20239237.0,16,16,4,2762.66,1524698,6071629,3.33,13.27,0.0,0.0,0,438.66,491.82,40.73,201.97,852.43,2179.78,852.79,462.36,2178.84,Medium,2179.78,2179.78,40.73,1.267403132426208,1.267403132426208,67.82862754726246
fem_hifreq_circuit,491100.0,491100.0,20239237.0,32,16,4,4194.66,1524698,6071629,3.33,13.27,0.0,0.0,0,847.11,958.41,139.64,195.17,706.32,2614.55,706.32,523.97,2613.03,Medium,2614.55,2614.55,139.64,1.6043525654510336,1.6043525654510336,30.039100544256662
fem_hifreq_circuit,491100.0,491100.0,20239237.0,64,16,4,4491.87,1524698,6071629,3.33,13.27,0.0,0.0,0,1622.19,1816.28,267.91,315.79,655.5,1172.22,2575.05,194.28,2630.69,Medium,2630.69,2630.69,267.91,1.7074873892400853,1.7074873892400853,16.76633944235004
fem_hifreq_circuit,491100.0,491100.0,20239237.0,128,16,4,4663.69,1524698,6071629,3.33,13.27,0.0,0.0,0,2891.84,3219.22,314.67,322.15,682.05,2179.54,4467.82,197.16,2640.95,Medium,4467.82,4467.82,314.67,1.0438401726121465,1.0438401726121465,14.820891727841865
fem_hifreq_circuit,491100.0,491100.0,20239237.0,256,16,4,4704.75,1524698,6071629,3.33,13.27,0.0,0.0,0,2899.32,3258.51,316.43,325.05,693.91,2210.96,4551.79,198.55,2575.77,Medium,4551.79,4551.79,316.43,1.03360436223991,1.03360436223991,14.868217299244698
fem_hifreq_circuit,491100.0,491100.0,20239237.0,512,16,4,4731.0,1524698,6071629,3.33,13.27,0.0,0.0,0,2901.94,3276.07,317.24,326.73,700.67,3074.13,4867.58,198.55,2575.35,Medium,4867.58,4867.58,317.24,0.9719408823275631,0.9719408823275631,14.912999621737486
conf6_0-8x8-20,49152.0,49152.0,1916928.0,16,16,4,2088.16,125952,497664,3.85,15.22,0.0,0.0,0,423.72,435.76,539.52,198.4,738.99,1700.91,739.56,748.51,1687.44,Medium,1700.91,1700.91,539.52,1.2276722460330056,1.2276722460330056,3.870403321470937
conf6_0-8x8-20,49152.0,49152.0,1916928.0,32,16,4,3569.7,125952,497664,3.85,15.22,0.0,0.0,0,840.21,872.52,1495.85,194.49,677.72,2264.53,678.2,870.74,2264.53,Medium,2264.53,2264.53,1495.85,1.5763535921361163,1.5763535921361163,2.3864023799177727
conf6_0-8x8-20,49152.0,49152.0,1916928.0,64,16,4,4076.4,125952,497664,3.85,15.22,0.0,0.0,0,1620.74,1684.84,2865.36,332.58,621.87,1291.3,1773.7,210.9,2479.05,Medium,2479.05,2479.05,2865.36,1.4226484630203535,1.6443395655593875,1.4226484630203535
conf6_0-8x8-20,49152.0,49152.0,1916928.0,128,16,4,4601.09,125952,497664,3.85,15.22,0.0,0.0,0,2932.76,3031.32,3550.69,343.68,653.82,2381.65,3262.16,214.47,2594.83,Medium,3262.16,3262.16,3550.69,1.2958298246256361,1.4104427741128578,1.2958298246256361
conf6_0-8x8-20,49152.0,49152.0,1916928.0,256,16,4,4916.78,125952,497664,3.85,15.22,0.0,0.0,0,3024.14,3255.58,3781.86,350.02,671.63,2506.61,3372.28,216.4,2565.1,Medium,3372.28,3372.28,3781.86,1.3000957200954026,1.457998742690405,1.3000957200954026
conf6_0-8x8-20,49152.0,49152.0,1916928.0,512,16,4,5109.68,125952,497664,3.85,15.22,0.0,0.0,0,3067.24,3377.47,3869.89,353.69,681.39,3409.39,4187.43,216.5,2583.68,Medium,4187.43,4187.43,3869.89,1.2202424876356142,1.2202424876356142,1.3203682792017346
Dubcova1,16129.0,16129.0,253009.0,16,16,4,489.38,32795,129651,1.95,7.71,0.0,0.0,0,261.1,203.55,18.8,104.94,308.92,773.73,309.68,212.43,771.37,Low,773.73,773.73,18.8,0.6324945394388223,0.6324945394388223,26.030851063829786
Dubcova1,16129.0,16129.0,253009.0,32,16,4,925.08,32795,129651,1.95,7.71,0.0,0.0,0,526.55,419.24,48.89,109.06,346.35,1268.22,347.06,325.2,1249.43,Low,1268.22,1268.22,48.89,0.7294318020532715,0.7294318020532715,18.921660871343835
Dubcova1,16129.0,16129.0,253009.0,64,16,4,1362.09,32795,129651,1.95,7.71,0.0,0.0,0,1021.23,803.84,97.57,275.91,371.39,948.49,1150.04,111.43,1591.25,Low,1591.25,1591.25,97.57,0.855987431264729,0.855987431264729,13.960131187865123
Dubcova1,16129.0,16129.0,253009.0,128,16,4,1652.3,32795,129651,1.95,7.71,0.0,0.0,0,1944.35,1545.09,101.65,293.26,400.65,1769.29,2141.88,115.04,1836.73,Low,2141.88,2141.88,101.65,0.7714251031803835,0.7714251031803835,16.25479586817511
Dubcova1,16129.0,16129.0,253009.0,256,16,4,2008.01,32795,129651,1.95,7.71,0.0,0.0,0,2318.52,2061.17,105.37,303.14,415.24,2052.81,2384.07,117.4,1938.77,Low,2384.07,2384.07,105.37,0.842261342997479,0.842261342997479,19.056752396317737
Dubcova1,16129.0,16129.0,253009.0,512,16,4,2166.52,32795,129651,1.95,7.71,0.0,0.0,0,2506.59,2466.88,112.73,307.47,422.36,2742.64,3022.13,118.03,1965.12,Low,3022.13,3022.13,112.73,0.7168851108324261,0.7168851108324261,19.21866406457908
conf6_0-8x8-80,49152.0,49152.0,1916928.0,16,16,4,2099.59,125952,497664,3.85,15.22,0.0,0.0,0,425.32,435.86,539.07,198.54,731.09,1710.02,737.28,745.89,1708.49,Medium,1710.02,1710.02,539.07,1.2278160489351002,1.2278160489351002,3.8948374051607395
conf6_0-8x8-80,49152.0,49152.0,1916928.0,32,16,4,3593.12,125952,497664,3.85,15.22,0.0,0.0,0,838.92,874.11,1491.19,194.49,677.12,2272.59,677.6,874.71,2255.21,Medium,2272.59,2272.59,1491.19,1.58106829652511,1.58106829652511,2.409565514790201
conf6_0-8x8-80,49152.0,49152.0,1916928.0,64,16,4,3876.5,125952,497664,3.85,15.22,0.0,0.0,0,1616.3,1687.44,2980.07,332.8,622.03,1291.95,1774.11,210.92,2496.81,Medium,2496.81,2496.81,2980.07,1.3008083702731814,1.5525810934752744,1.3008083702731814
conf6_0-8x8-80,49152.0,49152.0,1916928.0,128,16,4,4595.57,125952,497664,3.85,15.22,0.0,0.0,0,2923.26,3040.93,3549.87,343.97,654.21,2384.98,3264.94,214.39,2599.22,Medium,3264.94,3264.94,3549.87,1.2945741675047255,1.4075511341709188,1.2945741675047255
conf6_0-8x8-80,49152.0,49152.0,1916928.0,256,16,4,4920.72,125952,497664,3.85,15.22,0.0,0.0,0,3021.76,3256.97,3774.41,350.23,671.38,2506.81,3370.42,216.41,2563.81,Medium,3370.42,3370.42,3774.41,1.3037057447389129,1.4599723476599356,1.3037057447389129
conf6_0-8x8-80,49152.0,49152.0,1916928.0,512,16,4,5091.86,125952,497664,3.85,15.22,0.0,0.0,0,3067.85,3375.06,3869.41,353.62,681.29,3413.75,4180.3,216.5,2584.66,Medium,4180.3,4180.3,3869.41,1.2180609047197568,1.2180609047197568,1.3159267175099045
ASIC_100ks,99190.0,99190.0,578890.0,16,16,4,716.45,71708,277737,2.08,8.07,0.0,0.0,0,242.01,216.17,2.3,50.82,140.41,315.64,139.93,199.96,339.52,Medium,339.52,339.52,2.3,2.1101849670122528,2.1101849670122528,311.50000000000006
ASIC_100ks,99190.0,99190.0,578890.0,32,16,4,1185.04,71708,277737,2.08,8.07,0.0,0.0,0,473.92,438.89,15.11,51.2,144.89,613.88,144.89,271.97,617.48,Medium,617.48,617.48,15.11,1.919155276284252,1.919155276284252,78.42753143613501
ASIC_100ks,99190.0,99190.0,578890.0,64,16,4,1473.0,71708,277737,2.08,8.07,0.0,0.0,0,882.79,819.96,29.71,187.6,167.59,853.82,455.37,65.39,785.47,Medium,853.82,882.79,29.71,1.66857349992637,1.66857349992637,49.57926624032312
ASIC_100ks,99190.0,99190.0,578890.0,128,16,4,1706.38,71708,277737,2.08,8.07,0.0,0.0,0,1513.44,1414.51,33.93,191.69,174.21,1360.89,828.91,67.47,927.15,Medium,1360.89,1513.44,33.93,1.127484406385453,1.127484406385453,50.2911877394636
ASIC_100ks,99190.0,99190.0,578890.0,256,16,4,1813.28,71708,277737,2.08,8.07,0.0,0.0,0,1624.67,1585.46,34.33,193.13,176.98,1421.68,908.42,69.08,1006.55,Medium,1421.68,1624.67,34.33,1.116091267765146,1.116091267765146,52.81910865132537
ASIC_100ks,99190.0,99190.0,578890.0,512,16,4,1823.99,71708,277737,2.08,8.07,0.0,0.0,0,1672.34,1684.96,34.53,194.36,175.12,1674.76,1087.69,69.1,1058.36,Medium,1674.76,1684.96,34.53,1.0825123445066944,1.0825123445066944,52.82334202143064
dc3,116835.0,116835.0,766396.0,16,16,4,418.8,102824,400364,1.91,7.45,0.0,0.0,0,248.35,228.5,0.14,46.21,17.0,1.77,17.03,174.3,1.77,Low,174.3,248.35,0.14,1.6863297765250655,1.6863297765250655,2991.428571428571
dc3,116835.0,116835.0,766396.0,32,16,4,749.17,102824,400364,1.91,7.45,0.0,0.0,0,478.25,456.05,1.75,48.98,30.92,3.39,30.57,241.73,3.39,Low,241.73,478.25,1.75,1.5664819654992157,1.5664819654992157,428.09714285714284
dc3,116835.0,116835.0,766396.0,64,16,4,1264.16,102824,400364,1.91,7.45,0.0,0.0,0,807.37,772.19,3.49,128.85,49.52,873.39,7.79,44.97,5.58,Low,873.39,873.39,3.49,1.4474175339768032,1.4474175339768032,362.2234957020057
dc3,116835.0,116835.0,766396.0,128,16,4,1780.76,102824,400364,1.91,7.45,0.0,0.0,0,1313.73,1270.18,3.85,129.54,76.49,1294.31,8.42,58.2,10.17,Low,1294.31,1313.73,3.85,1.3554992273907118,1.3554992273907118,462.5350649350649
dc3,116835.0,116835.0,766396.0,256,16,4,1876.7,102824,400364,1.91,7.45,0.0,0.0,0,1343.08,1350.92,3.92,129.79,104.25,1328.67,15.2,59.0,20.28,Low,1328.67,1350.92,3.92,1.3892014330974447,1.3892014330974447,478.75
dc3,116835.0,116835.0,766396.0,512,16,4,1878.42,102824,400364,1.91,7.45,0.0,0.0,0,1359.39,1391.31,3.93,128.0,131.8,1517.24,10.91,59.03,39.45,Low,1517.24,1517.24,3.93,1.2380506709551555,1.2380506709551555,477.96946564885496
co2010,201062.0,201062.0,974574.0,16,16,4,581.84,229739,900164,1.08,4.24,0.0,0.0,0,223.12,213.49,8.89,43.6,122.57,600.85,122.6,181.59,600.85,Low,600.85,600.85,8.89,0.9683614878921528,0.9683614878921528,65.44881889763779
co2010,201062.0,201062.0,974574.0,32,16,4,888.4,229739,900164,1.08,4.24,0.0,0.0,0,437.72,426.14,29.36,43.57,124.16,812.82,124.15,238.95,815.2,Low,815.2,815.2,29.36,1.0897939156035328,1.0897939156035328,30.258855585831064
co2010,201062.0,201062.0,974574.0,64,16,4,1104.33,229739,900164,1.08,4.24,0.0,0.0,0,843.06,814.35,57.48,164.79,139.65,761.39,423.96,59.19,907.42,Low,907.42,907.42,57.48,1.2169998457164268,1.2169998457164268,19.21242171189979
co2010,201062.0,201062.0,974574.0,128,16,4,1219.93,229739,900164,1.08,4.24,0.0,0.0,0,1397.99,1334.12,65.18,166.84,140.84,1217.08,816.74,60.43,973.6,Low,1217.08,1397.99,65.18,0.872631420825614,0.872631420825614,18.716324025774778
co2010,201062.0,201062.0,974574.0,256,16,4,1257.11,229739,900164,1.08,4.24,0.0,0.0,0,1426.77,1405.93,65.96,168.0,141.4,1221.65,831.73,61.19,1000.27,Low,1221.65,1426.77,65.96,0.8810880520336143,0.8810880520336143,19.058671922377197
co2010,201062.0,201062.0,974574.0,512,16,4,1276.51,229739,900164,1.08,4.24,0.0,0.0,0,1439.61,1441.28,66.34,168.76,141.59,1386.74,1058.49,61.21,1003.26,Low,1386.74,1441.28,66.34,0.885678008436945,0.885678008436945,19.241935483870968
appu,14000.0,14000.0,1853104.0,16,16,4,336.81,430109,1719128,1.08,4.31,0.0,0.0,0,434.29,457.67,47.29,335.89,1063.78,1091.99,1063.17,311.03,1100.42,Low,1100.42,1100.42,47.29,0.30607404445575326,0.30607404445575326,7.122224571791077
appu,14000.0,14000.0,1853104.0,32,16,4,584.39,430109,1719128,1.08,4.31,0.0,0.0,0,856.53,915.57,254.06,339.74,1008.77,1664.96,1015.4,485.23,1683.11,Low,1683.11,1683.11,254.06,0.3472084415160031,0.3472084415160031,2.300204676060773
appu,14000.0,14000.0,1853104.0,64,16,4,891.13,430109,1719128,1.08,4.31,0.0,0.0,0,1668.71,1769.5,505.97,412.95,909.95,1188.08,2272.35,460.0,2212.0,Low,2272.35,2272.35,505.97,0.3921622989416243,0.3921622989416243,1.7612309030179654
appu,14000.0,14000.0,1853104.0,128,16,4,1054.47,430109,1719128,1.08,4.31,0.0,0.0,0,2998.55,2998.55,524.03,432.14,984.58,2218.95,3330.67,468.53,2585.88,Low,3330.67,3330.67,524.03,0.31659395857289974,0.31659395857289974,2.0122321241150316
appu,14000.0,14000.0,1853104.0,256,16,4,1245.16,430109,1719128,1.08,4.31,0.0,0.0,0,3128.59,3263.94,588.12,443.09,1028.54,2470.39,3657.74,472.4,2805.08,Low,3657.74,3657.74,588.12,0.3404178536473342,0.3404178536473342,2.117186968645855
appu,14000.0,14000.0,1853104.0,512,16,4,1392.3,430109,1719128,1.08,4.31,0.0,0.0,0,3193.29,3411.14,626.55,448.81,1052.04,3213.71,3492.51,472.87,2921.44,Low,3492.51,3492.51,626.55,0.39865311767181766,0.39865311767181766,2.2221690208283458
atmosmodj,1270432.0,1270432.0,8814880.0,32,16,4,1596.32,1652198,6445696,1.37,5.34,0.0,0.0,0,689.5,726.31,524.02,-1.0,175.36,1066.4,175.39,346.18,1066.14,Low,1066.4,1066.4,524.02,1.4969242310577642,1.4969242310577642,3.0462959429029426
atmosmodj,1270432.0,1270432.0,8814880.0,64,16,4,1712.96,1652198,6445696,1.37,5.34,0.0,0.0,0,1316.93,1383.54,975.15,0.0,190.18,843.73,619.45,67.06,1150.2,Low,1150.2,1383.54,975.15,1.2380993682871475,1.2380993682871475,1.756611803312311
atmosmodj,1270432.0,1270432.0,8814880.0,128,16,4,1751.46,1652198,6445696,1.37,5.34,0.0,0.0,0,1626.06,1645.1,1026.58,0.0,192.32,1472.52,1197.86,69.06,1008.42,Low,1472.52,1645.1,1026.58,1.0646526047048812,1.0646526047048812,1.7061115548715153
atmosmodj,1270432.0,1270432.0,8814880.0,256,16,4,1757.42,1652198,6445696,1.37,5.34,0.0,0.0,0,1588.57,1629.29,1099.46,0.0,193.86,1495.19,1206.27,70.49,947.59,Low,1495.19,1629.29,1099.46,1.0786416169006132,1.0786416169006132,1.5984392338056865
atmosmodj,1270432.0,1270432.0,8814880.0,512,16,4,1764.0,1652198,6445696,1.37,5.34,0.0,0.0,0,1592.45,1646.64,1120.56,0.0,194.5,1645.0,1526.87,70.51,945.74,Low,1645.0,1646.64,1120.56,1.0712724092697856,1.0712724092697856,1.5742128935532234
car4,16384.0,33052.0,63724.0,16,16,4,222.81,9440,37656,1.69,6.75,0.0,0.0,0,75.95,53.87,33.81,33.38,78.29,74.18,78.38,116.07,76.32,Low,116.07,116.07,33.81,1.9196174722150428,1.9196174722150428,6.590062111801242
car4,16384.0,33052.0,63724.0,32,16,4,422.01,9440,37656,1.69,6.75,0.0,0.0,0,153.55,111.99,192.81,34.69,88.2,202.3,88.2,158.12,204.57,Low,204.57,204.57,192.81,2.0629124505059395,2.0629124505059395,2.1887350241170065
car4,16384.0,33052.0,63724.0,64,16,4,672.55,9440,37656,1.69,6.75,0.0,0.0,0,312.76,221.46,356.0,146.91,106.74,286.08,252.37,51.97,352.07,Low,352.07,352.07,356.0,1.8891853932584268,1.9102735251512482,1.8891853932584268
car4,16384.0,33052.0,63724.0,128,16,4,889.69,9440,37656,1.69,6.75,0.0,0.0,0,568.96,414.8,420.62,159.96,114.38,433.87,480.03,53.98,567.7,Low,567.7,568.96,420.62,1.5637127390326209,1.5637127390326209,2.115187104750131
car4,16384.0,33052.0,63724.0,256,16,4,1137.93,9440,37656,1.69,6.75,0.0,0.0,0,781.89,681.54,502.01,166.71,117.3,732.46,556.54,55.47,689.37,Low,732.46,781.89,502.01,1.4553581705866556,1.4553581705866556,2.2667476743491166
car4,16384.0,33052.0,63724.0,512,16,4,1272.09,9440,37656,1.69,6.75,0.0,0.0,0,891.63,780.39,562.84,170.77,119.96,879.33,679.95,55.95,695.25,Low,879.33,891.63,562.84,1.4267016587597994,1.4267016587597994,2.2601272119963043
cz40948,40948.0,40948.0,412148.0,16,16,4,726.89,51314,201780,2.04,8.03,0.0,0.0,0,264.88,232.33,127.32,78.73,232.98,763.24,234.44,193.04,767.5,Medium,767.5,767.5,127.32,0.9470879478827361,0.9470879478827361,5.709158027018536
cz40948,40948.0,40948.0,412148.0,32,16,4,1149.65,51314,201780,2.04,8.03,0.0,0.0,0,521.38,471.3,463.87,79.53,240.67,1154.48,241.52,297.04,1123.02,Medium,1154.48,1154.48,463.87,0.9958162982468298,0.9958162982468298,2.4783883415612133
cz40948,40948.0,40948.0,412148.0,64,16,4,1477.23,51314,201780,2.04,8.03,0.0,0.0,0,1015.14,910.32,892.1,237.24,268.89,937.77,830.94,90.23,1366.99,Medium,1366.99,1366.99,892.1,1.08064433536456,1.08064433536456,1.6559018047304113
cz40948,40948.0,40948.0,412148.0,128,16,4,2011.7,51314,201780,2.04,8.03,0.0,0.0,0,1916.97,1712.82,1023.02,246.74,283.02,1653.55,1579.11,93.0,1535.0,Medium,1653.55,1916.97,1023.02,1.0494165271235334,1.0494165271235334,1.9664327188129265
cz40948,40948.0,40948.0,412148.0,256,16,4,2282.58,51314,201780,2.04,8.03,0.0,0.0,0,2142.42,2033.42,1115.23,250.95,290.12,1938.95,1663.98,94.56,1589.77,Medium,1938.95,2142.42,1115.23,1.0654213459545747,1.0654213459545747,2.046734754265936
cz40948,40948.0,40948.0,412148.0,512,16,4,2434.69,51314,201780,2.04,8.03,0.0,0.0,0,2263.77,2274.7,1157.52,253.03,294.38,2357.66,2109.52,94.67,1600.96,Medium,2357.66,2357.66,1157.52,1.032672225851056,1.032672225851056,2.1033675444052804
cont1_l,1918399.0,1921596.0,7031999.0,32,16,4,1104.53,1238700,4636497,1.52,5.68,0.0,0.0,0,527.41,545.03,164.43,-1.0,92.74,669.46,92.71,195.01,668.63,Low,669.46,669.46,164.43,1.6498819944432825,1.6498819944432825,6.717326521924223
cont1_l,1918399.0,1921596.0,7031999.0,64,16,4,1214.35,1238700,4636497,1.52,5.68,0.0,0.0,0,866.17,885.5,306.73,0.0,103.1,571.97,327.67,47.01,689.07,Low,689.07,885.5,306.73,1.3713721061547148,1.3713721061547148,3.9590193329638437
cont1_l,1918399.0,1921596.0,7031999.0,128,16,4,1293.03,1238700,4636497,1.52,5.68,0.0,0.0,0,1035.62,1029.01,355.32,0.0,103.46,829.77,638.26,48.03,693.19,Low,829.77,1035.62,355.32,1.2485564203086075,1.2485564203086075,3.6390577507598785
cont1_l,1918399.0,1921596.0,7031999.0,256,16,4,1296.06,1238700,4636497,1.52,5.68,0.0,0.0,0,1025.42,1025.3,358.15,0.0,104.05,840.57,642.21,48.94,696.67,Low,840.57,1025.42,358.15,1.2639308771040159,1.2639308771040159,3.618763088091582
cont1_l,1918399.0,1921596.0,7031999.0,512,16,4,1295.24,1238700,4636497,1.52,5.68,0.0,0.0,0,1021.78,1025.54,358.57,0.0,104.25,945.52,823.21,48.94,696.11,Low,945.52,1025.54,358.57,1.2629834038652807,1.2629834038652807,3.6122374989541792
bcsstk36,23052.0,23052.0,1143140.0,16,16,4,2128.75,37817,149216,7.66,30.23,0.0,0.0,0,401.24,396.24,366.98,221.54,796.06,910.14,801.64,370.19,886.16,High,910.14,910.14,366.98,2.3389258795350165,2.3389258795350165,5.800724835140879
bcsstk36,23052.0,23052.0,1143140.0,32,16,4,3823.21,37817,149216,7.66,30.23,0.0,0.0,0,790.55,799.96,1112.55,219.92,734.9,1773.69,738.94,552.64,1711.29,High,1773.69,1773.69,1112.55,2.155511955302223,2.155511955302223,3.4364388117387983
bcsstk36,23052.0,23052.0,1143140.0,64,16,4,4874.8,37817,149216,7.66,30.23,0.0,0.0,0,1556.88,1555.82,2179.49,350.79,681.76,1332.72,1971.78,229.53,2162.99,High,2162.99,2162.99,2179.49,2.236670046662293,2.253732102321324,2.236670046662293
bcsstk36,23052.0,23052.0,1143140.0,128,16,4,6060.38,37817,149216,7.66,30.23,0.0,0.0,0,2930.19,2945.29,3078.13,367.5,731.96,2522.79,3550.12,235.63,2489.82,High,3550.12,3550.12,3078.13,1.7070915912701543,1.7070915912701543,1.9688512181096964
bcsstk36,23052.0,23052.0,1143140.0,256,16,4,7266.68,37817,149216,7.66,30.23,0.0,0.0,0,3098.99,3309.25,3365.89,376.42,758.71,2721.36,3949.52,238.44,2611.03,High,3949.52,3949.52,3365.89,1.8398894042820395,1.8398894042820395,2.15891784936525
bcsstk36,23052.0,23052.0,1143140.0,512,16,4,8317.53,37817,149216,7.66,30.23,0.0,0.0,0,3187.29,3534.69,3520.06,380.99,773.37,3892.78,4585.17,238.68,2689.74,High,4585.17,4585.17,3520.06,1.8140068961456175,1.8140068961456175,2.362894382482117
ecl32,51993.0,51993.0,380415.0,16,16,4,567.78,66710,261951,1.45,5.7,0.0,0.0,0,229.72,193.3,34.12,61.04,173.31,740.11,173.78,227.38,744.45,Low,744.45,744.45,34.12,0.7626838605682046,0.7626838605682046,16.640679953106684
ecl32,51993.0,51993.0,380415.0,32,16,4,870.51,66710,261951,1.45,5.7,0.0,0.0,0,446.76,395.44,88.15,61.54,181.15,1050.87,181.32,324.72,1050.87,Low,1050.87,1050.87,88.15,0.8283707784978162,0.8283707784978162,9.875326148610323
ecl32,51993.0,51993.0,380415.0,64,16,4,1307.27,66710,261951,1.45,5.7,0.0,0.0,0,896.15,761.97,173.84,207.34,206.58,838.38,612.09,76.77,1224.18,Low,1224.18,1224.18,173.84,1.0678740054567137,1.0678740054567137,7.5199608835711
ecl32,51993.0,51993.0,380415.0,128,16,4,1572.78,66710,261951,1.45,5.7,0.0,0.0,0,1625.71,1389.01,212.24,214.67,215.7,1387.11,1177.3,78.82,1289.54,Low,1387.11,1625.71,212.24,0.9674419176851959,0.9674419176851959,7.410384470410855
ecl32,51993.0,51993.0,380415.0,256,16,4,1680.46,66710,261951,1.45,5.7,0.0,0.0,0,1768.86,1661.65,219.25,217.99,220.29,1576.03,1224.92,80.06,1288.72,Low,1576.03,1768.86,219.25,0.9500243094422397,0.9500243094422397,7.664583808437857
ecl32,51993.0,51993.0,380415.0,512,16,4,1742.77,66710,261951,1.45,5.7,0.0,0.0,0,1843.6,1805.05,224.56,219.42,222.39,1963.12,1554.1,80.13,1297.93,Low,1963.12,1963.12,224.56,0.8877552059986145,0.8877552059986145,7.760821161382259
c-60,43640.0,43640.0,298570.0,16,16,4,576.39,47607,188433,1.58,6.27,0.0,0.0,0,212.81,174.0,8.11,57.22,114.79,34.37,115.91,189.45,36.91,Low,189.45,212.81,8.11,2.7084723462243314,2.7084723462243314,71.07151664611591
c-60,43640.0,43640.0,298570.0,32,16,4,847.01,47607,188433,1.58,6.27,0.0,0.0,0,418.47,352.72,40.35,58.25,133.53,68.43,133.38,265.64,65.57,Low,265.64,418.47,40.35,2.0240638516500584,2.0240638516500584,20.991573729863692
c-60,43640.0,43640.0,298570.0,64,16,4,1076.9,47607,188433,1.58,6.27,0.0,0.0,0,821.4,684.81,79.29,203.56,175.51,726.91,157.75,74.41,129.0,Low,726.91,821.4,79.29,1.3110542975407842,1.3110542975407842,13.581788371799723
c-60,43640.0,43640.0,298570.0,128,16,4,1311.67,47607,188433,1.58,6.27,0.0,0.0,0,1508.92,1269.19,96.43,211.59,191.63,1315.32,231.28,76.39,242.5,Low,1315.32,1508.92,96.43,0.8692773639424224,0.8692773639424224,13.60230218811573
c-60,43640.0,43640.0,298570.0,256,16,4,1470.79,47607,188433,1.58,6.27,0.0,0.0,0,1651.31,1522.87,99.84,215.79,201.06,1514.18,306.08,77.33,382.92,Low,1514.18,1651.31,99.84,0.8906807322671092,0.8906807322671092,14.731470352564102
c-60,43640.0,43640.0,298570.0,512,16,4,1569.1,47607,188433,1.58,6.27,0.0,0.0,0,1755.05,1701.3,102.44,217.58,205.89,1899.88,257.06,77.43,553.5,Low,1899.88,1899.88,102.44,0.8258942670063372,0.8258942670063372,15.31725888324873
bips98_1450,11305.0,11305.0,44678.0,16,16,4,163.06,6896,26469,1.69,6.48,0.0,0.0,0,66.19,43.84,15.34,33.02,73.97,156.76,74.71,86.59,153.53,Low,156.76,156.76,15.34,1.04018882367951,1.04018882367951,10.629726205997393
bips98_1450,11305.0,11305.0,44678.0,32,16,4,316.87,6896,26469,1.69,6.48,0.0,0.0,0,128.94,84.86,38.27,34.45,87.69,267.53,88.04,143.89,271.6,Low,271.6,271.6,38.27,1.1666789396170838,1.1666789396170838,8.27985367128299
bips98_1450,11305.0,11305.0,44678.0,64,16,4,504.84,6896,26469,1.69,6.48,0.0,0.0,0,243.15,172.34,76.11,144.59,108.44,237.02,269.96,51.86,441.26,Low,441.26,441.26,76.11,1.144087386121561,1.144087386121561,6.6330311391407175
bips98_1450,11305.0,11305.0,44678.0,128,16,4,652.23,6896,26469,1.69,6.48,0.0,0.0,0,477.2,331.56,79.55,158.78,118.35,334.98,498.5,54.62,593.73,Low,593.73,593.73,79.55,1.0985296346824314,1.0985296346824314,8.19899434318039
bips98_1450,11305.0,11305.0,44678.0,256,16,4,914.13,6896,26469,1.69,6.48,0.0,0.0,0,826.41,597.2,108.97,167.06,123.91,660.67,578.36,56.31,725.0,Low,725.0,826.41,108.97,1.1061458598032454,1.1061458598032454,8.388822611728
bips98_1450,11305.0,11305.0,44678.0,512,16,4,1112.6,6896,26469,1.69,6.48,0.0,0.0,0,1039.78,864.91,116.8,171.69,126.73,1033.76,733.18,57.36,846.98,Low,1033.76,1039.78,116.8,1.0700340456635056,1.0700340456635056,9.525684931506849
c-62,41731.0,41731.0,559341.0,16,16,4,759.97,77806,308936,1.81,7.19,0.0,0.0,0,299.76,273.65,6.71,98.48,157.83,29.21,158.05,254.71,29.86,Low,254.71,299.76,6.71,2.5352615425673872,2.5352615425673872,113.25931445603577
c-62,41731.0,41731.0,559341.0,32,16,4,1254.13,77806,308936,1.81,7.19,0.0,0.0,0,593.15,547.57,58.12,98.79,206.78,55.63,205.19,368.35,57.56,Low,368.35,593.15,58.12,2.114355559302032,2.114355559302032,21.578286304198212
c-62,41731.0,41731.0,559341.0,64,16,4,1463.29,77806,308936,1.81,7.19,0.0,0.0,0,1158.06,1067.45,114.49,257.02,273.75,960.66,156.91,99.21,113.42,Low,960.66,1158.06,114.49,1.26357010862995,1.26357010862995,12.780941566949078
c-62,41731.0,41731.0,559341.0,128,16,4,1679.7,77806,308936,1.81,7.19,0.0,0.0,0,2149.25,2022.03,130.28,267.53,312.02,1777.1,215.29,103.63,210.17,Low,1777.1,2149.25,130.28,0.781528440153542,0.781528440153542,12.89299969296899
c-62,41731.0,41731.0,559341.0,256,16,4,1831.28,77806,308936,1.81,7.19,0.0,0.0,0,2319.12,2323.94,134.72,268.49,334.64,1968.22,277.57,104.3,365.91,Low,1968.22,2323.94,134.72,0.7880065750406636,0.7880065750406636,13.593230403800474
c-62,41731.0,41731.0,559341.0,512,16,4,2001.89,77806,308936,1.81,7.19,0.0,0.0,0,2429.29,2534.91,136.82,268.32,346.16,2636.08,223.9,104.33,547.49,Low,2636.08,2636.08,136.82,0.7594192892476709,0.7594192892476709,14.63155971349218
epb3,84617.0,84617.0,463625.0,16,16,4,792.52,58031,221267,2.1,7.99,0.0,0.0,0,233.09,199.67,145.25,48.35,134.38,708.91,134.77,197.46,700.34,Medium,708.91,708.91,145.25,1.117941628697578,1.117941628697578,5.456247848537005
epb3,84617.0,84617.0,463625.0,32,16,4,1339.96,58031,221267,2.1,7.99,0.0,0.0,0,459.49,401.41,496.12,48.64,138.44,889.88,138.46,274.01,883.94,Medium,889.88,889.88,496.12,1.505776059693442,1.505776059693442,2.7008788196404097
epb3,84617.0,84617.0,463625.0,64,16,4,1706.07,58031,221267,2.1,7.99,0.0,0.0,0,890.3,772.71,892.44,187.02,161.75,899.37,471.4,64.42,940.89,Medium,940.89,940.89,892.44,1.8132512833593724,1.8132512833593724,1.911691542288557
epb3,84617.0,84617.0,463625.0,128,16,4,1968.68,58031,221267,2.1,7.99,0.0,0.0,0,1505.28,1354.64,1083.55,191.47,167.78,1412.95,912.42,66.17,982.52,Medium,1412.95,1505.28,1083.55,1.3078497023809526,1.3078497023809526,1.8168797009828805
epb3,84617.0,84617.0,463625.0,256,16,4,2086.64,58031,221267,2.1,7.99,0.0,0.0,0,1593.21,1528.22,1174.11,193.13,169.43,1486.28,937.8,67.3,994.5,Medium,1486.28,1593.21,1174.11,1.309708073637499,1.309708073637499,1.7772099718084338
epb3,84617.0,84617.0,463625.0,512,16,4,2163.63,58031,221267,2.1,7.99,0.0,0.0,0,1637.71,1635.9,1212.09,194.21,170.08,1599.05,1204.51,67.35,988.87,Medium,1599.05,1637.71,1212.09,1.3211313358286876,1.3211313358286876,1.7850407147984062
cfd1,70656.0,70656.0,1825580.0,16,16,4,1477.01,170831,677429,2.7,10.7,0.0,0.0,0,397.21,403.97,86.32,154.68,553.88,1591.27,559.65,435.12,1592.65,Medium,1592.65,1592.65,86.32,0.9273914544940821,0.9273914544940821,17.11086654309546
cfd1,70656.0,70656.0,1825580.0,32,16,4,2210.15,170831,677429,2.7,10.7,0.0,0.0,0,785.72,810.62,356.58,153.23,539.1,2111.27,538.23,611.8,2121.07,Medium,2121.07,2121.07,356.58,1.0419976709868133,1.0419976709868133,6.198188344831455
cfd1,70656.0,70656.0,1825580.0,64,16,4,2819.43,170831,677429,2.7,10.7,0.0,0.0,0,1540.65,1582.66,702.81,304.82,525.35,1230.19,2186.38,124.37,2304.18,Medium,2304.18,2304.18,702.81,1.2236153425513632,1.2236153425513632,4.011653220642848
cfd1,70656.0,70656.0,1825580.0,128,16,4,3150.95,170831,677429,2.7,10.7,0.0,0.0,0,2883.85,2966.92,822.01,313.65,548.91,2213.52,4065.29,126.34,2371.42,Medium,4065.29,4065.29,822.01,0.7750861562151777,0.7750861562151777,3.83322587316456
cfd1,70656.0,70656.0,1825580.0,256,16,4,3444.49,170831,677429,2.7,10.7,0.0,0.0,0,2978.4,3195.39,851.79,318.6,561.8,2317.13,4233.55,127.49,2355.57,Medium,4233.55,4233.55,851.79,0.8136174132819973,0.8136174132819973,4.04382535601498
cfd1,70656.0,70656.0,1825580.0,512,16,4,3563.85,170831,677429,2.7,10.7,0.0,0.0,0,3029.29,3319.21,860.93,321.12,568.49,3130.26,5187.77,127.5,2365.76,Medium,5187.77,5187.77,860.93,0.6869714732919925,0.6869714732919925,4.1395351538452605
bloweybq,10001.0,10001.0,49999.0,16,16,4,101.01,6245,23108,3.03,11.21,0.0,0.0,0,107.68,76.24,1.72,52.12,18.18,1.85,17.94,126.34,1.85,Medium,126.34,126.34,1.72,0.7995092607250277,0.7995092607250277,58.72674418604652
bloweybq,10001.0,10001.0,49999.0,32,16,4,192.3,6245,23108,3.03,11.21,0.0,0.0,0,216.02,154.51,13.76,53.25,32.26,3.63,31.97,200.55,3.63,Medium,200.55,216.02,13.76,0.8901953522821962,0.8901953522821962,13.975290697674419
bloweybq,10001.0,10001.0,49999.0,64,16,4,341.29,6245,23108,3.03,11.21,0.0,0.0,0,432.71,297.52,27.38,148.52,58.98,417.86,9.99,54.89,7.25,Medium,417.86,432.71,27.38,0.7887268609461303,0.7887268609461303,12.464937910883858
bloweybq,10001.0,10001.0,49999.0,128,16,4,572.23,6245,23108,3.03,11.21,0.0,0.0,0,849.66,604.02,37.87,176.41,98.67,828.3,14.09,68.01,14.67,Medium,828.3,849.66,37.87,0.6734811571687499,0.6734811571687499,15.110377607604965
bloweybq,10001.0,10001.0,49999.0,256,16,4,802.39,6245,23108,3.03,11.21,0.0,0.0,0,1233.32,967.06,42.22,175.97,135.07,1192.6,27.2,68.82,28.97,Medium,1192.6,1233.32,42.22,0.6505935199299452,0.6505935199299452,19.004973945997158
bloweybq,10001.0,10001.0,49999.0,512,16,4,1260.81,6245,23108,3.03,11.21,0.0,0.0,0,1627.7,1359.87,46.26,182.92,167.94,1791.77,19.55,69.69,51.37,Medium,1791.77,1791.77,46.26,0.7036673233729775,0.7036673233729775,27.254863813229573
cond-mat,16726.0,16726.0,95188.0,16,16,4,260.79,16902,65964,1.44,5.63,0.0,0.0,0,135.98,86.93,9.45,46.66,117.52,168.47,117.23,124.92,171.51,Low,171.51,171.51,9.45,1.5205527374497116,1.5205527374497116,27.596825396825402
cond-mat,16726.0,16726.0,95188.0,32,16,4,500.99,16902,65964,1.44,5.63,0.0,0.0,0,255.88,183.94,26.15,48.49,132.48,341.18,132.76,192.3,344.26,Low,344.26,344.26,26.15,1.4552663684424563,1.4552663684424563,19.15831739961759
cond-mat,16726.0,16726.0,95188.0,64,16,4,730.81,16902,65964,1.44,5.63,0.0,0.0,0,517.33,349.96,51.94,180.11,161.27,528.82,422.59,65.75,595.86,Low,595.86,595.86,51.94,1.2264793743496794,1.2264793743496794,14.070273392375817
cond-mat,16726.0,16726.0,95188.0,128,16,4,909.8,16902,65964,1.44,5.63,0.0,0.0,0,994.13,691.65,55.59,195.51,171.7,849.89,745.11,68.95,934.36,Low,934.36,994.13,55.59,0.9151720599921539,0.9151720599921539,16.366252923187623
cond-mat,16726.0,16726.0,95188.0,256,16,4,1212.59,16902,65964,1.44,5.63,0.0,0.0,0,1271.29,980.69,57.81,205.06,177.26,1077.85,856.58,71.14,1108.45,Low,1108.45,1271.29,57.81,0.9538264282736433,0.9538264282736433,20.97543677564435
cond-mat,16726.0,16726.0,95188.0,512,16,4,1356.2,16902,65964,1.44,5.63,0.0,0.0,0,1505.69,1311.81,60.26,209.42,179.63,1604.86,962.71,72.14,1161.71,Low,1604.86,1604.86,60.26,0.8450581359121668,0.8450581359121668,22.50580816461998
c-64,51035.0,51035.0,707985.0,16,16,4,998.57,64622,256101,2.8,11.11,0.0,0.0,0,322.63,292.28,2.72,97.84,183.5,15.01,182.47,272.84,15.0,Medium,272.84,322.63,2.72,3.0950934507020427,3.0950934507020427,367.12132352941177
c-64,51035.0,51035.0,707985.0,32,16,4,1623.82,64622,256101,2.8,11.11,0.0,0.0,0,633.02,589.6,30.46,97.86,304.62,43.21,305.72,394.96,43.39,Medium,394.96,633.02,30.46,2.5651954124672205,2.5651954124672205,53.30991464215364
c-64,51035.0,51035.0,707985.0,64,16,4,2121.3,64622,256101,2.8,11.11,0.0,0.0,0,1239.79,1143.06,60.11,255.23,323.21,1046.42,124.27,71.27,84.26,Medium,1046.42,1239.79,60.11,1.711015575218384,1.711015575218384,35.2903011146232
c-64,51035.0,51035.0,707985.0,128,16,4,2758.83,64622,256101,2.8,11.11,0.0,0.0,0,2188.54,2063.5,70.09,252.69,350.62,1911.06,173.83,80.01,161.04,Medium,1911.06,2188.54,70.09,1.2605801127692433,1.2605801127692433,39.361249821657864
c-64,51035.0,51035.0,707985.0,256,16,4,2852.62,64622,256101,2.8,11.11,0.0,0.0,0,2424.11,2412.4,73.13,276.27,363.13,2116.74,322.43,80.89,305.15,Medium,2116.74,2424.11,73.13,1.1767700310629468,1.1767700310629468,39.00752085327499
c-64,51035.0,51035.0,707985.0,512,16,4,2873.61,64622,256101,2.8,11.11,0.0,0.0,0,2507.47,2603.23,74.71,276.69,372.74,2726.84,244.64,80.97,565.87,Medium,2726.84,2726.84,74.71,1.0538242067741415,1.0538242067741415,38.46352563244546
chipcool0,20082.0,20082.0,281150.0,16,16,4,359.07,63114,250531,1.12,4.45,0.0,0.0,0,234.49,212.51,40.11,96.48,284.28,661.53,290.14,205.07,663.09,Low,663.09,663.09,40.11,0.5415102022349907,0.5415102022349907,8.952131637995512
chipcool0,20082.0,20082.0,281150.0,32,16,4,610.53,63114,250531,1.12,4.45,0.0,0.0,0,462.8,429.24,167.55,99.52,314.13,1176.36,316.08,349.91,1176.36,Low,1176.36,1176.36,167.55,0.5189992859328777,0.5189992859328777,3.6438675022381375
chipcool0,20082.0,20082.0,281150.0,64,16,4,820.88,63114,250531,1.12,4.45,0.0,0.0,0,909.14,820.88,330.67,254.43,337.92,760.38,1066.98,102.09,1551.17,Low,1551.17,1551.17,330.67,0.5292005389480199,0.5292005389480199,2.4824749750506547
chipcool0,20082.0,20082.0,281150.0,128,16,4,1000.09,63114,250531,1.12,4.45,0.0,0.0,0,1691.13,1544.78,390.96,268.75,361.38,1399.63,1986.93,107.8,1782.25,Low,1986.93,1986.93,390.96,0.5033342895824211,0.5033342895824211,2.558036627788009
chipcool0,20082.0,20082.0,281150.0,256,16,4,1265.37,63114,250531,1.12,4.45,0.0,0.0,0,2094.23,1960.94,413.57,277.49,373.56,1732.82,2191.13,111.4,1891.67,Low,2191.13,2191.13,413.57,0.5774965428797013,0.5774965428797013,3.0596271489711535
chipcool0,20082.0,20082.0,281150.0,512,16,4,1384.12,63114,250531,1.12,4.45,0.0,0.0,0,2313.99,2275.37,438.68,281.3,379.61,2505.37,2641.46,111.95,1918.7,Low,2641.46,2641.46,438.68,0.5239980919642925,0.5239980919642925,3.155192851281116
c-44,10728.0,10728.0,85000.0,16,16,4,244.96,12830,50813,1.67,6.63,0.0,0.0,0,124.09,82.28,17.89,59.57,103.03,26.75,98.04,131.38,26.55,Low,131.38,131.38,17.89,1.8645151469021162,1.8645151469021162,13.692565679150363
c-44,10728.0,10728.0,85000.0,32,16,4,470.91,12830,50813,1.67,6.63,0.0,0.0,0,247.81,174.72,58.46,62.92,127.72,57.76,132.81,210.4,53.14,Low,210.4,247.81,58.46,1.9002865098260766,1.9002865098260766,8.055251453985631
c-44,10728.0,10728.0,85000.0,64,16,4,737.53,12830,50813,1.67,6.63,0.0,0.0,0,479.55,330.74,115.06,206.44,177.45,458.84,131.17,81.05,106.35,Low,458.84,479.55,115.06,1.537962673339589,1.537962673339589,6.409960020858682
c-44,10728.0,10728.0,85000.0,128,16,4,935.35,12830,50813,1.67,6.63,0.0,0.0,0,951.05,659.55,120.29,228.8,203.9,740.74,200.59,85.22,200.77,Low,740.74,951.05,120.29,0.9834919299721361,0.9834919299721361,7.775791836395378
c-44,10728.0,10728.0,85000.0,256,16,4,1230.77,12830,50813,1.67,6.63,0.0,0.0,0,1332.03,1029.52,163.88,240.88,220.67,1044.55,351.42,87.56,341.19,Low,1044.55,1332.03,163.88,0.9239806911255752,0.9239806911255752,7.510190383207225
c-44,10728.0,10728.0,85000.0,512,16,4,1483.1,12830,50813,1.67,6.63,0.0,0.0,0,1705.33,1465.52,183.67,247.66,228.84,1773.14,297.04,88.63,666.83,Low,1773.14,1773.14,183.67,0.836425775742468,0.836425775742468,8.074808079708172
barrier2-9,115625.0,115625.0,2158759.0,16,16,4,569.59,584161,2326012,1.68,6.67,0.0,0.0,0,417.83,450.01,1.1,180.96,653.95,113.57,653.4,392.62,114.16,Low,653.95,653.95,1.1,0.8709993118739965,0.8709993118739965,517.8090909090909
barrier2-9,115625.0,115625.0,2158759.0,32,16,4,890.94,584161,2326012,1.68,6.67,0.0,0.0,0,820.02,894.96,10.98,177.78,633.39,234.64,633.49,523.16,234.01,Low,633.49,894.96,10.98,0.9955081791364977,0.9955081791364977,81.14207650273224
barrier2-9,115625.0,115625.0,2158759.0,64,16,4,1069.62,584161,2326012,1.68,6.67,0.0,0.0,0,1524.87,1668.47,21.75,311.07,584.63,1187.01,455.16,192.06,392.79,Low,1187.01,1668.47,21.75,0.641078353221814,0.641078353221814,49.177931034482754
barrier2-9,115625.0,115625.0,2158759.0,128,16,4,1230.85,584161,2326012,1.68,6.67,0.0,0.0,0,2725.8,2952.14,24.47,317.31,605.48,2116.22,574.68,196.62,616.19,Low,2116.22,2952.14,24.47,0.41693483371384826,0.41693483371384826,50.30036779730282
barrier2-9,115625.0,115625.0,2158759.0,256,16,4,1273.7,584161,2326012,1.68,6.67,0.0,0.0,0,2776.16,3060.96,24.71,321.89,616.15,2171.57,1007.84,198.8,1079.26,Low,2171.57,3060.96,24.71,0.4161112853483874,0.4161112853483874,51.54593282072035
barrier2-9,115625.0,115625.0,2158759.0,512,16,4,1158.87,584161,2326012,1.68,6.67,0.0,0.0,0,2797.83,3115.94,24.82,323.93,622.63,2957.6,647.79,198.82,1504.16,Low,2957.6,3115.94,24.82,0.3719166607829419,0.3719166607829419,46.69097502014504
case39,40216.0,40216.0,1042160.0,16,16,4,1431.54,51674,204934,5.09,20.17,0.0,0.0,0,386.27,369.82,3.09,129.73,137.04,9.88,137.87,410.3,9.88,High,410.3,410.3,3.09,3.489008042895442,3.489008042895442,463.28155339805824
case39,40216.0,40216.0,1042160.0,32,16,4,2231.61,51674,204934,5.09,20.17,0.0,0.0,0,739.91,719.23,36.23,133.13,237.94,30.62,236.26,589.96,30.66,High,589.96,739.91,36.23,3.0160560068116395,3.0160560068116395,61.59563897322661
case39,40216.0,40216.0,1042160.0,64,16,4,3097.06,51674,204934,5.09,20.17,0.0,0.0,0,1417.9,1364.98,71.85,253.98,342.34,1222.48,80.38,71.7,60.53,High,1222.48,1417.9,71.85,2.1842584103251284,2.1842584103251284,43.10452331245651
case39,40216.0,40216.0,1042160.0,128,16,4,4892.77,51674,204934,5.09,20.17,0.0,0.0,0,2554.31,2499.93,79.94,244.62,419.34,2220.91,101.88,94.26,110.37,High,2220.91,2554.31,79.94,1.9154957698948054,1.9154957698948054,61.20552914686015
case39,40216.0,40216.0,1042160.0,256,16,4,5433.22,51674,204934,5.09,20.17,0.0,0.0,0,2863.57,2936.7,84.37,280.16,464.15,2431.76,152.69,94.46,191.67,High,2431.76,2936.7,84.37,1.8501106684373618,1.8501106684373618,64.39753466872111
case39,40216.0,40216.0,1042160.0,512,16,4,5072.11,51674,204934,5.09,20.17,0.0,0.0,0,2933.34,3131.96,86.62,281.44,511.31,3182.17,125.03,94.58,320.86,High,3182.17,3182.17,86.62,1.5939154727748672,1.5939154727748672,58.555876241052864
email-Enron,36692.0,36692.0,367662.0,16,16,4,535.95,65182,257207,1.43,5.64,0.0,0.0,0,222.29,186.16,2.41,79.58,224.18,48.99,223.23,206.67,48.9,Low,224.18,224.18,2.41,2.3907128200553127,2.3907128200553127,222.3858921161826
email-Enron,36692.0,36692.0,367662.0,32,16,4,907.81,65182,257207,1.43,5.64,0.0,0.0,0,432.8,377.09,19.67,80.9,232.4,99.64,232.33,296.38,98.95,Low,296.38,432.8,19.67,2.0975277264325323,2.0975277264325323,46.15200813421453
email-Enron,36692.0,36692.0,367662.0,64,16,4,1153.45,65182,257207,1.43,5.64,0.0,0.0,0,866.62,734.59,38.97,254.17,269.35,779.36,206.32,89.9,193.13,Low,779.36,866.62,38.97,1.3309755140661421,1.3309755140661421,29.598409032589174
email-Enron,36692.0,36692.0,367662.0,128,16,4,1398.62,65182,257207,1.43,5.64,0.0,0.0,0,1652.41,1426.43,42.87,265.08,282.19,1197.6,264.15,92.56,367.25,Low,1197.6,1652.41,42.87,0.8464122100447224,0.8464122100447224,32.6246792628878
email-Enron,36692.0,36692.0,367662.0,256,16,4,1494.94,65182,257207,1.43,5.64,0.0,0.0,0,1931.89,1817.3,45.16,270.9,288.6,1509.52,444.61,92.75,641.57,Low,1509.52,1931.89,45.16,0.773822526127264,0.773822526127264,33.10318866253322
email-Enron,36692.0,36692.0,367662.0,512,16,4,1482.32,65182,257207,1.43,5.64,0.0,0.0,0,2110.35,2111.1,45.9,273.63,292.14,2111.1,367.65,92.9,912.81,Low,2111.1,2111.1,45.9,0.7021552745014448,0.7021552745014448,32.294553376906315
ACTIVSg70K,69999.0,69999.0,238627.0,16,16,4,433.87,40484,155399,1.54,5.89,0.0,0.0,0,168.05,131.84,27.27,31.27,82.71,410.01,82.97,140.78,401.73,Low,410.01,410.01,27.27,1.0581937025926198,1.0581937025926198,15.91015768243491
ACTIVSg70K,69999.0,69999.0,238627.0,32,16,4,788.85,40484,155399,1.54,5.89,0.0,0.0,0,327.11,264.85,74.73,31.74,85.88,593.6,85.91,189.54,590.66,Low,593.6,593.6,74.73,1.3289252021563343,1.3289252021563343,10.55600160578081
ACTIVSg70K,69999.0,69999.0,238627.0,64,16,4,1065.3,40484,155399,1.54,5.89,0.0,0.0,0,638.89,512.35,145.9,140.55,103.54,724.21,291.27,47.32,672.19,Low,724.21,724.21,145.9,1.470982173678905,1.470982173678905,7.30157642220699
ACTIVSg70K,69999.0,69999.0,238627.0,128,16,4,1255.93,40484,155399,1.54,5.89,0.0,0.0,0,1042.61,868.92,172.32,144.79,107.59,1037.51,564.3,48.51,699.27,Low,1037.51,1042.61,172.32,1.204601912508033,1.204601912508033,7.288358867223771
ACTIVSg70K,69999.0,69999.0,238627.0,256,16,4,1350.08,40484,155399,1.54,5.89,0.0,0.0,0,1069.48,952.84,179.22,146.55,109.96,1053.83,582.46,49.48,711.92,Low,1053.83,1069.48,179.22,1.2623704978120207,1.2623704978120207,7.533087825019528
ACTIVSg70K,69999.0,69999.0,238627.0,512,16,4,1409.91,40484,155399,1.54,5.89,0.0,0.0,0,1093.37,1031.9,182.88,147.43,110.56,1026.21,748.63,49.53,709.67,Low,1026.21,1093.37,182.88,1.2895085835536004,1.2895085835536004,7.709481627296588
fe_tooth,78136.0,78136.0,905182.0,16,16,4,922.71,108228,425529,2.13,8.36,0.0,0.0,0,319.06,295.62,32.35,88.76,278.86,1033.31,279.12,249.84,1020.5,Medium,1033.31,1033.31,32.35,0.8929653250234684,0.8929653250234684,28.522720247295208
fe_tooth,78136.0,78136.0,905182.0,32,16,4,1638.34,108228,425529,2.13,8.36,0.0,0.0,0,630.57,605.27,109.71,88.77,284.56,1439.08,284.65,367.29,1437.94,Medium,1439.08,1439.08,109.71,1.1384634627678796,1.1384634627678796,14.933369793090876
fe_tooth,78136.0,78136.0,905182.0,64,16,4,2043.3,108228,425529,2.13,8.36,0.0,0.0,0,1206.91,1146.89,213.42,245.81,304.78,1062.11,992.52,94.33,1572.18,Medium,1572.18,1572.18,213.42,1.299660344235393,1.299660344235393,9.574079280292382
fe_tooth,78136.0,78136.0,905182.0,128,16,4,2319.49,108228,425529,2.13,8.36,0.0,0.0,0,2050.24,1957.15,249.74,251.59,315.56,1795.55,1854.88,96.48,1610.29,Medium,1854.88,2050.24,249.74,1.1313260886530359,1.1313260886530359,9.287619123888843
fe_tooth,78136.0,78136.0,905182.0,256,16,4,2494.9,108228,425529,2.13,8.36,0.0,0.0,0,2185.44,2195.71,254.45,254.93,321.22,1891.95,1936.74,97.87,1596.09,Medium,1936.74,2195.71,254.45,1.1362611638148936,1.1362611638148936,9.80506975830222
fe_tooth,78136.0,78136.0,905182.0,512,16,4,2570.63,108228,425529,2.13,8.36,0.0,0.0,0,2251.7,2332.0,256.95,256.59,325.22,2413.22,2362.24,97.9,1605.73,Medium,2413.22,2413.22,256.95,1.0652282013243717,1.0652282013243717,10.00439774275151
cz10228,10228.0,10228.0,102876.0,16,16,4,274.34,12697,49925,2.06,8.1,0.0,0.0,0,169.48,111.94,112.93,72.76,183.38,346.38,182.08,127.48,345.22,Medium,346.38,346.38,112.93,0.792020324499105,0.792020324499105,2.4292924820685378
cz10228,10228.0,10228.0,102876.0,32,16,4,520.89,12697,49925,2.06,8.1,0.0,0.0,0,330.26,237.31,263.45,75.81,212.12,605.15,211.9,186.37,594.66,Medium,605.15,605.15,263.45,0.860761794596381,0.860761794596381,1.9771873220724996
cz10228,10228.0,10228.0,102876.0,64,16,4,824.66,12697,49925,2.06,8.1,0.0,0.0,0,663.72,443.91,511.19,229.76,246.41,663.72,672.39,91.28,928.9,Medium,928.9,928.9,511.19,0.8877812466358058,0.8877812466358058,1.6132162209745886
cz10228,10228.0,10228.0,102876.0,128,16,4,1192.77,12697,49925,2.06,8.1,0.0,0.0,0,1232.05,884.95,759.23,253.47,271.44,1152.67,1243.21,96.42,1232.05,Medium,1243.21,1243.21,759.23,0.9594276107817665,0.9594276107817665,1.5710259078276674
cz10228,10228.0,10228.0,102876.0,256,16,4,1521.27,12697,49925,2.06,8.1,0.0,0.0,0,1612.16,1245.1,893.12,267.12,284.68,1468.35,1440.08,99.07,1438.83,Medium,1468.35,1612.16,893.12,0.9436222211194918,0.9436222211194918,1.7033209423145825
cz10228,10228.0,10228.0,102876.0,512,16,4,1935.35,12697,49925,2.06,8.1,0.0,0.0,0,1920.67,1758.56,987.71,274.75,292.34,2094.17,1799.91,100.24,1639.46,Medium,2094.17,2094.17,987.71,0.9241608847419264,0.9241608847419264,1.9594314120541454
cage11,39082.0,39082.0,559722.0,16,16,4,633.17,108659,432765,1.29,5.15,0.0,0.0,0,302.06,274.51,36.94,101.75,320.02,992.41,321.68,280.98,1001.29,Low,1001.29,1001.29,36.94,0.632354263000729,0.632354263000729,17.140498105035192
cage11,39082.0,39082.0,559722.0,32,16,4,978.53,108659,432765,1.29,5.15,0.0,0.0,0,594.82,553.91,224.79,103.08,333.76,1450.06,334.06,392.93,1442.58,Low,1450.06,1450.06,224.79,0.6748203522612858,0.6748203522612858,4.3530851016504295
cage11,39082.0,39082.0,559722.0,64,16,4,1234.23,108659,432765,1.29,5.15,0.0,0.0,0,1163.06,1067.15,440.73,258.06,353.69,947.08,1163.66,104.47,1734.23,Low,1734.23,1734.23,440.73,0.7116876077567567,0.7116876077567567,2.8004220270914164
cage11,39082.0,39082.0,559722.0,128,16,4,1350.76,108659,432765,1.29,5.15,0.0,0.0,0,2132.27,1963.08,525.75,268.69,373.24,1734.9,2171.57,107.84,1872.76,Low,2171.57,2171.57,525.75,0.6220200131701947,0.6220200131701947,2.569205896338564
cage11,39082.0,39082.0,559722.0,256,16,4,1610.71,108659,432765,1.29,5.15,0.0,0.0,0,2337.65,2296.3,545.34,274.16,383.32,1928.83,2312.9,109.58,1890.55,Low,2312.9,2337.65,545.34,0.6890295809894552,0.6890295809894552,2.95358858693659
cage11,39082.0,39082.0,559722.0,512,16,4,1706.31,108659,432765,1.29,5.15,0.0,0.0,0,2433.9,2518.43,561.86,277.15,388.71,2651.14,2872.21,109.63,1918.91,Low,2872.21,2872.21,561.86,0.5940756421013783,0.5940756421013783,3.03689531199943
crashbasis,160000.0,160000.0,1750416.0,16,16,4,1310.19,218712,855808,2.05,8.0,0.0,0.0,0,340.61,337.07,267.77,85.51,272.44,1330.1,272.78,423.62,1347.51,Medium,1347.51,1347.51,267.77,0.9723044726940803,0.9723044726940803,4.892967845539083
crashbasis,160000.0,160000.0,1750416.0,32,16,4,2009.66,218712,855808,2.05,8.0,0.0,0.0,0,658.67,667.97,840.13,84.82,269.05,1512.89,269.17,474.43,1513.55,Medium,1513.55,1513.55,840.13,1.3277790624690298,1.3277790624690298,2.3920821777582044
crashbasis,160000.0,160000.0,1750416.0,64,16,4,2226.28,218712,855808,2.05,8.0,0.0,0.0,0,1197.68,1214.09,1406.24,234.62,280.8,1020.8,958.34,89.49,1474.03,Medium,1474.03,1474.03,1406.24,1.510335610537099,1.510335610537099,1.5831437023552168
crashbasis,160000.0,160000.0,1750416.0,128,16,4,2434.51,218712,855808,2.05,8.0,0.0,0.0,0,1878.13,1887.5,1763.2,236.79,285.32,1598.01,1809.68,91.95,1477.46,Medium,1809.68,1887.5,1763.2,1.2898066225165563,1.2898066225165563,1.3807338929219601
crashbasis,160000.0,160000.0,1750416.0,256,16,4,2505.07,218712,855808,2.05,8.0,0.0,0.0,0,1903.53,1959.47,1938.85,237.63,288.03,1623.86,1848.87,93.14,1432.86,Medium,1848.87,1959.47,1938.85,1.2784426401016602,1.2784426401016602,1.2920390953400214
crashbasis,160000.0,160000.0,1750416.0,512,16,4,2547.1,218712,855808,2.05,8.0,0.0,0.0,0,1907.42,1994.99,2017.99,238.62,289.71,1904.7,2296.47,93.15,1431.8,Medium,2296.47,2296.47,2017.99,1.1091370668896177,1.1091370668896177,1.2621965421037764
fl2010,484481.0,484481.0,2346294.0,16,16,4,691.1,552586,2165072,1.08,4.25,0.0,0.0,0,259.66,262.74,8.3,43.45,123.47,666.94,123.52,183.59,661.86,Low,666.94,666.94,8.3,1.0362251476894473,1.0362251476894473,83.26506024096385
fl2010,484481.0,484481.0,2346294.0,32,16,4,1079.5,552586,2165072,1.08,4.25,0.0,0.0,0,510.62,520.3,29.3,43.45,124.53,834.09,124.56,235.16,835.28,Low,835.28,835.28,29.3,1.2923809979886984,1.2923809979886984,36.84300341296928
fl2010,484481.0,484481.0,2346294.0,64,16,4,1209.12,552586,2165072,1.08,4.25,0.0,0.0,0,979.66,994.19,56.92,162.52,140.03,716.43,428.63,56.48,918.76,Low,918.76,994.19,56.92,1.216186040897615,1.216186040897615,21.242445537596623
fl2010,484481.0,484481.0,2346294.0,128,16,4,1262.47,552586,2165072,1.08,4.25,0.0,0.0,0,1478.1,1464.15,65.14,164.1,140.88,1171.17,825.61,58.26,982.38,Low,1171.17,1478.1,65.14,0.8541167715310196,0.8541167715310196,19.380871968068774
fl2010,484481.0,484481.0,2346294.0,256,16,4,1280.68,552586,2165072,1.08,4.25,0.0,0.0,0,1477.86,1482.83,65.48,164.75,141.49,1181.34,835.82,59.63,1000.69,Low,1181.34,1482.83,65.48,0.8636728417957555,0.8636728417957555,19.558338423946243
fl2010,484481.0,484481.0,2346294.0,512,16,4,1289.11,552586,2165072,1.08,4.25,0.0,0.0,0,1472.99,1488.88,65.58,165.08,141.76,1385.62,1060.68,59.63,1003.95,Low,1385.62,1488.88,65.58,0.8658253183601095,0.8658253183601095,19.657060079292467
c-71,76638.0,76638.0,859520.0,16,16,4,766.74,122714,487223,1.76,7.0,0.0,0.0,0,304.7,283.77,4.41,87.28,153.66,33.4,154.32,284.62,33.91,Low,284.62,304.7,4.41,2.516376764030194,2.516376764030194,173.8639455782313
c-71,76638.0,76638.0,859520.0,32,16,4,1278.1,122714,487223,1.76,7.0,0.0,0.0,0,599.2,572.46,45.16,87.45,187.82,64.96,189.64,359.27,68.97,Low,359.27,599.2,45.16,2.133010680907877,2.133010680907877,28.301594331266607
c-71,76638.0,76638.0,859520.0,64,16,4,1593.92,122714,487223,1.76,7.0,0.0,0.0,0,1167.08,1098.47,89.14,248.89,244.61,984.32,169.0,93.05,126.36,Low,984.32,1167.08,89.14,1.3657332830654283,1.3657332830654283,17.88108593224142
c-71,76638.0,76638.0,859520.0,128,16,4,1768.1,122714,487223,1.76,7.0,0.0,0.0,0,1937.02,1860.0,101.99,255.47,275.46,1683.34,166.03,94.64,234.22,Low,1683.34,1937.02,101.99,0.912793879257829,0.912793879257829,17.33601333464065
c-71,76638.0,76638.0,859520.0,256,16,4,1832.67,122714,487223,1.76,7.0,0.0,0.0,0,2033.24,2069.97,104.97,258.92,291.13,1794.94,306.59,95.56,381.89,Low,1794.94,2069.97,104.97,0.885360657400832,0.885360657400832,17.45898828236639
c-71,76638.0,76638.0,859520.0,512,16,4,1893.09,122714,487223,1.76,7.0,0.0,0.0,0,2084.71,2180.4,105.87,261.28,299.4,2219.28,246.85,95.6,572.21,Low,2219.28,2219.28,105.87,0.8530198983454093,0.8530198983454093,17.8812694814395
3Dspectralwave,680943.0,680943.0,30290827.0,16,16,4,2774.9,2136621,8477497,2.02,8.03,0.0,0.0,0,429.34,472.73,126.81,149.63,559.09,1718.98,559.82,368.71,1720.36,Medium,1720.36,1720.36,126.81,1.612976353786417,1.612976353786417,21.882343663748916
3Dspectralwave,680943.0,680943.0,30290827.0,32,16,4,4356.83,2136621,8477497,2.02,8.03,0.0,0.0,0,844.52,932.31,454.76,147.25,530.57,2218.8,531.06,475.68,2215.51,Medium,2218.8,2218.8,454.76,1.9635974400576885,1.9635974400576885,9.580504002111004
3Dspectralwave,680943.0,680943.0,30290827.0,64,16,4,4692.07,2136621,8477497,2.02,8.03,0.0,0.0,0,1639.48,1805.31,870.32,282.59,504.79,1172.75,1866.35,111.42,2335.56,Medium,2335.56,2335.56,870.32,2.008970011474764,2.008970011474764,5.3912009375861745
3Dspectralwave,680943.0,680943.0,30290827.0,128,16,4,4852.36,2136621,8477497,2.02,8.03,0.0,0.0,0,2893.51,3159.9,1011.24,287.82,520.0,2187.66,3484.46,112.46,2395.74,Medium,3484.46,3484.46,1011.24,1.3925715892849968,1.3925715892849968,4.798425695186108
3Dspectralwave,680943.0,680943.0,30290827.0,256,16,4,4905.99,2136621,8477497,2.02,8.03,0.0,0.0,0,2895.77,3194.67,1017.46,290.22,528.19,2217.14,3522.27,112.87,2282.42,Medium,3522.27,3522.27,1017.46,1.3928489298094695,1.3928489298094695,4.821801348455959
3Dspectralwave,680943.0,680943.0,30290827.0,512,16,4,4926.51,2136621,8477497,2.02,8.03,0.0,0.0,0,2903.58,3219.73,1019.03,291.53,532.25,3121.08,4264.85,112.87,2278.42,Medium,4264.85,4264.85,1019.03,1.1551426193183816,1.1551426193183816,4.834509288244703
dixmaanl,60000.0,60000.0,299998.0,16,16,4,613.49,48750,187498,1.6,6.15,0.0,0.0,0,199.2,170.84,152.28,44.16,121.31,674.15,121.56,222.55,674.15,Low,674.15,674.15,152.28,0.9100200252169399,0.9100200252169399,4.028697136853165
dixmaanl,60000.0,60000.0,299998.0,32,16,4,943.39,48750,187498,1.6,6.15,0.0,0.0,0,390.37,343.64,511.51,44.8,126.45,849.85,126.5,258.51,858.36,Low,858.36,858.36,511.51,1.0990610000466006,1.0990610000466006,1.8443236691364784
dixmaanl,60000.0,60000.0,299998.0,64,16,4,1277.95,48750,187498,1.6,6.15,0.0,0.0,0,760.93,664.45,931.67,177.88,151.13,705.88,421.2,59.46,987.65,Low,987.65,987.65,931.67,1.2939300359439074,1.2939300359439074,1.3716766666308888
dixmaanl,60000.0,60000.0,299998.0,128,16,4,1434.54,48750,187498,1.6,6.15,0.0,0.0,0,1209.06,1067.13,981.99,184.77,157.43,1161.66,806.99,61.34,934.21,Low,1161.66,1209.06,981.99,1.186491985509404,1.186491985509404,1.4608499068218617
dixmaanl,60000.0,60000.0,299998.0,256,16,4,1519.94,48750,187498,1.6,6.15,0.0,0.0,0,1268.83,1190.76,1111.88,187.09,160.67,1240.3,841.07,62.59,868.3,Low,1240.3,1268.83,1111.88,1.1979067329744726,1.1979067329744726,1.367000035975105
dixmaanl,60000.0,60000.0,299998.0,512,16,4,1568.1,48750,187498,1.6,6.15,0.0,0.0,0,1293.44,1274.89,1194.17,188.73,162.19,1317.59,1065.59,62.62,867.28,Low,1317.59,1317.59,1194.17,1.1901274296253008,1.1901274296253008,1.3131296214106867
delaunay_n14,16384.0,16384.0,98244.0,16,16,4,304.16,13466,52351,1.88,7.3,0.0,0.0,0,145.12,99.04,20.26,48.76,122.35,376.41,122.96,139.16,382.27,Low,382.27,382.27,20.26,0.7956679833625449,0.7956679833625449,15.012833168805528
delaunay_n14,16384.0,16384.0,98244.0,32,16,4,572.85,13466,52351,1.88,7.3,0.0,0.0,0,281.91,206.83,61.83,50.55,138.86,629.77,139.06,216.4,625.76,Low,629.77,629.77,61.83,0.9096177969734983,0.9096177969734983,9.264919941775837
delaunay_n14,16384.0,16384.0,98244.0,64,16,4,852.44,13466,52351,1.88,7.3,0.0,0.0,0,577.06,397.75,121.74,182.86,167.3,576.21,442.04,67.75,834.34,Low,834.34,834.34,121.74,1.0216937938969726,1.0216937938969726,7.002135699030722
delaunay_n14,16384.0,16384.0,98244.0,128,16,4,1110.1,13466,52351,1.88,7.3,0.0,0.0,0,1069.32,749.95,130.49,200.34,180.02,1015.44,837.9,71.2,1002.49,Low,1015.44,1069.32,130.49,1.0381363857404706,1.0381363857404706,8.507165300022988
delaunay_n14,16384.0,16384.0,98244.0,256,16,4,1591.0,13466,52351,1.88,7.3,0.0,0.0,0,1388.61,1058.52,136.45,209.45,186.95,1266.64,930.12,73.52,1109.32,Low,1266.64,1388.61,136.45,1.145750066613376,1.145750066613376,11.659948699157201
delaunay_n14,16384.0,16384.0,98244.0,512,16,4,1801.61,13466,52351,1.88,7.3,0.0,0.0,0,1608.91,1427.06,143.12,214.16,189.6,1820.39,1204.06,74.44,1141.54,Low,1820.39,1820.39,143.12,0.9896835293535999,0.9896835293535999,12.588107881498043
ford1,18728.0,18728.0,101576.0,16,16,4,317.43,14199,55164,1.84,7.15,0.0,0.0,0,144.9,96.1,27.48,44.95,114.0,306.88,114.9,131.4,324.52,Low,324.52,324.52,27.48,0.9781523480833232,0.9781523480833232,11.551310043668122
ford1,18728.0,18728.0,101576.0,32,16,4,597.51,14199,55164,1.84,7.15,0.0,0.0,0,282.55,201.14,55.2,46.51,126.89,552.04,127.05,201.74,547.58,Low,552.04,552.04,55.2,1.0823672197666836,1.0823672197666836,10.82445652173913
ford1,18728.0,18728.0,101576.0,64,16,4,858.99,14199,55164,1.84,7.15,0.0,0.0,0,547.58,389.55,109.25,175.06,152.46,569.05,411.24,63.63,788.94,Low,788.94,788.94,109.25,1.0887900220549092,1.0887900220549092,7.862608695652174
ford1,18728.0,18728.0,101576.0,128,16,4,1023.44,14199,55164,1.84,7.15,0.0,0.0,0,1055.34,756.62,135.03,190.17,163.04,1004.46,779.85,66.75,974.35,Low,1004.46,1055.34,135.03,0.9697727746508236,0.9697727746508236,7.579352736428942
ford1,18728.0,18728.0,101576.0,256,16,4,1393.84,14199,55164,1.84,7.15,0.0,0.0,0,1323.47,1027.32,144.04,198.78,168.31,1244.42,860.36,68.97,1067.11,Low,1244.42,1323.47,144.04,1.0531708312239794,1.0531708312239794,9.67675645653985
ford1,18728.0,18728.0,101576.0,512,16,4,1594.91,14199,55164,1.84,7.15,0.0,0.0,0,1480.16,1317.03,148.58,202.72,170.23,1523.88,1117.37,69.59,1069.92,Low,1523.88,1523.88,148.58,1.04661128172822,1.04661128172822,10.73435186431552
Baumann,112211.0,112211.0,748331.0,16,16,4,816.06,125309,487299,1.56,6.07,0.0,0.0,0,259.6,241.7,185.52,57.94,166.81,923.1,167.13,265.4,912.03,Low,923.1,923.1,185.52,0.8840428989275267,0.8840428989275267,4.398771021992237
Baumann,112211.0,112211.0,748331.0,32,16,4,1291.34,125309,487299,1.56,6.07,0.0,0.0,0,509.81,489.78,636.78,58.12,170.79,1056.43,170.85,331.86,1054.97,Low,1056.43,1056.43,636.78,1.2223621063392747,1.2223621063392747,2.027921731210151
Baumann,112211.0,112211.0,748331.0,64,16,4,1543.75,125309,487299,1.56,6.07,0.0,0.0,0,1005.79,941.08,1112.03,199.68,190.11,945.47,588.5,71.56,1098.38,Low,1098.38,1098.38,1112.03,1.3882269363236603,1.4054789781314299,1.3882269363236603
Baumann,112211.0,112211.0,748331.0,128,16,4,1723.27,125309,487299,1.56,6.07,0.0,0.0,0,1745.07,1646.83,1398.22,203.53,194.95,1547.18,1132.73,73.98,1147.69,Low,1547.18,1745.07,1398.22,0.9875076644489906,0.9875076644489906,1.2324741456995323
Baumann,112211.0,112211.0,748331.0,256,16,4,1794.56,125309,487299,1.56,6.07,0.0,0.0,0,1840.05,1806.99,1471.6,204.71,198.66,1578.28,1157.95,75.24,1150.84,Low,1578.28,1840.05,1471.6,0.9752778457107144,0.9752778457107144,1.2194618102745312
Baumann,112211.0,112211.0,748331.0,512,16,4,1838.37,125309,487299,1.56,6.07,0.0,0.0,0,1877.09,1882.6,1514.92,206.53,200.17,1909.48,1483.52,75.29,1153.13,Low,1909.48,1909.48,1514.92,0.9627594947315499,0.9627594947315499,1.2135096242705885
crystm03,24696.0,24696.0,583770.0,16,16,4,857.22,68885,273180,2.14,8.47,0.0,0.0,0,330.0,303.89,270.14,140.33,466.27,1069.18,470.78,305.64,1083.06,Medium,1083.06,1083.06,270.14,0.7914796964157111,0.7914796964157111,3.173243503368624
crystm03,24696.0,24696.0,583770.0,32,16,4,1470.45,68885,273180,2.14,8.47,0.0,0.0,0,647.91,613.85,752.77,143.34,489.33,1628.37,489.12,433.39,1632.92,Medium,1632.92,1632.92,752.77,0.9005033926952943,0.9005033926952943,1.9533854962339094
crystm03,24696.0,24696.0,583770.0,64,16,4,1631.78,68885,273180,2.14,8.47,0.0,0.0,0,1274.61,1181.12,1463.08,294.16,488.92,1041.98,1840.09,126.13,1972.2,Medium,1972.2,1972.2,1463.08,0.827390731163168,0.827390731163168,1.115304699674659
crystm03,24696.0,24696.0,583770.0,128,16,4,2143.26,68885,273180,2.14,8.47,0.0,0.0,0,2376.67,2222.83,1962.25,308.59,520.35,1869.56,3413.86,130.03,2202.91,Medium,3413.86,3413.86,1962.25,0.6278113337981054,0.6278113337981054,1.0922461460058608
crystm03,24696.0,24696.0,583770.0,256,16,4,2529.2,68885,273180,2.14,8.47,0.0,0.0,0,2580.91,2595.25,2168.13,315.33,537.39,2150.17,3734.63,131.62,2260.48,Medium,3734.63,3734.63,2168.13,0.6772290695463807,0.6772290695463807,1.1665352169842214
crystm03,24696.0,24696.0,583770.0,512,16,4,2754.44,68885,273180,2.14,8.47,0.0,0.0,0,2726.7,2876.6,2308.53,319.97,546.44,3061.4,4523.16,131.74,2287.05,Medium,4523.16,4523.16,2308.53,0.6089636448854341,0.6089636448854341,1.1931575504758438
ex19,12005.0,12005.0,259577.0,16,16,4,623.98,19451,77343,3.36,13.36,0.0,0.0,0,246.56,212.32,233.28,130.4,376.64,587.96,381.05,186.56,586.63,Medium,587.96,587.96,233.28,1.0612626709299953,1.0612626709299953,2.6748113854595337
ex19,12005.0,12005.0,259577.0,32,16,4,1169.27,19451,77343,3.36,13.36,0.0,0.0,0,483.95,439.36,785.13,134.3,419.84,1023.15,417.81,319.85,1035.37,Medium,1035.37,1035.37,785.13,1.1293257482832226,1.1293257482832226,1.4892692929833276
ex19,12005.0,12005.0,259577.0,64,16,4,1880.99,19451,77343,3.36,13.36,0.0,0.0,0,951.94,843.08,1540.02,292.16,438.8,955.44,1272.36,126.28,1449.81,Medium,1449.81,1449.81,1540.02,1.2214062155036949,1.297404487484567,1.2214062155036949
ex19,12005.0,12005.0,259577.0,128,16,4,2389.66,19451,77343,3.36,13.36,0.0,0.0,0,1818.93,1593.13,1804.72,312.54,475.97,1754.46,2409.08,130.72,1807.85,Medium,2409.08,2409.08,1804.72,0.9919388314211234,0.9919388314211234,1.3241167604947026
ex19,12005.0,12005.0,259577.0,256,16,4,2924.81,19451,77343,3.36,13.36,0.0,0.0,0,2279.64,2123.63,2381.48,325.03,497.2,2070.75,2803.82,133.16,2012.62,Medium,2803.82,2803.82,2381.48,1.0431518428429785,1.0431518428429785,1.2281480423938056
ex19,12005.0,12005.0,259577.0,512,16,4,3539.18,19451,77343,3.36,13.36,0.0,0.0,0,2581.05,2606.94,2731.97,330.98,507.86,2877.55,3314.52,134.09,2237.92,Medium,3314.52,3314.52,2731.97,1.0677805534436358,1.0677805534436358,1.295468105433076
de2010,24115.0,24115.0,116056.0,16,16,4,269.9,27278,106861,1.09,4.25,0.0,0.0,0,153.11,105.89,16.33,40.86,105.51,236.85,105.79,123.6,251.75,Low,251.75,251.75,16.33,1.0720953326713007,1.0720953326713007,16.527862829148805
de2010,24115.0,24115.0,116056.0,32,16,4,463.3,27278,106861,1.09,4.25,0.0,0.0,0,298.73,216.52,28.03,42.29,115.77,461.46,115.71,195.55,447.23,Low,461.46,461.46,28.03,1.0039873445152343,1.0039873445152343,16.528719229397073
de2010,24115.0,24115.0,116056.0,64,16,4,553.31,27278,106861,1.09,4.25,0.0,0.0,0,591.37,415.97,55.55,164.85,140.84,621.45,354.91,60.22,654.76,Low,654.76,654.76,55.55,0.8450577310770357,0.8450577310770357,9.96057605760576
de2010,24115.0,24115.0,116056.0,128,16,4,853.35,27278,106861,1.09,4.25,0.0,0.0,0,1069.64,777.59,68.7,175.78,148.67,1089.73,664.13,62.54,859.67,Low,1089.73,1089.73,68.7,0.7830838831637195,0.7830838831637195,12.421397379912664
de2010,24115.0,24115.0,116056.0,256,16,4,1035.06,27278,106861,1.09,4.25,0.0,0.0,0,1249.59,1021.39,80.67,181.37,152.71,1254.66,744.55,63.93,960.13,Low,1254.66,1254.66,80.67,0.8249725025106402,0.8249725025106402,12.830792116028263
de2010,24115.0,24115.0,116056.0,512,16,4,1155.5,27278,106861,1.09,4.25,0.0,0.0,0,1342.17,1204.6,82.53,183.99,154.54,1343.14,924.06,64.18,986.66,Low,1343.14,1343.14,82.53,0.8602975118007058,0.8602975118007058,14.000969344480795
delaunay_n15,32768.0,32768.0,196548.0,16,16,4,490.14,27025,105066,1.87,7.27,0.0,0.0,0,194.6,143.26,19.06,50.32,136.02,552.1,137.06,169.0,550.55,Low,552.1,552.1,19.06,0.8877739539938416,0.8877739539938416,25.71563483735572
delaunay_n15,32768.0,32768.0,196548.0,32,16,4,865.85,27025,105066,1.87,7.27,0.0,0.0,0,377.61,298.25,57.09,51.74,146.95,800.6,146.3,256.93,789.35,Low,800.6,800.6,57.09,1.081501373969523,1.081501373969523,15.166403923629357
delaunay_n15,32768.0,32768.0,196548.0,64,16,4,1090.42,27025,105066,1.87,7.27,0.0,0.0,0,753.06,573.03,111.47,190.78,173.48,766.27,484.71,67.9,969.41,Low,969.41,969.41,111.47,1.1248285039353836,1.1248285039353836,9.78218354714273
delaunay_n15,32768.0,32768.0,196548.0,128,16,4,1564.56,27025,105066,1.87,7.27,0.0,0.0,0,1379.28,1042.69,134.12,201.3,183.13,1397.67,918.99,70.65,1089.66,Low,1397.67,1397.67,134.12,1.1194058683380197,1.1194058683380197,11.665374291679093
delaunay_n15,32768.0,32768.0,196548.0,256,16,4,1806.3,27025,105066,1.87,7.27,0.0,0.0,0,1575.54,1397.05,141.17,206.5,187.57,1621.85,978.76,72.27,1057.06,Low,1621.85,1621.85,141.17,1.1137281499522151,1.1137281499522151,12.795211447191331
delaunay_n15,32768.0,32768.0,196548.0,512,16,4,1961.8,27025,105066,1.87,7.27,0.0,0.0,0,1679.0,1572.78,145.96,208.89,189.6,1765.73,1231.55,72.31,1062.06,Low,1765.73,1765.73,145.96,1.1110418920219964,1.1110418920219964,13.440668676349684
Andrews,60000.0,60000.0,760154.0,16,16,4,492.01,189894,754015,1.01,4.0,0.0,0.0,0,301.89,286.53,17.65,93.82,302.13,1018.97,300.22,269.94,1012.19,Low,1018.97,1018.97,17.65,0.48285032925405064,0.48285032925405064,27.875920679886686
Andrews,60000.0,60000.0,760154.0,32,16,4,839.49,189894,754015,1.01,4.0,0.0,0.0,0,592.48,576.09,27.82,94.7,311.92,1418.2,312.43,389.92,1390.95,Low,1418.2,1418.2,27.82,0.5919404879424622,0.5919404879424622,30.175772825305536
Andrews,60000.0,60000.0,760154.0,64,16,4,1058.71,189894,754015,1.01,4.0,0.0,0.0,0,1168.57,1116.23,54.66,251.54,332.78,981.79,1054.31,98.45,1651.61,Low,1651.61,1651.61,54.66,0.6410169471001024,0.6410169471001024,19.36900841566045
Andrews,60000.0,60000.0,760154.0,128,16,4,1212.85,189894,754015,1.01,4.0,0.0,0.0,0,1954.75,1880.99,63.82,259.21,345.54,1746.48,1903.95,101.08,1672.51,Low,1903.95,1954.75,63.82,0.6204629748049623,0.6204629748049623,19.004230648699465
Andrews,60000.0,60000.0,760154.0,256,16,4,1279.59,189894,754015,1.01,4.0,0.0,0.0,0,2028.43,2056.21,66.23,262.95,352.55,1844.75,1976.35,102.48,1461.66,Low,1976.35,2056.21,66.23,0.6223051147499525,0.6223051147499525,19.320398610901403
Andrews,60000.0,60000.0,760154.0,512,16,4,1316.85,189894,754015,1.01,4.0,0.0,0.0,0,2101.69,2191.43,65.69,265.67,356.54,2292.86,2339.16,102.54,1471.65,Low,2339.16,2339.16,65.69,0.5629584979223311,0.5629584979223311,20.046430202466127
epb1,14734.0,14734.0,95053.0,16,16,4,315.79,10132,40329,2.36,9.38,0.0,0.0,0,155.82,101.77,126.4,51.83,128.8,384.83,128.62,136.18,387.97,Medium,387.97,387.97,126.4,0.8139546872180838,0.8139546872180838,2.498338607594937
epb1,14734.0,14734.0,95053.0,32,16,4,526.61,10132,40329,2.36,9.38,0.0,0.0,0,300.8,212.41,389.56,53.79,146.01,623.3,146.57,220.54,603.51,Medium,623.3,623.3,389.56,0.8448740574362266,0.8448740574362266,1.3518071670602732
epb1,14734.0,14734.0,95053.0,64,16,4,695.09,10132,40329,2.36,9.38,0.0,0.0,0,598.76,408.39,732.59,194.58,173.85,630.53,475.86,70.51,795.42,Medium,795.42,795.42,732.59,0.8738653792964723,0.8738653792964723,0.9488117500921388
epb1,14734.0,14734.0,95053.0,128,16,4,889.38,10132,40329,2.36,9.38,0.0,0.0,0,1124.89,787.19,946.98,212.35,188.74,1089.43,900.98,74.55,968.69,Medium,1089.43,1124.89,946.98,0.790637306758883,0.790637306758883,0.9391750617753278
epb1,14734.0,14734.0,95053.0,256,16,4,1832.35,10132,40329,2.36,9.38,0.0,0.0,0,1388.9,1080.92,1176.22,223.59,196.31,1362.77,1001.22,77.11,1062.04,Medium,1362.77,1388.9,1176.22,1.3192814457484339,1.3192814457484339,1.5578293176446583
epb1,14734.0,14734.0,95053.0,512,16,4,2181.99,10132,40329,2.36,9.38,0.0,0.0,0,1667.6,1453.97,1281.25,228.91,200.18,2009.05,1309.95,78.14,1148.68,Medium,2009.05,2009.05,1281.25,1.086080485801747,1.086080485801747,1.7030165853658534
fxm3_16,41340.0,85575.0,392252.0,16,16,4,624.61,51295,201286,1.95,7.65,0.0,0.0,0,233.48,206.99,88.42,75.12,210.44,566.84,214.11,199.92,557.97,Low,566.84,566.84,88.42,1.1019158845529602,1.1019158845529602,7.064125763401945
fxm3_16,41340.0,85575.0,392252.0,32,16,4,967.33,51295,201286,1.95,7.65,0.0,0.0,0,459.04,411.81,451.12,75.54,222.37,892.5,221.99,296.37,894.53,Low,894.53,894.53,451.12,1.081383519837233,1.081383519837233,2.1442853342791275
fxm3_16,41340.0,85575.0,392252.0,64,16,4,1347.95,51295,201286,1.95,7.65,0.0,0.0,0,905.89,805.86,826.66,225.98,246.04,838.15,719.4,86.94,1129.6,Low,1129.6,1129.6,826.66,1.1932985127478755,1.1932985127478755,1.630597827401834
fxm3_16,41340.0,85575.0,392252.0,128,16,4,1768.89,51295,201286,1.95,7.65,0.0,0.0,0,1617.53,1462.26,995.88,232.38,257.13,1433.54,1321.27,90.05,1280.82,Low,1433.54,1617.53,995.88,1.0935747714107313,1.0935747714107313,1.7762079768646826
fxm3_16,41340.0,85575.0,392252.0,256,16,4,2044.31,51295,201286,1.95,7.65,0.0,0.0,0,1780.94,1690.29,1094.15,237.21,263.17,1626.34,1428.32,91.78,1347.37,Low,1626.34,1780.94,1094.15,1.1478825788628477,1.1478825788628477,1.8684001279532054
fxm3_16,41340.0,85575.0,392252.0,512,16,4,2199.03,51295,201286,1.95,7.65,0.0,0.0,0,1870.09,1864.81,1144.53,239.17,266.06,1973.28,1747.47,91.84,1380.41,Low,1973.28,1973.28,1144.53,1.1144034298224277,1.1144034298224277,1.9213388901994708
conf5_4-8x8-10,49152.0,49152.0,1916928.0,16,16,4,2081.36,125952,497664,3.85,15.22,0.0,0.0,0,426.27,437.06,540.59,198.28,733.61,1688.92,737.28,747.34,1710.02,Medium,1710.02,1710.02,540.59,1.2171553549081298,1.2171553549081298,3.8501637100205333
conf5_4-8x8-10,49152.0,49152.0,1916928.0,32,16,4,3573.03,125952,497664,3.85,15.22,0.0,0.0,0,840.57,873.51,1502.88,194.44,675.57,2267.21,677.6,868.37,2269.9,Medium,2269.9,2269.9,1502.88,1.5740913696638619,1.5740913696638619,2.3774552858511657
conf5_4-8x8-10,49152.0,49152.0,1916928.0,64,16,4,4069.91,125952,497664,3.85,15.22,0.0,0.0,0,1626.58,1687.81,2973.13,332.76,621.67,1295.44,1774.93,211.02,2499.25,Medium,2499.25,2499.25,2973.13,1.3688974245996641,1.6284525357607282,1.3688974245996641
conf5_4-8x8-10,49152.0,49152.0,1916928.0,128,16,4,4575.01,125952,497664,3.85,15.22,0.0,0.0,0,2921.59,3047.58,3553.16,343.98,653.82,2385.35,3269.81,214.42,2591.32,Medium,3269.81,3269.81,3553.16,1.2875890756397124,1.399166924072041,1.2875890756397124
conf5_4-8x8-10,49152.0,49152.0,1916928.0,256,16,4,4923.09,125952,497664,3.85,15.22,0.0,0.0,0,3021.76,3250.41,3777.66,350.23,671.41,2505.38,3375.99,216.4,2565.74,Medium,3375.99,3375.99,3777.66,1.3032115118883119,1.458265575431207,1.3032115118883119
conf5_4-8x8-10,49152.0,49152.0,1916928.0,512,16,4,5092.71,125952,497664,3.85,15.22,0.0,0.0,0,3066.16,3376.73,3867.94,353.65,681.31,3413.37,4183.72,216.5,2584.01,Medium,4183.72,4183.72,3867.94,1.2172683640396584,1.2172683640396584,1.3166465870721882
crankseg_2,63838.0,63838.0,14148858.0,16,16,4,3649.43,557886,2225329,6.36,25.36,0.0,0.0,0,469.41,535.01,64.0,383.71,1702.84,757.19,1703.25,504.6,759.59,High,1703.25,1703.25,64.0,2.1426273301042125,2.1426273301042125,57.02234375
crankseg_2,63838.0,63838.0,14148858.0,32,16,4,5706.34,557886,2225329,6.36,25.36,0.0,0.0,0,920.7,1056.16,552.11,370.81,1167.88,1872.04,1168.89,629.82,1899.18,High,1899.18,1899.18,552.11,3.0046335787023875,3.0046335787023875,10.335512850700042
crankseg_2,63838.0,63838.0,14148858.0,64,16,4,6704.03,557886,2225329,6.36,25.36,0.0,0.0,0,1793.32,2049.59,1080.33,413.23,1003.96,1366.61,2624.41,552.6,3049.49,High,3049.49,3049.49,1080.33,2.198410225972212,2.198410225972212,6.205539048253774
crankseg_2,63838.0,63838.0,14148858.0,128,16,4,8078.71,557886,2225329,6.36,25.36,0.0,0.0,0,3275.39,3637.36,1290.57,423.55,1077.61,2558.39,4056.15,557.28,3084.64,High,4056.15,4056.15,1290.57,1.9917187480739125,1.9917187480739125,6.259799933362778
crankseg_2,63838.0,63838.0,14148858.0,256,16,4,8618.16,557886,2225329,6.36,25.36,0.0,0.0,0,3295.94,3710.87,1336.2,429.24,1118.36,2622.22,4697.59,558.66,3056.36,High,4697.59,4697.59,1336.2,1.8345917800404037,1.8345917800404037,6.449753030983385
crankseg_2,63838.0,63838.0,14148858.0,512,16,4,7856.79,557886,2225329,6.36,25.36,0.0,0.0,0,3305.57,3747.08,1358.82,431.78,1140.15,3679.66,4815.81,558.78,3066.8,High,4815.81,4815.81,1358.82,1.6314576364100741,1.6314576364100741,5.782068265112377
fxm4_6,22400.0,47185.0,265442.0,16,16,4,499.89,38052,150650,3.3,13.08,0.0,0.0,0,334.35,290.97,19.6,153.56,446.1,272.34,446.5,242.73,271.16,Medium,446.5,446.5,19.6,1.1195744680851063,1.1195744680851063,25.50459183673469
fxm4_6,22400.0,47185.0,265442.0,32,16,4,902.86,38052,150650,3.3,13.08,0.0,0.0,0,662.91,597.29,92.6,154.92,475.95,688.58,477.55,390.93,691.45,Medium,691.45,691.45,92.6,1.3057487887772072,1.3057487887772072,9.750107991360691
fxm4_6,22400.0,47185.0,265442.0,64,16,4,1247.67,38052,150650,3.3,13.08,0.0,0.0,0,1312.71,1143.15,183.4,310.96,493.89,1115.62,1166.59,132.14,1145.79,Medium,1166.59,1312.71,183.4,0.9504536417030418,0.9504536417030418,6.802998909487459
fxm4_6,22400.0,47185.0,265442.0,128,16,4,1522.25,38052,150650,3.3,13.08,0.0,0.0,0,2475.3,2176.37,224.65,325.28,536.54,2063.6,1918.47,135.33,1549.11,Medium,2063.6,2475.3,224.65,0.6149759625095947,0.6149759625095947,6.7760961495659915
fxm4_6,22400.0,47185.0,265442.0,256,16,4,1655.13,38052,150650,3.3,13.08,0.0,0.0,0,2784.17,2747.67,238.54,332.94,556.56,2366.46,2432.96,137.15,1906.54,Medium,2432.96,2784.17,238.54,0.5944787854189938,0.5944787854189938,6.938584723736062
fxm4_6,22400.0,47185.0,265442.0,512,16,4,1805.34,38052,150650,3.3,13.08,0.0,0.0,0,2968.33,3097.01,245.17,337.38,567.73,3384.54,2657.38,137.56,2155.17,Medium,3384.54,3384.54,245.17,0.5334077895371305,0.5334077895371305,7.363625239629645
BenElechi1,245874.0,245874.0,13150496.0,16,16,4,5788.07,371334,1465278,8.97,35.41,0.0,0.0,0,451.04,500.42,1184.09,234.37,1017.6,2240.67,1018.39,806.78,2246.41,High,2246.41,2246.41,1184.09,2.576586642687666,2.576586642687666,4.888201065797364
BenElechi1,245874.0,245874.0,13150496.0,32,16,4,8964.21,371334,1465278,8.97,35.41,0.0,0.0,0,890.65,991.7,4518.29,225.55,842.47,2785.83,842.14,890.02,2787.01,High,2787.01,2787.01,4518.29,1.9839828784783622,3.216425488247261,1.9839828784783622
BenElechi1,245874.0,245874.0,13150496.0,64,16,4,10306.03,371334,1465278,8.97,35.41,0.0,0.0,0,1745.37,1938.6,8082.67,340.63,728.94,1472.5,2532.35,215.4,2862.85,High,2862.85,2862.85,8082.67,1.2750774187242582,3.599919660478195,1.2750774187242582
BenElechi1,245874.0,245874.0,13150496.0,128,16,4,10986.21,371334,1465278,8.97,35.41,0.0,0.0,0,3218.82,3579.22,9612.06,347.39,763.32,2764.6,4660.2,218.22,2881.2,High,4660.2,4660.2,9612.06,1.142961030205804,2.35745461568173,1.142961030205804
BenElechi1,245874.0,245874.0,13150496.0,256,16,4,11203.83,371334,1465278,8.97,35.41,0.0,0.0,0,3235.95,3641.6,9946.01,350.95,781.17,2812.6,4707.22,219.49,2804.88,High,4707.22,4707.22,9946.01,1.1264647833653898,2.380137320966515,1.1264647833653898
BenElechi1,245874.0,245874.0,13150496.0,512,16,4,11315.9,371334,1465278,8.97,35.41,0.0,0.0,0,3237.34,3666.35,10076.53,352.9,790.71,3914.2,5603.63,219.51,2809.13,High,5603.63,5603.63,10076.53,1.122995713802271,2.019387432789103,1.122995713802271
CurlCurl_0,11083.0,11083.0,113343.0,16,16,4,320.18,10693,41943,2.7,10.6,0.0,0.0,0,186.73,123.6,111.56,73.65,191.78,451.57,191.46,162.38,458.88,Medium,458.88,458.88,111.56,0.697742329149233,0.697742329149233,2.8700250986016496
CurlCurl_0,11083.0,11083.0,113343.0,32,16,4,636.76,10693,41943,2.7,10.6,0.0,0.0,0,362.7,255.28,358.11,76.87,221.81,728.89,221.59,247.47,728.89,Medium,728.89,728.89,358.11,0.8736023268257213,0.8736023268257213,1.7781128703470999
CurlCurl_0,11083.0,11083.0,113343.0,64,16,4,1069.27,10693,41943,2.7,10.6,0.0,0.0,0,710.61,489.6,700.73,230.96,255.71,712.85,702.9,92.85,1069.27,Medium,1069.27,1069.27,700.73,1.0,1.0,1.5259372368815378
CurlCurl_0,11083.0,11083.0,113343.0,128,16,4,1498.75,10693,41943,2.7,10.6,0.0,0.0,0,1333.45,960.53,831.88,253.35,278.83,1300.92,1327.59,97.24,1321.78,Medium,1327.59,1333.45,831.88,1.1239641531366005,1.1239641531366005,1.801642063759196
CurlCurl_0,11083.0,11083.0,113343.0,256,16,4,2067.83,10693,41943,2.7,10.6,0.0,0.0,0,1757.26,1367.64,1175.3,265.28,291.75,1632.3,1522.66,99.65,1473.18,Medium,1632.3,1757.26,1175.3,1.1767353721134037,1.1767353721134037,1.7594061090785331
CurlCurl_0,11083.0,11083.0,113343.0,512,16,4,2491.05,10693,41943,2.7,10.6,0.0,0.0,0,2041.07,1860.94,1331.0,272.03,298.47,2241.64,1986.3,100.78,1627.91,Medium,2241.64,2241.64,1331.0,1.1112622901090274,1.1112622901090274,1.8715627347858754
cit-HepPh,34546.0,34546.0,421578.0,16,16,4,403.04,102424,406464,1.04,4.12,0.0,0.0,0,273.22,233.3,5.15,90.92,258.32,259.43,259.91,206.35,255.04,Low,259.91,273.22,5.15,1.4751482321938365,1.4751482321938365,78.26019417475727
cit-HepPh,34546.0,34546.0,421578.0,32,16,4,730.01,102424,406464,1.04,4.12,0.0,0.0,0,529.95,476.09,18.02,92.49,278.91,495.68,281.43,339.3,506.1,Low,506.1,529.95,18.02,1.377507312010567,1.377507312010567,40.511098779134294
cit-HepPh,34546.0,34546.0,421578.0,64,16,4,900.81,102424,406464,1.04,4.12,0.0,0.0,0,1050.01,910.54,35.78,251.69,313.56,881.96,764.42,98.26,810.73,Low,881.96,1050.01,35.78,0.8579061151798554,0.8579061151798554,25.1763555058692
cit-HepPh,34546.0,34546.0,421578.0,128,16,4,960.31,102424,406464,1.04,4.12,0.0,0.0,0,1943.88,1744.76,40.64,263.65,330.55,1640.38,1224.18,101.64,1437.61,Low,1640.38,1943.88,40.64,0.4940171203983784,0.4940171203983784,23.629675196850393
cit-HepPh,34546.0,34546.0,421578.0,256,16,4,1167.6,102424,406464,1.04,4.12,0.0,0.0,0,2188.59,2110.53,43.19,269.35,338.87,1903.29,1537.9,103.47,1607.16,Low,1903.29,2188.59,43.19,0.5334941674776911,0.5334941674776911,27.034035656401944
cit-HepPh,34546.0,34546.0,421578.0,512,16,4,1265.76,102424,406464,1.04,4.12,0.0,0.0,0,2325.55,2378.02,43.86,271.96,343.4,2478.05,1597.64,103.57,1718.97,Low,2478.05,2478.05,43.86,0.5107887250055487,0.5107887250055487,28.85909712722298
crystk03,24696.0,24696.0,1751178.0,16,16,4,2022.15,74722,298406,5.87,23.44,0.0,0.0,0,428.27,444.91,816.4,272.13,1009.32,1533.43,1021.69,384.28,1609.54,High,1609.54,1609.54,816.4,1.256352746747518,1.256352746747518,2.4769108280254777
crystk03,24696.0,24696.0,1751178.0,32,16,4,3618.14,74722,298406,5.87,23.44,0.0,0.0,0,844.96,891.41,2259.58,265.67,892.55,2308.74,893.0,542.24,2302.67,High,2308.74,2308.74,2259.58,1.5671491809385207,1.5671491809385207,1.6012444790624807
crystk03,24696.0,24696.0,1751178.0,64,16,4,4422.17,74722,298406,5.87,23.44,0.0,0.0,0,1650.11,1729.13,4364.31,378.53,804.86,1374.82,2361.67,314.47,2636.32,High,2636.32,2636.32,4364.31,1.013257536701105,1.6774025914911694,1.013257536701105
crystk03,24696.0,24696.0,1751178.0,128,16,4,5859.23,74722,298406,5.87,23.44,0.0,0.0,0,3062.17,3202.89,5896.22,394.21,862.17,2569.12,4251.72,321.39,2808.63,High,4251.72,4251.72,5896.22,0.9937264891744201,1.378084633983423,0.9937264891744201
crystk03,24696.0,24696.0,1751178.0,256,16,4,6978.54,74722,298406,5.87,23.44,0.0,0.0,0,3172.42,3465.96,6461.91,403.41,893.37,2729.82,4541.14,324.78,2856.73,High,4541.14,4541.14,6461.91,1.0799500457295135,1.5367374712076702,1.0799500457295135
crystk03,24696.0,24696.0,1751178.0,512,16,4,7588.04,74722,298406,5.87,23.44,0.0,0.0,0,3233.75,3612.07,6895.25,407.96,909.94,3824.84,5720.47,325.02,2888.99,High,5720.47,5720.47,6895.25,1.1004735143758384,1.326471426298888,1.1004735143758384
bcsstm39,46772.0,46772.0,46772.0,16,16,4,161.28,11693,46772,1.0,4.0,0.0,0.0,0,44.21,31.41,41.95,9.61,23.71,148.01,23.71,62.28,148.48,Low,148.48,148.48,41.95,1.0862068965517242,1.0862068965517242,3.844576877234803
bcsstm39,46772.0,46772.0,46772.0,32,16,4,306.7,11693,46772,1.0,4.0,0.0,0.0,0,86.45,63.85,162.4,9.75,25.04,199.45,25.03,77.82,196.11,Low,199.45,199.45,162.4,1.5377287540737028,1.5377287540737028,1.8885467980295565
bcsstm39,46772.0,46772.0,46772.0,64,16,4,372.69,11693,46772,1.0,4.0,0.0,0.0,0,170.08,123.33,311.81,53.47,30.65,187.65,83.41,17.83,237.72,Low,237.72,237.72,311.81,1.1952471056091851,1.567768803634528,1.1952471056091851
bcsstm39,46772.0,46772.0,46772.0,128,16,4,502.25,11693,46772,1.0,4.0,0.0,0.0,0,315.76,236.82,397.21,55.21,31.92,233.86,163.25,18.18,256.81,Low,256.81,315.76,397.21,1.2644445003902218,1.5906067899670637,1.2644445003902218
bcsstm39,46772.0,46772.0,46772.0,256,16,4,528.12,11693,46772,1.0,4.0,0.0,0.0,0,358.41,307.96,431.08,56.23,32.63,288.72,170.0,18.32,252.65,Low,288.72,358.41,431.08,1.225109028486592,1.4735079936385702,1.225109028486592
bcsstm39,46772.0,46772.0,46772.0,512,16,4,531.12,11693,46772,1.0,4.0,0.0,0.0,0,346.7,318.85,455.9,56.46,32.96,326.36,219.46,18.46,251.29,Low,326.36,346.7,455.9,1.164992322877824,1.5319296221517162,1.164992322877824
Chebyshev4,68121.0,68121.0,5377761.0,16,16,4,1915.84,397499,1589399,3.38,13.53,0.0,0.0,0,430.88,475.95,2.93,148.55,202.01,15.14,202.46,366.68,15.13,Medium,366.68,475.95,2.93,4.02529677487131,4.02529677487131,653.8703071672354
Chebyshev4,68121.0,68121.0,5377761.0,32,16,4,2688.88,397499,1589399,3.38,13.53,0.0,0.0,0,819.41,905.5,33.95,156.45,303.51,40.99,304.32,426.23,41.18,Medium,426.23,905.5,33.95,2.969497515184981,2.969497515184981,79.20117820324006
Chebyshev4,68121.0,68121.0,5377761.0,64,16,4,3450.6,397499,1589399,3.38,13.53,0.0,0.0,0,1442.92,1570.03,67.34,200.52,361.11,1307.03,112.4,180.53,84.13,Medium,1307.03,1570.03,67.34,2.1977923988713592,2.1977923988713592,51.24146124146124
Chebyshev4,68121.0,68121.0,5377761.0,128,16,4,3653.37,397499,1589399,3.38,13.53,0.0,0.0,0,2319.5,2494.32,77.43,193.39,526.03,2101.51,149.65,239.89,148.78,Medium,2101.51,2494.32,77.43,1.4646757432887518,1.4646757432887518,47.18287485470747
Chebyshev4,68121.0,68121.0,5377761.0,256,16,4,4332.54,397499,1589399,3.38,13.53,0.0,0.0,0,2603.53,2869.1,79.76,201.45,692.73,2313.26,260.15,238.05,285.09,Medium,2313.26,2869.1,79.76,1.510069359729532,1.510069359729532,54.31970912738214
Chebyshev4,68121.0,68121.0,5377761.0,512,16,4,4216.3,397499,1589399,3.38,13.53,0.0,0.0,0,2618.03,2891.85,80.37,202.77,790.84,3227.4,197.94,237.96,550.16,Medium,3227.4,3227.4,80.37,1.3064076346284936,1.3064076346284936,52.461117332337935
a2nnsnsl,80016.0,80016.0,347222.0,16,16,4,471.77,79192,311627,1.11,4.38,0.0,0.0,0,191.73,160.68,1.07,38.47,74.98,12.89,75.57,170.29,12.94,Low,170.29,191.73,1.07,2.460595629270328,2.460595629270328,440.9065420560747
a2nnsnsl,80016.0,80016.0,347222.0,32,16,4,749.94,79192,311627,1.11,4.38,0.0,0.0,0,372.16,325.11,12.99,38.31,93.95,35.07,94.5,220.46,34.87,Low,220.46,372.16,12.99,2.0151010318142735,2.0151010318142735,57.73210161662818
a2nnsnsl,80016.0,80016.0,347222.0,64,16,4,944.82,79192,311627,1.11,4.38,0.0,0.0,0,725.27,619.49,25.68,148.88,119.75,709.7,83.95,49.96,64.9,Low,709.7,725.27,25.68,1.3027148510209992,1.3027148510209992,36.79205607476636
a2nnsnsl,80016.0,80016.0,347222.0,128,16,4,1026.52,79192,311627,1.11,4.38,0.0,0.0,0,969.56,896.92,28.66,145.02,127.8,1071.26,86.57,52.25,101.3,Low,1071.26,1071.26,28.66,0.9582360958124078,0.9582360958124078,35.817166782972784
a2nnsnsl,80016.0,80016.0,347222.0,256,16,4,1011.02,79192,311627,1.11,4.38,0.0,0.0,0,1020.49,972.95,29.11,149.2,133.34,1125.75,149.6,53.42,168.81,Low,1125.75,1125.75,29.11,0.8980857206306906,0.8980857206306906,34.731020267949155
a2nnsnsl,80016.0,80016.0,347222.0,512,16,4,964.09,79192,311627,1.11,4.38,0.0,0.0,0,1034.26,1016.94,29.32,148.54,137.27,1117.03,100.53,53.49,269.9,Low,1117.03,1117.03,29.32,0.8630833549680851,0.8630833549680851,32.881650750341066
bcsstk25,15439.0,15439.0,252241.0,16,16,4,621.28,21045,82746,3.05,11.99,0.0,0.0,0,264.68,203.26,174.08,106.93,314.51,526.6,313.73,192.84,548.35,Medium,548.35,548.35,174.08,1.1329989969909728,1.1329989969909728,3.5689338235294112
bcsstk25,15439.0,15439.0,252241.0,32,16,4,1094.32,21045,82746,3.05,11.99,0.0,0.0,0,521.7,421.1,645.12,112.18,346.96,1048.82,346.48,306.12,1021.22,Medium,1048.82,1048.82,645.12,1.0433820865353445,1.0433820865353445,1.6963045634920635
bcsstk25,15439.0,15439.0,252241.0,64,16,4,1557.04,21045,82746,3.05,11.99,0.0,0.0,0,1034.83,806.53,1244.1,273.73,370.67,933.36,1106.32,113.42,1419.08,Medium,1419.08,1419.08,1244.1,1.097217915832793,1.097217915832793,1.251539265332369
bcsstk25,15439.0,15439.0,252241.0,128,16,4,1972.56,21045,82746,3.05,11.99,0.0,0.0,0,1957.25,1574.05,1375.55,293.26,400.46,1782.62,2046.58,117.4,1741.09,Medium,2046.58,2046.58,1375.55,0.9638323446921205,0.9638323446921205,1.434015484715205
bcsstk25,15439.0,15439.0,252241.0,256,16,4,2773.78,21045,82746,3.05,11.99,0.0,0.0,0,2336.92,2070.73,1633.95,303.13,415.9,2103.1,2360.15,119.82,1899.23,Medium,2360.15,2360.15,1633.95,1.1752558100120756,1.1752558100120756,1.697591725572998
bcsstk25,15439.0,15439.0,252241.0,512,16,4,3266.58,21045,82746,3.05,11.99,0.0,0.0,0,2587.09,2539.07,1755.1,308.32,423.78,2963.18,2951.27,120.77,2049.7,Medium,2963.18,2963.18,1755.1,1.102389999932505,1.102389999932505,1.861193094410575
cs4,22499.0,22499.0,87716.0,16,16,4,208.85,21185,82671,1.06,4.14,0.0,0.0,0,121.32,81.9,17.8,33.7,83.38,311.05,85.16,116.18,311.05,Low,311.05,311.05,17.8,0.6714354605368912,0.6714354605368912,11.73314606741573
cs4,22499.0,22499.0,87716.0,32,16,4,335.43,21185,82671,1.06,4.14,0.0,0.0,0,231.44,168.2,22.43,34.91,93.71,523.68,93.61,182.55,534.85,Low,534.85,534.85,22.43,0.627147798448163,0.627147798448163,14.954525189478378
cs4,22499.0,22499.0,87716.0,64,16,4,428.41,21185,82671,1.06,4.14,0.0,0.0,0,458.65,323.08,44.52,143.91,114.89,487.99,303.25,52.26,686.62,Low,686.62,686.62,44.52,0.6239404619731438,0.6239404619731438,9.622866127583109
cs4,22499.0,22499.0,87716.0,128,16,4,811.25,21185,82671,1.06,4.14,0.0,0.0,0,858.91,618.26,62.23,153.75,121.74,813.13,575.19,54.1,840.39,Low,840.39,858.91,62.23,0.9445110663515386,0.9445110663515386,13.03631688896031
cs4,22499.0,22499.0,87716.0,256,16,4,998.9,21185,82671,1.06,4.14,0.0,0.0,0,991.84,775.82,66.59,159.68,125.06,938.77,627.66,55.46,896.78,Low,938.77,991.84,66.59,1.0071180835618647,1.0071180835618647,15.000750863493016
cs4,22499.0,22499.0,87716.0,512,16,4,1113.85,21185,82671,1.06,4.14,0.0,0.0,0,1125.47,947.0,69.91,161.74,126.58,1175.92,812.19,55.84,904.0,Low,1175.92,1175.92,69.91,0.9472157969929926,0.9472157969929926,15.932627664139607
2D_54019_highK,54019.0,54019.0,486129.0,16,16,4,760.77,63596,249253,4.0,15.67,0.0,0.0,0,364.99,339.84,12.38,123.7,347.79,156.79,360.11,368.63,169.03,High,368.63,368.63,12.38,2.063776686650571,2.063776686650571,61.45153473344103
2D_54019_highK,54019.0,54019.0,486129.0,32,16,4,1235.4,63596,249253,4.0,15.67,0.0,0.0,0,713.76,706.68,89.66,123.71,370.0,326.05,376.86,495.61,295.06,High,495.61,713.76,89.66,1.730833893745797,1.730833893745797,13.778719607405757
2D_54019_highK,54019.0,54019.0,486129.0,64,16,4,1496.93,63596,249253,4.0,15.67,0.0,0.0,0,1406.37,1366.35,177.53,286.02,409.08,1175.71,659.99,113.82,552.72,High,1175.71,1406.37,177.53,1.0643927273761529,1.0643927273761529,8.431983326761674
2D_54019_highK,54019.0,54019.0,486129.0,128,16,4,1724.63,63596,249253,4.0,15.67,0.0,0.0,0,2525.76,2464.08,208.19,293.88,435.42,2141.1,827.41,116.27,806.08,High,2141.1,2525.76,208.19,0.6828162612441404,0.6828162612441404,8.28392333925741
2D_54019_highK,54019.0,54019.0,486129.0,256,16,4,1812.65,63596,249253,4.0,15.67,0.0,0.0,0,2764.94,2836.77,213.4,298.0,453.87,2302.52,1345.14,117.58,1129.72,High,2302.52,2836.77,213.4,0.6389837737990743,0.6389837737990743,8.494142455482661
2D_54019_highK,54019.0,54019.0,486129.0,512,16,4,1979.91,63596,249253,4.0,15.67,0.0,0.0,0,2908.97,3082.79,217.8,299.8,462.24,3055.61,1136.04,117.62,1493.17,High,3055.61,3082.79,217.8,0.6422461471589048,0.6422461471589048,9.090495867768595
conf5_4-8x8-05,49152.0,49152.0,1916928.0,16,16,4,2097.3,125952,497664,3.85,15.22,0.0,0.0,0,426.27,436.56,541.05,198.44,733.61,1697.9,735.86,749.09,1694.9,Medium,1697.9,1697.9,541.05,1.235231756876141,1.235231756876141,3.8763515386747995
conf5_4-8x8-05,49152.0,49152.0,1916928.0,32,16,4,3559.75,125952,497664,3.85,15.22,0.0,0.0,0,842.05,874.51,1487.72,194.51,677.0,2267.21,675.33,869.75,2256.54,Medium,2267.21,2267.21,1487.72,1.5701015785921904,1.5701015785921904,2.392755357190869
conf5_4-8x8-05,49152.0,49152.0,1916928.0,64,16,4,3870.63,125952,497664,3.85,15.22,0.0,0.0,0,1627.96,1684.84,2868.58,332.57,622.23,1289.77,1773.29,210.91,2489.52,Medium,2489.52,2489.52,2868.58,1.3493191753411096,1.5547695941386293,1.3493191753411096
conf5_4-8x8-05,49152.0,49152.0,1916928.0,128,16,4,4569.55,125952,497664,3.85,15.22,0.0,0.0,0,2927.17,3035.52,3543.3,343.85,654.07,2393.17,3271.21,214.47,2596.14,Medium,3271.21,3271.21,3543.3,1.289631134817825,1.3968990067895366,1.289631134817825
conf5_4-8x8-05,49152.0,49152.0,1916928.0,256,16,4,4930.21,125952,497664,3.85,15.22,0.0,0.0,0,3021.76,3257.31,3784.19,350.02,671.34,2502.52,3368.57,216.4,2565.31,Medium,3368.57,3368.57,3784.19,1.3028442017974784,1.4635913755688614,1.3028442017974784
conf5_4-8x8-05,49152.0,49152.0,1916928.0,512,16,4,5094.4,125952,497664,3.85,15.22,0.0,0.0,0,3069.69,3376.17,3867.45,353.62,681.2,3408.25,4182.29,216.5,2582.92,Medium,4182.29,4182.29,3867.45,1.2180886547800367,1.2180886547800367,1.3172503846203572
c-63,44234.0,44234.0,434704.0,16,16,4,694.42,61349,243281,1.79,7.09,0.0,0.0,0,258.6,224.89,8.16,77.61,144.8,36.71,144.52,239.9,36.77,Low,239.9,258.6,8.16,2.6853054911059546,2.6853054911059546,85.10049019607843
c-63,44234.0,44234.0,434704.0,32,16,4,1132.04,61349,243281,1.79,7.09,0.0,0.0,0,511.42,453.76,56.56,78.46,172.3,68.96,173.43,321.65,67.54,Low,321.65,511.42,56.56,2.2135231316725976,2.2135231316725976,20.01485148514851
c-63,44234.0,44234.0,434704.0,64,16,4,1303.46,61349,243281,1.79,7.09,0.0,0.0,0,1012.12,883.1,110.95,236.86,225.56,889.42,181.52,89.8,128.58,Low,889.42,1012.12,110.95,1.2878512429356204,1.2878512429356204,11.74817485353763
c-63,44234.0,44234.0,434704.0,128,16,4,1553.9,61349,243281,1.79,7.09,0.0,0.0,0,1840.99,1662.35,134.79,245.09,253.01,1592.32,219.6,91.98,240.0,Low,1592.32,1840.99,134.79,0.8440567303461725,0.8440567303461725,11.528303286593962
c-63,44234.0,44234.0,434704.0,256,16,4,1793.98,61349,243281,1.79,7.09,0.0,0.0,0,2019.53,1944.44,139.55,248.98,268.37,1840.02,325.36,92.66,399.68,Low,1840.02,2019.53,139.55,0.8883155981837358,0.8883155981837358,12.855463991400931
c-63,44234.0,44234.0,434704.0,512,16,4,1916.31,61349,243281,1.79,7.09,0.0,0.0,0,2120.51,2159.01,141.55,250.85,275.46,2286.79,257.77,92.75,598.12,Low,2286.79,2286.79,141.55,0.8379912453701477,0.8379912453701477,13.538043094312963
c-73b,169422.0,169422.0,1279274.0,16,16,4,901.53,206012,815129,1.57,6.21,0.0,0.0,0,281.65,272.77,0.45,59.06,82.18,8.87,83.04,249.96,8.87,Low,249.96,281.65,0.45,3.2008876264867747,3.2008876264867747,2003.3999999999999
c-73b,169422.0,169422.0,1279274.0,32,16,4,1296.78,206012,815129,1.57,6.21,0.0,0.0,0,544.95,544.84,5.51,59.42,124.03,15.75,117.84,298.97,15.59,Low,298.97,544.95,5.51,2.37963115882191,2.37963115882191,235.35027223230492
c-73b,169422.0,169422.0,1279274.0,64,16,4,1660.32,206012,815129,1.57,6.21,0.0,0.0,0,951.49,956.65,10.94,174.48,157.24,899.16,43.54,58.39,33.55,Low,899.16,956.65,10.94,1.7355563685778497,1.7355563685778497,151.76599634369288
c-73b,169422.0,169422.0,1279274.0,128,16,4,1856.04,206012,815129,1.57,6.21,0.0,0.0,0,1426.96,1413.56,12.31,169.68,177.68,1371.88,63.51,67.87,60.94,Low,1371.88,1426.96,12.31,1.3006951841677412,1.3006951841677412,150.77497969130786
c-73b,169422.0,169422.0,1279274.0,256,16,4,1767.87,206012,815129,1.57,6.21,0.0,0.0,0,1464.12,1484.61,12.47,177.46,190.04,1401.37,115.23,68.46,110.2,Low,1401.37,1484.61,12.47,1.1907975832036697,1.1907975832036697,141.76984763432236
c-73b,169422.0,169422.0,1279274.0,512,16,4,1593.68,206012,815129,1.57,6.21,0.0,0.0,0,1475.73,1527.55,12.55,178.86,199.45,1501.61,89.85,68.48,198.67,Low,1501.61,1527.55,12.55,1.0432915452849334,1.0432915452849334,126.98645418326693
af_2_k101,503625.0,503625.0,17550675.0,16,16,4,4934.12,628135,2511425,6.99,27.94,0.0,0.0,0,488.45,525.52,883.45,177.59,737.92,2041.96,737.89,763.74,2039.12,High,2041.96,2041.96,883.45,2.4163646692393583,2.4163646692393583,5.585058577169053
af_2_k101,503625.0,503625.0,17550675.0,32,16,4,7388.2,628135,2511425,6.99,27.94,0.0,0.0,0,966.87,1046.02,3629.17,174.84,642.61,2496.54,642.43,813.98,2496.01,High,2496.54,2496.54,3629.17,2.0357822863078887,2.9593757760740864,2.0357822863078887
af_2_k101,503625.0,503625.0,17550675.0,64,16,4,8376.41,628135,2511425,6.99,27.94,0.0,0.0,0,1873.27,2033.86,6393.69,293.54,582.66,1291.11,1666.18,183.08,2532.47,High,2532.47,2532.47,6393.69,1.3101057448828455,3.3076048284876034,1.3101057448828455
af_2_k101,503625.0,503625.0,17550675.0,128,16,4,8686.84,628135,2511425,6.99,27.94,0.0,0.0,0,3317.94,3631.24,7621.2,297.58,603.62,2436.96,3099.87,187.56,2629.71,High,3099.87,3631.24,7621.2,1.1398257492258437,2.392251682620813,1.1398257492258437
af_2_k101,503625.0,503625.0,17550675.0,256,16,4,8783.02,628135,2511425,6.99,27.94,0.0,0.0,0,3333.38,3683.92,7845.19,300.13,613.08,2470.21,3120.61,189.55,2566.8,High,3120.61,3683.92,7845.19,1.119542037860141,2.3841505787313513,1.119542037860141
af_2_k101,503625.0,503625.0,17550675.0,512,16,4,8828.58,628135,2511425,6.99,27.94,0.0,0.0,0,3334.73,3707.0,7900.04,301.4,618.46,3614.99,3842.59,189.56,2567.85,High,3842.59,3842.59,7900.04,1.1175361137411963,2.297559718835473,1.1175361137411963
c-67b,57975.0,57975.0,530583.0,16,16,4,766.74,62633,247729,2.15,8.49,0.0,0.0,0,273.77,242.12,2.54,74.23,204.75,53.36,205.46,244.79,54.08,Medium,244.79,273.77,2.54,2.8006720970157435,2.8006720970157435,301.86614173228344
c-67b,57975.0,57975.0,530583.0,32,16,4,1143.5,62633,247729,2.15,8.49,0.0,0.0,0,538.12,492.53,25.86,74.71,215.75,126.11,216.41,324.95,123.55,Medium,324.95,538.12,25.86,2.12499070839218,2.12499070839218,44.21887084300077
c-67b,57975.0,57975.0,530583.0,64,16,4,1593.34,62633,247729,2.15,8.49,0.0,0.0,0,1060.16,945.24,51.19,237.1,248.16,921.1,293.2,83.58,238.3,Medium,921.1,1060.16,51.19,1.5029240869302745,1.5029240869302745,31.126001172103926
c-67b,57975.0,57975.0,530583.0,128,16,4,1967.86,62633,247729,2.15,8.49,0.0,0.0,0,1870.54,1686.01,56.68,243.24,259.4,1614.37,413.27,85.0,437.36,Medium,1614.37,1870.54,56.68,1.0520277566905814,1.0520277566905814,34.71877205363444
c-67b,57975.0,57975.0,530583.0,256,16,4,2160.13,62633,247729,2.15,8.49,0.0,0.0,0,1979.75,1925.12,58.73,245.76,265.24,1804.32,615.75,85.75,775.27,Medium,1804.32,1979.75,58.73,1.0911125142063391,1.0911125142063391,36.780691299165674
c-67b,57975.0,57975.0,530583.0,512,16,4,2210.76,62633,247729,2.15,8.49,0.0,0.0,0,2049.35,2084.23,59.32,246.74,267.94,2202.34,449.02,85.91,988.15,Medium,2202.34,2202.34,59.32,1.003823206226105,1.003823206226105,37.2683749157114
bcsstk29,13992.0,13992.0,619488.0,16,16,4,1256.57,24245,96037,6.45,25.55,0.0,0.0,0,364.4,333.24,235.37,208.23,690.62,1112.19,708.8,241.14,1116.19,High,1116.19,1116.19,235.37,1.1257671185013303,1.1257671185013303,5.3387007690019965
bcsstk29,13992.0,13992.0,619488.0,32,16,4,2315.84,24245,96037,6.45,25.55,0.0,0.0,0,720.33,673.36,1065.33,208.93,672.99,1634.53,680.38,410.12,1742.58,High,1742.58,1742.58,1065.33,1.3289719840695982,1.3289719840695982,2.173824073291844
bcsstk29,13992.0,13992.0,619488.0,64,16,4,3499.93,24245,96037,6.45,25.55,0.0,0.0,0,1417.59,1300.76,2082.31,346.91,644.46,1215.87,1878.66,226.79,2167.94,High,2167.94,2167.94,2082.31,1.6144035351531867,1.6144035351531867,1.6807920050328722
bcsstk29,13992.0,13992.0,619488.0,128,16,4,4468.8,24245,96037,6.45,25.55,0.0,0.0,0,2681.77,2484.16,2336.59,368.17,694.88,2278.58,3355.39,234.14,2434.14,High,3355.39,3355.39,2336.59,1.3318272987640782,1.3318272987640782,1.9125306536448414
bcsstk29,13992.0,13992.0,619488.0,256,16,4,5294.77,24245,96037,6.45,25.55,0.0,0.0,0,2986.38,3020.97,2702.97,378.43,722.59,2580.53,3763.03,237.66,2571.16,High,3763.03,3763.03,2702.97,1.4070496381905009,1.4070496381905009,1.9588711676415205
bcsstk29,13992.0,13992.0,619488.0,512,16,4,6880.81,24245,96037,6.45,25.55,0.0,0.0,0,3155.12,3375.96,2951.7,383.22,737.1,3652.1,4450.74,238.84,2720.78,High,4450.74,4450.74,2951.7,1.5459923518336278,1.5459923518336278,2.33113460039977
av41092,41092.0,41092.0,1683902.0,16,16,4,1459.19,132856,527649,3.19,12.67,0.0,0.0,0,427.49,432.99,12.43,206.23,667.16,138.24,661.65,299.31,141.99,Medium,667.16,667.16,12.43,2.187166496792374,2.187166496792374,117.3925985518906
av41092,41092.0,41092.0,1683902.0,32,16,4,2415.93,132856,527649,3.19,12.67,0.0,0.0,0,826.86,861.33,92.03,203.2,655.85,410.66,656.88,463.25,414.96,Medium,656.88,861.33,92.03,2.8048831458326076,2.8048831458326076,26.251548408127782
av41092,41092.0,41092.0,1683902.0,64,16,4,3011.0,132856,527649,3.19,12.67,0.0,0.0,0,1596.49,1651.29,181.96,358.41,637.78,1250.58,868.77,203.95,793.83,Medium,1250.58,1651.29,181.96,1.8234228996723774,1.8234228996723774,16.547592877555505
av41092,41092.0,41092.0,1683902.0,128,16,4,3372.86,132856,527649,3.19,12.67,0.0,0.0,0,2924.71,3005.63,204.73,364.24,678.79,2325.83,1297.68,201.83,1373.49,Medium,2325.83,3005.63,204.73,1.1221807075388521,1.1221807075388521,16.474673960826454
av41092,41092.0,41092.0,1683902.0,256,16,4,3620.32,132856,527649,3.19,12.67,0.0,0.0,0,3051.58,3276.87,215.95,377.39,705.17,2462.07,1874.78,210.34,1882.51,Medium,2462.07,3276.87,215.95,1.1048103830789748,1.1048103830789748,16.764621440148183
av41092,41092.0,41092.0,1683902.0,512,16,4,3821.62,132856,527649,3.19,12.67,0.0,0.0,0,3113.83,3428.66,218.98,383.58,718.69,3341.08,1767.06,210.43,2222.7,Medium,3341.08,3428.66,218.98,1.1146103725653753,1.1146103725653753,17.45191341675039
af_shell2,504855.0,504855.0,17562051.0,16,16,4,4923.48,630091,2518300,6.98,27.91,0.0,0.0,0,486.58,524.01,700.67,177.86,737.94,2087.95,739.34,761.06,2100.67,High,2100.67,2100.67,700.67,2.3437665125888403,2.3437665125888403,7.026817189261706
af_shell2,504855.0,504855.0,17562051.0,32,16,4,7385.22,630091,2518300,6.98,27.91,0.0,0.0,0,962.06,1042.58,2263.25,174.89,642.07,2479.93,642.35,814.94,2482.55,High,2482.55,2482.55,2263.25,2.974852470242291,2.974852470242291,3.2631039434441624
af_shell2,504855.0,504855.0,17562051.0,64,16,4,8306.52,630091,2518300,6.98,27.91,0.0,0.0,0,1861.5,2023.86,4265.78,293.05,581.7,1289.44,1670.24,183.19,2588.41,High,2588.41,2588.41,4265.78,1.9472452869111865,3.20912065708292,1.9472452869111865
af_shell2,504855.0,504855.0,17562051.0,128,16,4,8625.23,630091,2518300,6.98,27.91,0.0,0.0,0,3300.6,3611.68,4836.76,297.72,602.19,2454.79,3098.82,187.63,2623.0,High,3098.82,3611.68,4836.76,1.7832660706754107,2.388149005448988,1.7832660706754107
af_shell2,504855.0,504855.0,17562051.0,256,16,4,8748.76,630091,2518300,6.98,27.91,0.0,0.0,0,3312.09,3664.4,4905.73,300.03,611.85,2490.22,3121.95,189.54,2559.15,High,3121.95,3664.4,4905.73,1.783375766705465,2.3875013644798604,1.783375766705465
af_shell2,504855.0,504855.0,17562051.0,512,16,4,8805.24,630091,2518300,6.98,27.91,0.0,0.0,0,3315.08,3687.98,4929.23,301.22,617.1,3590.02,3833.36,189.55,2560.05,High,3833.36,3833.36,4929.23,1.7863317394400344,2.297003151282426,1.7863317394400344
c-51,23196.0,23196.0,203048.0,16,16,4,462.52,29474,116816,1.74,6.89,0.0,0.0,0,204.48,153.13,12.95,68.34,129.66,31.65,128.35,172.51,35.79,Low,172.51,204.48,12.95,2.2619327073552427,2.2619327073552427,35.715830115830116
c-51,23196.0,23196.0,203048.0,32,16,4,877.1,29474,116816,1.74,6.89,0.0,0.0,0,398.92,311.43,55.58,70.6,153.07,65.48,154.12,261.16,66.33,Low,261.16,398.92,55.58,2.1986864534242456,2.1986864534242456,15.780856423173804
c-51,23196.0,23196.0,203048.0,64,16,4,1124.92,29474,116816,1.74,6.89,0.0,0.0,0,797.84,607.48,109.91,227.25,203.3,705.65,157.62,85.56,123.4,Low,705.65,797.84,109.91,1.4099568835856813,1.4099568835856813,10.234919479574199
c-51,23196.0,23196.0,203048.0,128,16,4,1318.49,29474,116816,1.74,6.89,0.0,0.0,0,1497.14,1156.16,152.78,240.62,229.89,1212.24,237.14,88.32,237.66,Low,1212.24,1497.14,152.78,0.8806724821993934,0.8806724821993934,8.629990836496924
c-51,23196.0,23196.0,203048.0,256,16,4,1541.16,29474,116816,1.74,6.89,0.0,0.0,0,1808.91,1649.14,164.86,248.02,243.87,1591.77,339.97,89.96,390.06,Low,1591.77,1808.91,164.86,0.8519826857057565,0.8519826857057565,9.348295523474462
c-51,23196.0,23196.0,203048.0,512,16,4,1676.78,29474,116816,1.74,6.89,0.0,0.0,0,2024.81,1933.81,169.3,251.69,251.85,2216.85,265.88,90.09,598.97,Low,2216.85,2216.85,169.3,0.7563795475562172,0.7563795475562172,9.904193738924985
bfly,49152.0,49152.0,196608.0,16,16,4,358.12,38912,150528,1.31,5.05,0.0,0.0,0,166.05,127.01,65.3,35.89,94.93,581.68,94.98,218.21,573.2,Low,581.68,581.68,65.3,0.6156649704304773,0.6156649704304773,5.484226646248086
bfly,49152.0,49152.0,196608.0,32,16,4,537.92,38912,150528,1.31,5.05,0.0,0.0,0,322.31,257.0,186.89,36.43,99.95,763.53,100.0,262.84,757.64,Low,763.53,763.53,186.89,0.7045171767972443,0.7045171767972443,2.878270640483707
bfly,49152.0,49152.0,196608.0,64,16,4,915.52,38912,150528,1.31,5.05,0.0,0.0,0,625.64,486.35,335.94,152.88,119.77,658.65,335.08,52.65,875.76,Low,875.76,875.76,335.94,1.0454005663652142,1.0454005663652142,2.7252485562898134
bfly,49152.0,49152.0,196608.0,128,16,4,1134.0,38912,150528,1.31,5.05,0.0,0.0,0,1091.51,869.47,410.99,159.25,125.17,1120.27,647.0,54.38,917.66,Low,1120.27,1120.27,410.99,1.0122559740062664,1.0122559740062664,2.759191221197596
bfly,49152.0,49152.0,196608.0,256,16,4,1268.44,38912,150528,1.31,5.05,0.0,0.0,0,1131.56,1040.6,444.12,162.03,127.87,1220.22,676.21,55.61,930.69,Low,1220.22,1220.22,444.12,1.0395174640638574,1.0395174640638574,2.856074934702333
bfly,49152.0,49152.0,196608.0,512,16,4,1338.32,38912,150528,1.31,5.05,0.0,0.0,0,1183.94,1120.27,456.33,163.52,128.8,1230.48,870.43,55.67,934.28,Low,1230.48,1230.48,456.33,1.0876405955399517,1.0876405955399517,2.932789866982228
c-53,30235.0,30235.0,355139.0,16,16,4,750.82,36926,146374,2.54,10.08,0.0,0.0,0,264.54,226.41,3.71,91.63,192.06,19.98,190.0,233.66,20.06,Medium,233.66,264.54,3.71,2.8382097225372345,2.8382097225372345,202.37735849056605
c-53,30235.0,30235.0,355139.0,32,16,4,1151.18,36926,146374,2.54,10.08,0.0,0.0,0,528.34,460.09,26.59,93.39,272.58,48.0,272.78,342.58,48.11,Medium,342.58,528.34,26.59,2.178862096377333,2.178862096377333,43.29371944339978
c-53,30235.0,30235.0,355139.0,64,16,4,1539.06,36926,146374,2.54,10.08,0.0,0.0,0,1048.49,888.34,52.5,264.07,305.41,917.35,129.69,86.52,93.25,Medium,917.35,1048.49,52.5,1.4678823832368453,1.4678823832368453,29.31542857142857
c-53,30235.0,30235.0,355139.0,128,16,4,2051.34,36926,146374,2.54,10.08,0.0,0.0,0,1971.99,1692.84,62.51,276.61,324.12,1675.69,176.38,91.02,175.09,Medium,1675.69,1971.99,62.51,1.0402385407633914,1.0402385407633914,32.81618940969445
c-53,30235.0,30235.0,355139.0,256,16,4,2282.02,36926,146374,2.54,10.08,0.0,0.0,0,2233.84,2115.6,67.11,284.7,333.47,1955.16,330.29,91.61,327.44,Medium,1955.16,2233.84,67.11,1.0215682412348244,1.0215682412348244,34.00417225450752
c-53,30235.0,30235.0,355139.0,512,16,4,2492.75,36926,146374,2.54,10.08,0.0,0.0,0,2412.07,2427.31,68.33,287.52,340.97,2733.72,248.9,91.88,618.74,Medium,2733.72,2733.72,68.33,0.9118527135185754,0.9118527135185754,36.481047855992976
amazon0505,410236.0,410236.0,3356824.0,16,16,4,975.25,618116,2433906,1.38,5.43,0.0,0.0,0,313.66,326.76,19.74,67.89,207.53,1080.75,207.54,258.5,1085.3,Low,1085.3,1085.3,19.74,0.8985994655855524,0.8985994655855524,49.40476190476191
amazon0505,410236.0,410236.0,3356824.0,32,16,4,1485.98,618116,2433906,1.38,5.43,0.0,0.0,0,600.34,633.42,33.42,67.44,207.02,1227.81,207.06,357.64,1225.12,Low,1227.81,1227.81,33.42,1.2102686897809922,1.2102686897809922,44.46379413524835
amazon0505,410236.0,410236.0,3356824.0,64,16,4,1634.49,618116,2433906,1.38,5.43,0.0,0.0,0,1094.5,1156.43,53.36,207.88,222.7,849.83,745.92,76.82,1269.36,Low,1269.36,1269.36,53.36,1.2876488939308,1.2876488939308,30.631371814092955
amazon0505,410236.0,410236.0,3356824.0,128,16,4,1703.76,618116,2433906,1.38,5.43,0.0,0.0,0,1506.57,1538.42,65.4,210.54,225.5,1414.52,1416.16,78.31,1245.75,Low,1416.16,1538.42,65.4,1.1074739017953483,1.1074739017953483,26.05137614678899
amazon0505,410236.0,410236.0,3356824.0,256,16,4,1730.15,618116,2433906,1.38,5.43,0.0,0.0,0,1510.34,1561.04,69.54,211.43,226.43,1425.86,1431.29,79.23,1171.77,Low,1431.29,1561.04,69.54,1.108331625070466,1.108331625070466,24.8799252228933
amazon0505,410236.0,410236.0,3356824.0,512,16,4,1742.19,618116,2433906,1.38,5.43,0.0,0.0,0,1512.08,1564.04,70.76,211.35,227.0,1545.25,1674.72,79.24,1171.93,Low,1674.72,1674.72,70.76,1.040287331613643,1.040287331613643,24.62111362351611
ABACUS_shell_ud,23412.0,23412.0,218484.0,16,16,4,425.89,38549,152255,1.43,5.67,0.0,0.0,0,220.47,163.41,76.93,71.82,200.63,600.23,201.37,198.98,600.23,Low,600.23,600.23,76.93,0.7095446745414258,0.7095446745414258,5.53607175354218
ABACUS_shell_ud,23412.0,23412.0,218484.0,32,16,4,736.88,38549,152255,1.43,5.67,0.0,0.0,0,430.93,337.17,261.19,73.9,217.4,973.2,217.07,319.65,958.26,Low,973.2,973.2,261.19,0.7571722153719688,0.7571722153719688,2.821241242007734
ABACUS_shell_ud,23412.0,23412.0,218484.0,64,16,4,860.17,38549,152255,1.43,5.67,0.0,0.0,0,853.45,656.6,506.92,226.29,246.04,791.61,724.66,87.79,1229.16,Low,1229.16,1229.16,506.92,0.6998031175762308,0.6998031175762308,1.6968555196086166
ABACUS_shell_ud,23412.0,23412.0,218484.0,128,16,4,1210.44,38549,152255,1.43,5.67,0.0,0.0,0,1583.22,1228.3,682.23,239.4,262.05,1466.34,1369.81,91.3,1435.03,Low,1466.34,1583.22,682.23,0.7645431462462576,0.7645431462462576,1.7742403588232707
ABACUS_shell_ud,23412.0,23412.0,218484.0,256,16,4,1458.99,38549,152255,1.43,5.67,0.0,0.0,0,1830.23,1681.45,771.69,246.44,271.18,1672.6,1486.92,93.2,1500.32,Low,1672.6,1830.23,771.69,0.7971621053091688,0.7971621053091688,1.8906426155580607
ABACUS_shell_ud,23412.0,23412.0,218484.0,512,16,4,1636.2,38549,152255,1.43,5.67,0.0,0.0,0,2023.0,1939.39,822.72,249.71,274.57,2140.03,1876.91,93.41,1517.25,Low,2140.03,2140.03,822.72,0.7645687209992382,0.7645687209992382,1.9887689614935822
biplane-9,21701.0,21701.0,84076.0,16,16,4,238.18,17043,65584,1.28,4.93,0.0,0.0,0,117.59,78.28,46.04,33.7,83.41,296.04,84.16,114.7,291.93,Low,296.04,296.04,46.04,0.8045534387244967,0.8045534387244967,5.1733275412684625
biplane-9,21701.0,21701.0,84076.0,32,16,4,361.62,17043,65584,1.28,4.93,0.0,0.0,0,229.72,160.14,132.09,34.76,92.14,520.59,92.49,179.27,512.66,Low,520.59,520.59,132.09,0.6946349334409035,0.6946349334409035,2.737678855325914
biplane-9,21701.0,21701.0,84076.0,64,16,4,471.01,17043,65584,1.28,4.93,0.0,0.0,0,450.81,313.13,233.87,145.4,112.03,473.0,300.0,51.61,682.16,Low,682.16,682.16,233.87,0.6904685117860913,0.6904685117860913,2.0139821268225937
biplane-9,21701.0,21701.0,84076.0,128,16,4,833.47,17043,65584,1.28,4.93,0.0,0.0,0,829.36,597.34,332.64,156.97,119.4,776.68,573.41,53.57,823.27,Low,823.27,829.36,332.64,1.0049556284363848,1.0049556284363848,2.5056216931216935
biplane-9,21701.0,21701.0,84076.0,256,16,4,1076.17,17043,65584,1.28,4.93,0.0,0.0,0,971.98,769.13,385.01,162.21,122.95,966.39,626.26,55.26,897.41,Low,966.39,971.98,385.01,1.1071935636535732,1.1071935636535732,2.795174151320745
biplane-9,21701.0,21701.0,84076.0,512,16,4,1238.12,17043,65584,1.28,4.93,0.0,0.0,0,1122.88,959.16,406.23,164.88,124.74,1197.34,813.56,55.69,896.51,Low,1197.34,1197.34,406.23,1.034058830407403,1.034058830407403,3.047830047017699
c-big,345241.0,345241.0,2340859.0,16,16,4,877.71,377999,1495457,1.57,6.19,0.0,0.0,0,281.47,290.02,0.87,58.19,113.69,31.19,112.84,243.73,31.24,Low,243.73,290.02,0.87,3.026377491207503,3.026377491207503,1008.8620689655173
c-big,345241.0,345241.0,2340859.0,32,16,4,1210.37,377999,1495457,1.57,6.19,0.0,0.0,0,521.5,548.31,10.75,57.5,130.81,60.21,131.66,294.91,60.38,Low,294.91,548.31,10.75,2.20745563641006,2.20745563641006,112.59255813953487
c-big,345241.0,345241.0,2340859.0,64,16,4,1343.2,377999,1495457,1.57,6.19,0.0,0.0,0,914.55,958.06,21.15,187.66,155.77,769.75,107.48,68.23,113.12,Low,769.75,958.06,21.15,1.4019998747468845,1.4019998747468845,63.50827423167849
c-big,345241.0,345241.0,2340859.0,128,16,4,1403.71,377999,1495457,1.57,6.19,0.0,0.0,0,1286.98,1297.68,23.87,189.97,168.54,1162.66,147.28,70.72,183.38,Low,1162.66,1297.68,23.87,1.0817073546637075,1.0817073546637075,58.806451612903224
c-big,345241.0,345241.0,2340859.0,256,16,4,1422.74,377999,1495457,1.57,6.19,0.0,0.0,0,1288.04,1307.96,24.03,189.93,176.45,1179.31,258.66,71.64,266.74,Low,1179.31,1307.96,24.03,1.0877549772164286,1.0877549772164286,59.206824802330416
c-big,345241.0,345241.0,2340859.0,512,16,4,1406.77,377999,1495457,1.57,6.19,0.0,0.0,0,1288.48,1307.62,24.08,190.13,180.46,1287.64,179.72,71.67,435.32,Low,1287.64,1307.62,24.08,1.0758247808996497,1.0758247808996497,58.42068106312293
amazon-2008,735323.0,735323.0,5158388.0,16,16,4,1227.31,624728,2430104,2.12,8.26,0.0,0.0,0,334.24,350.15,13.6,59.74,179.7,956.85,179.96,252.63,956.14,Medium,956.85,956.85,13.6,1.282656633746146,1.282656633746146,90.24338235294117
amazon-2008,735323.0,735323.0,5158388.0,32,16,4,1764.76,624728,2430104,2.12,8.26,0.0,0.0,0,647.31,685.55,39.41,59.43,179.84,1099.64,179.88,341.47,1100.34,Medium,1100.34,1100.34,39.41,1.6038315429776253,1.6038315429776253,44.779497589444304
amazon-2008,735323.0,735323.0,5158388.0,64,16,4,2041.92,624728,2430104,2.12,8.26,0.0,0.0,0,1217.03,1280.63,69.99,195.33,195.11,853.61,693.22,69.9,1125.06,Medium,1125.06,1280.63,69.99,1.59446522414749,1.59446522414749,29.174453493356197
amazon-2008,735323.0,735323.0,5158388.0,128,16,4,2226.32,624728,2430104,2.12,8.26,0.0,0.0,0,1694.54,1760.84,91.56,197.16,197.18,1437.73,1311.61,71.43,1173.53,Medium,1437.73,1760.84,91.56,1.2643511051543583,1.2643511051543583,24.315421581476627
amazon-2008,735323.0,735323.0,5158388.0,256,16,4,2240.16,624728,2430104,2.12,8.26,0.0,0.0,0,1691.41,1765.89,94.61,197.4,198.5,1453.91,1323.79,72.37,1165.26,Medium,1453.91,1765.89,94.61,1.2685727876594803,1.2685727876594803,23.677835323961524
amazon-2008,735323.0,735323.0,5158388.0,512,16,4,2228.7,624728,2430104,2.12,8.26,0.0,0.0,0,1685.59,1759.21,94.97,198.07,199.17,1731.09,1663.78,72.38,1164.5,Medium,1731.09,1759.21,94.97,1.2668754725132303,1.2668754725132303,23.46741076129304
c-66b,49989.0,49989.0,444851.0,16,16,4,668.95,64915,257312,1.94,7.69,0.0,0.0,0,275.54,247.03,4.21,78.96,165.12,25.23,165.12,252.53,25.27,Low,252.53,275.54,4.21,2.427778181026348,2.427778181026348,158.89548693586698
c-66b,49989.0,49989.0,444851.0,32,16,4,1041.81,64915,257312,1.94,7.69,0.0,0.0,0,538.88,497.02,44.71,78.82,197.55,50.31,196.92,336.26,50.3,Low,336.26,538.88,44.71,1.9332875593824228,1.9332875593824228,23.301498546186533
c-66b,49989.0,49989.0,444851.0,64,16,4,1358.32,64915,257312,1.94,7.69,0.0,0.0,0,1065.68,959.63,88.61,232.07,243.24,932.29,129.83,86.45,100.34,Low,932.29,1065.68,88.61,1.2746040087080548,1.2746040087080548,15.329195350411917
c-66b,49989.0,49989.0,444851.0,128,16,4,1588.75,64915,257312,1.94,7.69,0.0,0.0,0,1928.53,1771.1,106.74,238.42,263.83,1717.75,170.36,90.56,185.54,Low,1717.75,1928.53,106.74,0.823813993041332,0.823813993041332,14.884298294922242
c-66b,49989.0,49989.0,444851.0,256,16,4,1731.36,64915,257312,1.94,7.69,0.0,0.0,0,2084.08,2043.54,109.5,239.76,276.57,1891.52,244.98,91.31,338.14,Low,1891.52,2084.08,109.5,0.8307550573874323,0.8307550573874323,15.811506849315068
c-66b,49989.0,49989.0,444851.0,512,16,4,1809.72,64915,257312,1.94,7.69,0.0,0.0,0,2168.42,2225.54,112.0,242.44,282.68,2377.64,200.79,91.36,511.38,Low,2377.64,2377.64,112.0,0.7611412997762488,0.7611412997762488,16.158214285714287
cfd2,123440.0,123440.0,3085406.0,16,16,4,1891.73,250879,991615,3.11,12.31,0.0,0.0,0,412.27,432.42,77.75,151.55,564.1,1770.58,564.72,428.52,1739.66,Medium,1770.58,1770.58,77.75,1.068423906290594,1.068423906290594,24.330932475884243
cfd2,123440.0,123440.0,3085406.0,32,16,4,3020.47,250879,991615,3.11,12.31,0.0,0.0,0,814.75,864.47,402.49,149.26,527.94,2205.64,529.11,581.53,2194.67,Medium,2205.64,2205.64,402.49,1.3694301880633286,1.3694301880633286,7.504459738130139
cfd2,123440.0,123440.0,3085406.0,64,16,4,3507.14,250879,991615,3.11,12.31,0.0,0.0,0,1598.7,1689.68,785.08,293.46,509.93,1219.07,2171.52,120.08,2333.13,Medium,2333.13,2333.13,785.08,1.5031909923579054,1.5031909923579054,4.467239007489682
cfd2,123440.0,123440.0,3085406.0,128,16,4,3857.36,250879,991615,3.11,12.31,0.0,0.0,0,2997.96,3187.92,909.58,299.12,528.51,2240.25,4061.69,121.97,2380.11,Medium,4061.69,4061.69,909.58,0.9496933542441693,0.9496933542441693,4.240814441830295
cfd2,123440.0,123440.0,3085406.0,256,16,4,4031.23,250879,991615,3.11,12.31,0.0,0.0,0,3060.92,3340.07,929.69,302.36,537.86,2300.0,4173.89,122.83,2339.43,Medium,4173.89,4173.89,929.69,0.9658208529692923,0.9658208529692923,4.336101281072185
cfd2,123440.0,123440.0,3085406.0,512,16,4,4104.13,250879,991615,3.11,12.31,0.0,0.0,0,3089.64,3411.1,936.07,304.09,542.33,3198.44,5169.92,122.86,2347.82,Medium,5169.92,5169.92,936.07,0.7938478738549146,0.7938478738549146,4.384426378369139
bundle_adj,513351.0,513351.0,20207907.0,16,16,4,4703.89,666066,2634654,7.67,30.34,0.0,0.0,0,471.7,514.88,5.05,188.6,783.93,281.03,783.96,370.43,281.39,High,783.96,783.96,5.05,6.000165824786979,6.000165824786979,931.4633663366337
bundle_adj,513351.0,513351.0,20207907.0,32,16,4,6840.86,666066,2634654,7.67,30.34,0.0,0.0,0,934.2,1023.87,37.47,183.15,667.46,787.16,667.34,427.29,765.44,High,787.16,1023.87,37.47,6.681375565257308,6.681375565257308,182.56898852415264
bundle_adj,513351.0,513351.0,20207907.0,64,16,4,8092.06,666066,2634654,7.67,30.34,0.0,0.0,0,1835.55,2013.51,74.26,316.78,637.48,1330.68,1265.99,162.29,1402.58,High,1402.58,2013.51,74.26,4.018882449056623,4.018882449056623,108.96929706436843
bundle_adj,513351.0,513351.0,20207907.0,128,16,4,8872.36,666066,2634654,7.67,30.34,0.0,0.0,0,3361.22,3650.22,82.39,317.23,663.16,2522.22,1682.02,165.62,2387.85,High,2522.22,3650.22,82.39,2.4306370574924254,2.4306370574924254,107.68734069668649
bundle_adj,513351.0,513351.0,20207907.0,256,16,4,8888.7,666066,2634654,7.67,30.34,0.0,0.0,0,3396.42,3726.57,82.77,334.12,676.01,2558.61,2424.46,166.51,2652.98,High,2652.98,3726.57,82.77,2.3852228725074265,2.3852228725074265,107.39035882566148
bundle_adj,513351.0,513351.0,20207907.0,512,16,4,8026.08,666066,2634654,7.67,30.34,0.0,0.0,0,3398.94,3748.13,82.93,334.11,682.18,3624.32,2015.67,167.34,2645.56,High,3624.32,3748.13,82.93,2.1413558227702882,2.1413558227702882,96.78138188833955
598a,110971.0,110971.0,1483868.0,16,16,4,662.15,347698,1380369,1.07,4.27,0.0,0.0,0,328.22,328.94,14.49,98.31,328.07,1269.35,327.85,326.41,1284.73,Low,1284.73,1284.73,14.49,0.5154001229830392,0.5154001229830392,45.69703243616287
598a,110971.0,110971.0,1483868.0,32,16,4,1106.54,347698,1380369,1.07,4.27,0.0,0.0,0,647.55,662.44,25.17,98.5,330.15,1682.39,330.37,430.29,1656.1,Low,1682.39,1682.39,25.17,0.6577190782161092,0.6577190782161092,43.96265395311879
598a,110971.0,110971.0,1483868.0,64,16,4,1274.25,347698,1380369,1.07,4.27,0.0,0.0,0,1189.0,1218.53,48.17,248.34,336.27,995.22,1157.24,98.14,1718.43,Low,1718.43,1718.43,48.17,0.741519875700494,0.741519875700494,26.453186630682996
598a,110971.0,110971.0,1483868.0,128,16,4,1366.2,347698,1380369,1.07,4.27,0.0,0.0,0,1667.27,1673.61,57.75,253.84,345.11,1678.82,2091.06,100.3,1567.74,Low,2091.06,2091.06,57.75,0.6533528449685806,0.6533528449685806,23.65714285714286
598a,110971.0,110971.0,1483868.0,256,16,4,1403.77,347698,1380369,1.07,4.27,0.0,0.0,0,1714.34,1766.77,58.48,257.24,349.91,1745.47,2140.45,101.75,1316.58,Low,2140.45,2140.45,58.48,0.6558293816720784,0.6558293816720784,24.004274965800274
598a,110971.0,110971.0,1483868.0,512,16,4,1428.81,347698,1380369,1.07,4.27,0.0,0.0,0,1736.15,1814.78,48.4,258.51,352.7,1843.6,2049.01,101.77,1319.4,Low,2049.01,2049.01,48.4,0.6973172410090726,0.6973172410090726,29.520867768595043
flower_7_4,27693.0,67593.0,202218.0,16,16,4,354.77,43931,173133,1.17,4.6,0.0,0.0,0,184.34,141.12,15.49,58.63,158.73,530.76,160.36,163.08,534.97,Low,534.97,534.97,15.49,0.6631586817952407,0.6631586817952407,22.903163331181407
flower_7_4,27693.0,67593.0,202218.0,32,16,4,624.13,43931,173133,1.17,4.6,0.0,0.0,0,358.86,286.63,52.69,60.5,172.69,797.7,172.76,260.42,799.28,Low,799.28,799.28,52.69,0.7808652787508759,0.7808652787508759,11.845321692920859
flower_7_4,27693.0,67593.0,202218.0,64,16,4,763.09,43931,173133,1.17,4.6,0.0,0.0,0,701.54,546.54,102.98,201.41,197.33,655.49,577.77,76.09,1008.57,Low,1008.57,1008.57,102.98,0.75660588754375,0.75660588754375,7.410079627112061
flower_7_4,27693.0,67593.0,202218.0,128,16,4,1019.37,43931,173133,1.17,4.6,0.0,0.0,0,1180.84,950.5,122.87,211.91,207.56,1107.29,1080.66,79.23,1123.43,Low,1123.43,1180.84,122.87,0.863258358456692,0.863258358456692,8.29632945389436
flower_7_4,27693.0,67593.0,202218.0,256,16,4,1226.96,43931,173133,1.17,4.6,0.0,0.0,0,1270.31,1171.43,132.04,217.06,213.07,1320.61,1165.1,81.21,1136.46,Low,1320.61,1320.61,132.04,0.9290858012585094,0.9290858012585094,9.29233565586186
flower_7_4,27693.0,67593.0,202218.0,512,16,4,1330.11,43931,173133,1.17,4.6,0.0,0.0,0,1366.92,1292.9,137.23,219.97,215.97,1355.75,1427.21,81.36,1156.15,Low,1427.21,1427.21,137.23,0.9319651628001484,0.9319651628001484,9.69255993587408
cca,49152.0,49152.0,139264.0,16,16,4,297.57,26624,100352,1.39,5.23,0.0,0.0,0,115.57,103.01,51.01,25.88,67.41,345.57,67.24,122.81,346.43,Low,346.43,346.43,51.01,0.8589614063447161,0.8589614063447161,5.833562046657518
cca,49152.0,49152.0,139264.0,32,16,4,409.0,26624,100352,1.39,5.23,0.0,0.0,0,226.81,208.95,163.74,26.49,70.71,449.24,70.78,165.4,445.64,Low,449.24,449.24,163.74,0.9104264980856558,0.9104264980856558,2.4978624648833514
cca,49152.0,49152.0,139264.0,64,16,4,800.37,26624,100352,1.39,5.23,0.0,0.0,0,440.01,398.18,304.4,120.29,86.29,473.28,237.25,40.19,521.59,Low,521.59,521.59,304.4,1.5344811058494219,1.5344811058494219,2.629336399474376
cca,49152.0,49152.0,139264.0,128,16,4,1006.42,26624,100352,1.39,5.23,0.0,0.0,0,751.76,671.96,361.96,127.3,89.89,748.23,460.95,41.38,548.01,Low,748.23,751.76,361.96,1.3387517292753006,1.3387517292753006,2.7804729804398276
cca,49152.0,49152.0,139264.0,256,16,4,1123.1,26624,100352,1.39,5.23,0.0,0.0,0,833.29,756.61,387.11,130.69,91.74,796.93,480.43,42.58,553.6,Low,796.93,833.29,387.11,1.3477900850844244,1.3477900850844244,2.901242540879853
cca,49152.0,49152.0,139264.0,512,16,4,1175.84,26624,100352,1.39,5.23,0.0,0.0,0,878.29,809.82,400.65,131.84,92.22,897.57,619.55,42.6,552.98,Low,897.57,897.57,400.65,1.3100259589781296,1.3100259589781296,2.9348308997878445
dbir2,18906.0,45877.0,1158159.0,16,16,4,820.23,123418,492824,2.35,9.38,0.0,0.0,0,370.97,370.14,10.04,252.05,477.99,54.75,510.43,233.08,54.73,Medium,510.43,510.43,10.04,1.606939247301295,1.606939247301295,81.69621513944224
dbir2,18906.0,45877.0,1158159.0,32,16,4,1409.81,123418,492824,2.35,9.38,0.0,0.0,0,727.72,737.21,72.88,246.94,627.9,124.21,665.04,401.51,126.5,Medium,665.04,737.21,72.88,1.9123587580201027,1.9123587580201027,19.344264544456642
dbir2,18906.0,45877.0,1158159.0,64,16,4,1878.6,123418,492824,2.35,9.38,0.0,0.0,0,1422.36,1444.54,144.5,381.76,658.42,1075.11,366.48,218.48,246.82,Medium,1075.11,1444.54,144.5,1.3004831988037715,1.3004831988037715,13.000692041522491
dbir2,18906.0,45877.0,1158159.0,128,16,4,2502.1,123418,492824,2.35,9.38,0.0,0.0,0,2618.05,2567.27,175.91,395.36,745.22,1933.08,485.22,231.28,484.76,Medium,1933.08,2618.05,175.91,0.9557113118542425,0.9557113118542425,14.223750781649708
dbir2,18906.0,45877.0,1158159.0,256,16,4,2548.91,123418,492824,2.35,9.38,0.0,0.0,0,2820.48,2914.52,186.27,407.74,785.93,2214.98,890.59,225.44,912.12,Medium,2214.98,2914.52,186.27,0.8745556729753098,0.8745556729753098,13.683953400977074
dbir2,18906.0,45877.0,1158159.0,512,16,4,2608.47,123418,492824,2.35,9.38,0.0,0.0,0,2941.82,3165.99,190.95,413.17,816.29,3138.11,706.3,225.98,1535.26,Medium,3138.11,3165.99,190.95,0.8239034235736689,0.8239034235736689,13.660487038491752
fe_ocean,143437.0,143437.0,819186.0,16,16,4,716.7,179644,702346,1.17,4.56,0.0,0.0,0,238.97,223.52,109.77,50.12,141.87,841.05,141.97,247.34,844.52,Low,844.52,844.52,109.77,0.848647752569507,0.848647752569507,6.529106313200328
fe_ocean,143437.0,143437.0,819186.0,32,16,4,1104.02,179644,702346,1.17,4.56,0.0,0.0,0,469.45,447.15,356.79,50.23,144.46,959.8,144.59,294.72,958.67,Low,959.8,959.8,356.79,1.1502604709314441,1.1502604709314441,3.094313181423246
fe_ocean,143437.0,143437.0,819186.0,64,16,4,1283.99,179644,702346,1.17,4.56,0.0,0.0,0,900.45,859.81,668.18,179.46,159.63,794.36,499.43,64.99,1043.88,Low,1043.88,1043.88,668.18,1.230016860175499,1.230016860175499,1.9216229159807239
fe_ocean,143437.0,143437.0,819186.0,128,16,4,1408.44,179644,702346,1.17,4.56,0.0,0.0,0,1561.84,1460.22,768.74,182.69,161.89,1325.28,964.6,66.8,1057.87,Low,1325.28,1561.84,768.74,0.9017825129334632,0.9017825129334632,1.832140905897963
fe_ocean,143437.0,143437.0,819186.0,256,16,4,1450.85,179644,702346,1.17,4.56,0.0,0.0,0,1605.46,1563.15,786.83,183.08,163.46,1335.95,982.83,68.0,1061.21,Low,1335.95,1605.46,786.83,0.9036973826815989,0.9036973826815989,1.8439180000762552
fe_ocean,143437.0,143437.0,819186.0,512,16,4,1477.01,179644,702346,1.17,4.56,0.0,0.0,0,1622.75,1613.07,796.68,183.81,164.5,1553.42,1253.66,68.02,1064.74,Low,1553.42,1622.75,796.68,0.9101894931443537,0.9101894931443537,1.8539564191394287
cnr-2000,325557.0,325557.0,3216152.0,16,16,4,1826.32,208084,802934,4.01,15.46,0.0,0.0,0,356.91,267.08,2.08,79.82,245.85,207.48,244.7,336.88,208.68,High,336.88,356.91,2.08,5.1170323050629,5.1170323050629,878.0384615384614
cnr-2000,325557.0,325557.0,3216152.0,32,16,4,2644.86,208084,802934,4.01,15.46,0.0,0.0,0,707.31,532.08,21.2,79.19,244.45,389.48,243.67,413.39,402.5,High,413.39,707.31,21.2,3.7393222208084156,3.7393222208084156,124.75754716981133
cnr-2000,325557.0,325557.0,3216152.0,64,16,4,3188.25,208084,802934,4.01,15.46,0.0,0.0,0,1380.77,1042.77,41.78,232.28,264.8,1064.16,572.42,84.36,650.88,High,1064.16,1380.77,41.78,2.309037710842501,2.309037710842501,76.31043561512685
cnr-2000,325557.0,325557.0,3216152.0,128,16,4,3526.97,208084,802934,4.01,15.46,0.0,0.0,0,2505.77,1942.12,47.16,235.34,270.06,1951.7,817.63,85.94,1023.8,High,1951.7,2505.77,47.16,1.4075393990669534,1.4075393990669534,74.7873197625106
cnr-2000,325557.0,325557.0,3216152.0,256,16,4,3487.05,208084,802934,4.01,15.46,0.0,0.0,0,2532.28,2260.82,47.49,236.11,272.83,1983.98,1148.5,86.48,1400.95,High,1983.98,2532.28,47.49,1.3770396638602367,1.3770396638602367,73.42703727100442
cnr-2000,325557.0,325557.0,3216152.0,512,16,4,3643.46,208084,802934,4.01,15.46,0.0,0.0,0,2543.92,2477.36,47.65,236.26,274.22,2684.6,1110.54,86.49,1503.29,High,2684.6,2684.6,47.65,1.3571705281978694,1.3571705281978694,76.46295907660021
enron,69244.0,69244.0,276143.0,16,16,4,470.43,47306,183991,1.5,5.84,0.0,0.0,0,157.17,111.62,0.75,36.99,107.28,45.79,108.63,190.44,46.66,Low,190.44,190.44,0.75,2.470226843100189,2.470226843100189,627.24
enron,69244.0,69244.0,276143.0,32,16,4,751.41,47306,183991,1.5,5.84,0.0,0.0,0,308.2,219.16,5.2,37.35,114.63,99.24,114.42,246.23,90.58,Low,246.23,308.2,5.2,2.4380597014925374,2.4380597014925374,144.50192307692308
enron,69244.0,69244.0,276143.0,64,16,4,978.36,47306,183991,1.5,5.84,0.0,0.0,0,616.39,433.34,10.29,169.7,140.91,574.1,226.53,52.94,171.04,Low,574.1,616.39,10.29,1.5872418436379565,1.5872418436379565,95.07871720116619
enron,69244.0,69244.0,276143.0,128,16,4,1111.24,47306,183991,1.5,5.84,0.0,0.0,0,1178.21,855.59,11.96,176.35,145.69,906.13,310.32,54.17,334.72,Low,906.13,1178.21,11.96,0.9431595386221472,0.9431595386221472,92.91304347826086
enron,69244.0,69244.0,276143.0,256,16,4,1244.94,47306,183991,1.5,5.84,0.0,0.0,0,1370.01,1162.1,12.15,179.2,147.95,1166.08,530.41,54.6,533.29,Low,1166.08,1370.01,12.15,0.9087086955569668,0.9087086955569668,102.4641975308642
enron,69244.0,69244.0,276143.0,512,16,4,1317.71,47306,183991,1.5,5.84,0.0,0.0,0,1480.91,1389.62,12.24,180.45,149.25,1729.27,425.53,54.42,736.87,Low,1729.27,1729.27,12.24,0.7620036200246347,0.7620036200246347,107.65604575163398
dawson5,51537.0,51537.0,1010777.0,16,16,4,1307.6,81398,321100,3.15,12.42,0.0,0.0,0,331.95,316.36,66.25,128.37,440.81,1300.87,441.19,289.37,1284.34,Medium,1300.87,1300.87,66.25,1.0051734608377472,1.0051734608377472,19.737358490566038
dawson5,51537.0,51537.0,1010777.0,32,16,4,2099.23,81398,321100,3.15,12.42,0.0,0.0,0,656.56,629.38,271.6,128.32,433.62,1821.22,434.0,424.16,1801.74,Medium,1821.22,1821.22,271.6,1.1526504211462645,1.1526504211462645,7.729123711340206
dawson5,51537.0,51537.0,1010777.0,64,16,4,2544.44,81398,321100,3.15,12.42,0.0,0.0,0,1295.87,1234.16,548.89,285.49,441.19,1098.97,1642.2,115.79,2074.45,Medium,2074.45,2074.45,548.89,1.2265612572007039,1.2265612572007039,4.63561004937237
dawson5,51537.0,51537.0,1010777.0,128,16,4,3231.9,81398,321100,3.15,12.42,0.0,0.0,0,2434.87,2339.08,644.78,294.92,464.43,1798.14,3078.12,118.82,2166.14,Medium,3078.12,3078.12,644.78,1.049959065923356,1.049959065923356,5.012407332733646
dawson5,51537.0,51537.0,1010777.0,256,16,4,3545.03,81398,321100,3.15,12.42,0.0,0.0,0,2681.55,2731.37,679.54,300.6,476.81,2132.16,3231.26,120.17,2181.04,Medium,3231.26,3231.26,679.54,1.0971045350730055,1.0971045350730055,5.2168084292315395
dawson5,51537.0,51537.0,1010777.0,512,16,4,3763.22,81398,321100,3.15,12.42,0.0,0.0,0,2819.71,2980.82,690.66,303.16,483.42,2872.29,3995.66,120.23,2192.13,Medium,3995.66,3995.66,690.66,0.9418268821671514,0.9418268821671514,5.448730200098456
barth5,15606.0,15606.0,107362.0,16,16,4,316.7,13261,51614,1.19,4.64,0.0,0.0,0,91.63,61.3,25.22,33.32,81.01,276.95,80.79,104.92,267.32,Low,276.95,276.95,25.22,1.1435277125834988,1.1435277125834988,12.557494052339413
barth5,15606.0,15606.0,107362.0,32,16,4,525.0,13261,51614,1.19,4.64,0.0,0.0,0,180.04,127.83,56.64,34.82,90.89,452.09,91.43,169.14,439.17,Low,452.09,452.09,56.64,1.1612731978145945,1.1612731978145945,9.26906779661017
barth5,15606.0,15606.0,107362.0,64,16,4,740.43,13261,51614,1.19,4.64,0.0,0.0,0,353.36,243.98,111.59,141.34,111.79,357.47,289.0,52.24,617.93,Low,617.93,617.93,111.59,1.1982425193792177,1.1982425193792177,6.635271977775786
barth5,15606.0,15606.0,107362.0,128,16,4,918.61,13261,51614,1.19,4.64,0.0,0.0,0,676.58,481.28,118.67,155.36,120.73,609.51,556.42,54.66,760.23,Low,760.23,760.23,118.67,1.2083316890940898,1.2083316890940898,7.740878065222887
barth5,15606.0,15606.0,107362.0,256,16,4,1628.24,13261,51614,1.19,4.64,0.0,0.0,0,1032.26,772.17,133.35,162.36,125.29,1016.26,618.71,56.2,876.78,Low,1016.26,1032.26,133.35,1.5773545424602329,1.5773545424602329,12.210273715785528
barth5,15606.0,15606.0,107362.0,512,16,4,1948.71,13261,51614,1.19,4.64,0.0,0.0,0,1139.25,963.98,139.54,166.37,127.68,1141.9,804.04,56.95,932.9,Low,1141.9,1141.9,139.54,1.7065504860320517,1.7065504860320517,13.96524294109216
ecology2,999999.0,999999.0,4995991.0,16,16,4,1104.09,811999,3122489,1.6,6.15,0.0,0.0,0,320.03,328.62,146.46,44.99,126.25,942.82,126.34,267.67,941.57,Low,942.82,942.82,146.46,1.171050677753972,1.171050677753972,7.538508807865628
ecology2,999999.0,999999.0,4995991.0,32,16,4,1523.63,811999,3122489,1.6,6.15,0.0,0.0,0,627.24,648.07,530.36,44.87,127.07,934.62,127.1,280.23,933.57,Low,934.62,934.62,530.36,1.6302133487406647,1.6302133487406647,2.8728222339542953
ecology2,999999.0,999999.0,4995991.0,64,16,4,1715.21,811999,3122489,1.6,6.15,0.0,0.0,0,1177.4,1215.57,952.75,170.49,140.63,758.64,445.8,57.19,998.05,Low,998.05,1215.57,952.75,1.4110335069144517,1.4110335069144517,1.800272894253477
ecology2,999999.0,999999.0,4995991.0,128,16,4,1770.29,811999,3122489,1.6,6.15,0.0,0.0,0,1571.19,1584.77,1103.29,171.85,141.61,1235.18,862.18,58.93,1008.58,Low,1235.18,1584.77,1103.29,1.1170643058614185,1.1170643058614185,1.6045554659246435
ecology2,999999.0,999999.0,4995991.0,256,16,4,1784.32,811999,3122489,1.6,6.15,0.0,0.0,0,1552.06,1572.15,1124.46,171.93,142.45,1241.26,868.82,59.98,1008.29,Low,1241.26,1572.15,1124.46,1.134955315968578,1.134955315968578,1.5868238976931148
ecology2,999999.0,999999.0,4995991.0,512,16,4,1786.76,811999,3122489,1.6,6.15,0.0,0.0,0,1543.1,1574.97,1136.21,172.23,142.83,1470.83,1116.48,59.98,1008.01,Low,1470.83,1574.97,1136.21,1.1344724026489392,1.1344724026489392,1.5725614103026728
ecology1,1000000.0,1000000.0,4996000.0,16,16,4,1102.87,812000,3122000,1.6,6.15,0.0,0.0,0,320.3,328.12,146.46,44.98,126.35,939.45,126.43,267.74,940.87,Low,940.87,940.87,146.46,1.1721810664597658,1.1721810664597658,7.530178888433701
ecology1,1000000.0,1000000.0,4996000.0,32,16,4,1525.26,812000,3122000,1.6,6.15,0.0,0.0,0,627.24,648.03,530.47,44.89,127.07,934.53,127.11,280.02,933.4,Low,934.53,934.53,530.47,1.6321145388591056,1.6321145388591056,2.87529926291779
ecology1,1000000.0,1000000.0,4996000.0,64,16,4,1714.78,812000,3122000,1.6,6.15,0.0,0.0,0,1177.19,1214.76,954.12,170.55,140.64,759.44,445.88,57.21,998.35,Low,998.35,1214.76,954.12,1.41162040238401,1.41162040238401,1.7972372447910117
ecology1,1000000.0,1000000.0,4996000.0,128,16,4,1769.67,812000,3122000,1.6,6.15,0.0,0.0,0,1572.86,1586.41,1103.08,171.89,141.58,1234.57,862.23,58.94,1009.32,Low,1234.57,1586.41,1103.08,1.1155186868464015,1.1155186868464015,1.6042988722486131
ecology1,1000000.0,1000000.0,4996000.0,256,16,4,1783.85,812000,3122000,1.6,6.15,0.0,0.0,0,1553.18,1572.03,1123.99,171.97,142.48,1241.32,868.75,59.98,1007.49,Low,1241.32,1572.03,1123.99,1.1347429756429583,1.1347429756429583,1.5870692799758004
ecology1,1000000.0,1000000.0,4996000.0,512,16,4,1786.76,812000,3122000,1.6,6.15,0.0,0.0,0,1542.88,1573.9,1135.95,172.29,142.82,1469.41,1116.59,59.98,1008.12,Low,1469.41,1573.9,1135.95,1.1352436622402948,1.1352436622402948,1.5729213433689861
af_shell8,504855.0,504855.0,17579155.0,16,16,4,4903.53,630091,2518300,6.98,27.91,0.0,0.0,0,486.4,523.85,700.36,177.81,738.69,2098.91,738.38,765.57,2097.41,High,2098.91,2098.91,700.36,2.3362268987236234,2.3362268987236234,7.001442115483465
af_shell8,504855.0,504855.0,17579155.0,32,16,4,7378.45,630091,2518300,6.98,27.91,0.0,0.0,0,962.17,1042.12,2263.25,174.91,641.85,2481.5,642.3,816.17,2480.98,High,2481.5,2481.5,2263.25,2.9733830344549665,2.9733830344549665,3.2601126698332044
af_shell8,504855.0,504855.0,17579155.0,64,16,4,8325.43,630091,2518300,6.98,27.91,0.0,0.0,0,1861.6,2022.52,4263.71,292.91,581.78,1289.91,1669.53,183.13,2589.26,High,2589.26,2589.26,4263.71,1.9526257648855105,3.215370414713084,1.9526257648855105
af_shell8,504855.0,504855.0,17579155.0,128,16,4,8663.95,630091,2518300,6.98,27.91,0.0,0.0,0,3302.07,3612.14,4839.25,297.4,602.25,2455.52,3095.47,187.64,2622.56,High,3095.47,3612.14,4839.25,1.7903497442785556,2.3985642859911303,1.7903497442785556
af_shell8,504855.0,504855.0,17579155.0,256,16,4,8758.65,630091,2518300,6.98,27.91,0.0,0.0,0,3312.48,3665.11,4905.9,299.88,611.82,2485.75,3122.44,189.54,2559.8,High,3122.44,3665.11,4905.9,1.78532990888522,2.3897372793722425,1.78532990888522
af_shell8,504855.0,504855.0,17579155.0,512,16,4,8810.78,630091,2518300,6.98,27.91,0.0,0.0,0,3315.39,3689.38,4928.58,301.47,617.22,3591.63,3832.03,189.55,2560.36,High,3832.03,3832.03,4928.58,1.7876913837251298,2.299246091497196,1.7876913837251298
cond-mat-2003,31163.0,31163.0,240058.0,16,16,4,452.94,42147,165709,1.45,5.7,0.0,0.0,0,211.88,162.86,4.76,62.79,172.95,267.33,175.35,172.08,264.96,Low,267.33,267.33,4.76,1.694310402872854,1.694310402872854,95.15546218487395
cond-mat-2003,31163.0,31163.0,240058.0,32,16,4,824.94,42147,165709,1.45,5.7,0.0,0.0,0,414.97,332.03,17.45,63.99,185.23,540.67,185.66,254.84,515.15,Low,540.67,540.67,17.45,1.5257735772282541,1.5257735772282541,47.27449856733525
cond-mat-2003,31163.0,31163.0,240058.0,64,16,4,1012.9,42147,165709,1.45,5.7,0.0,0.0,0,806.24,640.15,34.32,214.96,216.22,820.01,603.92,78.77,1006.53,Low,1006.53,1006.53,34.32,1.006328673760345,1.006328673760345,29.513403263403262
cond-mat-2003,31163.0,31163.0,240058.0,128,16,4,1313.59,42147,165709,1.45,5.7,0.0,0.0,0,1527.82,1214.71,41.49,226.26,227.19,1366.88,1098.66,81.63,1323.55,Low,1366.88,1527.82,41.49,0.8597806024269875,0.8597806024269875,31.660400096408768
cond-mat-2003,31163.0,31163.0,240058.0,256,16,4,1521.16,42147,165709,1.45,5.7,0.0,0.0,0,1749.06,1574.8,43.06,231.91,232.18,1619.96,1211.65,83.51,1338.3,Low,1619.96,1749.06,43.06,0.8697014396304301,0.8697014396304301,35.32652113330237
cond-mat-2003,31163.0,31163.0,240058.0,512,16,4,1594.74,42147,165709,1.45,5.7,0.0,0.0,0,1888.36,1823.37,43.92,234.83,235.04,1994.77,1368.34,83.64,1347.69,Low,1994.77,1994.77,43.92,0.7994605894413892,0.7994605894413892,36.310109289617486
bodyy4,17546.0,17546.0,121550.0,16,16,4,374.0,14433,56952,2.14,8.45,0.0,0.0,0,182.27,118.96,31.27,55.73,145.68,398.49,144.31,168.19,397.19,Medium,398.49,398.49,31.27,0.9385429998243369,0.9385429998243369,11.960345378957467
bodyy4,17546.0,17546.0,121550.0,32,16,4,560.14,14433,56952,2.14,8.45,0.0,0.0,0,351.91,253.51,125.58,57.83,160.87,677.43,160.55,255.64,669.99,Medium,677.43,677.43,125.58,0.8268603398137078,0.8268603398137078,4.460423634336678
bodyy4,17546.0,17546.0,121550.0,64,16,4,750.31,14433,56952,2.14,8.45,0.0,0.0,0,699.79,478.66,246.22,204.17,188.47,749.24,522.22,75.24,923.77,Medium,923.77,923.77,246.22,0.8122259869881031,0.8122259869881031,3.0473154089838355
bodyy4,17546.0,17546.0,121550.0,128,16,4,904.56,14433,56952,2.14,8.45,0.0,0.0,0,1266.89,916.83,311.96,220.01,202.81,1330.84,986.35,78.5,1088.73,Medium,1330.84,1330.84,311.96,0.6796910222115355,0.6796910222115355,2.899602513142711
bodyy4,17546.0,17546.0,121550.0,256,16,4,1756.82,14433,56952,2.14,8.45,0.0,0.0,0,1583.61,1261.16,354.28,228.99,209.16,1575.94,1092.39,80.31,1171.78,Medium,1575.94,1583.61,354.28,1.109376677338486,1.109376677338486,4.958846110421136
bodyy4,17546.0,17546.0,121550.0,512,16,4,2068.94,14433,56952,2.14,8.45,0.0,0.0,0,1736.54,1552.11,371.23,233.0,211.61,1913.69,1428.26,81.17,1216.34,Medium,1913.69,1913.69,371.23,1.081125992193093,1.081125992193093,5.57320259677289
co9,10789.0,22924.0,109651.0,16,16,4,232.8,19238,76219,1.44,5.7,0.0,0.0,0,142.59,94.69,4.03,73.49,152.5,42.73,155.09,119.58,42.35,Low,155.09,155.09,4.03,1.501063898381585,1.501063898381585,57.7667493796526
co9,10789.0,22924.0,109651.0,32,16,4,441.25,19238,76219,1.44,5.7,0.0,0.0,0,277.95,200.46,31.04,77.06,200.64,117.4,200.83,208.86,118.41,Low,208.86,277.95,31.04,1.5875157402410507,1.5875157402410507,14.215528350515465
co9,10789.0,22924.0,109651.0,64,16,4,693.99,19238,76219,1.44,5.7,0.0,0.0,0,551.7,373.28,61.75,232.68,231.7,550.32,250.63,91.49,218.86,Low,550.32,551.7,61.75,1.257911908646003,1.257911908646003,11.238704453441295
co9,10789.0,22924.0,109651.0,128,16,4,976.85,19238,76219,1.44,5.7,0.0,0.0,0,1093.78,762.79,63.03,256.19,257.55,803.3,386.78,96.36,395.85,Low,803.3,1093.78,63.03,0.8930955036661852,0.8930955036661852,15.498175471997461
co9,10789.0,22924.0,109651.0,256,16,4,1043.67,19238,76219,1.44,5.7,0.0,0.0,0,1385.79,1082.3,85.94,268.55,270.03,1081.64,638.2,98.86,679.22,Low,1081.64,1385.79,85.94,0.7531227675188882,0.7531227675188882,12.14417035140796
co9,10789.0,22924.0,109651.0,512,16,4,1257.2,19238,76219,1.44,5.7,0.0,0.0,0,1670.08,1510.47,95.42,274.92,276.63,1572.06,575.78,99.71,993.44,Low,1572.06,1670.08,95.42,0.7527783100210769,0.7527783100210769,13.175434919304129
brack2,62631.0,62631.0,733118.0,16,16,4,928.0,86506,340132,2.16,8.47,0.0,0.0,0,313.03,289.77,25.94,89.17,279.92,985.37,279.28,247.84,980.1,Medium,985.37,985.37,25.94,0.9417782152896881,0.9417782152896881,35.77486507324595
brack2,62631.0,62631.0,733118.0,32,16,4,1433.27,86506,340132,2.16,8.47,0.0,0.0,0,620.76,581.61,104.17,89.6,285.7,1399.08,285.59,361.41,1399.08,Medium,1399.08,1399.08,104.17,1.0244374874917803,1.0244374874917803,13.758951713545166
brack2,62631.0,62631.0,733118.0,64,16,4,1906.68,86506,340132,2.16,8.47,0.0,0.0,0,1200.85,1120.98,202.73,248.51,308.26,1054.85,989.03,94.35,1591.14,Medium,1591.14,1591.14,202.73,1.1983106451977827,1.1983106451977827,9.405021457110443
brack2,62631.0,62631.0,733118.0,128,16,4,2158.61,86506,340132,2.16,8.47,0.0,0.0,0,2016.83,1929.26,235.14,255.32,321.16,1844.32,1876.18,97.07,1616.58,Medium,1876.18,2016.83,235.14,1.070298438638854,1.070298438638854,9.18010546908225
brack2,62631.0,62631.0,733118.0,256,16,4,2426.54,86506,340132,2.16,8.47,0.0,0.0,0,2193.73,2193.32,241.35,258.72,326.7,1973.4,1942.03,99.11,1620.82,Medium,1973.4,2193.73,241.35,1.106125184047262,1.106125184047262,10.054029417857883
brack2,62631.0,62631.0,733118.0,512,16,4,2551.08,86506,340132,2.16,8.47,0.0,0.0,0,2258.57,2346.45,245.99,260.03,332.16,2462.97,2373.51,99.15,1634.26,Medium,2462.97,2462.97,245.99,1.0357738827513125,1.0357738827513125,10.370665474206268
eu-2005,862664.0,862664.0,19235140.0,16,16,4,2057.89,1388281,5473709,3.51,13.86,0.0,0.0,0,464.17,398.61,3.16,141.87,509.99,435.57,510.2,417.34,432.64,Medium,510.2,510.2,3.16,4.033496667973344,4.033496667973344,651.2310126582278
c-52,23948.0,23948.0,202708.0,16,16,4,471.41,28964,114686,1.77,7.0,0.0,0.0,0,201.71,152.08,12.01,66.51,117.38,30.26,118.96,179.55,30.08,Low,179.55,201.71,12.01,2.3370680680184424,2.3370680680184424,39.251457119067446
c-52,23948.0,23948.0,202708.0,32,16,4,858.93,28964,114686,1.77,7.0,0.0,0.0,0,392.86,309.02,49.87,68.66,149.94,59.68,147.48,254.99,60.7,Low,254.99,392.86,49.87,2.1863513719900216,2.1863513719900216,17.22338079005414
c-52,23948.0,23948.0,202708.0,64,16,4,1097.2,28964,114686,1.77,7.0,0.0,0.0,0,789.55,597.1,98.31,223.32,196.48,724.63,145.21,84.35,117.21,Low,724.63,789.55,98.31,1.3896523336077513,1.3896523336077513,11.16061438307395
c-52,23948.0,23948.0,202708.0,128,16,4,1247.43,28964,114686,1.77,7.0,0.0,0.0,0,1475.64,1153.43,122.81,236.92,223.59,1212.96,223.38,86.94,215.45,Low,1212.96,1475.64,122.81,0.8453484589737335,0.8453484589737335,10.157397606058138
c-52,23948.0,23948.0,202708.0,256,16,4,1541.51,28964,114686,1.77,7.0,0.0,0.0,0,1792.96,1614.46,144.08,243.69,237.37,1598.55,311.99,88.48,367.32,Low,1598.55,1792.96,144.08,0.8597570497947528,0.8597570497947528,10.69898667406996
c-52,23948.0,23948.0,202708.0,512,16,4,1732.08,28964,114686,1.77,7.0,0.0,0.0,0,1986.8,1893.44,147.57,247.22,244.98,2173.17,240.89,88.66,564.67,Low,2173.17,2173.17,147.57,0.7970292245889644,0.7970292245889644,11.737344988818865
bcircuit,68902.0,68902.0,375558.0,16,16,4,643.08,51816,200855,1.87,7.25,0.0,0.0,0,223.02,187.4,10.88,47.74,132.66,612.66,132.47,180.73,616.68,Low,616.68,616.68,10.88,1.0428098851916716,1.0428098851916716,59.106617647058826
bcircuit,68902.0,68902.0,375558.0,32,16,4,1028.93,51816,200855,1.87,7.25,0.0,0.0,0,439.25,375.56,39.31,48.25,137.01,884.71,136.99,254.79,865.34,Low,884.71,884.71,39.31,1.1630138689514078,1.1630138689514078,26.17476469091834
bcircuit,68902.0,68902.0,375558.0,64,16,4,1414.53,51816,200855,1.87,7.25,0.0,0.0,0,868.34,727.47,76.71,184.59,161.17,828.59,464.8,63.35,1038.89,Low,1038.89,1038.89,76.71,1.3615782229109914,1.3615782229109914,18.43996871333594
bcircuit,68902.0,68902.0,375558.0,128,16,4,1541.54,51816,200855,1.87,7.25,0.0,0.0,0,1435.48,1248.22,90.96,190.02,167.7,1384.55,893.92,65.38,1071.11,Low,1384.55,1435.48,90.96,1.0738846936216457,1.0738846936216457,16.94744942832014
bcircuit,68902.0,68902.0,375558.0,256,16,4,1751.87,51816,200855,1.87,7.25,0.0,0.0,0,1532.5,1428.66,92.97,192.05,170.34,1458.12,924.45,66.98,1052.17,Low,1458.12,1532.5,92.97,1.1431451876019576,1.1431451876019576,18.843390340970206
bcircuit,68902.0,68902.0,375558.0,512,16,4,1892.58,51816,200855,1.87,7.25,0.0,0.0,0,1564.83,1532.69,94.53,192.85,172.01,1572.81,1185.89,67.05,1056.24,Low,1572.81,1572.81,94.53,1.2033112709100273,1.2033112709100273,20.020945731513805
cop20k_A,121192.0,121192.0,2624331.0,16,16,4,1441.94,282209,1119477,2.34,9.3,0.0,0.0,0,389.95,40.61,12.96,140.93,522.67,1687.67,523.61,486.53,1683.34,Medium,1687.67,1687.67,12.96,0.8543968903873388,0.8543968903873388,111.2608024691358
cop20k_A,121192.0,121192.0,2624331.0,32,16,4,2328.6,282209,1119477,2.34,9.3,0.0,0.0,0,766.34,81.16,47.95,138.38,491.68,2131.0,491.95,621.58,2125.83,Medium,2131.0,2131.0,47.95,1.0927264195213515,1.0927264195213515,48.563086548488
cop20k_A,121192.0,121192.0,2624331.0,64,16,4,2725.16,282209,1119477,2.34,9.3,0.0,0.0,0,1462.02,161.68,92.67,293.09,476.57,1170.14,1902.03,116.02,2218.84,Medium,2218.84,2218.84,92.67,1.2281913071695119,1.2281913071695119,29.407143627927052
cop20k_A,121192.0,121192.0,2624331.0,128,16,4,3041.38,282209,1119477,2.34,9.3,0.0,0.0,0,2531.92,322.07,107.25,298.75,493.36,2097.16,3401.04,117.9,2183.99,Medium,3401.04,3401.04,107.25,0.8942499941194458,0.8942499941194458,28.35785547785548
cop20k_A,121192.0,121192.0,2624331.0,256,16,4,3154.48,282209,1119477,2.34,9.3,0.0,0.0,0,2592.57,608.16,109.52,301.96,501.06,2150.1,3467.04,118.72,2034.66,Medium,3467.04,3467.04,109.52,0.9098481701970557,0.9098481701970557,28.802775748721697
cop20k_A,121192.0,121192.0,2624331.0,512,16,4,3214.25,282209,1119477,2.34,9.3,0.0,0.0,0,2617.3,1025.45,109.92,303.25,506.25,2845.29,3764.0,118.74,2038.46,Medium,3764.0,3764.0,109.92,0.8539452709883103,0.8539452709883103,29.241721251819506
Delor295K,295734.0,1823928.0,2401323.0,16,16,4,1185.84,306629,1202009,2.0,7.83,0.0,0.0,0,306.06,310.53,30.77,67.29,201.37,1091.01,201.4,278.32,1079.25,Medium,1091.01,1091.01,30.77,1.0869194599499545,1.0869194599499545,38.53883652908677
Delor295K,295734.0,1823928.0,2401323.0,32,16,4,1806.86,306629,1202009,2.0,7.83,0.0,0.0,0,601.61,619.06,83.16,67.13,202.86,1196.47,202.81,346.11,1193.5,Medium,1196.47,1196.47,83.16,1.5101590512089729,1.5101590512089729,21.727513227513228
Delor295K,295734.0,1823928.0,2401323.0,64,16,4,2115.7,306629,1202009,2.0,7.83,0.0,0.0,0,1158.52,1184.08,152.26,206.16,217.15,924.12,716.87,77.07,1263.36,Medium,1263.36,1263.36,152.26,1.6746612208713272,1.6746612208713272,13.895310652830684
Delor295K,295734.0,1823928.0,2401323.0,128,16,4,2264.33,306629,1202009,2.0,7.83,0.0,0.0,0,1966.08,1987.23,189.37,209.13,219.77,1638.15,1368.76,79.0,1284.9,Medium,1638.15,1987.23,189.37,1.1394403264846042,1.1394403264846042,11.957173786766647
Delor295K,295734.0,1823928.0,2401323.0,256,16,4,2321.94,306629,1202009,2.0,7.83,0.0,0.0,0,1986.31,2041.72,193.73,210.04,221.39,1649.47,1388.95,80.03,1285.63,Medium,1649.47,2041.72,193.73,1.1372470270164372,1.1372470270164372,11.985443658700254
Delor295K,295734.0,1823928.0,2401323.0,512,16,4,2345.33,306629,1202009,2.0,7.83,0.0,0.0,0,1987.8,2062.49,194.65,210.53,222.32,2066.1,1752.67,80.04,1284.58,Medium,2066.1,2066.1,194.65,1.1351483471274382,1.1351483471274382,12.048959671204726
bcsstk17,10974.0,10974.0,428650.0,16,16,4,967.61,17894,70487,6.08,23.96,0.0,0.0,0,326.47,285.2,245.36,192.57,602.88,506.08,608.01,204.22,514.59,High,608.01,608.01,245.36,1.591437640828276,1.591437640828276,3.9436338441473753
bcsstk17,10974.0,10974.0,428650.0,32,16,4,1839.7,17894,70487,6.08,23.96,0.0,0.0,0,637.87,581.22,842.97,194.75,611.92,1122.12,612.36,344.85,1144.59,High,1144.59,1144.59,842.97,1.607300430721918,1.607300430721918,2.182402695232333
bcsstk17,10974.0,10974.0,428650.0,64,16,4,2896.28,17894,70487,6.08,23.96,0.0,0.0,0,1251.53,1135.5,1661.43,338.32,597.42,1110.49,1565.84,221.87,1676.05,High,1676.05,1676.05,1661.43,1.7280391396438055,1.7280391396438055,1.7432452766592634
bcsstk17,10974.0,10974.0,428650.0,128,16,4,3950.69,17894,70487,6.08,23.96,0.0,0.0,0,2381.39,2186.99,1845.64,359.68,648.36,2032.72,2652.13,228.81,2188.39,High,2652.13,2652.13,1845.64,1.4896290905800242,1.4896290905800242,2.1405528705489694
bcsstk17,10974.0,10974.0,428650.0,256,16,4,5114.39,17894,70487,6.08,23.96,0.0,0.0,0,2811.97,2729.17,2578.35,370.94,676.24,2449.43,3166.39,232.43,2432.06,High,3166.39,3166.39,2578.35,1.6152116448068623,1.6152116448068623,1.9835902806058139
bcsstk17,10974.0,10974.0,428650.0,512,16,4,5780.36,17894,70487,6.08,23.96,0.0,0.0,0,3035.36,3160.55,2936.59,377.14,691.34,3623.99,3454.24,233.96,2647.52,High,3623.99,3623.99,2936.59,1.595026476342374,1.595026476342374,1.9683919103449918
2cubes_sphere,101492.0,101492.0,1647264.0,16,16,4,908.08,255490,1012492,1.63,6.45,0.0,0.0,0,346.57,352.51,30.43,113.35,384.16,1383.09,385.14,335.83,1375.01,Low,1383.09,1383.09,30.43,0.6565588645713584,0.6565588645713584,29.841603680578377
2cubes_sphere,101492.0,101492.0,1647264.0,32,16,4,1512.64,255490,1012492,1.63,6.45,0.0,0.0,0,686.22,708.2,92.64,113.07,383.53,1836.41,383.58,462.91,1837.44,Low,1837.44,1837.44,92.64,0.8232323232323233,0.8232323232323233,16.328151986183077
2cubes_sphere,101492.0,101492.0,1647264.0,64,16,4,1744.06,255490,1012492,1.63,6.45,0.0,0.0,0,1336.52,1364.76,179.06,265.38,384.61,1080.35,1407.02,106.69,1980.48,Low,1980.48,1980.48,179.06,0.8806248990143803,0.8806248990143803,9.740087121635206
2cubes_sphere,101492.0,101492.0,1647264.0,128,16,4,1961.32,255490,1012492,1.63,6.45,0.0,0.0,0,2444.01,2505.34,210.6,272.17,399.17,1920.73,2640.38,108.82,2061.01,Low,2640.38,2640.38,210.6,0.7428173217491422,0.7428173217491422,9.31301044634378
2cubes_sphere,101492.0,101492.0,1647264.0,256,16,4,2061.01,255490,1012492,1.63,6.45,0.0,0.0,0,2534.25,2688.59,215.68,276.05,407.05,1986.3,2708.48,109.81,2060.69,Low,2708.48,2708.48,215.68,0.7609470994801513,0.7609470994801513,9.555869807121663
2cubes_sphere,101492.0,101492.0,1647264.0,512,16,4,2114.93,255490,1012492,1.63,6.45,0.0,0.0,0,2585.21,2791.38,218.03,278.89,409.72,2727.26,3329.28,109.83,2070.81,Low,3329.28,3329.28,218.03,0.6352514657823913,0.6352514657823913,9.700178874466816
amazon0302,262111.0,262111.0,1234877.0,16,16,4,742.11,257350,1004950,1.23,4.8,0.0,0.0,0,225.38,220.79,22.42,42.17,119.8,769.39,119.37,228.94,774.7,Low,774.7,774.7,22.42,0.9579321027494514,0.9579321027494514,33.10035682426405
amazon0302,262111.0,262111.0,1234877.0,32,16,4,1149.26,257350,1004950,1.23,4.8,0.0,0.0,0,439.15,434.2,33.69,42.6,121.19,870.55,121.24,264.17,871.78,Low,871.78,871.78,33.69,1.318291312028264,1.318291312028264,34.11279311368359
amazon0302,262111.0,262111.0,1234877.0,64,16,4,1302.27,257350,1004950,1.23,4.8,0.0,0.0,0,816.99,811.22,58.01,162.97,136.07,735.37,422.25,56.17,938.53,Low,938.53,938.53,58.01,1.3875635302014853,1.3875635302014853,22.44906050680917
amazon0302,262111.0,262111.0,1234877.0,128,16,4,1363.94,257350,1004950,1.23,4.8,0.0,0.0,0,1169.11,1142.74,67.58,164.78,136.95,1129.55,819.43,57.86,931.54,Low,1129.55,1169.11,67.58,1.1666481340506882,1.1666481340506882,20.182598401894055
amazon0302,262111.0,262111.0,1234877.0,256,16,4,1395.74,257350,1004950,1.23,4.8,0.0,0.0,0,1186.31,1182.9,71.26,165.38,137.03,1135.0,829.68,59.22,887.92,Low,1135.0,1186.31,71.26,1.1765390159401843,1.1765390159401843,19.586584339040133
amazon0302,262111.0,262111.0,1234877.0,512,16,4,1408.07,257350,1004950,1.23,4.8,0.0,0.0,0,1193.05,1202.34,69.32,165.66,137.16,1160.91,1052.3,59.23,888.44,Low,1160.91,1202.34,69.32,1.1711080060548598,1.1711080060548598,20.31260819388344
barrier2-11,115625.0,115625.0,2158759.0,16,16,4,519.18,584161,2326012,1.68,6.67,0.0,0.0,0,417.83,449.44,1.1,180.95,658.37,112.88,659.37,389.21,113.82,Low,659.37,659.37,1.1,0.787387961235725,0.787387961235725,471.9818181818181
barrier2-11,115625.0,115625.0,2158759.0,32,16,4,922.74,584161,2326012,1.68,6.67,0.0,0.0,0,819.33,894.65,10.98,177.78,633.54,235.59,635.87,521.73,235.64,Low,635.87,894.65,10.98,1.0313977533113508,1.0313977533113508,84.03825136612022
barrier2-11,115625.0,115625.0,2158759.0,64,16,4,1071.74,584161,2326012,1.68,6.67,0.0,0.0,0,1524.12,1669.9,21.74,311.49,584.49,1187.28,462.15,191.9,395.75,Low,1187.28,1669.9,21.74,0.6417989101143781,0.6417989101143781,49.298068077276916
barrier2-11,115625.0,115625.0,2158759.0,128,16,4,1222.31,584161,2326012,1.68,6.67,0.0,0.0,0,2715.83,2951.02,24.46,317.76,605.41,2121.55,579.41,196.64,624.36,Low,2121.55,2951.02,24.46,0.414199158257145,0.414199158257145,49.97179067865903
barrier2-11,115625.0,115625.0,2158759.0,256,16,4,1262.02,584161,2326012,1.68,6.67,0.0,0.0,0,2776.41,3058.41,24.71,321.95,615.8,2173.54,993.2,198.77,1089.52,Low,2173.54,3058.41,24.71,0.41263924719053363,0.41263924719053363,51.07324969647915
barrier2-11,115625.0,115625.0,2158759.0,512,16,4,1161.25,584161,2326012,1.68,6.67,0.0,0.0,0,2798.02,3116.41,24.82,324.28,622.59,2958.16,657.66,198.8,1489.54,Low,2958.16,3116.41,24.82,0.3726242695922552,0.3726242695922552,46.78686543110395
cat_ears_4_4,19020.0,44448.0,132888.0,16,16,4,286.4,27234,107126,1.24,4.88,0.0,0.0,0,135.88,126.2,16.42,55.32,144.13,368.11,144.29,139.0,362.09,Low,368.11,368.11,16.42,0.7780283067561325,0.7780283067561325,17.442143727161994
cat_ears_4_4,19020.0,44448.0,132888.0,32,16,4,539.1,27234,107126,1.24,4.88,0.0,0.0,0,266.04,256.79,60.02,57.92,160.59,648.23,160.98,234.58,654.62,Low,654.62,654.62,60.02,0.8235312089456479,0.8235312089456479,8.982005998000666
cat_ears_4_4,19020.0,44448.0,132888.0,64,16,4,758.28,27234,107126,1.24,4.88,0.0,0.0,0,519.6,488.56,118.62,194.57,186.84,704.04,529.43,73.86,896.38,Low,896.38,896.38,118.62,0.8459358754099824,0.8459358754099824,6.392513909964593
cat_ears_4_4,19020.0,44448.0,132888.0,128,16,4,931.73,27234,107126,1.24,4.88,0.0,0.0,0,928.48,871.4,134.59,210.27,198.97,1156.81,983.44,77.23,1070.6,Low,1156.81,1156.81,134.59,0.8054304509815787,0.8054304509815787,6.922728285905342
cat_ears_4_4,19020.0,44448.0,132888.0,256,16,4,1151.17,27234,107126,1.24,4.88,0.0,0.0,0,1161.86,1090.92,149.27,217.4,205.75,1249.24,1085.35,79.71,1126.17,Low,1249.24,1249.24,149.27,0.921496269731997,0.921496269731997,7.711998392175253
cat_ears_4_4,19020.0,44448.0,132888.0,512,16,4,1340.19,27234,107126,1.24,4.88,0.0,0.0,0,1314.91,1226.19,157.13,221.17,208.89,1378.42,1374.41,79.85,1150.86,Low,1378.42,1378.42,157.13,0.9722653472816704,0.9722653472816704,8.529179660154012
bayer04,20545.0,20545.0,85537.0,16,16,4,250.84,14999,57962,2.74,10.61,0.0,0.0,0,144.23,115.53,102.44,61.61,161.18,400.71,163.83,148.4,415.36,Medium,415.36,415.36,102.44,0.6039098613251156,0.6039098613251156,2.448652869972667
bayer04,20545.0,20545.0,85537.0,32,16,4,438.65,14999,57962,2.74,10.61,0.0,0.0,0,285.86,243.8,189.38,63.12,178.04,693.17,177.94,233.77,693.17,Medium,693.17,693.17,189.38,0.6328173463941025,0.6328173463941025,2.316242475446193
bayer04,20545.0,20545.0,85537.0,64,16,4,610.98,14999,57962,2.74,10.61,0.0,0.0,0,566.13,464.81,368.25,211.4,204.87,523.3,541.1,79.35,985.03,Medium,985.03,985.03,368.25,0.6202653726282449,0.6202653726282449,1.659144602851324
bayer04,20545.0,20545.0,85537.0,128,16,4,781.16,14999,57962,2.74,10.61,0.0,0.0,0,1121.28,940.62,433.32,225.37,218.22,749.5,1020.57,82.71,1181.67,Medium,1181.67,1181.67,433.32,0.6610644257703081,0.6610644257703081,1.8027323917659004
bayer04,20545.0,20545.0,85537.0,256,16,4,1170.74,14999,57962,2.74,10.61,0.0,0.0,0,1551.07,1295.98,468.4,233.97,225.23,1150.68,1143.45,84.78,1282.27,Medium,1282.27,1551.07,468.4,0.7547950769468819,0.7547950769468819,2.4994449188727583
bayer04,20545.0,20545.0,85537.0,512,16,4,1370.65,14999,57962,2.74,10.61,0.0,0.0,0,1824.6,1677.86,500.5,237.97,228.56,1776.83,1431.16,85.38,1299.62,Medium,1776.83,1824.6,500.5,0.7512057437246521,0.7512057437246521,2.7385614385614385
bcsstk30,28924.0,28924.0,2043492.0,16,16,4,2653.89,68169,269809,7.57,29.98,0.0,0.0,0,435.53,457.16,431.39,268.0,989.58,1113.01,985.77,349.73,1132.76,High,1132.76,1132.76,431.39,2.3428528549736924,2.3428528549736924,6.151950671086488
bcsstk30,28924.0,28924.0,2043492.0,32,16,4,4649.58,68169,269809,7.57,29.98,0.0,0.0,0,857.35,909.63,1825.36,262.54,849.86,1966.79,853.41,520.37,1873.04,High,1966.79,1966.79,1825.36,2.3640449666715817,2.3640449666715817,2.5472126046368935
bcsstk30,28924.0,28924.0,2043492.0,64,16,4,5504.36,68169,269809,7.57,29.98,0.0,0.0,0,1678.09,1770.41,3547.73,378.44,787.55,1319.45,2099.66,310.11,2382.39,High,2382.39,2382.39,3547.73,1.5515160398339218,2.3104361586474087,1.5515160398339218
bcsstk30,28924.0,28924.0,2043492.0,128,16,4,6889.14,68169,269809,7.57,29.98,0.0,0.0,0,3102.08,3272.86,4311.16,393.43,843.81,2487.89,3725.6,315.49,2639.32,High,3725.6,3725.6,4311.16,1.5979782703495116,1.8491357096843464,1.5979782703495116
bcsstk30,28924.0,28924.0,2043492.0,256,16,4,8173.97,68169,269809,7.57,29.98,0.0,0.0,0,3193.58,3490.54,4562.64,401.51,874.48,2642.94,4055.55,318.44,2750.79,High,4055.55,4055.55,4562.64,1.7915000964353969,2.01550221301673,1.7915000964353969
bcsstk30,28924.0,28924.0,2043492.0,512,16,4,9139.31,68169,269809,7.57,29.98,0.0,0.0,0,3246.86,3618.2,4772.42,405.73,891.3,3721.78,4686.57,318.66,2819.1,High,4686.57,4686.57,4772.42,1.9150263388385764,1.9501063677700323,1.9150263388385764
fcondp2,201822.0,201822.0,11294316.0,16,16,4,5021.93,349459,1384170,8.16,32.32,0.0,0.0,0,441.53,492.66,283.69,238.45,1006.18,2204.63,1006.44,668.66,2206.35,High,2206.35,2206.35,283.69,2.276125728012328,2.276125728012328,17.70217490923191
fcondp2,201822.0,201822.0,11294316.0,32,16,4,7909.18,349459,1384170,8.16,32.32,0.0,0.0,0,868.06,971.76,1329.29,229.52,823.95,2778.09,823.92,785.04,2779.11,High,2779.11,2779.11,1329.29,2.8459398872300845,2.8459398872300845,5.949928157136517
fcondp2,201822.0,201822.0,11294316.0,64,16,4,9291.91,349459,1384170,8.16,32.32,0.0,0.0,0,1692.22,1889.23,2559.76,342.01,737.09,1448.73,2557.88,217.27,2859.32,High,2859.32,2859.32,2559.76,3.2496922345172976,3.2496922345172976,3.6299926555614586
fcondp2,201822.0,201822.0,11294316.0,128,16,4,10088.71,349459,1384170,8.16,32.32,0.0,0.0,0,3101.56,3456.56,2979.93,349.31,771.13,2716.53,4683.04,219.96,2872.14,High,4683.04,4683.04,2979.93,2.1543078854761006,2.1543078854761006,3.385552680767669
fcondp2,201822.0,201822.0,11294316.0,256,16,4,10322.69,349459,1384170,8.16,32.32,0.0,0.0,0,3114.22,3511.98,3011.06,352.84,789.16,2764.7,4742.4,221.05,2793.16,High,4742.4,4742.4,3011.06,2.1766805836707155,2.1766805836707155,3.428257822826513
fcondp2,201822.0,201822.0,11294316.0,512,16,4,10433.55,349459,1384170,8.16,32.32,0.0,0.0,0,3111.19,3530.3,3030.35,355.04,798.4,3865.48,5544.67,221.08,2796.7,High,5544.67,5544.67,3030.35,1.8817260540302667,1.8817260540302667,3.443018133218935
c-70,68924.0,68924.0,658986.0,16,16,4,807.58,94598,375079,1.76,6.97,0.0,0.0,0,275.96,254.24,5.8,76.69,149.5,39.5,147.42,253.55,39.44,Low,253.55,275.96,5.8,2.9264386142919268,2.9264386142919268,139.23793103448276
c-70,68924.0,68924.0,658986.0,32,16,4,1224.88,94598,375079,1.76,6.97,0.0,0.0,0,545.97,512.03,46.23,77.1,178.37,76.05,176.2,331.32,75.22,Low,331.32,545.97,46.23,2.243493232228877,2.243493232228877,26.49534934025525
c-70,68924.0,68924.0,658986.0,64,16,4,1500.25,94598,375079,1.76,6.97,0.0,0.0,0,1061.6,990.21,90.27,234.68,227.49,935.4,189.57,86.24,140.39,Low,935.4,1061.6,90.27,1.4131970610399398,1.4131970610399398,16.619585687382298
c-70,68924.0,68924.0,658986.0,128,16,4,1629.64,94598,375079,1.76,6.97,0.0,0.0,0,1785.87,1720.03,107.27,240.41,249.58,1620.62,207.7,87.99,267.74,Low,1620.62,1785.87,107.27,0.9125188283581673,0.9125188283581673,15.191945557937915
c-70,68924.0,68924.0,658986.0,256,16,4,1783.45,94598,375079,1.76,6.97,0.0,0.0,0,1900.46,1923.34,109.27,244.05,262.34,1767.9,358.51,89.24,427.03,Low,1767.9,1923.34,109.27,0.9272671498539,0.9272671498539,16.321497208748973
c-70,68924.0,68924.0,658986.0,512,16,4,1826.24,94598,375079,1.76,6.97,0.0,0.0,0,1963.09,2046.14,111.04,245.9,268.89,2062.55,290.85,89.32,641.76,Low,2062.55,2062.55,111.04,0.8854282320428595,0.8854282320428595,16.446685878962533
bayer02,13935.0,13935.0,63307.0,16,16,4,204.22,9969,39101,1.63,6.39,0.0,0.0,0,95.33,62.43,62.13,37.79,89.56,235.85,90.97,99.65,238.5,Low,238.5,238.5,62.13,0.8562683438155136,0.8562683438155136,3.2869789151778526
bayer02,13935.0,13935.0,63307.0,32,16,4,407.12,9969,39101,1.63,6.39,0.0,0.0,0,179.38,127.1,219.96,39.59,103.38,400.5,103.71,155.31,396.75,Low,400.5,400.5,219.96,1.0165293383270912,1.0165293383270912,1.850881978541553
bayer02,13935.0,13935.0,63307.0,64,16,4,636.25,9969,39101,1.63,6.39,0.0,0.0,0,375.69,248.75,418.25,154.75,125.85,385.35,323.65,58.21,545.43,Low,545.43,545.43,418.25,1.166510826320518,1.166510826320518,1.521219366407651
bayer02,13935.0,13935.0,63307.0,128,16,4,865.74,9969,39101,1.63,6.39,0.0,0.0,0,702.66,484.71,521.42,170.38,136.25,602.88,611.56,60.81,713.49,Low,713.49,713.49,521.42,1.2133877139132994,1.2133877139132994,1.6603505811054429
bayer02,13935.0,13935.0,63307.0,256,16,4,1091.5,9969,39101,1.63,6.39,0.0,0.0,0,986.32,827.67,633.23,179.28,142.12,1046.06,694.52,62.29,821.66,Low,1046.06,1046.06,633.23,1.0434391908685927,1.0434391908685927,1.7237022882680857
bayer02,13935.0,13935.0,63307.0,512,16,4,1325.8,9969,39101,1.63,6.39,0.0,0.0,0,1244.79,1077.59,709.27,184.13,144.92,1261.75,882.52,63.16,924.98,Low,1261.75,1261.75,709.27,1.050762829403606,1.050762829403606,1.8692458443188067
as-caida,31379.0,31379.0,106762.0,16,16,4,273.05,24549,95230,1.12,4.35,0.0,0.0,0,120.64,80.45,0.41,30.56,66.39,8.39,66.31,117.45,8.36,Low,117.45,120.64,0.41,2.2633454907161803,2.2633454907161803,665.9756097560976
as-caida,31379.0,31379.0,106762.0,32,16,4,452.38,24549,95230,1.12,4.35,0.0,0.0,0,241.27,169.33,3.56,31.42,86.48,17.97,86.87,174.88,17.79,Low,174.88,241.27,3.56,1.8749948190823558,1.8749948190823558,127.07303370786516
as-caida,31379.0,31379.0,106762.0,64,16,4,551.03,24549,95230,1.12,4.35,0.0,0.0,0,469.28,326.24,7.02,143.16,108.03,475.03,46.99,45.33,35.72,Low,475.03,475.03,7.02,1.159989895375029,1.159989895375029,78.49430199430199
as-caida,31379.0,31379.0,106762.0,128,16,4,795.25,24549,95230,1.12,4.35,0.0,0.0,0,902.85,628.01,8.49,150.74,112.16,919.37,65.04,47.96,71.07,Low,919.37,919.37,8.49,0.8649945071081284,0.8649945071081284,93.66902237926972
as-caida,31379.0,31379.0,106762.0,256,16,4,944.8,24549,95230,1.12,4.35,0.0,0.0,0,1056.4,854.1,8.8,154.13,114.58,1071.64,117.23,47.91,130.76,Low,1071.64,1071.64,8.8,0.8816393565003171,0.8816393565003171,107.36363636363635
as-caida,31379.0,31379.0,106762.0,512,16,4,985.12,24549,95230,1.12,4.35,0.0,0.0,0,1153.79,1065.62,8.96,155.9,115.82,1187.89,97.14,47.73,234.84,Low,1187.89,1187.89,8.96,0.8293023764826709,0.8293023764826709,109.94642857142856
crack_dual,20141.0,20141.0,60086.0,16,16,4,195.72,11199,43672,1.38,5.37,0.0,0.0,0,84.87,56.0,33.34,26.08,63.18,202.31,64.06,93.59,205.07,Low,205.07,205.07,33.34,0.9544058126493393,0.9544058126493393,5.870425914817036
crack_dual,20141.0,20141.0,60086.0,32,16,4,341.4,11199,43672,1.38,5.37,0.0,0.0,0,163.95,116.56,72.52,27.23,70.98,338.51,70.94,140.06,337.56,Low,338.51,338.51,72.52,1.0085374139611827,1.0085374139611827,4.707666850523993
crack_dual,20141.0,20141.0,60086.0,64,16,4,429.19,11199,43672,1.38,5.37,0.0,0.0,0,328.79,222.54,143.15,121.2,88.04,330.14,227.6,43.17,461.31,Low,461.31,461.31,143.15,0.9303722009061152,0.9303722009061152,2.9981837233670974
crack_dual,20141.0,20141.0,60086.0,128,16,4,529.39,11199,43672,1.38,5.37,0.0,0.0,0,621.04,437.39,164.51,130.91,93.83,559.59,437.39,44.77,532.32,Low,559.59,621.04,164.51,0.8524249645755507,0.8524249645755507,3.2179806698680933
crack_dual,20141.0,20141.0,60086.0,256,16,4,994.18,11199,43672,1.38,5.37,0.0,0.0,0,868.45,678.46,176.63,136.4,96.69,855.32,478.53,45.87,580.19,Low,855.32,868.45,176.63,1.1447751741608612,1.1447751741608612,5.628602162713015
crack_dual,20141.0,20141.0,60086.0,512,16,4,1154.81,11199,43672,1.38,5.37,0.0,0.0,0,921.3,770.95,188.38,138.78,97.96,824.86,622.45,46.26,580.19,Low,824.86,921.3,188.38,1.2534570715293607,1.2534570715293607,6.130215521817602
coPapersCiteseer,434102.0,434102.0,32073440.0,16,16,4,3889.1,1562073,6207548,5.17,20.53,0.0,0.0,0,462.97,523.0,25.91,265.64,1106.25,1984.74,1106.74,483.48,1984.13,High,1984.74,1984.74,25.91,1.9595009925733344,1.9595009925733344,150.1003473562331
coPapersCiteseer,434102.0,434102.0,32073440.0,32,16,4,6109.81,1562073,6207548,5.17,20.53,0.0,0.0,0,910.08,1029.74,151.57,257.53,879.28,2660.48,879.45,581.39,2658.17,High,2660.48,2660.48,151.57,2.2965066454173684,2.2965066454173684,40.31015372435179
coPapersCiteseer,434102.0,434102.0,32073440.0,64,16,4,6719.06,1562073,6207548,5.17,20.53,0.0,0.0,0,1765.62,1995.73,284.76,356.87,795.5,1335.77,2468.85,281.91,2739.91,High,2739.91,2739.91,284.76,2.452292228576851,2.452292228576851,23.595519033572135
coPapersCiteseer,434102.0,434102.0,32073440.0,128,16,4,7141.32,1562073,6207548,5.17,20.53,0.0,0.0,0,3192.82,3586.03,346.51,364.07,837.77,2474.06,4344.67,284.22,2811.18,High,4344.67,4344.67,346.51,1.6436967594777048,1.6436967594777048,20.609275345588873
coPapersCiteseer,434102.0,434102.0,32073440.0,256,16,4,7171.16,1562073,6207548,5.17,20.53,0.0,0.0,0,3194.37,3622.22,348.72,367.83,860.62,2505.92,4386.9,285.53,2787.15,High,4386.9,4386.9,348.72,1.6346759670838178,1.6346759670838178,20.564234916265196
coPapersCiteseer,434102.0,434102.0,32073440.0,512,16,4,7172.21,1562073,6207548,5.17,20.53,0.0,0.0,0,3196.97,3641.77,349.68,369.64,872.35,3472.35,4666.22,285.55,2786.27,High,4666.22,4666.22,349.68,1.5370492604292125,1.5370492604292125,20.51078128574697
af_shell1,504855.0,504855.0,17562051.0,16,16,4,4897.39,630091,2518300,6.98,27.91,0.0,0.0,0,486.47,524.2,700.19,177.79,738.19,2099.41,739.21,762.51,2099.91,High,2099.91,2099.91,700.19,2.3321904272087854,2.3321904272087854,6.994372955911967
af_shell1,504855.0,504855.0,17562051.0,32,16,4,7351.21,630091,2518300,6.98,27.91,0.0,0.0,0,961.93,1041.99,2260.78,174.9,642.14,2486.41,642.15,816.4,2480.1,High,2486.41,2486.41,2260.78,2.9565558375328287,2.9565558375328287,3.2516255451658274
af_shell1,504855.0,504855.0,17562051.0,64,16,4,8313.4,630091,2518300,6.98,27.91,0.0,0.0,0,1864.41,2023.63,4266.81,292.96,581.69,1289.53,1668.62,183.18,2588.41,High,2588.41,2588.41,4266.81,1.9483876713516652,3.2117786594859394,1.9483876713516652
af_shell1,504855.0,504855.0,17562051.0,128,16,4,8642.74,630091,2518300,6.98,27.91,0.0,0.0,0,3301.91,3615.58,4837.59,297.56,602.17,2452.27,3098.95,187.62,2622.51,High,3098.95,3615.58,4837.59,1.7865796812048973,2.390415922203353,1.7865796812048973
af_shell1,504855.0,504855.0,17562051.0,256,16,4,8750.13,630091,2518300,6.98,27.91,0.0,0.0,0,3312.29,3663.63,4905.22,299.85,611.81,2490.28,3121.74,189.54,2558.99,High,3121.74,3663.63,4905.22,1.7838404801415633,2.3883771013994313,1.7838404801415633
af_shell1,504855.0,504855.0,17562051.0,512,16,4,8805.24,630091,2518300,6.98,27.91,0.0,0.0,0,3315.29,3688.77,4929.7,301.21,617.14,3590.76,3832.03,189.55,2560.35,High,3832.03,3832.03,4929.7,1.7861614297016046,2.2978003825648545,1.7861614297016046
big_dual,30269.0,30269.0,89858.0,16,16,4,207.05,21752,84236,1.07,4.13,0.0,0.0,0,112.46,76.74,22.67,26.7,66.66,299.53,67.21,121.59,293.65,Low,299.53,299.53,22.67,0.6912496244115782,0.6912496244115782,9.133215703573004
big_dual,30269.0,30269.0,89858.0,32,16,4,296.56,21752,84236,1.07,4.13,0.0,0.0,0,219.17,159.18,69.44,27.36,72.44,410.31,72.44,160.17,405.68,Low,410.31,410.31,69.44,0.7227705880919305,0.7227705880919305,4.27073732718894
big_dual,30269.0,30269.0,89858.0,64,16,4,402.5,21752,84236,1.07,4.13,0.0,0.0,0,430.97,302.55,135.02,122.67,88.81,466.79,239.3,42.95,497.14,Low,497.14,497.14,135.02,0.8096310898338497,0.8096310898338497,2.981039845948748
big_dual,30269.0,30269.0,89858.0,128,16,4,793.45,21752,84236,1.07,4.13,0.0,0.0,0,796.08,585.39,162.02,129.99,93.72,750.38,461.4,44.28,564.26,Low,750.38,796.08,162.02,0.9966963119284494,0.9966963119284494,4.897234909270461
big_dual,30269.0,30269.0,89858.0,256,16,4,961.69,21752,84236,1.07,4.13,0.0,0.0,0,865.58,696.24,177.04,133.93,96.18,830.58,492.37,45.22,580.67,Low,830.58,865.58,177.04,1.1110353751241941,1.1110353751241941,5.432049254405785
big_dual,30269.0,30269.0,89858.0,512,16,4,1055.21,21752,84236,1.07,4.13,0.0,0.0,0,927.87,809.3,182.28,135.56,97.39,935.41,637.29,45.43,580.67,Low,935.41,935.41,182.28,1.128072182251633,1.128072182251633,5.788951064296686
boyd1,93279.0,93279.0,1211231.0,16,16,4,713.75,82996,326619,3.71,14.59,0.0,0.0,0,319.16,303.64,0.35,60.67,31.85,2.86,30.43,236.2,2.9,Medium,236.2,319.16,0.35,2.236339140243138,2.236339140243138,2039.2857142857144
boyd1,93279.0,93279.0,1211231.0,32,16,4,1141.06,82996,326619,3.71,14.59,0.0,0.0,0,612.82,589.69,4.22,65.07,50.66,7.05,48.24,294.31,7.51,Medium,294.31,612.82,4.22,1.8619823112822687,1.8619823112822687,270.39336492890993
boyd1,93279.0,93279.0,1211231.0,64,16,4,2090.13,82996,326619,3.71,14.59,0.0,0.0,0,965.51,936.22,8.39,118.89,101.53,1063.18,22.72,38.53,14.32,Medium,1063.18,1063.18,8.39,1.965922985759702,1.965922985759702,249.12157330154946
boyd1,93279.0,93279.0,1211231.0,128,16,4,2847.44,82996,326619,3.71,14.59,0.0,0.0,0,1426.87,1479.37,9.4,112.11,156.76,1429.6,31.16,59.37,25.24,Medium,1429.6,1479.37,9.4,1.9247652717034955,1.9247652717034955,302.9191489361702
boyd1,93279.0,93279.0,1211231.0,256,16,4,3205.91,82996,326619,3.71,14.59,0.0,0.0,0,1673.26,1713.05,9.62,121.38,208.68,1748.6,53.04,58.97,50.62,Medium,1748.6,1748.6,9.62,1.8334153036715086,1.8334153036715086,333.25467775467774
boyd1,93279.0,93279.0,1211231.0,512,16,4,3376.84,82996,326619,3.71,14.59,0.0,0.0,0,1690.11,1769.11,9.73,121.61,257.79,1976.41,36.45,59.0,101.3,Medium,1976.41,1976.41,9.73,1.7085726139819166,1.7085726139819166,347.054470709147
dielFilterV2real,1157456.0,1157456.0,48538952.0,32,16,4,3517.06,4541185,18093230,2.68,10.69,0.0,0.0,0,892.78,1003.31,178.16,-1.0,725.52,2542.77,725.21,511.42,2544.7,Medium,2544.7,2544.7,178.16,1.3821118402955161,1.3821118402955161,19.741019308486752
dielFilterV2real,1157456.0,1157456.0,48538952.0,64,16,4,3701.73,4541185,18093230,2.68,10.69,0.0,0.0,0,1727.38,1935.56,342.75,0.0,666.89,1224.6,2633.98,191.62,2636.34,Medium,2636.34,2636.34,342.75,1.404117071394433,1.404117071394433,10.800087527352298
dielFilterV2real,1157456.0,1157456.0,48538952.0,128,16,4,3809.25,4541185,18093230,2.68,10.69,0.0,0.0,0,3046.01,3379.09,399.4,0.0,692.86,2314.7,4785.4,193.89,2686.26,Medium,4785.4,4785.4,399.4,0.7960149621766206,0.7960149621766206,9.537431146720081
dielFilterV2real,1157456.0,1157456.0,48538952.0,256,16,4,3823.36,4541185,18093230,2.68,10.69,0.0,0.0,0,3047.11,3408.13,400.47,0.0,706.65,2342.13,4841.88,194.76,2622.39,Medium,4841.88,4841.88,400.47,0.78964369211959,0.78964369211959,9.547182061078233
dielFilterV2real,1157456.0,1157456.0,48538952.0,512,16,4,3832.25,4541185,18093230,2.68,10.69,0.0,0.0,0,3049.71,3423.68,400.9,0.0,713.7,3270.22,5485.11,194.77,2622.8,Medium,5485.11,5485.11,400.9,0.6986642018118142,0.6986642018118142,9.559116986779745
dielFilterV3clx,420408.0,420408.0,32886208.0,16,16,4,2618.54,2436780,9706733,3.39,13.5,0.0,0.0,0,445.54,506.11,45.9,266.24,1106.16,1996.01,1106.31,501.39,1996.25,Medium,1996.25,1996.25,45.9,1.3117294927989982,1.3117294927989982,57.04880174291939
dielFilterV3clx,420408.0,420408.0,32886208.0,32,16,4,4111.29,2436780,9706733,3.39,13.5,0.0,0.0,0,878.31,999.61,202.65,261.11,930.53,2707.35,930.82,598.4,2710.92,Medium,2710.92,2710.92,202.65,1.516566331725023,1.516566331725023,20.287638786084383
dielFilterV3clx,420408.0,420408.0,32886208.0,64,16,4,4516.1,2436780,9706733,3.39,13.5,0.0,0.0,0,1716.13,1945.12,391.45,351.94,835.16,1351.05,2520.5,284.31,2848.03,Medium,2848.03,2848.03,391.45,1.5856925664406625,1.5856925664406625,11.536850172435816
dielFilterV3clx,420408.0,420408.0,32886208.0,128,16,4,4801.96,2436780,9706733,3.39,13.5,0.0,0.0,0,3142.12,3502.45,450.87,358.19,881.42,2505.93,4528.14,287.34,2904.31,Medium,4528.14,4528.14,450.87,1.0604707451624729,1.0604707451624729,10.650431388205027
dielFilterV3clx,420408.0,420408.0,32886208.0,256,16,4,4875.55,2436780,9706733,3.39,13.5,0.0,0.0,0,3146.52,3536.94,455.75,360.63,906.44,2537.38,4585.8,288.8,2868.85,Medium,4585.8,4585.8,455.75,1.063184177242793,1.063184177242793,10.69786066922655
dielFilterV3clx,420408.0,420408.0,32886208.0,512,16,4,4916.74,2436780,9706733,3.39,13.5,0.0,0.0,0,3147.76,3553.9,457.05,363.9,919.72,3519.89,5218.4,288.83,2873.63,Medium,5218.4,5218.4,457.05,0.9421930093515254,0.9421930093515254,10.757553878131494
cryg10000,10000.0,10000.0,49699.0,16,16,4,172.57,8100,31100,1.6,6.14,0.0,0.0,0,85.69,56.67,93.77,40.21,90.69,234.43,90.53,102.68,229.03,Low,234.43,234.43,93.77,0.7361259224501983,0.7361259224501983,1.8403540578010025
cryg10000,10000.0,10000.0,49699.0,32,16,4,295.83,8100,31100,1.6,6.14,0.0,0.0,0,167.34,115.44,214.68,42.24,107.92,383.78,107.34,157.77,380.84,Low,383.78,383.78,214.68,0.7708322476418782,0.7708322476418782,1.3780044717719395
cryg10000,10000.0,10000.0,49699.0,64,16,4,412.44,8100,31100,1.6,6.14,0.0,0.0,0,336.94,220.39,412.44,166.92,133.42,320.64,334.11,60.06,595.2,Low,595.2,595.2,412.44,0.6929435483870967,0.6929435483870967,1.0
cryg10000,10000.0,10000.0,49699.0,128,16,4,505.2,8100,31100,1.6,6.14,0.0,0.0,0,659.36,436.91,640.24,184.58,146.5,567.99,635.13,63.55,790.44,Low,790.44,790.44,640.24,0.6391376954607559,0.6391376954607559,0.7890790953392478
cryg10000,10000.0,10000.0,49699.0,256,16,4,692.67,8100,31100,1.6,6.14,0.0,0.0,0,1019.47,743.16,776.55,195.09,153.87,1028.7,730.2,66.14,926.79,Low,1028.7,1028.7,776.55,0.6733449985418488,0.6733449985418488,0.8919837743867105
cryg10000,10000.0,10000.0,49699.0,512,16,4,1343.22,8100,31100,1.6,6.14,0.0,0.0,0,1229.03,985.36,956.9,201.01,157.59,1573.06,972.11,67.25,1070.95,Low,1573.06,1573.06,956.9,0.8538898706978755,0.8538898706978755,1.4037203469537047
conf5_4-8x8-15,49152.0,49152.0,1916928.0,16,16,4,2097.3,125952,497664,3.85,15.22,0.0,0.0,0,426.36,435.86,540.59,197.78,732.49,1697.9,733.89,751.15,1697.9,Medium,1697.9,1697.9,540.59,1.235231756876141,1.235231756876141,3.8796500120239
conf5_4-8x8-15,49152.0,49152.0,1916928.0,32,16,4,3569.7,125952,497664,3.85,15.22,0.0,0.0,0,839.65,873.71,1496.43,194.46,676.05,2265.87,677.0,865.63,2264.53,Medium,2265.87,2265.87,1496.43,1.5754213613314092,1.5754213613314092,2.38547743629839
conf5_4-8x8-15,49152.0,49152.0,1916928.0,64,16,4,4063.44,125952,497664,3.85,15.22,0.0,0.0,0,1622.45,1687.44,2970.83,332.76,621.57,1289.77,1774.11,210.92,2500.88,Medium,2500.88,2500.88,2970.83,1.3677793747875173,1.6248040689677232,1.3677793747875173
conf5_4-8x8-15,49152.0,49152.0,1916928.0,128,16,4,4599.71,125952,497664,3.85,15.22,0.0,0.0,0,2926.61,3042.14,3551.51,343.78,653.99,2388.7,3271.21,214.48,2592.19,Medium,3271.21,3271.21,3551.51,1.2951420663323487,1.4061188367607094,1.2951420663323487
conf5_4-8x8-15,49152.0,49152.0,1916928.0,256,16,4,4916.78,125952,497664,3.85,15.22,0.0,0.0,0,3019.38,3254.2,3777.2,350.18,671.18,2509.07,3373.02,216.39,2566.6,Medium,3373.02,3373.02,3777.2,1.3016996717144975,1.4576788753105525,1.3016996717144975
conf5_4-8x8-15,49152.0,49152.0,1916928.0,512,16,4,5099.48,125952,497664,3.85,15.22,0.0,0.0,0,3066.01,3376.36,3867.21,353.62,681.25,3406.36,4180.58,216.5,2584.01,Medium,4180.58,4180.58,3867.21,1.2198020370379228,1.2198020370379228,1.3186457420207331
a0nsdsil,80016.0,80016.0,355034.0,16,16,4,477.84,80932,317481,1.12,4.39,0.0,0.0,0,193.27,164.29,1.09,39.18,76.38,12.91,76.7,174.64,13.12,Low,174.64,193.27,1.09,2.4723961297666475,2.4723961297666475,438.3853211009174
a0nsdsil,80016.0,80016.0,355034.0,32,16,4,747.44,80932,317481,1.12,4.39,0.0,0.0,0,382.17,330.11,13.3,38.87,96.06,35.48,95.89,229.72,35.94,Low,229.72,382.17,13.3,1.9557788418766517,1.9557788418766517,56.19849624060151
a0nsdsil,80016.0,80016.0,355034.0,64,16,4,956.32,80932,317481,1.12,4.39,0.0,0.0,0,736.59,626.71,26.18,150.15,121.94,724.19,87.12,50.62,68.58,Low,724.19,736.59,26.18,1.2983070636310567,1.2983070636310567,36.52864782276547
a0nsdsil,80016.0,80016.0,355034.0,128,16,4,1040.77,80932,317481,1.12,4.39,0.0,0.0,0,993.45,915.92,29.3,143.96,130.93,1093.67,89.14,52.81,103.29,Low,1093.67,1093.67,29.3,0.9516307478489855,0.9516307478489855,35.521160409556316
a0nsdsil,80016.0,80016.0,355034.0,256,16,4,1012.03,80932,317481,1.12,4.39,0.0,0.0,0,1046.33,993.45,29.76,149.84,136.66,1149.21,145.89,54.01,171.65,Low,1149.21,1149.21,29.76,0.880631042194203,0.880631042194203,34.006384408602145
a0nsdsil,80016.0,80016.0,355034.0,512,16,4,1003.1,80932,317481,1.12,4.39,0.0,0.0,0,1054.3,1035.46,29.98,149.37,140.17,1143.31,103.44,54.03,276.92,Low,1143.31,1143.31,29.98,0.8773648441804935,0.8773648441804935,33.45897264843229
crystk02,13965.0,13965.0,968583.0,16,16,4,1358.46,41370,165136,5.87,23.41,0.0,0.0,0,400.08,389.77,691.85,267.79,924.22,1337.82,921.58,290.95,1307.13,High,1337.82,1337.82,691.85,1.0154280844956722,1.0154280844956722,1.963518103635181
crystk02,13965.0,13965.0,968583.0,32,16,4,2430.57,41370,165136,5.87,23.41,0.0,0.0,0,789.07,791.33,2403.43,262.84,845.92,1992.97,841.15,429.62,2043.42,High,2043.42,2043.42,2403.43,1.011292194904782,1.189461784655137,1.011292194904782
crystk02,13965.0,13965.0,968583.0,64,16,4,3668.88,41370,165136,5.87,23.41,0.0,0.0,0,1544.79,1536.82,4679.14,376.44,786.99,1300.98,2144.07,316.5,2346.66,High,2346.66,2346.66,4679.14,0.7840928033783986,1.5634476234307486,0.7840928033783986
crystk02,13965.0,13965.0,968583.0,128,16,4,4656.65,41370,165136,5.87,23.41,0.0,0.0,0,2893.45,2859.29,5430.04,398.23,848.15,2387.14,3897.72,324.36,2678.42,High,3897.72,3897.72,5430.04,0.8575719515878335,1.1947112670997404,0.8575719515878335
crystk02,13965.0,13965.0,968583.0,256,16,4,6147.29,41370,165136,5.87,23.41,0.0,0.0,0,3117.55,3290.3,6441.12,408.86,882.49,2658.2,4315.6,328.67,2797.35,High,4315.6,4315.6,6441.12,0.9543821571403731,1.4244346093243117,0.9543821571403731
crystk02,13965.0,13965.0,968583.0,512,16,4,7094.22,41370,165136,5.87,23.41,0.0,0.0,0,3241.78,3556.47,7084.49,414.34,900.9,3700.41,5449.13,329.9,2908.93,High,5449.13,5449.13,7084.49,1.0013734227869615,1.3018995692890425,1.0013734227869615
cage12,130228.0,130228.0,2032536.0,16,16,4,751.4,403987,1608401,1.26,5.03,0.0,0.0,0,351.65,362.18,37.78,110.18,368.95,1502.24,368.35,375.98,1489.04,Low,1502.24,1502.24,37.78,0.5001863883267653,0.5001863883267653,19.88883006881948
cage12,130228.0,130228.0,2032536.0,32,16,4,1267.17,403987,1608401,1.26,5.03,0.0,0.0,0,692.28,722.68,224.04,110.08,368.78,1830.29,369.05,466.71,1813.95,Low,1830.29,1830.29,224.04,0.6923329089925641,0.6923329089925641,5.655998928762721
cage12,130228.0,130228.0,2032536.0,64,16,4,1451.29,403987,1608401,1.26,5.03,0.0,0.0,0,1347.61,1395.97,431.74,258.63,370.7,1036.22,1355.93,103.58,1957.66,Low,1957.66,1957.66,431.74,0.7413391498012933,0.7413391498012933,3.361490712002594
cage12,130228.0,130228.0,2032536.0,128,16,4,1659.21,403987,1608401,1.26,5.03,0.0,0.0,0,2402.52,2466.67,508.36,264.27,380.89,1895.8,2523.32,105.95,1971.9,Low,2523.32,2523.32,508.36,0.6575503701472662,0.6575503701472662,3.263848453851601
cage12,130228.0,130228.0,2032536.0,256,16,4,1751.34,403987,1608401,1.26,5.03,0.0,0.0,0,2461.26,2600.81,516.79,267.69,387.5,1941.3,2591.9,107.21,1868.35,Low,2591.9,2600.81,516.79,0.6733825231370226,0.6733825231370226,3.3888813638034794
cage12,130228.0,130228.0,2032536.0,512,16,4,1785.72,403987,1608401,1.26,5.03,0.0,0.0,0,2489.99,2670.44,521.96,268.76,389.83,2613.35,3100.89,107.24,1875.95,Low,3100.89,3100.89,521.96,0.5758733782881689,0.5758733782881689,3.4211816997471067
ch7-8-b5,141120.0,141120.0,846720.0,16,16,4,765.57,168409,660342,1.28,5.03,0.0,0.0,0,254.73,238.85,81.88,52.02,149.47,881.08,149.68,329.85,883.84,Low,883.84,883.84,81.88,0.8661861875452571,0.8661861875452571,9.349902296042991
ch7-8-b5,141120.0,141120.0,846720.0,32,16,4,1220.94,168409,660342,1.28,5.03,0.0,0.0,0,500.43,481.23,209.4,52.47,152.55,1003.22,152.58,371.29,1003.82,Low,1003.82,1003.82,209.4,1.216293757845032,1.216293757845032,5.830659025787965
ch7-8-b5,141120.0,141120.0,846720.0,64,16,4,1415.33,168409,660342,1.28,5.03,0.0,0.0,0,951.64,909.96,375.4,184.8,168.78,835.65,523.56,67.02,1039.24,Low,1039.24,1039.24,375.4,1.3618894576806126,1.3618894576806126,3.7701917954182207
ch7-8-b5,141120.0,141120.0,846720.0,128,16,4,1539.84,168409,660342,1.28,5.03,0.0,0.0,0,1495.64,1415.03,450.92,188.43,171.3,1316.83,1006.65,68.66,1027.26,Low,1316.83,1495.64,450.92,1.029552566125538,1.029552566125538,3.414885123747006
ch7-8-b5,141120.0,141120.0,846720.0,256,16,4,1589.52,168409,660342,1.28,5.03,0.0,0.0,0,1521.51,1501.11,479.88,189.25,173.15,1344.93,1027.49,69.86,1010.33,Low,1344.93,1521.51,479.88,1.044699016108997,1.044699016108997,3.312328082020505
ch7-8-b5,141120.0,141120.0,846720.0,512,16,4,1621.39,168409,660342,1.28,5.03,0.0,0.0,0,1526.31,1535.74,489.41,190.32,173.38,1487.35,1304.28,69.88,1009.24,Low,1487.35,1535.74,489.41,1.0557711591805905,1.0557711591805905,3.312948243803764
af_shell7,504855.0,504855.0,17579155.0,16,16,4,4910.38,630091,2518300,6.98,27.91,0.0,0.0,0,486.49,524.01,700.5,177.83,738.56,2101.67,738.66,765.3,2095.66,High,2101.67,2101.67,700.5,2.3364181817316707,2.3364181817316707,7.009821556031406
af_shell7,504855.0,504855.0,17579155.0,32,16,4,7392.41,630091,2518300,6.98,27.91,0.0,0.0,0,962.01,1042.33,2267.19,174.94,642.02,2481.85,642.35,816.25,2481.5,High,2481.85,2481.85,2267.19,2.9785885528940104,2.9785885528940104,3.2606045368936876
af_shell7,504855.0,504855.0,17579155.0,64,16,4,8299.88,630091,2518300,6.98,27.91,0.0,0.0,0,1862.09,2024.5,4264.75,292.87,581.59,1289.58,1668.89,183.18,2587.27,High,2587.27,2587.27,4264.75,1.9461586259452486,3.2079682445202855,1.9461586259452486
af_shell7,504855.0,504855.0,17579155.0,128,16,4,8647.44,630091,2518300,6.98,27.91,0.0,0.0,0,3302.45,3613.53,4837.92,297.31,602.17,2452.18,3097.79,187.65,2623.39,High,3097.79,3613.53,4837.92,1.7874293084631412,2.3930727017625424,1.7874293084631412
af_shell7,504855.0,504855.0,17579155.0,256,16,4,8760.56,630091,2518300,6.98,27.91,0.0,0.0,0,3312.41,3663.68,4906.24,299.94,611.84,2488.81,3121.6,189.54,2559.41,High,3121.6,3663.68,4906.24,1.785595486564049,2.3911913704253647,1.785595486564049
af_shell7,504855.0,504855.0,17579155.0,512,16,4,8810.92,630091,2518300,6.98,27.91,0.0,0.0,0,3316.64,3688.34,4928.8,301.54,617.1,3591.17,3832.03,189.56,2560.4,High,3832.03,3832.03,4928.8,1.7876399935075473,2.299282625657941,1.7876399935075473
3Dspectralwave2,292008.0,292008.0,12935272.0,16,16,4,2512.19,908477,3604308,2.03,8.04,0.0,0.0,0,408.12,440.95,126.02,150.29,548.56,1649.89,549.14,371.71,1635.86,Medium,1649.89,1649.89,126.02,1.5226409033329493,1.5226409033329493,19.93485161085542
3Dspectralwave2,292008.0,292008.0,12935272.0,32,16,4,4049.23,908477,3604308,2.03,8.04,0.0,0.0,0,803.41,874.45,440.19,148.74,527.38,2172.23,527.51,482.08,2169.97,Medium,2172.23,2172.23,440.19,1.8640889776865248,1.8640889776865248,9.198823235421068
3Dspectralwave2,292008.0,292008.0,12935272.0,64,16,4,4475.1,908477,3604308,2.03,8.04,0.0,0.0,0,1559.24,1688.98,852.1,289.11,503.12,1179.42,1841.23,115.44,2304.62,Medium,2304.62,2304.62,852.1,1.9417951766451738,1.9417951766451738,5.25184837460392
3Dspectralwave2,292008.0,292008.0,12935272.0,128,16,4,4734.51,908477,3604308,2.03,8.04,0.0,0.0,0,2861.99,3087.35,977.02,294.63,518.77,2191.36,3440.18,116.94,2378.7,Medium,3440.18,3440.18,977.02,1.376239034004035,1.376239034004035,4.845868047736997
3Dspectralwave2,292008.0,292008.0,12935272.0,256,16,4,4859.8,908477,3604308,2.03,8.04,0.0,0.0,0,2890.93,3163.79,987.28,297.56,527.2,2228.92,3490.4,117.57,2379.91,Medium,3490.4,3490.4,987.28,1.392333256933303,1.392333256933303,4.92241309456284
3Dspectralwave2,292008.0,292008.0,12935272.0,512,16,4,4915.43,908477,3604308,2.03,8.04,0.0,0.0,0,2898.89,3198.28,990.78,298.98,531.54,3128.41,4236.7,117.57,2390.72,Medium,4236.7,4236.7,990.78,1.160202516109236,1.160202516109236,4.961172005894347
F1,343791.0,343791.0,26837113.0,16,16,4,3141.42,1598096,6365812,4.22,16.79,0.0,0.0,0,433.67,497.54,49.44,268.7,1111.41,1974.19,1126.62,491.16,1977.68,High,1977.68,1977.68,49.44,1.5884369564338012,1.5884369564338012,63.54004854368932
F1,343791.0,343791.0,26837113.0,32,16,4,4900.41,1598096,6365812,4.22,16.79,0.0,0.0,0,839.92,964.51,177.53,260.74,911.52,2641.84,912.02,582.67,2641.71,High,2641.84,2641.84,177.53,1.8549230839112132,1.8549230839112132,27.603278319157326
F1,343791.0,343791.0,26837113.0,64,16,4,5503.36,1598096,6365812,4.22,16.79,0.0,0.0,0,1609.23,1836.24,325.85,352.86,829.73,1309.0,2472.04,284.92,2726.79,High,2726.79,2726.79,325.85,2.018255897960606,2.018255897960606,16.889243516955652
F1,343791.0,343791.0,26837113.0,128,16,4,5879.85,1598096,6365812,4.22,16.79,0.0,0.0,0,2888.82,3257.38,403.08,359.01,874.48,2392.43,4317.86,288.51,2761.02,High,4317.86,4317.86,403.08,1.3617509599662798,1.3617509599662798,14.587302768681157
F1,343791.0,343791.0,26837113.0,256,16,4,5995.36,1598096,6365812,4.22,16.79,0.0,0.0,0,2889.71,3282.45,411.54,361.87,896.57,2419.57,4408.15,290.63,2699.21,High,4408.15,4408.15,411.54,1.3600626112995249,1.3600626112995249,14.568110025756912
F1,343791.0,343791.0,26837113.0,512,16,4,6065.44,1598096,6365812,4.22,16.79,0.0,0.0,0,2887.95,3295.4,413.03,363.33,908.26,3292.2,4391.25,290.62,2701.97,High,4391.25,4391.25,413.03,1.3812559066325076,1.3812559066325076,14.685228675883108
ASIC_320ks,321671.0,321671.0,1316085.0,16,16,4,675.61,225758,872424,2.1,8.1,0.0,0.0,0,276.27,270.47,1.0,50.3,140.69,403.04,140.56,204.13,405.82,Medium,405.82,405.82,1.0,1.6648021290227195,1.6648021290227195,675.61
ASIC_320ks,321671.0,321671.0,1316085.0,32,16,4,988.05,225758,872424,2.1,8.1,0.0,0.0,0,539.57,538.22,5.25,50.07,142.37,700.71,142.37,254.92,696.44,Medium,700.71,700.71,5.25,1.4100697863595495,1.4100697863595495,188.2
ASIC_320ks,321671.0,321671.0,1316085.0,64,16,4,1193.19,225758,872424,2.1,8.1,0.0,0.0,0,1039.86,1035.14,10.38,180.84,157.29,841.63,460.4,63.67,837.96,Medium,841.63,1039.86,10.38,1.1474525416883044,1.1474525416883044,114.95086705202311
ASIC_320ks,321671.0,321671.0,1316085.0,128,16,4,1284.93,225758,872424,2.1,8.1,0.0,0.0,0,1673.62,1663.91,11.59,182.25,158.68,1383.26,857.37,65.22,922.26,Medium,1383.26,1673.62,11.59,0.7677549264468638,0.7677549264468638,110.86540120793788
ASIC_320ks,321671.0,321671.0,1316085.0,256,16,4,1283.52,225758,872424,2.1,8.1,0.0,0.0,0,1680.07,1709.63,11.68,182.52,159.72,1388.05,917.46,66.28,983.75,Medium,1388.05,1709.63,11.68,0.7507589361440778,0.7507589361440778,109.89041095890411
ASIC_320ks,321671.0,321671.0,1316085.0,512,16,4,1301.36,225758,872424,2.1,8.1,0.0,0.0,0,1682.29,1735.91,11.7,182.86,160.32,1629.24,1094.27,66.3,1020.66,Medium,1629.24,1735.91,11.7,0.7496702017961759,0.7496702017961759,111.22735042735043
ca2010,710145.0,710145.0,3489366.0,16,16,4,710.52,826511,3239780,1.08,4.22,0.0,0.0,0,276.25,284.34,9.68,44.11,125.58,650.03,125.58,183.69,650.03,Low,650.03,650.03,9.68,1.093057243511838,1.093057243511838,73.40082644628099
ca2010,710145.0,710145.0,3489366.0,32,16,4,1094.02,826511,3239780,1.08,4.22,0.0,0.0,0,542.29,562.44,28.86,43.99,126.41,822.19,126.44,235.85,825.59,Low,825.59,825.59,28.86,1.3251371746266305,1.3251371746266305,37.907830907830906
ca2010,710145.0,710145.0,3489366.0,64,16,4,1230.6,826511,3239780,1.08,4.22,0.0,0.0,0,1025.61,1059.31,54.75,164.7,142.18,706.81,435.72,57.91,923.48,Low,923.48,1059.31,54.75,1.1616995969074209,1.1616995969074209,22.47671232876712
ca2010,710145.0,710145.0,3489366.0,128,16,4,1265.01,826511,3239780,1.08,4.22,0.0,0.0,0,1412.56,1407.64,64.53,166.47,143.09,1150.47,833.73,59.14,980.43,Low,1150.47,1412.56,64.53,0.8955442600668291,0.8955442600668291,19.603440260344026
ca2010,710145.0,710145.0,3489366.0,256,16,4,1278.54,826511,3239780,1.08,4.22,0.0,0.0,0,1403.39,1412.34,65.26,167.35,143.7,1156.04,846.21,59.86,967.96,Low,1156.04,1412.34,65.26,0.9052636050809295,0.9052636050809295,19.591480232914495
ca2010,710145.0,710145.0,3489366.0,512,16,4,1283.4,826511,3239780,1.08,4.22,0.0,0.0,0,1397.79,1410.02,65.3,167.86,143.98,1322.73,1063.26,59.87,969.31,Low,1322.73,1410.02,65.3,0.9101998553212012,0.9101998553212012,19.653905053598777
EternityII_Etilde,10054.0,204304.0,1170516.0,16,16,4,309.99,288935,1155386,1.01,4.05,0.0,0.0,0,356.21,374.21,16.22,309.66,689.76,228.44,764.04,203.6,227.77,Low,764.04,764.04,16.22,0.40572483116067226,0.40572483116067226,19.111590628853268
EternityII_Etilde,10054.0,204304.0,1170516.0,32,16,4,522.67,288935,1155386,1.01,4.05,0.0,0.0,0,678.95,729.98,62.25,313.27,727.25,478.54,721.65,347.13,473.03,Low,727.25,729.98,62.25,0.7160059179703553,0.7160059179703553,8.396305220883534
EternityII_Etilde,10054.0,204304.0,1170516.0,64,16,4,830.15,288935,1155386,1.01,4.05,0.0,0.0,0,1083.06,1169.05,122.81,393.42,706.62,936.6,844.53,383.49,679.25,Low,936.6,1169.05,122.81,0.7101064967281125,0.7101064967281125,6.759628694731699
EternityII_Etilde,10054.0,204304.0,1170516.0,128,16,4,1133.81,288935,1155386,1.01,4.05,0.0,0.0,0,1296.43,1291.07,170.83,406.24,824.6,1404.55,947.59,389.33,975.84,Low,1404.55,1404.55,170.83,0.8072407532661706,0.8072407532661706,6.637066089094421
EternityII_Etilde,10054.0,204304.0,1170516.0,256,16,4,1187.96,288935,1155386,1.01,4.05,0.0,0.0,0,1339.36,1348.91,188.31,417.61,884.41,1524.73,1255.75,395.59,1176.1,Low,1524.73,1524.73,188.31,0.7791281079273051,0.7791281079273051,6.308533800647868
EternityII_Etilde,10054.0,204304.0,1170516.0,512,16,4,1117.2,288935,1155386,1.01,4.05,0.0,0.0,0,1352.42,1374.75,197.11,419.72,923.64,1363.59,983.32,395.38,1203.04,Low,1363.59,1374.75,197.11,0.8126568466994,0.8126568466994,5.667901171934453
bcsstk18,11948.0,11948.0,149090.0,16,16,4,377.44,15507,60901,2.45,9.61,0.0,0.0,0,178.34,140.65,64.04,85.93,229.37,387.25,230.79,149.84,383.26,Medium,387.25,387.25,64.04,0.9746675274370562,0.9746675274370562,5.893816364772017
bcsstk18,11948.0,11948.0,149090.0,32,16,4,718.51,15507,60901,2.45,9.61,0.0,0.0,0,343.53,292.05,254.2,90.63,265.05,739.9,265.05,255.51,743.59,Medium,743.59,743.59,254.2,0.9662717357683669,0.9662717357683669,2.826553894571204
bcsstk18,11948.0,11948.0,149090.0,64,16,4,1142.45,15507,60901,2.45,9.61,0.0,0.0,0,691.83,573.97,497.8,248.38,296.55,635.1,814.7,100.62,1110.54,Medium,1110.54,1110.54,497.8,1.028733769157347,1.028733769157347,2.2949979911611087
bcsstk18,11948.0,11948.0,149090.0,128,16,4,1489.04,15507,60901,2.45,9.61,0.0,0.0,0,1317.92,1105.39,548.88,270.64,323.06,1039.86,1496.51,105.89,1426.7,Medium,1496.51,1496.51,548.88,0.9950083861785086,0.9950083861785086,2.7128698440460575
bcsstk18,11948.0,11948.0,149090.0,256,16,4,1976.34,15507,60901,2.45,9.61,0.0,0.0,0,1830.73,1599.89,715.92,282.67,337.83,1509.77,1759.17,108.8,1649.68,Medium,1759.17,1830.73,715.92,1.0795365783048292,1.0795365783048292,2.7605598390881663
bcsstk18,11948.0,11948.0,149090.0,512,16,4,2361.82,15507,60901,2.45,9.61,0.0,0.0,0,2208.74,2058.19,798.21,288.57,344.82,2372.39,2228.34,109.87,1838.49,Medium,2372.39,2372.39,798.21,0.9955445774092794,0.9955445774092794,2.9588955287455683
fome20,33874.0,108175.0,232647.0,16,16,4,356.27,56591,223272,1.04,4.11,0.0,0.0,0,188.84,147.53,9.19,56.58,153.46,308.14,153.77,172.2,306.11,Low,308.14,308.14,9.19,1.1561952359317194,1.1561952359317194,38.767138193688794
fome20,33874.0,108175.0,232647.0,32,16,4,612.23,56591,223272,1.04,4.11,0.0,0.0,0,369.57,297.5,39.63,57.71,163.66,531.76,163.84,254.4,528.14,Low,531.76,531.76,39.63,1.1513276666165189,1.1513276666165189,15.448650012616705
fome20,33874.0,108175.0,232647.0,64,16,4,764.66,56591,223272,1.04,4.11,0.0,0.0,0,709.29,561.95,74.12,195.46,186.49,659.06,506.03,73.01,730.45,Low,730.45,730.45,74.12,1.0468341433362995,1.0468341433362995,10.316513761467888
fome20,33874.0,108175.0,232647.0,128,16,4,965.84,56591,223272,1.04,4.11,0.0,0.0,0,1042.09,867.28,79.65,204.1,194.93,1008.77,886.27,75.83,896.95,Low,1008.77,1042.09,79.65,0.9268297363951291,0.9268297363951291,12.126051475204017
fome20,33874.0,108175.0,232647.0,256,16,4,1111.48,56591,223272,1.04,4.11,0.0,0.0,0,1096.42,950.31,82.79,208.22,198.99,1102.27,1013.71,77.76,1003.6,Low,1102.27,1102.27,82.79,1.0083554845908898,1.0083554845908898,13.425292909771711
fome20,33874.0,108175.0,232647.0,512,16,4,1209.14,56591,223272,1.04,4.11,0.0,0.0,0,1133.48,1055.99,84.48,209.99,200.6,1049.14,1142.0,77.82,1017.59,Low,1142.0,1142.0,84.48,1.0587915936952716,1.0587915936952716,14.312736742424242
cant,62451.0,62451.0,4007383.0,16,16,4,2645.14,189053,751435,5.33,21.2,0.0,0.0,0,431.74,464.57,975.98,259.43,1003.6,1834.88,1008.91,409.29,1827.35,High,1834.88,1834.88,975.98,1.4415874607603765,1.4415874607603765,2.710239963933687
cant,62451.0,62451.0,4007383.0,32,16,4,4592.99,189053,751435,5.33,21.2,0.0,0.0,0,855.09,926.56,4101.72,251.69,868.53,2594.62,869.56,562.2,2620.92,High,2620.92,2620.92,4101.72,1.1197717055284124,1.7524342597255924,1.1197717055284124
cant,62451.0,62451.0,4007383.0,64,16,4,5648.18,189053,751435,5.33,21.2,0.0,0.0,0,1678.66,1817.82,7736.26,364.17,786.76,1433.0,2284.06,294.64,2813.19,High,2813.19,2813.19,7736.26,0.7300918014647905,2.0077492099715983,0.7300918014647905
cant,62451.0,62451.0,4007383.0,128,16,4,6588.38,189053,751435,5.33,21.2,0.0,0.0,0,3157.28,3413.81,9125.84,374.17,831.73,2621.77,4263.74,298.87,2872.93,High,4263.74,4263.74,9125.84,0.7219477878200802,1.5452114810002486,0.7219477878200802
cant,62451.0,62451.0,4007383.0,256,16,4,6909.28,189053,751435,5.33,21.2,0.0,0.0,0,3248.79,3602.95,9757.74,379.58,855.59,2709.98,4376.96,301.15,2845.65,High,4376.96,4376.96,9757.74,0.7080819943962434,1.5785568065506652,0.7080819943962434
cant,62451.0,62451.0,4007383.0,512,16,4,7239.26,189053,751435,5.33,21.2,0.0,0.0,0,3289.54,3700.8,10077.51,382.2,868.07,3742.27,5459.42,301.27,2856.55,High,5459.42,5459.42,10077.51,0.7183580070870681,1.3260126533587817,0.7183580070870681
dielFilterV2clx,607232.0,607232.0,25309272.0,16,16,4,2252.92,2295090,9142316,2.77,11.03,0.0,0.0,0,446.27,498.65,38.34,197.78,799.79,1887.2,797.39,429.49,1885.09,Medium,1887.2,1887.2,38.34,1.1937897414158543,1.1937897414158543,58.76160667709963
dielFilterV2clx,607232.0,607232.0,25309272.0,32,16,4,3463.94,2295090,9142316,2.77,11.03,0.0,0.0,0,880.74,985.66,221.02,194.33,721.46,2497.21,721.73,512.73,2501.66,Medium,2501.66,2501.66,221.02,1.384656588025551,1.384656588025551,15.672518324133563
dielFilterV2clx,607232.0,607232.0,25309272.0,64,16,4,3735.69,2295090,9142316,2.77,11.03,0.0,0.0,0,1710.37,1910.1,425.3,313.29,664.49,1234.87,2560.37,196.03,2617.43,Medium,2617.43,2617.43,425.3,1.427235876413123,1.427235876413123,8.783658593933694
dielFilterV2clx,607232.0,607232.0,25309272.0,128,16,4,3888.57,2295090,9142316,2.77,11.03,0.0,0.0,0,3059.59,3386.37,497.41,319.08,690.56,2335.23,4649.13,198.62,2677.73,Medium,4649.13,4649.13,497.41,0.8364081021610495,0.8364081021610495,7.8176353511187955
dielFilterV2clx,607232.0,607232.0,25309272.0,256,16,4,3916.4,2295090,9142316,2.77,11.03,0.0,0.0,0,3062.92,3420.46,499.12,322.22,704.48,2367.5,4719.24,199.74,2650.17,Medium,4719.24,4719.24,499.12,0.8298793873589816,0.8298793873589816,7.846610033659241
dielFilterV2clx,607232.0,607232.0,25309272.0,512,16,4,3932.53,2295090,9142316,2.77,11.03,0.0,0.0,0,3063.8,3438.5,500.1,323.66,711.79,3318.02,5389.97,199.75,2653.55,Medium,5389.97,5389.97,500.1,0.7296014634589802,0.7296014634589802,7.863487302539492
ccc,49152.0,49152.0,147456.0,16,16,4,377.13,36864,147456,1.0,4.0,0.0,0.0,0,121.36,110.12,106.54,27.43,71.44,376.16,71.48,172.67,386.01,Low,386.01,386.01,106.54,0.9769954146265641,0.9769954146265641,3.5397972592453537
ccc,49152.0,49152.0,147456.0,32,16,4,658.29,36864,147456,1.0,4.0,0.0,0.0,0,235.36,223.93,359.21,27.91,74.98,475.66,74.83,208.42,471.86,Low,475.66,475.66,359.21,1.3839507211033089,1.3839507211033089,1.8326048829375574
ccc,49152.0,49152.0,147456.0,64,16,4,791.71,36864,147456,1.0,4.0,0.0,0.0,0,459.01,429.28,674.08,125.55,90.74,458.65,250.35,42.29,570.98,Low,570.98,570.98,674.08,1.1745045098504627,1.386580966058356,1.1745045098504627
ccc,49152.0,49152.0,147456.0,128,16,4,978.96,36864,147456,1.0,4.0,0.0,0.0,0,792.24,762.05,846.23,131.19,94.4,741.92,483.26,43.67,574.88,Low,741.92,792.24,846.23,1.1568486108977465,1.2356861557103909,1.1568486108977465
ccc,49152.0,49152.0,147456.0,256,16,4,1081.25,36864,147456,1.0,4.0,0.0,0.0,0,880.99,850.81,945.99,133.26,96.62,849.89,506.18,44.87,578.83,Low,849.89,880.99,945.99,1.1429824839586042,1.2273124553059627,1.1429824839586042
ccc,49152.0,49152.0,147456.0,512,16,4,1135.92,36864,147456,1.0,4.0,0.0,0.0,0,921.06,915.34,1002.89,134.42,97.3,944.85,650.03,44.95,580.25,Low,944.85,944.85,1002.89,1.1326466511780955,1.2022225750119067,1.1326466511780955
coupled,11341.0,11341.0,97193.0,16,16,4,215.03,20421,80576,1.22,4.82,0.0,0.0,0,156.63,100.53,1.93,64.48,55.88,8.39,54.73,117.15,8.39,Low,117.15,156.63,1.93,1.3728532209666093,1.3728532209666093,111.41450777202073
coupled,11341.0,11341.0,97193.0,32,16,4,401.62,20421,80576,1.22,4.82,0.0,0.0,0,308.37,210.07,17.02,67.85,87.3,16.54,87.15,190.02,16.39,Low,190.02,308.37,17.02,1.3023964717709244,1.3023964717709244,23.596944770857814
coupled,11341.0,11341.0,97193.0,64,16,4,642.6,20421,80576,1.22,4.82,0.0,0.0,0,616.73,403.78,33.82,210.97,142.32,590.84,46.92,79.99,32.92,Low,590.84,616.73,33.82,1.0419470432766365,1.0419470432766365,19.000591366055588
coupled,11341.0,11341.0,97193.0,128,16,4,826.3,20421,80576,1.22,4.82,0.0,0.0,0,1176.39,785.83,34.37,231.68,184.67,969.48,65.14,86.43,64.34,Low,969.48,1176.39,34.37,0.7024031146133509,0.7024031146133509,24.041315100378238
coupled,11341.0,11341.0,97193.0,256,16,4,1006.53,20421,80576,1.22,4.82,0.0,0.0,0,1497.03,1160.8,46.87,246.0,218.03,1204.25,122.6,88.52,123.29,Low,1204.25,1497.03,46.87,0.672351255485862,0.672351255485862,21.474930659270324
coupled,11341.0,11341.0,97193.0,512,16,4,1117.96,20421,80576,1.22,4.82,0.0,0.0,0,1782.21,1610.18,49.83,252.46,238.83,2072.8,73.92,89.62,209.67,Low,2072.8,2072.8,49.83,0.5393477421844848,0.5393477421844848,22.435480634156132
c-49,21132.0,21132.0,157040.0,16,16,4,401.64,23729,93938,1.67,6.62,0.0,0.0,0,164.96,123.36,12.99,59.13,98.83,26.5,99.27,161.23,26.66,Low,161.23,164.96,12.99,2.434772065955383,2.434772065955383,30.919168591224018
c-49,21132.0,21132.0,157040.0,32,16,4,712.2,23729,93938,1.67,6.62,0.0,0.0,0,329.23,253.91,50.5,61.19,127.78,52.08,125.99,239.58,52.55,Low,239.58,329.23,50.5,2.1632293533396107,2.1632293533396107,14.102970297029703
c-49,21132.0,21132.0,157040.0,64,16,4,972.38,23729,93938,1.67,6.62,0.0,0.0,0,645.6,489.61,100.33,207.66,176.55,605.17,132.92,78.31,99.22,Low,605.17,645.6,100.33,1.5061648079306071,1.5061648079306071,9.691817003887172
c-49,21132.0,21132.0,157040.0,128,16,4,1136.94,23729,93938,1.67,6.62,0.0,0.0,0,1228.09,946.75,123.4,220.87,198.98,1071.05,199.36,81.06,191.02,Low,1071.05,1228.09,123.4,0.9257790552809648,0.9257790552809648,9.213452188006483
c-49,21132.0,21132.0,157040.0,256,16,4,1431.7,23729,93938,1.67,6.62,0.0,0.0,0,1635.85,1368.56,138.24,229.45,211.93,1416.39,319.8,82.94,322.1,Low,1416.39,1635.85,138.24,0.8752024941162088,0.8752024941162088,10.356626157407407
c-49,21132.0,21132.0,157040.0,512,16,4,1579.78,23729,93938,1.67,6.62,0.0,0.0,0,1820.12,1694.32,145.85,233.05,218.82,2004.52,213.12,83.23,489.28,Low,2004.52,2004.52,145.85,0.7881088739448846,0.7881088739448846,10.831539252656839
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,16,16,4,197.63,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,194.48,140.46,13.92,100.7,250.09,241.32,239.85,173.01,233.49,High,250.09,250.09,13.92,0.7902355152145227,0.7902355152145227,14.197557471264368
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,32,16,4,359.78,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,380.54,290.47,34.57,107.03,305.02,442.19,304.43,261.44,421.02,High,442.19,442.19,34.57,0.8136321490761889,0.8136321490761889,10.407289557419727
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,64,16,4,591.24,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,750.26,554.97,68.79,266.51,350.62,646.14,752.93,111.27,752.04,High,752.93,752.93,68.79,0.7852522810885475,0.7852522810885475,8.594853903183601
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,128,16,4,792.02,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1399.37,1059.78,95.51,290.53,387.53,1204.98,1245.26,117.26,1107.99,High,1245.26,1399.37,95.51,0.5659832638973252,0.5659832638973252,8.292534813108574
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,256,16,4,977.94,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1920.29,1552.0,106.12,303.52,406.95,1657.63,1635.16,120.57,1441.58,High,1657.63,1920.29,106.12,0.5092668294892959,0.5092668294892959,9.21541650961176
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,512,16,4,1146.61,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,2232.58,2018.22,116.37,310.55,417.28,2408.81,1749.22,121.77,1778.07,High,2408.81,2408.81,116.37,0.4760068249467579,0.4760068249467579,9.8531408438601
c-45,13206.0,13206.0,174452.0,16,16,4,471.49,13534,53225,3.28,12.89,0.0,0.0,0,219.44,160.05,11.41,89.05,170.03,15.21,172.21,172.38,15.17,Medium,172.38,219.44,11.41,2.1486055413780534,2.1486055413780534,41.32252410166521
c-45,13206.0,13206.0,174452.0,32,16,4,872.26,13534,53225,3.28,12.89,0.0,0.0,0,423.94,335.48,52.25,95.64,272.79,42.46,276.25,281.6,42.71,Medium,281.6,423.94,52.25,2.0575081379440485,2.0575081379440485,16.693971291866028
c-45,13206.0,13206.0,174452.0,64,16,4,1421.2,13534,53225,3.28,12.89,0.0,0.0,0,857.26,637.85,103.12,267.67,303.26,803.93,114.71,87.69,82.48,Medium,803.93,857.26,103.12,1.6578400951869912,1.6578400951869912,13.78200155159038
c-45,13206.0,13206.0,174452.0,128,16,4,1853.41,13534,53225,3.28,12.89,0.0,0.0,0,1638.05,1247.2,107.22,287.1,334.04,1362.91,157.66,92.79,165.2,Medium,1362.91,1638.05,107.22,1.1314733982479168,1.1314733982479168,17.286047379220296
c-45,13206.0,13206.0,174452.0,256,16,4,2620.88,13534,53225,3.28,12.89,0.0,0.0,0,2089.25,1781.26,127.94,302.9,346.22,1719.8,294.4,93.54,313.59,Medium,1719.8,2089.25,127.94,1.2544597343544335,1.2544597343544335,20.48522745036736
c-45,13206.0,13206.0,174452.0,512,16,4,2838.06,13534,53225,3.28,12.89,0.0,0.0,0,2409.35,2270.22,133.05,308.87,358.01,2592.88,226.97,94.9,592.74,Medium,2592.88,2592.88,133.05,1.0945589460368392,1.0945589460368392,21.330777903043966
dc1,116835.0,116835.0,766396.0,16,16,4,418.34,102824,400364,1.91,7.45,0.0,0.0,0,250.21,229.67,0.14,46.2,17.02,1.77,17.04,173.2,1.77,Low,173.2,250.21,0.14,1.6719555573318412,1.6719555573318412,2988.142857142857
dc1,116835.0,116835.0,766396.0,32,16,4,753.96,102824,400364,1.91,7.45,0.0,0.0,0,478.55,455.24,1.75,49.01,30.66,3.38,30.98,241.46,3.4,Low,241.46,478.55,1.75,1.5755093511649776,1.5755093511649776,430.8342857142857
dc1,116835.0,116835.0,766396.0,64,16,4,1255.87,102824,400364,1.91,7.45,0.0,0.0,0,807.8,773.75,3.49,128.72,49.98,868.19,7.78,44.96,5.59,Low,868.19,868.19,3.49,1.4465382001635585,1.4465382001635585,359.8481375358166
dc1,116835.0,116835.0,766396.0,128,16,4,1795.36,102824,400364,1.91,7.45,0.0,0.0,0,1315.42,1275.47,3.85,129.42,74.5,1294.86,8.43,58.22,10.28,Low,1294.86,1315.42,3.85,1.3648568518039863,1.3648568518039863,466.3272727272727
dc1,116835.0,116835.0,766396.0,256,16,4,1876.98,102824,400364,1.91,7.45,0.0,0.0,0,1341.76,1354.51,3.92,129.93,103.31,1318.11,15.75,58.99,19.89,Low,1318.11,1354.51,3.92,1.3857262035717715,1.3857262035717715,478.8214285714286
dc1,116835.0,116835.0,766396.0,512,16,4,1908.98,102824,400364,1.91,7.45,0.0,0.0,0,1356.38,1392.1,3.93,128.36,132.09,1516.21,11.05,59.02,39.47,Low,1516.21,1516.21,3.93,1.2590472296053976,1.2590472296053976,485.74554707379133
c-67,57975.0,57975.0,530229.0,16,16,4,775.19,62633,247729,2.15,8.49,0.0,0.0,0,274.05,242.34,2.54,74.19,206.74,53.1,204.12,243.0,54.04,Medium,243.0,274.05,2.54,2.828644407954753,2.828644407954753,305.1929133858268
c-67,57975.0,57975.0,530229.0,32,16,4,1175.67,62633,247729,2.15,8.49,0.0,0.0,0,539.21,491.17,25.9,74.76,215.93,124.71,214.75,319.86,122.28,Medium,319.86,539.21,25.9,2.1803564473952632,2.1803564473952632,45.3926640926641
c-67,57975.0,57975.0,530229.0,64,16,4,1594.67,62633,247729,2.15,8.49,0.0,0.0,0,1063.87,958.01,51.12,237.07,248.28,910.46,296.8,83.78,235.84,Medium,910.46,1063.87,51.12,1.4989331403272959,1.4989331403272959,31.194640062597813
c-67,57975.0,57975.0,530229.0,128,16,4,1983.09,62633,247729,2.15,8.49,0.0,0.0,0,1847.0,1670.13,56.65,242.91,259.39,1610.09,411.24,84.95,455.42,Medium,1610.09,1847.0,56.65,1.0736816459122902,1.0736816459122902,35.006001765225065
c-67,57975.0,57975.0,530229.0,256,16,4,2182.57,62633,247729,2.15,8.49,0.0,0.0,0,1983.91,1930.8,58.72,245.85,265.29,1815.48,612.3,85.73,763.38,Medium,1815.48,1983.91,58.72,1.100135590828213,1.100135590828213,37.1691076294278
c-67,57975.0,57975.0,530229.0,512,16,4,2168.35,62633,247729,2.15,8.49,0.0,0.0,0,2051.58,2074.33,59.31,246.87,268.46,2210.35,451.43,85.93,973.46,Medium,2210.35,2210.35,59.31,0.9809984844029226,0.9809984844029226,36.559602090709824
aug3d,24300.0,24300.0,69984.0,16,16,4,238.85,13036,49104,1.43,5.37,0.0,0.0,0,88.81,61.17,43.23,25.39,64.03,237.23,63.56,106.04,239.67,Low,239.67,239.67,43.23,0.9965786289481371,0.9965786289481371,5.525098311357854
aug3d,24300.0,24300.0,69984.0,32,16,4,387.72,13036,49104,1.43,5.37,0.0,0.0,0,173.87,123.43,135.76,26.45,69.74,380.35,69.74,157.09,388.8,Low,388.8,388.8,135.76,0.9972222222222222,0.9972222222222222,2.8559222156747204
aug3d,24300.0,24300.0,69984.0,64,16,4,508.05,13036,49104,1.43,5.37,0.0,0.0,0,343.06,245.77,268.91,118.07,86.51,352.56,225.03,41.83,479.34,Low,479.34,479.34,268.91,1.059894855426211,1.059894855426211,1.8892938157747945
aug3d,24300.0,24300.0,69984.0,128,16,4,714.12,13036,49104,1.43,5.37,0.0,0.0,0,652.53,478.93,356.61,127.13,91.36,518.4,433.0,43.16,570.72,Low,570.72,652.53,356.61,1.0943864649901154,1.0943864649901154,2.002523765458063
aug3d,24300.0,24300.0,69984.0,256,16,4,958.68,13036,49104,1.43,5.37,0.0,0.0,0,772.77,695.49,399.05,132.11,93.65,772.24,467.73,44.26,607.24,Low,772.24,772.77,399.05,1.240576109321014,1.240576109321014,2.402405713569728
aug3d,24300.0,24300.0,69984.0,512,16,4,1103.2,13036,49104,1.43,5.37,0.0,0.0,0,884.47,780.31,428.53,134.07,94.74,814.95,587.33,44.7,614.57,Low,814.95,884.47,428.53,1.2473006433231202,1.2473006433231202,2.574382190278394
af_3_k101,503625.0,503625.0,17550675.0,16,16,4,4928.58,628135,2511425,6.99,27.94,0.0,0.0,0,488.24,525.72,882.79,177.54,737.64,2042.2,738.39,764.7,2039.35,High,2042.2,2042.2,882.79,2.4133679365390264,2.4133679365390264,5.582958574519422
af_3_k101,503625.0,503625.0,17550675.0,32,16,4,7389.76,628135,2511425,6.99,27.94,0.0,0.0,0,966.79,1046.27,3623.55,174.76,642.52,2492.29,642.58,812.81,2495.3,High,2495.3,2495.3,3623.55,2.039370230850961,2.9614715665451046,2.039370230850961
af_3_k101,503625.0,503625.0,17550675.0,64,16,4,8376.41,628135,2511425,6.99,27.94,0.0,0.0,0,1876.48,2033.92,6425.88,293.39,582.66,1290.75,1665.82,183.08,2533.66,High,2533.66,2533.66,6425.88,1.3035428610556064,3.306051324960729,1.3035428610556064
af_3_k101,503625.0,503625.0,17550675.0,128,16,4,8689.53,628135,2511425,6.99,27.94,0.0,0.0,0,3320.53,3632.08,7573.11,297.72,603.57,2444.13,3100.14,187.6,2629.81,High,3100.14,3632.08,7573.11,1.1474189599781333,2.3924390431928813,1.1474189599781333
af_3_k101,503625.0,503625.0,17550675.0,256,16,4,8781.37,628135,2511425,6.99,27.94,0.0,0.0,0,3331.25,3685.57,7840.37,300.1,613.03,2470.77,3120.43,189.55,2567.08,High,3120.43,3685.57,7840.37,1.1200198460021658,2.382635521778178,1.1200198460021658
af_3_k101,503625.0,503625.0,17550675.0,512,16,4,8828.86,628135,2511425,6.99,27.94,0.0,0.0,0,3335.76,3707.24,7902.71,301.4,618.36,3616.65,3842.72,189.56,2567.8,High,3842.72,3842.72,7902.71,1.1171939752312814,2.297554856976309,1.1171939752312814
barrier2-1,113076.0,113076.0,2129496.0,16,16,4,559.36,569682,2268167,1.68,6.68,0.0,0.0,0,417.41,448.76,1.17,181.07,684.61,139.11,685.23,392.28,139.21,Low,685.23,685.23,1.17,0.8163098521664258,0.8163098521664258,478.08547008547015
barrier2-1,113076.0,113076.0,2129496.0,32,16,4,898.71,569682,2268167,1.68,6.68,0.0,0.0,0,821.56,894.89,11.05,177.88,635.61,274.34,635.66,519.89,284.01,Low,635.66,894.89,11.05,1.0042686810669468,1.0042686810669468,81.331221719457
barrier2-1,113076.0,113076.0,2129496.0,64,16,4,1095.7,569682,2268167,1.68,6.68,0.0,0.0,0,1522.79,1668.34,21.92,311.71,585.26,1184.73,532.33,192.66,451.2,Low,1184.73,1668.34,21.92,0.6567606123452054,0.6567606123452054,49.98631386861314
barrier2-1,113076.0,113076.0,2129496.0,128,16,4,1233.95,569682,2268167,1.68,6.68,0.0,0.0,0,2723.99,2944.53,24.49,318.25,605.31,2117.46,664.45,196.98,723.6,Low,2117.46,2944.53,24.49,0.41906518187962083,0.41906518187962083,50.3858717844018
barrier2-1,113076.0,113076.0,2129496.0,256,16,4,1288.99,569682,2268167,1.68,6.68,0.0,0.0,0,2770.72,3053.52,24.75,321.82,615.85,2174.25,1141.89,198.99,1291.0,Low,2174.25,3053.52,24.75,0.42213248971678585,0.42213248971678585,52.08040404040404
barrier2-1,113076.0,113076.0,2129496.0,512,16,4,1251.36,569682,2268167,1.68,6.68,0.0,0.0,0,2797.59,3113.17,24.98,324.39,622.66,2956.11,744.26,199.01,1639.19,Low,2956.11,3113.17,24.98,0.40195684784319513,0.40195684784319513,50.09447558046437
conf6_0-8x8-30,49152.0,49152.0,1916928.0,16,16,4,2090.43,125952,497664,3.85,15.22,0.0,0.0,0,425.89,435.47,540.28,198.3,733.33,1697.9,734.17,745.6,1705.45,Medium,1705.45,1705.45,540.28,1.2257351432173325,1.2257351432173325,3.869160435329829
conf6_0-8x8-30,49152.0,49152.0,1916928.0,32,16,4,3596.49,125952,497664,3.85,15.22,0.0,0.0,0,841.5,871.53,1555.32,194.5,677.72,2256.54,675.81,863.87,2247.28,Medium,2256.54,2256.54,1555.32,1.5938073333510596,1.5938073333510596,2.312379446030399
conf6_0-8x8-30,49152.0,49152.0,1916928.0,64,16,4,3938.22,125952,497664,3.85,15.22,0.0,0.0,0,1623.48,1687.44,2851.51,332.61,622.23,1294.78,1774.93,210.96,2496.0,Medium,2496.0,2496.0,2851.51,1.3810998383312698,1.5778124999999998,1.3810998383312698
conf6_0-8x8-30,49152.0,49152.0,1916928.0,128,16,4,4566.83,125952,497664,3.85,15.22,0.0,0.0,0,2930.52,3049.4,3555.63,343.98,654.13,2379.06,3269.81,214.43,2589.13,Medium,3269.81,3269.81,3555.63,1.2843940454996723,1.3966652496628245,1.2843940454996723
conf6_0-8x8-30,49152.0,49152.0,1916928.0,256,16,4,4910.48,125952,497664,3.85,15.22,0.0,0.0,0,3022.06,3253.86,3780.46,350.12,671.5,2519.99,3375.99,216.4,2564.02,Medium,3375.99,3375.99,3780.46,1.2989107145691263,1.4545303747937641,1.2989107145691263
conf6_0-8x8-30,49152.0,49152.0,1916928.0,512,16,4,5093.13,125952,497664,3.85,15.22,0.0,0.0,0,3065.86,3373.57,3876.25,353.63,681.26,3406.55,4177.74,216.5,2583.9,Medium,4177.74,4177.74,3876.25,1.2191112898361316,1.2191112898361316,1.3139322799097066
rajat06,10922.0,10922.0,46983.0,16,16,4,156.09,8865,34899,1.35,5.3,0.0,0.0,0,72.17,48.04,11.93,35.62,80.45,125.96,81.43,85.58,124.95,Low,125.96,125.96,11.93,1.2392029215624007,1.2392029215624007,13.083822296730931
rajat06,10922.0,10922.0,46983.0,32,16,4,266.95,8865,34899,1.35,5.3,0.0,0.0,0,143.68,95.98,63.28,37.27,94.63,251.25,95.79,136.18,242.18,Low,251.25,251.25,63.28,1.0624875621890546,1.0624875621890546,4.218552465233881
rajat06,10922.0,10922.0,46983.0,64,16,4,408.55,8865,34899,1.35,5.3,0.0,0.0,0,278.01,185.15,124.54,153.79,118.12,266.95,298.3,54.66,472.19,Low,472.19,472.19,124.54,0.8652237446790487,0.8652237446790487,3.2804721374658743
rajat06,10922.0,10922.0,46983.0,128,16,4,553.56,8865,34899,1.35,5.3,0.0,0.0,0,536.95,363.86,134.91,171.31,130.55,399.43,565.21,57.52,682.15,Low,682.15,682.15,134.91,0.8114930733709594,0.8114930733709594,4.103179897709584
rajat06,10922.0,10922.0,46983.0,256,16,4,962.52,8865,34899,1.35,5.3,0.0,0.0,0,910.08,640.86,186.03,179.62,136.43,767.85,647.48,59.71,808.31,Low,808.31,910.08,186.03,1.0576213080168775,1.0576213080168775,5.174004192872117
rajat06,10922.0,10922.0,46983.0,512,16,4,1213.44,8865,34899,1.35,5.3,0.0,0.0,0,1097.41,877.67,209.1,184.18,139.74,1176.41,759.32,60.87,925.2,Low,1176.41,1176.41,209.1,1.031477121071735,1.031477121071735,5.803156384505022
cti,16840.0,16840.0,96464.0,16,16,4,266.48,16959,66023,1.46,5.69,0.0,0.0,0,146.82,97.05,71.19,46.9,116.78,410.49,117.64,152.39,412.24,Low,412.24,412.24,71.19,0.6464195614205318,0.6464195614205318,3.7432223626913896
cti,16840.0,16840.0,96464.0,32,16,4,497.24,16959,66023,1.46,5.69,0.0,0.0,0,284.55,202.44,214.6,48.34,132.14,606.69,132.05,232.44,588.2,Low,606.69,606.69,214.6,0.8195948507474987,0.8195948507474987,2.317054986020503
cti,16840.0,16840.0,96464.0,64,16,4,709.29,16959,66023,1.46,5.69,0.0,0.0,0,561.65,384.7,414.45,177.32,159.64,575.05,430.16,65.62,789.07,Low,789.07,789.07,414.45,0.8988936342783276,0.8988936342783276,1.711400651465798
cti,16840.0,16840.0,96464.0,128,16,4,856.51,16959,66023,1.46,5.69,0.0,0.0,0,1052.81,722.58,462.1,193.31,170.47,990.64,811.47,69.15,957.46,Low,990.64,1052.81,462.1,0.8135466038506474,0.8135466038506474,1.8535165548582557
cti,16840.0,16840.0,96464.0,256,16,4,1276.61,16959,66023,1.46,5.69,0.0,0.0,0,1288.33,994.47,512.25,202.12,176.88,1228.84,899.96,71.48,1050.66,Low,1228.84,1288.33,512.25,0.990902951883446,0.990902951883446,2.4921620302586627
cti,16840.0,16840.0,96464.0,512,16,4,1470.63,16959,66023,1.46,5.69,0.0,0.0,0,1476.25,1317.48,549.16,205.95,179.62,1765.93,1174.6,72.44,1094.63,Low,1765.93,1765.93,549.16,0.8327793287389648,0.8327793287389648,2.6779627066792924
ca-AstroPh,18772.0,18772.0,396160.0,16,16,4,357.22,94940,377967,1.05,4.17,0.0,0.0,0,284.8,255.59,5.48,132.63,371.63,193.91,366.81,186.34,191.2,Low,371.63,371.63,5.48,0.9612248742028362,0.9612248742028362,65.18613138686132
ca-AstroPh,18772.0,18772.0,396160.0,32,16,4,621.43,94940,377967,1.05,4.17,0.0,0.0,0,562.73,513.83,31.07,136.32,405.9,398.15,406.32,337.59,409.04,Low,409.04,562.73,31.07,1.1043129031684822,1.1043129031684822,20.000965561635017
ca-AstroPh,18772.0,18772.0,396160.0,64,16,4,849.22,94940,377967,1.05,4.17,0.0,0.0,0,1099.68,994.13,61.79,303.11,435.7,992.88,752.08,123.26,753.16,Low,992.88,1099.68,61.79,0.7722428342790629,0.7722428342790629,13.743647839456223
ca-AstroPh,18772.0,18772.0,396160.0,128,16,4,1034.36,94940,377967,1.05,4.17,0.0,0.0,0,2021.22,1838.33,74.93,320.06,466.0,1816.21,1145.38,127.14,1233.18,Low,1816.21,2021.22,74.93,0.5117503290092122,0.5117503290092122,13.80435072734552
ca-AstroPh,18772.0,18772.0,396160.0,256,16,4,1135.94,94940,377967,1.05,4.17,0.0,0.0,0,2401.88,2271.07,79.37,328.73,484.67,2039.43,1624.86,128.92,1669.36,Low,2039.43,2401.88,79.37,0.47293786533881793,0.47293786533881793,14.311956658687162
ca-AstroPh,18772.0,18772.0,396160.0,512,16,4,1225.08,94940,377967,1.05,4.17,0.0,0.0,0,2580.85,2629.56,81.4,333.28,494.5,2780.68,1559.3,129.1,1942.26,Low,2780.68,2780.68,81.4,0.4405684940374297,0.4405684940374297,15.050122850122849
bcsstm36,23052.0,23052.0,320606.0,16,16,4,921.28,18766,72357,4.43,17.08,0.0,0.0,0,276.62,220.5,127.02,98.8,319.01,468.04,320.93,329.16,461.97,High,468.04,468.04,127.02,1.9683787710452096,1.9683787710452096,7.2530310187372065
bcsstm36,23052.0,23052.0,320606.0,32,16,4,1603.03,18766,72357,4.43,17.08,0.0,0.0,0,535.68,444.98,367.46,101.12,331.38,891.81,332.58,503.7,842.59,High,891.81,891.81,367.46,1.7975017100054944,1.7975017100054944,4.362461220268873
bcsstm36,23052.0,23052.0,320606.0,64,16,4,2226.43,18766,72357,4.43,17.08,0.0,0.0,0,1082.21,858.96,718.44,264.47,357.92,957.03,1386.4,103.85,1263.47,High,1386.4,1386.4,718.44,1.605907386035776,1.605907386035776,3.098978341963142
bcsstm36,23052.0,23052.0,320606.0,128,16,4,2849.83,18766,72357,4.43,17.08,0.0,0.0,0,2058.47,1701.96,1019.82,281.08,378.85,1778.67,2399.3,108.32,1635.74,High,2399.3,2399.3,1019.82,1.1877756012170215,1.1877756012170215,2.794444117589378
bcsstm36,23052.0,23052.0,320606.0,256,16,4,3587.2,18766,72357,4.43,17.08,0.0,0.0,0,2435.75,2274.81,1133.38,288.87,389.82,2167.17,2880.23,110.9,1879.01,High,2880.23,2880.23,1133.38,1.2454560920482045,1.2454560920482045,3.1650461451587284
bcsstm36,23052.0,23052.0,320606.0,512,16,4,4180.68,18766,72357,4.43,17.08,0.0,0.0,0,2694.88,2695.58,1183.18,293.59,395.58,3237.42,3155.76,111.62,1985.56,High,3237.42,3237.42,1183.18,1.2913616398243046,1.2913616398243046,3.533426866579895
cond-mat-2005,40421.0,40421.0,351382.0,16,16,4,499.12,63482,250139,1.4,5.54,0.0,0.0,0,237.26,195.98,3.62,70.05,200.79,290.4,201.6,195.65,279.99,Low,290.4,290.4,3.62,1.718732782369146,1.718732782369146,137.87845303867402
cond-mat-2005,40421.0,40421.0,351382.0,32,16,4,895.24,63482,250139,1.4,5.54,0.0,0.0,0,472.29,397.05,16.62,71.05,209.97,616.47,210.22,290.76,635.42,Low,635.42,635.42,16.62,1.40889490415788,1.40889490415788,53.86522262334537
cond-mat-2005,40421.0,40421.0,351382.0,64,16,4,1118.16,63482,250139,1.4,5.54,0.0,0.0,0,930.21,765.13,32.66,226.55,241.21,822.44,686.3,84.01,1130.77,Low,1130.77,1130.77,32.66,0.9888483069059137,0.9888483069059137,34.2363747703613
cond-mat-2005,40421.0,40421.0,351382.0,128,16,4,1412.59,63482,250139,1.4,5.54,0.0,0.0,0,1736.31,1441.58,37.02,235.85,252.39,1426.95,1290.08,86.59,1429.85,Low,1429.85,1736.31,37.02,0.8135586387223479,0.8135586387223479,38.15748244192328
cond-mat-2005,40421.0,40421.0,351382.0,256,16,4,1594.93,63482,250139,1.4,5.54,0.0,0.0,0,1901.31,1773.0,39.12,239.91,257.73,1654.55,1345.34,88.1,1419.38,Low,1654.55,1901.31,39.12,0.8388584712645493,0.8388584712645493,40.77019427402863
cond-mat-2005,40421.0,40421.0,351382.0,512,16,4,1598.55,63482,250139,1.4,5.54,0.0,0.0,0,2005.41,1980.69,40.18,241.66,260.45,2212.58,1505.07,88.11,1424.78,Low,2212.58,2212.58,40.18,0.7224823509206447,0.7224823509206447,39.784718765555
darcy003,389874.0,389874.0,2097566.0,16,16,4,875.08,379340,1492744,1.41,5.54,0.0,0.0,0,266.15,268.02,18.34,47.83,136.13,782.59,136.21,227.58,780.26,Low,782.59,782.59,18.34,1.1181844899628157,1.1181844899628157,47.714285714285715
darcy003,389874.0,389874.0,2097566.0,32,16,4,1205.5,379340,1492744,1.41,5.54,0.0,0.0,0,486.74,500.95,44.42,47.62,135.7,800.93,135.78,277.15,802.92,Low,802.92,802.92,44.42,1.5013949085836698,1.5013949085836698,27.13867627194957
darcy003,389874.0,389874.0,2097566.0,64,16,4,1324.43,379340,1492744,1.41,5.54,0.0,0.0,0,832.01,841.93,80.56,172.35,149.04,697.74,477.94,61.06,798.34,Low,798.34,841.93,80.56,1.5730880239449838,1.5730880239449838,16.440292949354518
darcy003,389874.0,389874.0,2097566.0,128,16,4,1405.4,379340,1492744,1.41,5.54,0.0,0.0,0,1092.97,1068.79,100.88,174.09,150.26,1008.03,907.71,62.45,798.69,Low,1008.03,1092.97,100.88,1.2858541405528057,1.2858541405528057,13.931403647898495
darcy003,389874.0,389874.0,2097566.0,256,16,4,1397.39,379340,1492744,1.41,5.54,0.0,0.0,0,1092.83,1074.56,103.96,174.85,150.84,1018.44,919.98,63.6,781.28,Low,1018.44,1092.83,103.96,1.2786892746355794,1.2786892746355794,13.44161215852251
darcy003,389874.0,389874.0,2097566.0,512,16,4,1383.33,379340,1492744,1.41,5.54,0.0,0.0,0,1082.78,1070.07,104.73,175.17,151.21,1053.49,1122.1,63.61,780.71,Low,1122.1,1122.1,104.73,1.2328045628731843,1.2328045628731843,13.208536236035519
aug2dc,30200.0,30200.0,80000.0,16,16,4,258.06,14414,52226,1.53,5.55,0.0,0.0,0,97.68,64.36,35.21,23.99,60.06,301.89,60.06,102.96,295.2,Low,301.89,301.89,35.21,0.8548146675941568,0.8548146675941568,7.329167850042602
aug2dc,30200.0,30200.0,80000.0,32,16,4,422.16,14414,52226,1.53,5.55,0.0,0.0,0,184.76,132.45,60.79,24.78,64.88,414.51,64.96,141.22,414.51,Low,414.51,414.51,60.79,1.0184555258015489,1.0184555258015489,6.944563250534628
aug2dc,30200.0,30200.0,80000.0,64,16,4,493.83,14414,52226,1.53,5.55,0.0,0.0,0,379.15,259.32,119.67,117.26,79.84,411.84,212.48,39.57,513.64,Low,513.64,513.64,119.67,0.9614321314539366,0.9614321314539366,4.1265981448984705
aug2dc,30200.0,30200.0,80000.0,128,16,4,826.87,14414,52226,1.53,5.55,0.0,0.0,0,697.93,502.75,140.11,124.3,83.98,588.78,412.11,40.82,585.01,Low,588.78,697.93,140.11,1.1847463212643103,1.1847463212643103,5.90157733209621
aug2dc,30200.0,30200.0,80000.0,256,16,4,1003.92,14414,52226,1.53,5.55,0.0,0.0,0,780.49,621.06,153.57,127.83,86.04,748.98,438.66,41.71,597.85,Low,748.98,780.49,153.57,1.2862688823687682,1.2862688823687682,6.537214299667904
aug2dc,30200.0,30200.0,80000.0,512,16,4,1069.79,14414,52226,1.53,5.55,0.0,0.0,0,819.72,738.18,157.55,129.24,86.92,817.11,567.75,41.9,591.36,Low,817.11,819.72,157.55,1.3050675840530912,1.3050675840530912,6.790161853379879
ACTIVSg10K,20000.0,20000.0,135888.0,16,16,4,348.43,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,153.38,129.33,27.72,55.09,146.37,389.08,146.37,134.64,385.82,High,389.08,389.08,27.72,0.8955227716664954,0.8955227716664954,12.56962481962482
ACTIVSg10K,20000.0,20000.0,135888.0,32,16,4,586.99,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,301.39,265.39,93.99,56.96,162.62,671.88,163.0,232.47,683.55,High,683.55,683.55,93.99,0.8587374734840173,0.8587374734840173,6.245238855197361
ACTIVSg10K,20000.0,20000.0,135888.0,64,16,4,817.37,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,604.11,509.66,184.69,195.65,193.25,578.12,522.72,71.67,963.19,High,963.19,963.19,184.69,0.8486072322179424,0.8486072322179424,4.425632140343278
ACTIVSg10K,20000.0,20000.0,135888.0,128,16,4,968.04,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1115.27,975.12,209.25,213.5,205.92,1054.44,969.97,75.42,1187.38,High,1187.38,1187.38,209.25,0.8152739645269416,0.8152739645269416,4.626236559139785
ACTIVSg10K,20000.0,20000.0,135888.0,256,16,4,1465.1,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1482.03,1325.18,234.12,221.42,212.9,1433.82,1079.75,78.47,1286.5,High,1433.82,1482.03,234.12,0.9885764795584434,0.9885764795584434,6.257901930633863
ACTIVSg10K,20000.0,20000.0,135888.0,512,16,4,1631.68,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1684.2,1598.1,241.54,225.91,216.66,1991.66,1380.38,79.15,1327.98,High,1991.66,1991.66,241.54,0.8192562987658536,0.8192562987658536,6.755320029808728
e40r0100,17281.0,17281.0,553562.0,16,16,4,966.08,39171,155064,3.57,14.13,0.0,0.0,0,346.41,310.47,225.67,168.15,561.42,808.12,563.71,240.37,804.6,Medium,808.12,808.12,225.67,1.195466019898035,1.195466019898035,4.280941197323526
e40r0100,17281.0,17281.0,553562.0,32,16,4,1771.4,39171,155064,3.57,14.13,0.0,0.0,0,677.55,628.33,688.94,171.91,569.22,1447.22,570.09,378.5,1447.22,Medium,1447.22,1447.22,688.94,1.224001879465458,1.224001879465458,2.5711963305948267
e40r0100,17281.0,17281.0,553562.0,64,16,4,2427.9,39171,155064,3.57,14.13,0.0,0.0,0,1339.53,1216.62,1369.36,317.36,557.6,1101.07,1634.13,198.82,1865.42,Medium,1865.42,1865.42,1369.36,1.3015299503597044,1.3015299503597044,1.7730180522287786
e40r0100,17281.0,17281.0,553562.0,128,16,4,2954.3,39171,155064,3.57,14.13,0.0,0.0,0,2500.56,2336.94,1730.56,336.1,597.64,2041.72,2903.93,207.76,2229.86,Medium,2903.93,2903.93,1730.56,1.0173454594291187,1.0173454594291187,1.7071352625739646
e40r0100,17281.0,17281.0,553562.0,256,16,4,3640.36,39171,155064,3.57,14.13,0.0,0.0,0,2846.08,2836.05,1957.35,348.02,619.46,2361.86,3308.55,212.76,2386.04,Medium,3308.55,3308.55,1957.35,1.1002886460836319,1.1002886460836319,1.8598411117071552
e40r0100,17281.0,17281.0,553562.0,512,16,4,4257.15,39171,155064,3.57,14.13,0.0,0.0,0,3012.07,3190.56,2114.6,353.88,631.36,3407.85,3952.25,213.31,2498.8,Medium,3952.25,3952.25,2114.6,1.0771459295338097,1.0771459295338097,2.0132176298117845
filter3D,106437.0,106437.0,2707179.0,16,16,4,1006.01,406490,1615916,1.68,6.66,0.0,0.0,0,392.4,414.77,35.97,154.26,567.19,1376.3,567.07,334.01,1355.62,Low,1376.3,1376.3,35.97,0.7309525539489937,0.7309525539489937,27.96802891298304
filter3D,106437.0,106437.0,2707179.0,32,16,4,1692.52,406490,1615916,1.68,6.66,0.0,0.0,0,776.36,829.28,114.86,152.26,548.79,1896.45,549.63,464.39,1913.2,Low,1913.2,1913.2,114.86,0.8846539828559481,0.8846539828559481,14.735504091938012
filter3D,106437.0,106437.0,2707179.0,64,16,4,1974.6,406490,1615916,1.68,6.66,0.0,0.0,0,1519.61,1611.18,226.54,300.38,521.64,1122.84,1857.41,121.76,2196.49,Low,2196.49,2196.49,226.54,0.8989797358512901,0.8989797358512901,8.71634148494747
filter3D,106437.0,106437.0,2707179.0,128,16,4,2205.67,406490,1615916,1.68,6.66,0.0,0.0,0,2819.24,2980.65,259.97,307.9,541.06,2097.17,3367.66,123.46,2363.32,Low,3367.66,3367.66,259.97,0.6549562604300909,0.6549562604300909,8.484325114436281
filter3D,106437.0,106437.0,2707179.0,256,16,4,2270.65,406490,1615916,1.68,6.66,0.0,0.0,0,2881.89,3127.65,265.4,311.39,551.21,2157.11,3495.95,124.19,2379.15,Low,3495.95,3495.95,265.4,0.6495087172299375,0.6495087172299375,8.555576488319518
filter3D,106437.0,106437.0,2707179.0,512,16,4,2315.81,406490,1615916,1.68,6.66,0.0,0.0,0,2906.36,3207.08,266.93,312.62,555.81,3034.1,4154.31,124.21,2388.99,Low,4154.31,4154.31,266.93,0.5574475665032219,0.5574475665032219,8.675720226276551
af_4_k101,503625.0,503625.0,17550675.0,16,16,4,4934.12,628135,2511425,6.99,27.94,0.0,0.0,0,488.45,525.52,882.92,177.82,738.17,2042.2,738.66,763.67,2040.3,High,2042.2,2042.2,882.92,2.416080697287239,2.416080697287239,5.588411181080959
af_4_k101,503625.0,503625.0,17550675.0,32,16,4,7406.91,628135,2511425,6.99,27.94,0.0,0.0,0,966.93,1045.68,3626.17,174.76,642.51,2496.54,642.92,812.78,2496.54,High,2496.54,2496.54,3626.17,2.042626242012923,2.966870148285227,2.042626242012923
af_4_k101,503625.0,503625.0,17550675.0,64,16,4,8362.44,628135,2511425,6.99,27.94,0.0,0.0,0,1873.87,2034.21,6367.01,293.37,582.7,1290.59,1666.14,183.09,2534.76,High,2534.76,2534.76,6367.01,1.3134014239022713,3.2991052407328505,1.3134014239022713
af_4_k101,503625.0,503625.0,17550675.0,128,16,4,8684.15,628135,2511425,6.99,27.94,0.0,0.0,0,3317.71,3632.93,7616.24,297.76,603.62,2443.45,3098.23,187.57,2629.66,High,3098.23,3632.93,7616.24,1.1402148566746846,2.390398383673784,1.1402148566746846
af_4_k101,503625.0,503625.0,17550675.0,256,16,4,8785.77,628135,2511425,6.99,27.94,0.0,0.0,0,3333.34,3685.66,7840.59,300.11,612.99,2468.34,3120.85,189.55,2567.51,High,3120.85,3685.66,7840.59,1.1205496014968261,2.383771156319357,1.1205496014968261
af_4_k101,503625.0,503625.0,17550675.0,512,16,4,8827.89,628135,2511425,6.99,27.94,0.0,0.0,0,3334.93,3707.05,7901.37,301.77,618.42,3614.71,3843.64,189.56,2567.78,High,3843.64,3843.64,7901.37,1.1172606775786984,2.2967525574715633,1.1172606775786984
epb2,25228.0,25228.0,175027.0,16,16,4,498.65,18374,72919,2.4,9.53,0.0,0.0,0,190.87,137.38,65.7,56.72,150.11,317.65,152.6,169.6,321.15,Medium,321.15,321.15,65.7,1.5527012299548497,1.5527012299548497,7.589802130898021
epb2,25228.0,25228.0,175027.0,32,16,4,953.83,18374,72919,2.4,9.53,0.0,0.0,0,361.25,283.22,243.94,58.4,164.42,522.47,164.58,262.8,520.91,Medium,522.47,522.47,243.94,1.8256167818247937,1.8256167818247937,3.9101008444699517
epb2,25228.0,25228.0,175027.0,64,16,4,1400.22,18374,72919,2.4,9.53,0.0,0.0,0,736.96,550.4,474.33,209.43,191.08,712.22,527.19,74.18,802.88,Medium,802.88,802.88,474.33,1.7439966121960941,1.7439966121960941,2.951995446208336
epb2,25228.0,25228.0,175027.0,128,16,4,1637.68,18374,72919,2.4,9.53,0.0,0.0,0,1363.4,1037.97,639.37,222.79,202.87,1282.25,939.74,77.1,1097.35,Medium,1282.25,1363.4,639.37,1.2011735367463694,1.2011735367463694,2.561396374556204
epb2,25228.0,25228.0,175027.0,256,16,4,1954.24,18374,72919,2.4,9.53,0.0,0.0,0,1717.0,1455.53,710.41,229.58,208.63,1647.31,1063.59,79.4,1140.71,Medium,1647.31,1717.0,710.41,1.1381712288875947,1.1381712288875947,2.750862178178798
epb2,25228.0,25228.0,175027.0,512,16,4,2289.81,18374,72919,2.4,9.53,0.0,0.0,0,1839.97,1722.28,742.13,232.94,211.36,2145.1,1266.3,79.57,1141.87,Medium,2145.1,2145.1,742.13,1.0674607244417509,1.0674607244417509,3.0854567259105545
fe_rotor,99617.0,99617.0,1324862.0,16,16,4,881.48,214513,849830,1.56,6.18,0.0,0.0,0,335.15,328.18,13.42,98.64,323.53,1227.86,323.61,310.2,1231.28,Low,1231.28,1231.28,13.42,0.7159053992593074,0.7159053992593074,65.68405365126677
fe_rotor,99617.0,99617.0,1324862.0,32,16,4,1457.49,214513,849830,1.56,6.18,0.0,0.0,0,661.77,659.63,40.61,98.28,326.92,1646.81,327.05,417.54,1641.71,Low,1646.81,1646.81,40.61,0.8850383468645442,0.8850383468645442,35.88992858901749
fe_rotor,99617.0,99617.0,1324862.0,64,16,4,1747.26,214513,849830,1.56,6.18,0.0,0.0,0,1279.13,1274.52,78.79,253.84,337.05,1018.34,1142.61,98.69,1803.76,Low,1803.76,1803.76,78.79,0.9686765423337916,0.9686765423337916,22.17616448787917
fe_rotor,99617.0,99617.0,1324862.0,128,16,4,1891.98,214513,849830,1.56,6.18,0.0,0.0,0,2273.47,2285.23,90.58,260.84,350.2,1816.12,2147.26,101.18,1853.6,Low,2147.26,2285.23,90.58,0.8279166648433637,0.8279166648433637,20.887392360344446
fe_rotor,99617.0,99617.0,1324862.0,256,16,4,2007.37,214513,849830,1.56,6.18,0.0,0.0,0,2351.39,2451.46,92.85,263.32,355.85,1871.44,2203.28,102.43,1780.73,Low,2203.28,2451.46,92.85,0.8188467280722508,0.8188467280722508,21.61949380721594
fe_rotor,99617.0,99617.0,1324862.0,512,16,4,2057.04,214513,849830,1.56,6.18,0.0,0.0,0,2377.77,2531.53,93.86,264.35,356.69,2499.0,2721.5,102.46,1784.1,Low,2721.5,2721.5,93.86,0.7558478780084512,0.7558478780084512,21.9160451736629
ct2010,67578.0,67578.0,336352.0,16,16,4,431.77,77401,303151,1.11,4.35,0.0,0.0,0,197.74,163.12,15.07,43.84,121.3,513.51,121.56,167.01,507.32,Low,513.51,513.51,15.07,0.8408210161437947,0.8408210161437947,28.65096217650962
ct2010,67578.0,67578.0,336352.0,32,16,4,749.11,77401,303151,1.11,4.35,0.0,0.0,0,388.62,327.03,37.77,44.38,125.81,737.61,125.93,233.82,736.81,Low,737.61,737.61,37.77,1.0155908949173682,1.0155908949173682,19.833465713529254
ct2010,67578.0,67578.0,336352.0,64,16,4,962.38,77401,303151,1.11,4.35,0.0,0.0,0,760.98,631.05,74.23,170.05,149.47,704.03,422.16,60.51,904.17,Low,904.17,904.17,74.23,1.0643794861585765,1.0643794861585765,12.96483901387579
ct2010,67578.0,67578.0,336352.0,128,16,4,1129.65,77401,303151,1.11,4.35,0.0,0.0,0,1311.31,1110.07,89.07,174.68,154.81,1169.41,807.57,62.3,983.13,Low,1169.41,1311.31,89.07,0.8614667774973119,0.8614667774973119,12.682721455035367
ct2010,67578.0,67578.0,336352.0,256,16,4,1234.6,77401,303151,1.11,4.35,0.0,0.0,0,1386.3,1293.35,90.8,177.14,157.31,1274.97,842.2,63.61,1016.17,Low,1274.97,1386.3,90.8,0.8905720262569429,0.8905720262569429,13.59691629955947
ct2010,67578.0,67578.0,336352.0,512,16,4,1268.95,77401,303151,1.11,4.35,0.0,0.0,0,1434.91,1400.01,91.69,178.44,158.55,1507.25,1064.3,63.63,1021.28,Low,1507.25,1507.25,91.69,0.841897495438713,0.841897495438713,13.839568109935653
192bit,13691.0,13682.0,154303.0,16,16,4,282.09,30645,121260,1.27,5.04,0.0,0.0,0,190.73,139.14,28.51,80.74,219.8,559.07,217.33,180.89,565.21,Low,565.21,565.21,28.51,0.4990888342386015,0.4990888342386015,9.89442300947036
192bit,13691.0,13682.0,154303.0,32,16,4,521.29,30645,121260,1.27,5.04,0.0,0.0,0,366.52,290.04,61.41,84.53,252.34,921.21,251.92,301.67,921.21,Low,921.21,921.21,61.41,0.5658753161602674,0.5658753161602674,8.488682624979646
192bit,13691.0,13682.0,154303.0,64,16,4,822.95,30645,121260,1.27,5.04,0.0,0.0,0,747.23,553.55,121.81,246.29,290.59,665.1,804.71,95.51,1280.52,Low,1280.52,1280.52,121.81,0.642668603379877,0.642668603379877,6.756013463590839
192bit,13691.0,13682.0,154303.0,128,16,4,1035.59,30645,121260,1.27,5.04,0.0,0.0,0,1409.16,1079.04,127.18,268.59,312.35,1254.5,1518.36,100.49,1564.54,Low,1564.54,1564.54,127.18,0.6619134058573126,0.6619134058573126,8.14271111810033
192bit,13691.0,13682.0,154303.0,256,16,4,1360.25,30645,121260,1.27,5.04,0.0,0.0,0,1925.78,1594.86,151.85,280.23,325.32,1716.86,1701.48,103.68,1732.52,Low,1732.52,1925.78,151.85,0.7063371724703756,0.7063371724703756,8.957853144550544
192bit,13691.0,13682.0,154303.0,512,16,4,1485.92,30645,121260,1.27,5.04,0.0,0.0,0,2256.72,2069.45,157.54,286.56,331.3,2601.53,2201.38,104.61,1856.97,Low,2601.53,2601.53,157.54,0.571171579801117,0.571171579801117,9.432017265456393
c-61,43618.0,43618.0,310016.0,16,16,4,570.93,48826,193140,1.61,6.35,0.0,0.0,0,214.99,179.41,6.54,59.2,108.66,28.32,109.66,205.04,28.57,Low,205.04,214.99,6.54,2.655611888925066,2.655611888925066,87.29816513761467
c-61,43618.0,43618.0,310016.0,32,16,4,859.96,48826,193140,1.61,6.35,0.0,0.0,0,427.02,361.96,46.98,60.02,131.25,56.48,132.63,274.96,56.06,Low,274.96,427.02,46.98,2.013863519273102,2.013863519273102,18.304810557684124
c-61,43618.0,43618.0,310016.0,64,16,4,1123.25,48826,193140,1.61,6.35,0.0,0.0,0,841.29,706.19,92.51,205.48,175.4,752.01,141.0,75.73,109.12,Low,752.01,841.29,92.51,1.3351519689999882,1.3351519689999882,12.14193060209707
c-61,43618.0,43618.0,310016.0,128,16,4,1347.16,48826,193140,1.61,6.35,0.0,0.0,0,1510.43,1318.52,111.66,213.97,194.83,1349.36,205.34,77.92,196.18,Low,1349.36,1510.43,111.66,0.8919049542183352,0.8919049542183352,12.064839691921907
c-61,43618.0,43618.0,310016.0,256,16,4,1509.51,48826,193140,1.61,6.35,0.0,0.0,0,1699.88,1568.71,115.7,217.92,205.81,1542.37,258.1,78.76,323.88,Low,1542.37,1699.88,115.7,0.8880097418641315,0.8880097418641315,13.046758859118409
c-61,43618.0,43618.0,310016.0,512,16,4,1598.02,48826,193140,1.61,6.35,0.0,0.0,0,1792.97,1752.43,118.64,219.91,211.43,1939.11,213.93,78.83,506.77,Low,1939.11,1939.11,118.64,0.8240997158490235,0.8240997158490235,13.469487525286581
Chevron2,90249.0,90249.0,803173.0,16,16,4,1181.14,78707,303649,2.65,10.2,0.0,0.0,0,284.71,263.94,243.61,72.63,215.96,1142.49,216.31,324.12,1136.03,Medium,1142.49,1142.49,243.61,1.033829617764707,1.033829617764707,4.848487336316244
Chevron2,90249.0,90249.0,803173.0,32,16,4,1914.6,78707,303649,2.65,10.2,0.0,0.0,0,563.23,527.88,814.16,72.32,220.2,1394.4,220.29,393.71,1393.19,Medium,1394.4,1394.4,814.16,1.373063683304647,1.373063683304647,2.3516262159772037
Chevron2,90249.0,90249.0,803173.0,64,16,4,2370.99,78707,303649,2.65,10.2,0.0,0.0,0,1080.99,1012.19,1442.61,226.13,244.07,973.84,767.12,83.38,1484.61,Medium,1484.61,1484.61,1442.61,1.5970456887667468,1.5970456887667468,1.6435419136149063
Chevron2,90249.0,90249.0,803173.0,128,16,4,2705.42,78707,303649,2.65,10.2,0.0,0.0,0,1878.77,1802.86,1766.67,230.25,251.78,1588.87,1472.36,85.71,1507.95,Medium,1588.87,1878.77,1766.67,1.4399953160844596,1.4399953160844596,1.5313669219492039
Chevron2,90249.0,90249.0,803173.0,256,16,4,2871.04,78707,303649,2.65,10.2,0.0,0.0,0,2026.62,2024.06,1911.46,231.24,255.82,1630.6,1512.03,86.93,1403.84,Medium,1630.6,2026.62,1911.46,1.4166641995045939,1.4166641995045939,1.5020141671811076
Chevron2,90249.0,90249.0,803173.0,512,16,4,2972.65,78707,303649,2.65,10.2,0.0,0.0,0,2088.88,2149.32,1970.83,232.97,260.58,2066.04,1942.82,86.98,1403.0,Medium,2066.04,2149.32,1970.83,1.3830653415964118,1.3830653415964118,1.5083239041419099
ar2010,186211.0,186211.0,904310.0,16,16,4,617.28,208217,815372,1.11,4.34,0.0,0.0,0,220.29,213.78,12.7,43.61,122.52,636.84,122.72,180.79,635.94,Low,636.84,636.84,12.7,0.9692858488788392,0.9692858488788392,48.60472440944882
ar2010,186211.0,186211.0,904310.0,32,16,4,985.09,208217,815372,1.11,4.34,0.0,0.0,0,432.06,426.66,35.91,43.66,124.35,832.7,124.45,240.7,830.79,Low,832.7,832.7,35.91,1.1830070853848924,1.1830070853848924,27.43219159008633
ar2010,186211.0,186211.0,904310.0,64,16,4,1160.86,208217,815372,1.11,4.34,0.0,0.0,0,834.81,813.59,70.28,165.04,139.99,757.85,427.17,59.0,902.73,Low,902.73,902.73,70.28,1.285943748407608,1.285943748407608,16.5176437108708
ar2010,186211.0,186211.0,904310.0,128,16,4,1243.04,208217,815372,1.11,4.34,0.0,0.0,0,1387.78,1330.36,79.56,167.14,141.04,1191.06,822.29,60.49,961.14,Low,1191.06,1387.78,79.56,0.8957039300177262,0.8957039300177262,15.623931623931623
ar2010,186211.0,186211.0,904310.0,256,16,4,1282.25,208217,815372,1.11,4.34,0.0,0.0,0,1428.61,1403.39,80.57,168.77,141.85,1200.64,834.81,61.42,993.68,Low,1200.64,1428.61,80.57,0.8975507661293146,0.8975507661293146,15.91473253071863
ar2010,186211.0,186211.0,904310.0,512,16,4,1305.45,208217,815372,1.11,4.34,0.0,0.0,0,1437.27,1438.91,81.08,169.23,141.65,1392.72,1066.09,61.42,996.52,Low,1392.72,1438.91,81.08,0.9072492372698778,0.9072492372698778,16.100764676862358
2D_27628_bjtcai,27628.0,27628.0,206670.0,16,16,4,462.35,29916,117589,3.77,14.8,0.0,0.0,0,308.64,259.92,75.03,111.14,338.61,573.7,337.06,289.85,635.43,Medium,635.43,635.43,75.03,0.7276175188455063,0.7276175188455063,6.162201785952286
2D_27628_bjtcai,27628.0,27628.0,206670.0,32,16,4,805.73,29916,117589,3.77,14.8,0.0,0.0,0,607.96,535.55,398.83,111.9,356.31,990.82,353.19,409.71,972.33,Medium,990.82,990.82,398.83,0.8131951313053833,0.8131951313053833,2.020234184991099
2D_27628_bjtcai,27628.0,27628.0,206670.0,64,16,4,998.41,29916,117589,3.77,14.8,0.0,0.0,0,1196.21,1036.02,775.31,275.73,379.11,1003.73,1151.88,111.29,1357.54,Medium,1357.54,1357.54,775.31,0.7354553088675103,0.7354553088675103,1.2877558653957772
2D_27628_bjtcai,27628.0,27628.0,206670.0,128,16,4,1410.72,29916,117589,3.77,14.8,0.0,0.0,0,2266.91,1998.41,930.7,289.59,402.59,1868.77,2089.14,114.3,1635.06,Medium,2089.14,2266.91,930.7,0.6223096638155022,0.6223096638155022,1.5157623294294615
2D_27628_bjtcai,27628.0,27628.0,206670.0,256,16,4,1698.37,29916,117589,3.77,14.8,0.0,0.0,0,2540.83,2468.26,1021.24,294.91,414.97,2198.69,2362.91,115.85,1716.24,Medium,2362.91,2540.83,1021.24,0.6684311819366112,0.6684311819366112,1.6630468841800163
2D_27628_bjtcai,27628.0,27628.0,206670.0,512,16,4,1808.93,29916,117589,3.77,14.8,0.0,0.0,0,2752.52,2816.52,1072.07,297.83,421.17,2992.55,2758.41,116.02,1782.51,Medium,2992.55,2992.55,1072.07,0.6044777865031494,0.6044777865031494,1.687324521719664
ex35,19716.0,19716.0,227872.0,16,16,4,558.51,23752,92401,2.47,9.61,0.0,0.0,0,239.46,177.32,218.59,84.71,241.23,598.97,242.52,173.81,583.65,Medium,598.97,598.97,218.59,0.9324507070470974,0.9324507070470974,2.555057413422389
ex35,19716.0,19716.0,227872.0,32,16,4,1045.28,23752,92401,2.47,9.61,0.0,0.0,0,466.21,369.27,642.84,87.0,262.01,998.72,262.01,278.3,998.72,Medium,998.72,998.72,642.84,1.0466196731816726,1.0466196731816726,1.6260344720303652
ex35,19716.0,19716.0,227872.0,64,16,4,1472.52,23752,92401,2.47,9.61,0.0,0.0,0,918.34,698.95,1215.49,245.25,290.62,865.24,877.72,97.65,1322.94,Medium,1322.94,1322.94,1215.49,1.11306635221552,1.11306635221552,1.2114620441138964
ex35,19716.0,19716.0,227872.0,128,16,4,1781.99,23752,92401,2.47,9.61,0.0,0.0,0,1728.85,1350.34,1536.75,261.0,310.43,1565.75,1644.74,101.48,1564.41,Medium,1644.74,1728.85,1536.75,1.0307371952453943,1.0307371952453943,1.1595835366845615
ex35,19716.0,19716.0,227872.0,256,16,4,2328.19,23752,92401,2.47,9.61,0.0,0.0,0,2039.85,1838.53,1808.48,268.78,320.91,1867.69,1813.87,103.36,1678.77,Medium,1867.69,2039.85,1808.48,1.1413535308968799,1.1413535308968799,1.2873739272759444
ex35,19716.0,19716.0,227872.0,512,16,4,2648.71,23752,92401,2.47,9.61,0.0,0.0,0,2220.33,2179.25,1986.58,273.03,326.4,2494.08,2287.08,104.01,1701.85,Medium,2494.08,2494.08,1986.58,1.0619988131896332,1.0619988131896332,1.3333014527479388
copter1,17222.0,17222.0,211064.0,16,16,4,445.28,30642,120221,1.76,6.89,0.0,0.0,0,234.52,174.87,157.51,87.8,247.15,578.26,248.31,167.51,583.05,Low,583.05,583.05,157.51,0.7637080867850099,0.7637080867850099,2.826995111421497
copter1,17222.0,17222.0,211064.0,32,16,4,734.14,30642,120221,1.76,6.89,0.0,0.0,0,464.39,356.23,535.02,90.74,273.22,977.15,273.4,276.62,970.41,Low,977.15,977.15,535.02,0.7513073734841119,0.7513073734841119,1.3721730028783972
copter1,17222.0,17222.0,211064.0,64,16,4,1034.63,30642,120221,1.76,6.89,0.0,0.0,0,925.72,688.07,1022.1,253.53,301.74,834.25,915.68,99.84,1294.87,Low,1294.87,1294.87,1022.1,0.7990222956744694,0.7990222956744694,1.0122590744545545
copter1,17222.0,17222.0,211064.0,128,16,4,1308.92,30642,120221,1.76,6.89,0.0,0.0,0,1702.13,1314.02,1396.62,270.12,323.72,1491.62,1719.46,104.23,1530.84,Low,1719.46,1719.46,1396.62,0.7612389936375374,0.7612389936375374,0.937205539087225
copter1,17222.0,17222.0,211064.0,256,16,4,1819.52,30642,120221,1.76,6.89,0.0,0.0,0,2060.42,1863.7,1634.57,278.79,334.96,1782.07,1913.33,106.57,1658.66,Low,1913.33,2060.42,1634.57,0.8830820900593083,0.8830820900593083,1.1131490239023107
copter1,17222.0,17222.0,211064.0,512,16,4,2043.58,30642,120221,1.76,6.89,0.0,0.0,0,2331.39,2240.89,1809.28,283.14,340.53,2272.56,2464.98,107.35,1702.56,Low,2464.98,2464.98,1809.28,0.8290452660873516,0.8290452660873516,1.129499027237354
chipcool1,20082.0,20082.0,281150.0,16,16,4,357.24,63114,250531,1.12,4.45,0.0,0.0,0,234.68,211.55,39.49,96.32,288.06,649.31,288.95,205.52,663.09,Low,663.09,663.09,39.49,0.5387503958738633,0.5387503958738633,9.046340845783742
chipcool1,20082.0,20082.0,281150.0,32,16,4,612.53,63114,250531,1.12,4.45,0.0,0.0,0,460.52,430.22,166.26,99.63,314.49,1173.9,315.19,345.82,1169.02,Low,1173.9,1173.9,166.26,0.5217906124882868,0.5217906124882868,3.6841693732707808
chipcool1,20082.0,20082.0,281150.0,64,16,4,806.74,63114,250531,1.12,4.45,0.0,0.0,0,906.94,820.28,328.64,253.69,338.73,756.29,1069.01,101.99,1546.91,Low,1546.91,1546.91,328.64,0.5215170889062712,0.5215170889062712,2.4547833495618305
chipcool1,20082.0,20082.0,281150.0,128,16,4,984.76,63114,250531,1.12,4.45,0.0,0.0,0,1683.53,1553.31,390.49,269.3,361.55,1389.25,1988.68,107.61,1778.02,Low,1988.68,1988.68,390.49,0.4951827342760022,0.4951827342760022,2.5218571538323644
chipcool1,20082.0,20082.0,281150.0,256,16,4,1284.89,63114,250531,1.12,4.45,0.0,0.0,0,2098.13,1954.13,413.76,277.47,373.4,1740.87,2186.87,111.38,1898.06,Low,2186.87,2186.87,413.76,0.5875474993941113,0.5875474993941113,3.1053992652745555
chipcool1,20082.0,20082.0,281150.0,512,16,4,1378.4,63114,250531,1.12,4.45,0.0,0.0,0,2323.55,2281.14,438.72,281.13,379.72,2513.77,2643.78,111.84,1917.89,Low,2643.78,2643.78,438.72,0.5213746983485766,0.5213746983485766,3.1418672501823486
bips07_3078,21128.0,21128.0,75729.0,16,16,4,256.71,11295,43458,1.74,6.7,0.0,0.0,0,103.17,68.78,12.86,31.06,76.19,199.29,77.51,105.77,197.21,Low,199.29,199.29,12.86,1.2881228360680415,1.2881228360680415,19.96189735614308
bips07_3078,21128.0,21128.0,75729.0,32,16,4,460.36,11295,43458,1.74,6.7,0.0,0.0,0,192.94,132.39,34.6,32.3,85.38,380.55,85.33,164.63,380.55,Low,380.55,380.55,34.6,1.2097227696754698,1.2097227696754698,13.305202312138729
bips07_3078,21128.0,21128.0,75729.0,64,16,4,637.72,11295,43458,1.74,6.7,0.0,0.0,0,373.51,259.79,68.67,138.57,104.17,387.86,274.88,49.05,533.3,Low,533.3,533.3,68.67,1.195799737483593,1.195799737483593,9.286733653706131
bips07_3078,21128.0,21128.0,75729.0,128,16,4,859.34,11295,43458,1.74,6.7,0.0,0.0,0,735.23,514.73,83.84,148.42,110.76,559.92,521.82,50.85,652.13,Low,652.13,735.23,83.84,1.168804319736681,1.168804319736681,10.24976145038168
bips07_3078,21128.0,21128.0,75729.0,256,16,4,1112.64,11295,43458,1.74,6.7,0.0,0.0,0,975.57,804.56,93.82,154.59,114.35,858.12,567.52,52.17,716.96,Low,858.12,975.57,93.82,1.1405024754758757,1.1405024754758757,11.859305052227672
bips07_3078,21128.0,21128.0,75729.0,512,16,4,1269.42,11295,43458,1.74,6.7,0.0,0.0,0,1097.02,969.33,98.9,156.75,115.88,960.88,726.64,52.67,727.51,Low,960.88,1097.02,98.9,1.157153014530273,1.157153014530273,12.835389282103135
FEM_3D_thermal1,17880.0,17880.0,430740.0,16,16,4,955.08,28277,111832,3.85,15.23,0.0,0.0,0,318.36,280.43,315.33,142.44,464.66,839.65,463.16,235.76,846.25,Medium,846.25,846.25,315.33,1.128602658788774,1.128602658788774,3.02882694320236
FEM_3D_thermal1,17880.0,17880.0,430740.0,32,16,4,1787.3,28277,111832,3.85,15.23,0.0,0.0,0,627.44,566.39,800.63,145.4,477.27,1421.58,476.22,412.19,1414.58,Medium,1421.58,1421.58,800.63,1.257263045343913,1.257263045343913,2.2323670109788543
FEM_3D_thermal1,17880.0,17880.0,430740.0,64,16,4,2544.99,28277,111832,3.85,15.23,0.0,0.0,0,1244.91,1096.73,1557.83,301.8,484.39,1062.24,1776.25,129.12,1846.69,Medium,1846.69,1846.69,1557.83,1.3781360163319234,1.3781360163319234,1.6336763318205452
FEM_3D_thermal1,17880.0,17880.0,430740.0,128,16,4,2922.75,28277,111832,3.85,15.23,0.0,0.0,0,2344.16,2123.18,2041.42,316.81,519.9,1929.41,3291.23,132.89,2102.45,Medium,3291.23,3291.23,2041.42,0.8880418566918751,0.8880418566918751,1.4317239960419708
FEM_3D_thermal1,17880.0,17880.0,430740.0,256,16,4,3753.73,28277,111832,3.85,15.23,0.0,0.0,0,2762.26,2651.73,2367.52,325.26,541.94,2298.81,3679.57,134.73,2218.88,Medium,3679.57,3679.57,2367.52,1.0201545289259342,1.0201545289259342,1.585511421234034
FEM_3D_thermal1,17880.0,17880.0,430740.0,512,16,4,4277.99,28277,111832,3.85,15.23,0.0,0.0,0,2945.86,3053.54,2525.41,329.59,551.74,3129.81,4622.29,135.31,2285.47,Medium,4622.29,4622.29,2525.41,0.9255131114663944,0.9255131114663944,1.6939784035067573
c-57,37833.0,37833.0,403373.0,16,16,4,696.67,43187,170971,2.37,9.38,0.0,0.0,0,266.4,225.23,1.71,77.79,97.87,11.27,98.16,237.79,11.26,Medium,237.79,266.4,1.71,2.615127627627628,2.615127627627628,407.4093567251462
c-57,37833.0,37833.0,403373.0,32,16,4,1032.97,43187,170971,2.37,9.38,0.0,0.0,0,523.17,462.03,20.86,79.21,171.77,21.84,171.04,339.08,22.45,Medium,339.08,523.17,20.86,1.9744442533019861,1.9744442533019861,49.51917545541707
c-57,37833.0,37833.0,403373.0,64,16,4,1282.59,43187,170971,2.37,9.38,0.0,0.0,0,1025.82,884.23,41.25,229.7,205.27,923.0,60.03,66.12,43.46,Medium,923.0,1025.82,41.25,1.2503070714160378,1.2503070714160378,31.093090909090908
c-57,37833.0,37833.0,403373.0,128,16,4,2098.17,43187,170971,2.37,9.38,0.0,0.0,0,1880.26,1620.79,45.74,226.19,261.16,1686.56,79.49,74.52,82.23,Medium,1686.56,1880.26,45.74,1.1158935466371673,1.1158935466371673,45.871665937909924
c-57,37833.0,37833.0,403373.0,256,16,4,2434.54,43187,170971,2.37,9.38,0.0,0.0,0,2163.21,2019.67,46.96,249.24,279.89,1956.88,158.06,75.18,158.74,Medium,1956.88,2163.21,46.96,1.1254293388066807,1.1254293388066807,51.842844974446336
c-57,37833.0,37833.0,403373.0,512,16,4,2391.69,43187,170971,2.37,9.38,0.0,0.0,0,2292.49,2277.99,47.67,249.3,295.48,2493.04,125.17,75.37,304.69,Medium,2493.04,2493.04,47.67,0.9593468215511985,0.9593468215511985,50.17180616740088
delaunay_n17,131072.0,131072.0,786352.0,16,16,4,911.18,107956,419545,1.87,7.28,0.0,0.0,0,255.56,234.8,19.16,52.43,149.84,814.03,150.01,215.97,811.51,Low,814.03,814.03,19.16,1.1193444959030994,1.1193444959030994,47.55636743215031
delaunay_n17,131072.0,131072.0,786352.0,32,16,4,1432.34,107956,419545,1.87,7.28,0.0,0.0,0,500.06,474.99,59.26,52.6,152.57,1003.64,152.63,289.79,1004.92,Low,1004.92,1004.92,59.26,1.425327389244915,1.425327389244915,24.17043536955788
delaunay_n17,131072.0,131072.0,786352.0,64,16,4,1725.4,107956,419545,1.87,7.28,0.0,0.0,0,937.25,884.78,114.31,188.87,169.45,894.09,521.54,66.11,1011.39,Low,1011.39,1011.39,114.31,1.7059690129425842,1.7059690129425842,15.094042515965358
delaunay_n17,131072.0,131072.0,786352.0,128,16,4,1885.17,107956,419545,1.87,7.28,0.0,0.0,0,1433.64,1373.54,135.1,191.61,171.49,1419.09,993.97,67.98,1025.73,Low,1419.09,1433.64,135.1,1.3149535448229681,1.3149535448229681,13.953886010362696
delaunay_n17,131072.0,131072.0,786352.0,256,16,4,1905.73,107956,419545,1.87,7.28,0.0,0.0,0,1455.87,1444.01,138.04,193.38,173.67,1423.26,1014.48,69.68,1028.42,Low,1423.26,1455.87,138.04,1.308997369270608,1.308997369270608,13.805636047522459
delaunay_n17,131072.0,131072.0,786352.0,512,16,4,1909.06,107956,419545,1.87,7.28,0.0,0.0,0,1460.01,1472.48,139.24,194.51,173.99,1463.49,1264.42,69.72,1025.48,Low,1463.49,1472.48,139.24,1.2964929914158425,1.2964929914158425,13.710571674806088
foldoc,13356.0,13356.0,120238.0,16,16,4,307.51,16450,64486,1.86,7.31,0.0,0.0,0,186.13,122.07,8.02,67.78,174.51,230.78,175.79,145.04,226.86,Low,230.78,230.78,8.02,1.3324811508796255,1.3324811508796255,38.3428927680798
foldoc,13356.0,13356.0,120238.0,32,16,4,582.27,16450,64486,1.86,7.31,0.0,0.0,0,356.79,253.93,33.07,70.81,199.57,421.15,199.73,256.92,424.12,Low,424.12,424.12,33.07,1.372889748184476,1.372889748184476,17.60719685515573
foldoc,13356.0,13356.0,120238.0,64,16,4,928.48,16450,64486,1.86,7.31,0.0,0.0,0,705.21,492.27,65.46,224.12,232.91,693.01,591.58,86.89,832.1,Low,832.1,832.1,65.46,1.1158274245883908,1.1158274245883908,14.183929117018028
foldoc,13356.0,13356.0,120238.0,128,16,4,1269.0,16450,64486,1.86,7.31,0.0,0.0,0,1347.2,965.77,67.86,244.88,253.27,1324.94,1066.41,90.7,1147.86,Low,1324.94,1347.2,67.86,0.9419536817102138,0.9419536817102138,18.70026525198939
foldoc,13356.0,13356.0,120238.0,256,16,4,1587.3,16450,64486,1.86,7.31,0.0,0.0,0,1734.72,1364.4,80.81,254.67,262.99,1605.85,1269.84,93.09,1366.34,Low,1605.85,1734.72,80.81,0.9150179856115107,0.9150179856115107,19.6423709936889
foldoc,13356.0,13356.0,120238.0,512,16,4,1844.49,16450,64486,1.86,7.31,0.0,0.0,0,2007.1,1791.26,83.9,260.66,267.92,2235.69,1448.65,94.01,1525.02,Low,2235.69,2235.69,83.9,0.8250204634810729,0.8250204634810729,21.984386174016684
atmosmodl,1489752.0,1489752.0,10319760.0,32,16,4,1602.57,1931898,7539642,1.37,5.34,0.0,0.0,0,693.37,732.73,495.17,-1.0,175.0,1064.72,175.05,344.08,1064.28,Low,1064.72,1064.72,495.17,1.5051562852205274,1.5051562852205274,3.236403659349314
atmosmodl,1489752.0,1489752.0,10319760.0,64,16,4,1713.11,1931898,7539642,1.37,5.34,0.0,0.0,0,1219.33,1305.56,800.18,0.0,189.78,853.58,618.75,68.41,1059.06,Low,1059.06,1305.56,800.18,1.312164894757805,1.312164894757805,2.140905796195856
atmosmodl,1489752.0,1489752.0,10319760.0,128,16,4,1644.62,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.83,1383.25,1027.81,0.0,191.76,1340.1,1189.44,69.7,955.68,Low,1340.1,1383.25,1027.81,1.1889535514187601,1.1889535514187601,1.600120644866269
atmosmodl,1489752.0,1489752.0,10319760.0,256,16,4,1647.65,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.13,1376.34,1098.32,0.0,193.47,1367.22,1198.5,70.52,981.24,Low,1367.22,1376.34,1098.32,1.1971242570876384,1.1971242570876384,1.5001547818486418
atmosmodl,1489752.0,1489752.0,10319760.0,512,16,4,1653.15,1931898,7539642,1.37,5.34,0.0,0.0,0,1375.11,1382.65,1119.5,0.0,194.14,1352.54,1512.23,70.52,978.4,Low,1512.23,1512.23,1119.5,1.0931868829476998,1.0931868829476998,1.4766860205448862
c-42,10471.0,10471.0,110285.0,16,16,4,308.06,12450,49274,2.24,8.86,0.0,0.0,0,161.71,107.6,14.02,74.12,133.68,22.96,132.87,129.44,22.9,Medium,133.68,161.71,14.02,1.9050151505781954,1.9050151505781954,21.972895863052784
c-42,10471.0,10471.0,110285.0,32,16,4,592.93,12450,49274,2.24,8.86,0.0,0.0,0,318.28,223.93,56.25,79.48,167.61,48.54,166.59,213.32,48.49,Medium,213.32,318.28,56.25,1.862919442000754,1.862919442000754,10.540977777777776
c-42,10471.0,10471.0,110285.0,64,16,4,946.65,12450,49274,2.24,8.86,0.0,0.0,0,628.4,427.88,111.68,237.56,227.39,606.8,132.24,91.67,90.69,Medium,606.8,628.4,111.68,1.5064449395289625,1.5064449395289625,8.476450573065902
c-42,10471.0,10471.0,110285.0,128,16,4,1215.26,12450,49274,2.24,8.86,0.0,0.0,0,1205.3,843.48,155.88,264.23,261.11,973.82,185.94,95.79,172.96,Medium,973.82,1205.3,155.88,1.0082635028623579,1.0082635028623579,7.796125224531691
c-42,10471.0,10471.0,110285.0,256,16,4,1627.82,12450,49274,2.24,8.86,0.0,0.0,0,1666.25,1281.45,174.16,277.4,279.82,1296.52,339.34,98.35,337.65,Medium,1296.52,1666.25,174.16,0.9769362340585146,0.9769362340585146,9.346692696371154
c-42,10471.0,10471.0,110285.0,512,16,4,1876.19,12450,49274,2.24,8.86,0.0,0.0,0,2031.73,1807.03,182.47,284.63,290.73,2144.06,285.8,99.58,664.24,Medium,2144.06,2144.06,182.47,0.875064130667985,0.875064130667985,10.282183372609197
c-58,37595.0,37595.0,552551.0,16,16,4,702.1,79613,316347,1.75,6.94,0.0,0.0,0,306.3,273.27,7.27,106.57,163.62,28.77,163.48,274.9,29.41,Low,274.9,306.3,7.27,2.2921971922951356,2.2921971922951356,96.57496561210455
c-58,37595.0,37595.0,552551.0,32,16,4,1194.7,79613,316347,1.75,6.94,0.0,0.0,0,603.23,555.33,72.5,106.81,215.17,56.57,217.76,376.66,56.44,Low,376.66,603.23,72.5,1.9805049483613215,1.9805049483613215,16.478620689655173
c-58,37595.0,37595.0,552551.0,64,16,4,1439.87,79613,316347,1.75,6.94,0.0,0.0,0,1171.91,1079.21,142.39,270.27,291.78,969.4,156.42,102.2,111.67,Low,969.4,1171.91,142.39,1.2286523709158552,1.2286523709158552,10.11215675258094
c-58,37595.0,37595.0,552551.0,128,16,4,1616.24,79613,316347,1.75,6.94,0.0,0.0,0,2206.92,2040.84,158.92,280.38,329.17,1766.06,215.67,106.83,215.53,Low,1766.06,2206.92,158.92,0.7323509687709567,0.7323509687709567,10.170148502391141
c-58,37595.0,37595.0,552551.0,256,16,4,1800.57,79613,316347,1.75,6.94,0.0,0.0,0,2386.86,2377.23,163.72,284.16,356.3,2000.66,285.23,107.95,378.03,Low,2000.66,2386.86,163.72,0.7543676629546768,0.7543676629546768,10.997862203762521
c-58,37595.0,37595.0,552551.0,512,16,4,1968.12,79613,316347,1.75,6.94,0.0,0.0,0,2500.97,2617.2,166.44,286.03,371.43,2724.47,226.87,107.97,574.46,Low,2724.47,2724.47,166.44,0.722386372395365,0.722386372395365,11.824801730353279
bodyy5,18589.0,18589.0,128853.0,16,16,4,397.69,15264,60414,2.14,8.47,0.0,0.0,0,160.0,126.0,30.08,55.63,145.75,399.02,145.59,168.77,413.04,Medium,413.04,413.04,30.08,0.9628365291497191,0.9628365291497191,13.221077127659575
bodyy5,18589.0,18589.0,128853.0,32,16,4,599.32,15264,60414,2.14,8.47,0.0,0.0,0,317.25,261.44,103.47,57.88,161.4,693.2,161.5,263.03,698.82,Medium,698.82,698.82,103.47,0.8576171260124209,0.8576171260124209,5.7922103025031415
bodyy5,18589.0,18589.0,128853.0,64,16,4,771.57,15264,60414,2.14,8.47,0.0,0.0,0,622.29,492.5,203.91,202.48,189.49,778.8,525.0,75.54,923.44,Medium,923.44,923.44,203.91,0.8355388547171446,0.8355388547171446,3.7838752390760635
bodyy5,18589.0,18589.0,128853.0,128,16,4,957.13,15264,60414,2.14,8.47,0.0,0.0,0,1147.89,937.67,255.18,219.77,203.27,1373.5,994.47,78.52,1103.79,Medium,1373.5,1373.5,255.18,0.6968547506370586,0.6968547506370586,3.7508033544948662
bodyy5,18589.0,18589.0,128853.0,256,16,4,1811.64,15264,60414,2.14,8.47,0.0,0.0,0,1505.46,1289.59,275.58,227.58,209.23,1612.23,1102.02,80.3,1175.28,Medium,1612.23,1612.23,275.58,1.1236858264639662,1.1236858264639662,6.573916829958633
bodyy5,18589.0,18589.0,128853.0,512,16,4,2110.18,15264,60414,2.14,8.47,0.0,0.0,0,1733.13,1570.61,285.7,232.12,211.18,1932.27,1436.95,80.89,1183.01,Medium,1932.27,1932.27,285.7,1.0920730539727883,1.0920730539727883,7.385999299964998
c-59,41282.0,41282.0,480536.0,16,16,4,763.97,65491,260029,1.85,7.34,0.0,0.0,0,274.59,240.87,10.14,89.17,162.73,41.69,166.74,250.54,39.65,Low,250.54,274.59,10.14,2.782220765504935,2.782220765504935,75.3422090729783
c-59,41282.0,41282.0,480536.0,32,16,4,1190.92,65491,260029,1.85,7.34,0.0,0.0,0,539.32,483.92,58.64,89.88,199.93,83.49,199.68,346.71,83.44,Low,346.71,539.32,58.64,2.2081880887042944,2.2081880887042944,20.30900409276944
c-59,41282.0,41282.0,480536.0,64,16,4,1428.04,65491,260029,1.85,7.34,0.0,0.0,0,1063.13,950.62,115.87,254.79,257.52,937.63,199.95,97.13,154.76,Low,937.63,1063.13,115.87,1.3432411840508685,1.3432411840508685,12.324501596616898
c-59,41282.0,41282.0,480536.0,128,16,4,1738.71,65491,260029,1.85,7.34,0.0,0.0,0,1950.43,1753.78,131.12,264.39,288.91,1689.8,278.19,99.3,281.06,Low,1689.8,1950.43,131.12,0.8914495777854115,0.8914495777854115,13.260448444173276
c-59,41282.0,41282.0,480536.0,256,16,4,1824.96,65491,260029,1.85,7.34,0.0,0.0,0,2156.68,2108.19,135.62,268.8,305.98,1915.44,377.09,100.12,455.81,Low,1915.44,2156.68,135.62,0.8461895135115085,0.8461895135115085,13.456422356584575
c-59,41282.0,41282.0,480536.0,512,16,4,2046.74,65491,260029,1.85,7.34,0.0,0.0,0,2271.7,2340.87,139.52,271.38,315.33,2478.19,298.21,100.25,701.16,Low,2478.19,2478.19,139.52,0.825901161734976,0.825901161734976,14.669868119266054
copter2,55476.0,55476.0,759952.0,16,16,4,770.74,112997,446543,1.7,6.73,0.0,0.0,0,319.44,299.08,34.86,100.02,323.94,1079.48,324.21,281.36,1081.01,Low,1081.01,1081.01,34.86,0.712981378525638,0.712981378525638,22.10958118187034
copter2,55476.0,55476.0,759952.0,32,16,4,1315.93,112997,446543,1.7,6.73,0.0,0.0,0,628.58,604.58,115.52,100.32,332.36,1562.08,332.0,406.61,1547.76,Low,1562.08,1562.08,115.52,0.8424216429376217,0.8424216429376217,11.391360803324101
copter2,55476.0,55476.0,759952.0,64,16,4,1621.23,112997,446543,1.7,6.73,0.0,0.0,0,1227.21,1161.56,225.29,261.17,351.5,1046.77,1150.14,102.29,1778.71,Low,1778.71,1778.71,225.29,0.9114639261037494,0.9114639261037494,7.196191575302943
copter2,55476.0,55476.0,759952.0,128,16,4,1958.64,112997,446543,1.7,6.73,0.0,0.0,0,2181.42,2111.71,260.68,268.82,366.31,1864.34,2152.84,104.77,1824.61,Low,2152.84,2181.42,260.68,0.8978738619798113,0.8978738619798113,7.513579868037441
copter2,55476.0,55476.0,759952.0,256,16,4,2114.28,112997,446543,1.7,6.73,0.0,0.0,0,2336.07,2355.98,271.82,273.06,373.38,1965.29,2241.33,106.13,1786.28,Low,2241.33,2355.98,271.82,0.8974099949914686,0.8974099949914686,7.778235597086308
copter2,55476.0,55476.0,759952.0,512,16,4,2195.6,112997,446543,1.7,6.73,0.0,0.0,0,2400.88,2508.09,275.41,275.38,378.28,2542.71,2753.45,106.16,1793.79,Low,2753.45,2753.45,275.41,0.7973996259238411,0.7973996259238411,7.972114302312915
circuit_3,12127.0,12127.0,48137.0,16,16,4,166.56,6675,25407,1.89,7.21,0.0,0.0,0,65.85,44.57,1.12,33.38,30.41,5.49,30.09,86.73,5.49,Low,86.73,86.73,1.12,1.9204427533725354,1.9204427533725354,148.7142857142857
circuit_3,12127.0,12127.0,48137.0,32,16,4,308.57,6675,25407,1.89,7.21,0.0,0.0,0,130.28,93.11,10.34,34.98,47.61,10.45,46.13,139.12,10.5,Low,139.12,139.12,10.34,2.218013225991949,2.218013225991949,29.842359767891683
circuit_3,12127.0,12127.0,48137.0,64,16,4,501.43,6675,25407,1.89,7.21,0.0,0.0,0,258.11,176.81,20.58,149.96,74.89,253.02,29.28,52.2,20.47,Low,253.02,258.11,20.58,1.942698849327806,1.942698849327806,24.36491739552964
circuit_3,12127.0,12127.0,48137.0,128,16,4,752.14,6675,25407,1.89,7.21,0.0,0.0,0,512.78,354.6,20.94,163.94,94.39,361.25,41.1,54.65,40.68,Low,361.25,512.78,20.94,1.4667888763212293,1.4667888763212293,35.91881566380133
circuit_3,12127.0,12127.0,48137.0,256,16,4,922.39,6675,25407,1.89,7.21,0.0,0.0,0,859.59,618.63,26.85,172.53,109.7,666.26,79.21,55.89,79.95,Low,666.26,859.59,26.85,1.0730580858316174,1.0730580858316174,34.353445065176906
circuit_3,12127.0,12127.0,48137.0,512,16,4,1208.14,6675,25407,1.89,7.21,0.0,0.0,0,1068.23,855.77,29.28,176.81,118.78,1024.19,48.09,56.9,133.53,Low,1024.19,1068.23,29.28,1.1309736667197139,1.1309736667197139,41.26161202185793
bcsstk31,35588.0,35588.0,1181416.0,16,16,4,1747.66,65579,259101,4.56,18.02,0.0,0.0,0,392.63,386.46,157.96,178.76,631.77,908.78,637.23,313.21,926.6,High,926.6,926.6,157.96,1.8860997194042737,1.8860997194042737,11.063940238034945
bcsstk31,35588.0,35588.0,1181416.0,32,16,4,2881.5,65579,259101,4.56,18.02,0.0,0.0,0,771.16,779.04,691.49,178.39,614.52,1761.99,612.93,458.71,1754.14,High,1761.99,1761.99,691.49,1.6353668295506785,1.6353668295506785,4.167088461149112
bcsstk31,35588.0,35588.0,1181416.0,64,16,4,3539.82,65579,259101,4.56,18.02,0.0,0.0,0,1521.95,1502.6,1334.93,324.68,585.8,1234.5,1865.64,200.7,2220.71,High,2220.71,2220.71,1334.93,1.594003719531141,1.594003719531141,2.6516896017019618
bcsstk31,35588.0,35588.0,1181416.0,128,16,4,4400.06,65579,259101,4.56,18.02,0.0,0.0,0,2836.53,2846.79,1590.33,340.34,620.08,2349.32,3391.22,206.2,2464.49,High,3391.22,3391.22,1590.33,1.2974858605457624,1.2974858605457624,2.7667591003125143
bcsstk31,35588.0,35588.0,1181416.0,256,16,4,5023.29,65579,259101,4.56,18.02,0.0,0.0,0,2989.51,3156.76,1664.41,348.13,638.19,2527.43,3606.0,209.16,2499.69,High,3606.0,3606.0,1664.41,1.3930366056572379,1.3930366056572379,3.018060453854519
bcsstk31,35588.0,35588.0,1181416.0,512,16,4,5438.83,65579,259101,4.56,18.02,0.0,0.0,0,3061.65,3345.6,1707.48,351.93,648.03,3459.81,4112.85,209.24,2537.44,High,4112.85,4112.85,1707.48,1.3223993094812598,1.3223993094812598,3.1852964602806475
ford2,100196.0,100196.0,544688.0,16,16,4,707.39,76924,298849,1.82,7.08,0.0,0.0,0,229.92,208.06,16.3,48.02,134.42,709.23,134.56,202.71,700.11,Low,709.23,709.23,16.3,0.9974056370993895,0.9974056370993895,43.39815950920245
ford2,100196.0,100196.0,544688.0,32,16,4,1158.91,76924,298849,1.82,7.08,0.0,0.0,0,456.38,422.08,67.03,48.28,137.7,939.93,137.76,270.72,944.0,Low,944.0,944.0,67.03,1.227658898305085,1.227658898305085,17.28942264657616
ford2,100196.0,100196.0,544688.0,64,16,4,1414.77,76924,298849,1.82,7.08,0.0,0.0,0,831.27,765.82,130.66,181.53,156.78,852.74,470.88,63.92,1008.68,Low,1008.68,1008.68,130.66,1.4025954713090376,1.4025954713090376,10.827873871115873
ford2,100196.0,100196.0,544688.0,128,16,4,1681.78,76924,298849,1.82,7.08,0.0,0.0,0,1386.42,1271.15,148.19,184.93,164.2,1271.15,904.42,65.36,1022.89,Low,1271.15,1386.42,148.19,1.2130378961642214,1.2130378961642214,11.348808961468386
ford2,100196.0,100196.0,544688.0,256,16,4,1816.01,76924,298849,1.82,7.08,0.0,0.0,0,1480.38,1424.02,152.3,186.4,165.73,1285.4,927.33,66.48,1014.55,Low,1285.4,1480.38,152.3,1.226718815439279,1.226718815439279,11.923900196979645
ford2,100196.0,100196.0,544688.0,512,16,4,1867.97,76924,298849,1.82,7.08,0.0,0.0,0,1519.75,1513.94,153.35,187.29,165.57,1523.2,1171.14,66.54,1017.99,Low,1523.2,1523.2,153.35,1.2263458508403362,1.2263458508403362,12.181089012063907
bips07_1693,13275.0,13275.0,49044.0,16,16,4,174.53,7642,29315,1.67,6.42,0.0,0.0,0,73.86,44.75,9.31,31.22,72.77,170.89,72.77,92.19,171.48,Low,171.48,171.48,9.31,1.0177863307674364,1.0177863307674364,18.746509129967777
bips07_1693,13275.0,13275.0,49044.0,32,16,4,341.77,7642,29315,1.67,6.42,0.0,0.0,0,144.04,92.02,43.36,32.57,83.76,298.14,84.05,148.39,304.62,Low,304.62,304.62,43.36,1.121955222900663,1.121955222900663,7.882149446494465
bips07_1693,13275.0,13275.0,49044.0,64,16,4,517.61,7642,29315,1.67,6.42,0.0,0.0,0,291.49,180.31,85.07,137.19,103.74,291.49,261.22,50.02,455.16,Low,455.16,455.16,85.07,1.1372044995166535,1.1372044995166535,6.084518631715059
bips07_1693,13275.0,13275.0,49044.0,128,16,4,635.9,7642,29315,1.67,6.42,0.0,0.0,0,528.78,361.61,90.68,151.02,112.36,434.98,484.98,52.15,590.0,Low,590.0,590.0,90.68,1.0777966101694916,1.0777966101694916,7.0125716806352
bips07_1693,13275.0,13275.0,49044.0,256,16,4,927.55,7642,29315,1.67,6.42,0.0,0.0,0,894.76,647.45,109.6,157.89,116.81,788.65,556.53,53.62,704.4,Low,788.65,894.76,109.6,1.0366466985560374,1.0366466985560374,8.463047445255475
bips07_1693,13275.0,13275.0,49044.0,512,16,4,1181.78,7642,29315,1.67,6.42,0.0,0.0,0,1052.59,861.84,114.3,161.73,119.24,1078.63,705.99,54.55,813.16,Low,1078.63,1078.63,114.3,1.0956305684062189,1.0956305684062189,10.33928258967629
c-64b,51035.0,51035.0,707601.0,16,16,4,1034.5,64622,256101,2.8,11.11,0.0,0.0,0,321.47,292.4,2.71,97.65,183.31,15.01,183.26,280.41,15.01,Medium,280.41,321.47,2.71,3.2180296761750706,3.2180296761750706,381.7343173431734
c-64b,51035.0,51035.0,707601.0,32,16,4,1659.09,64622,256101,2.8,11.11,0.0,0.0,0,633.86,593.75,30.37,97.98,302.95,43.82,302.95,392.69,43.74,Medium,392.69,633.86,30.37,2.6174391821537877,2.6174391821537877,54.62923938096806
c-64b,51035.0,51035.0,707601.0,64,16,4,2113.82,64622,256101,2.8,11.11,0.0,0.0,0,1248.42,1135.82,60.24,255.94,320.82,1047.94,123.22,70.87,84.35,Medium,1047.94,1248.42,60.24,1.693196199996796,1.693196199996796,35.08997343957503
c-64b,51035.0,51035.0,707601.0,128,16,4,2783.09,64622,256101,2.8,11.11,0.0,0.0,0,2176.92,2061.28,70.1,252.98,348.55,1917.44,175.86,79.94,157.14,Medium,1917.44,2176.92,70.1,1.278453043749885,1.278453043749885,39.70171184022825
c-64b,51035.0,51035.0,707601.0,256,16,4,2821.94,64622,256101,2.8,11.11,0.0,0.0,0,2417.48,2398.8,73.12,275.79,364.77,2114.41,318.77,80.86,304.56,Medium,2114.41,2417.48,73.12,1.1673064513460298,1.1673064513460298,38.59327133479212
c-64b,51035.0,51035.0,707601.0,512,16,4,2884.86,64622,256101,2.8,11.11,0.0,0.0,0,2517.91,2605.3,74.7,276.56,369.33,2727.17,225.99,81.02,559.35,Medium,2727.17,2727.17,74.7,1.057821844622814,1.057821844622814,38.619277108433735
CurlCurl_1,226451.0,226451.0,2472071.0,16,16,4,1617.85,232848,915437,2.7,10.62,0.0,0.0,0,349.95,352.0,193.27,85.19,270.17,1295.63,270.59,386.02,1294.96,Medium,1295.63,1295.63,193.27,1.2486975448237536,1.2486975448237536,8.370931856987633
CurlCurl_1,226451.0,226451.0,2472071.0,32,16,4,2521.24,232848,915437,2.7,10.62,0.0,0.0,0,688.41,704.19,632.32,84.8,271.18,1482.06,271.22,457.75,1483.39,Medium,1483.39,1483.39,632.32,1.6996474291993338,1.6996474291993338,3.9872849190283395
CurlCurl_1,226451.0,226451.0,2472071.0,64,16,4,2872.0,232848,915437,2.7,10.62,0.0,0.0,0,1334.45,1361.84,1184.37,233.03,284.08,1057.68,963.3,88.19,1569.32,Medium,1569.32,1569.32,1184.37,1.8300920143756532,1.8300920143756532,2.424917888835415
CurlCurl_1,226451.0,226451.0,2472071.0,128,16,4,3025.33,232848,915437,2.7,10.62,0.0,0.0,0,2394.55,2457.63,1379.41,235.53,289.35,1927.17,1849.49,90.7,1617.45,Medium,1927.17,2457.63,1379.41,1.2309949015921842,1.2309949015921842,2.1932057908816085
CurlCurl_1,226451.0,226451.0,2472071.0,256,16,4,3091.54,232848,915437,2.7,10.62,0.0,0.0,0,2432.69,2552.31,1420.27,236.4,292.0,1950.45,1873.05,91.9,1550.43,Medium,1950.45,2552.31,1420.27,1.2112713581030519,1.2112713581030519,2.176726960366691
CurlCurl_1,226451.0,226451.0,2472071.0,512,16,4,3128.21,232848,915437,2.7,10.62,0.0,0.0,0,2464.98,2610.85,1440.34,237.07,293.72,2657.69,2380.07,91.93,1543.21,Medium,2657.69,2657.69,1440.34,1.177040964145555,1.177040964145555,2.1718552563977953
dc2,116835.0,116835.0,766396.0,16,16,4,416.29,102824,400364,1.91,7.45,0.0,0.0,0,252.1,228.77,0.14,45.97,17.01,1.77,16.99,172.07,1.75,Low,172.07,252.1,0.14,1.6512891709639033,1.6512891709639033,2973.5
dc2,116835.0,116835.0,766396.0,32,16,4,745.52,102824,400364,1.91,7.45,0.0,0.0,0,479.15,456.05,1.75,49.04,30.99,3.39,30.53,241.73,3.4,Low,241.73,479.15,1.75,1.5559219451111344,1.5559219451111344,426.01142857142855
dc2,116835.0,116835.0,766396.0,64,16,4,1261.04,102824,400364,1.91,7.45,0.0,0.0,0,812.08,772.77,3.49,128.16,49.69,869.42,7.67,44.93,5.6,Low,869.42,869.42,3.49,1.4504382231832715,1.4504382231832715,361.3295128939828
dc2,116835.0,116835.0,766396.0,128,16,4,1799.58,102824,400364,1.91,7.45,0.0,0.0,0,1322.23,1269.92,3.85,129.99,73.81,1299.8,8.5,58.22,10.28,Low,1299.8,1322.23,3.85,1.3610188847628626,1.3610188847628626,467.4233766233766
dc2,116835.0,116835.0,766396.0,256,16,4,1889.42,102824,400364,1.91,7.45,0.0,0.0,0,1342.64,1350.63,3.92,130.0,103.17,1314.43,15.04,59.0,19.99,Low,1314.43,1350.63,3.92,1.3989175421840179,1.3989175421840179,481.9948979591837
dc2,116835.0,116835.0,766396.0,512,16,4,1876.98,102824,400364,1.91,7.45,0.0,0.0,0,1358.18,1390.76,3.93,128.24,132.07,1520.82,10.9,59.02,39.25,Low,1520.82,1520.82,3.93,1.2341894504280586,1.2341894504280586,477.6030534351145
bodyy6,19366.0,19366.0,134208.0,16,16,4,407.93,15902,63026,2.14,8.47,0.0,0.0,0,162.15,129.44,46.63,55.66,146.15,427.77,146.94,176.37,427.77,Medium,427.77,427.77,46.63,0.9536199359468874,0.9536199359468874,8.74823075273429
bodyy6,19366.0,19366.0,134208.0,32,16,4,587.34,15902,63026,2.14,8.47,0.0,0.0,0,315.2,265.78,103.41,57.67,162.15,707.34,162.44,266.56,703.64,Medium,707.34,707.34,103.41,0.8303503265756214,0.8303503265756214,5.679721496953873
bodyy6,19366.0,19366.0,134208.0,64,16,4,747.68,15902,63026,2.14,8.47,0.0,0.0,0,613.89,511.38,204.32,202.63,189.99,794.97,532.6,71.63,947.26,Medium,947.26,947.26,204.32,0.7893081097058885,0.7893081097058885,3.6593578700078306
bodyy6,19366.0,19366.0,134208.0,128,16,4,920.02,15902,63026,2.14,8.47,0.0,0.0,0,1160.37,973.79,234.45,219.15,204.09,1405.46,1009.35,75.09,1094.4,Medium,1405.46,1405.46,234.45,0.6546041865296771,0.6546041865296771,3.924162934527618
bodyy6,19366.0,19366.0,134208.0,256,16,4,1833.76,15902,63026,2.14,8.47,0.0,0.0,0,1511.9,1333.31,263.15,228.22,210.65,1611.34,1103.93,78.34,1176.2,Medium,1611.34,1611.34,263.15,1.1380341827299019,1.1380341827299019,6.968497054911648
bodyy6,19366.0,19366.0,134208.0,512,16,4,2088.84,15902,63026,2.14,8.47,0.0,0.0,0,1744.31,1594.65,278.86,232.36,214.44,1950.22,1438.27,79.59,1183.95,Medium,1950.22,1950.22,278.86,1.0710791602998637,1.0710791602998637,7.490640464749337
fe_4elt2,11143.0,11143.0,65636.0,16,16,4,207.71,9740,38202,1.72,6.74,0.0,0.0,0,104.52,69.68,20.74,46.32,110.68,287.88,111.44,115.96,291.72,Low,291.72,291.72,20.74,0.7120183737830796,0.7120183737830796,10.014946962391516
fe_4elt2,11143.0,11143.0,65636.0,32,16,4,366.68,9740,38202,1.72,6.74,0.0,0.0,0,208.37,147.0,71.77,48.89,130.23,462.23,130.49,188.88,462.23,Low,462.23,462.23,71.77,0.7932847283819743,0.7932847283819743,5.109098509126376
fe_4elt2,11143.0,11143.0,65636.0,64,16,4,551.56,9740,38202,1.72,6.74,0.0,0.0,0,411.51,279.01,142.61,175.97,158.35,402.67,405.79,67.82,715.38,Low,715.38,715.38,142.61,0.7710028236741312,0.7710028236741312,3.867610966972862
fe_4elt2,11143.0,11143.0,65636.0,128,16,4,684.6,9740,38202,1.72,6.74,0.0,0.0,0,784.88,539.66,151.1,195.64,172.95,727.27,759.9,70.71,908.46,Low,908.46,908.46,151.1,0.7535829865926953,0.7535829865926953,4.530774321641298
fe_4elt2,11143.0,11143.0,65636.0,256,16,4,1299.72,9740,38202,1.72,6.74,0.0,0.0,0,1070.52,915.59,206.16,207.63,181.0,1266.8,872.96,73.07,1018.6,Low,1266.8,1266.8,206.16,1.0259867382380803,1.0259867382380803,6.30442374854482
fe_4elt2,11143.0,11143.0,65636.0,512,16,4,1572.12,9740,38202,1.72,6.74,0.0,0.0,0,1354.19,1228.28,222.99,214.76,184.97,1550.08,1157.22,74.38,1167.51,Low,1550.08,1550.08,222.99,1.0142186209744013,1.0142186209744013,7.050181622494281
CoupCons3D,416800.0,416800.0,17277420.0,16,16,4,3769.89,902639,3610556,6.18,24.73,0.0,0.0,0,447.62,503.92,426.46,230.07,956.44,2180.98,955.7,598.68,2175.45,High,2180.98,2180.98,426.46,1.728530293721171,1.728530293721171,8.839961543872814
CoupCons3D,416800.0,416800.0,17277420.0,32,16,4,5497.11,902639,3610556,6.18,24.73,0.0,0.0,0,874.49,985.79,1364.24,222.22,799.85,2873.44,798.88,698.72,2872.33,High,2873.44,2873.44,1364.24,1.913076312712289,1.913076312712289,4.0294303055180904
CoupCons3D,416800.0,416800.0,17277420.0,64,16,4,6255.97,902639,3610556,6.18,24.73,0.0,0.0,0,1682.51,1887.8,2555.65,334.65,717.52,1335.01,2469.56,209.83,2900.04,High,2900.04,2900.04,2555.65,2.157201279982345,2.157201279982345,2.447897795081486
CoupCons3D,416800.0,416800.0,17277420.0,128,16,4,6613.05,902639,3610556,6.18,24.73,0.0,0.0,0,3026.5,3388.65,3097.21,341.24,747.31,2512.86,4387.25,212.68,2899.15,High,4387.25,4387.25,3097.21,1.5073337512108953,1.5073337512108953,2.1351635827083086
CoupCons3D,416800.0,416800.0,17277420.0,256,16,4,6706.42,902639,3610556,6.18,24.73,0.0,0.0,0,3029.45,3422.13,3132.38,344.3,761.6,2550.98,4456.22,213.88,2801.19,High,4456.22,4456.22,3132.38,1.5049571161208377,1.5049571161208377,2.1409982186069376
CoupCons3D,416800.0,416800.0,17277420.0,512,16,4,6767.33,902639,3610556,6.18,24.73,0.0,0.0,0,3025.94,3433.58,3141.86,345.74,768.3,3565.89,4853.57,213.9,2796.44,High,4853.57,4853.57,3141.86,1.3942994538041071,1.3942994538041071,2.153924745214618
d_pretok,182730.0,182730.0,1641672.0,16,16,4,1191.34,219361,863004,1.9,7.48,0.0,0.0,0,314.92,311.99,97.72,73.45,225.63,1144.82,224.64,290.41,1153.67,Low,1153.67,1153.67,97.72,1.03265231825392,1.03265231825392,12.191363078182562
d_pretok,182730.0,182730.0,1641672.0,32,16,4,1825.09,219361,863004,1.9,7.48,0.0,0.0,0,606.79,617.63,291.02,72.95,225.46,1292.15,225.6,371.71,1295.72,Low,1295.72,1295.72,291.02,1.4085527737474144,1.4085527737474144,6.271355920555289
d_pretok,182730.0,182730.0,1641672.0,64,16,4,2064.35,219361,863004,1.9,7.48,0.0,0.0,0,1120.79,1138.27,551.04,218.33,241.23,947.16,789.17,82.42,1290.37,Low,1290.37,1290.37,551.04,1.5998124568922092,1.5998124568922092,3.746279761904762
d_pretok,182730.0,182730.0,1641672.0,128,16,4,2224.86,219361,863004,1.9,7.48,0.0,0.0,0,1881.03,1884.81,650.2,220.96,244.67,1591.54,1504.05,84.02,1321.13,Low,1591.54,1884.81,650.2,1.1804160631575598,1.1804160631575598,3.4218086742540756
d_pretok,182730.0,182730.0,1641672.0,256,16,4,2280.69,219361,863004,1.9,7.48,0.0,0.0,0,1929.82,1968.87,660.87,222.19,246.18,1605.06,1528.29,85.1,1359.63,Low,1605.06,1968.87,660.87,1.1583751085648113,1.1583751085648113,3.451041808525126
d_pretok,182730.0,182730.0,1641672.0,512,16,4,2308.15,219361,863004,1.9,7.48,0.0,0.0,0,1958.23,2013.32,666.86,222.97,247.37,2023.63,1945.4,85.12,1359.39,Low,2023.63,2023.63,666.86,1.1405988248839956,1.1405988248839956,3.461221245838707
EternityII_E,11077.0,262144.0,1503732.0,16,16,4,340.29,368418,1473672,1.02,4.08,0.0,0.0,0,362.35,391.7,2.37,273.7,67.31,6.99,65.78,223.34,7.03,Low,273.7,391.7,2.37,0.8687515956088844,0.8687515956088844,143.58227848101265
EternityII_E,11077.0,262144.0,1503732.0,32,16,4,582.84,368418,1473672,1.02,4.08,0.0,0.0,0,652.52,722.6,11.56,276.5,103.52,13.24,109.41,403.79,12.98,Low,403.79,722.6,11.56,0.8065873235538334,0.8065873235538334,50.418685121107266
EternityII_E,11077.0,262144.0,1503732.0,64,16,4,946.79,368418,1473672,1.02,4.08,0.0,0.0,0,1025.04,1094.22,22.94,355.93,175.8,895.88,31.47,385.5,22.79,Low,895.88,1094.22,22.94,0.8652647548025076,0.8652647548025076,41.27244986922406
EternityII_E,11077.0,262144.0,1503732.0,128,16,4,1140.92,368418,1473672,1.02,4.08,0.0,0.0,0,1245.97,1248.3,27.41,364.61,294.78,1325.02,34.41,416.04,40.81,Low,1325.02,1325.02,27.41,0.8610587010007397,0.8610587010007397,41.624224735498
EternityII_E,11077.0,262144.0,1503732.0,256,16,4,977.24,368418,1473672,1.02,4.08,0.0,0.0,0,1275.5,1281.82,31.38,363.29,440.51,1404.45,59.8,418.6,74.71,Low,1404.45,1404.45,31.38,0.6958168678130229,0.6958168678130229,31.1421287444232
EternityII_E,11077.0,262144.0,1503732.0,512,16,4,1065.13,368418,1473672,1.02,4.08,0.0,0.0,0,1282.77,1305.32,33.33,364.78,598.78,1363.27,41.96,418.46,138.77,Low,1363.27,1363.27,33.33,0.7813052440088905,0.7813052440088905,31.95709570957096
af_shell4,504855.0,504855.0,17562051.0,16,16,4,4917.96,630091,2518300,6.98,27.91,0.0,0.0,0,486.57,524.21,700.03,177.75,738.81,2097.41,738.87,764.3,2098.66,High,2098.66,2098.66,700.03,2.343381014552143,2.343381014552143,7.025356056169022
af_shell4,504855.0,504855.0,17562051.0,32,16,4,7371.27,630091,2518300,6.98,27.91,0.0,0.0,0,962.09,1041.56,2263.98,174.86,641.64,2479.75,642.25,814.98,2482.2,High,2482.2,2482.2,2263.98,2.969651921682379,2.969651921682379,3.2558900697002624
af_shell4,504855.0,504855.0,17562051.0,64,16,4,8314.38,630091,2518300,6.98,27.91,0.0,0.0,0,1861.6,2022.29,4260.35,292.78,581.74,1290.1,1669.68,183.18,2588.98,High,2588.98,2588.98,4260.35,1.95157205393923,3.211450069139197,1.95157205393923
af_shell4,504855.0,504855.0,17562051.0,128,16,4,8650.19,630091,2518300,6.98,27.91,0.0,0.0,0,3301.22,3615.67,4841.09,297.31,601.98,2453.85,3096.77,187.6,2623.35,High,3096.77,3615.67,4841.09,1.7868269336037959,2.3924168964534926,1.7868269336037959
af_shell4,504855.0,504855.0,17562051.0,256,16,4,8744.14,630091,2518300,6.98,27.91,0.0,0.0,0,3309.87,3664.06,4904.36,299.93,611.84,2487.25,3121.29,189.54,2558.94,High,3121.29,3664.06,4904.36,1.7829319218001942,2.3864620120849547,1.7829319218001942
af_shell4,504855.0,504855.0,17562051.0,512,16,4,8805.93,630091,2518300,6.98,27.91,0.0,0.0,0,3315.78,3688.56,4929.57,301.51,617.16,3589.38,3831.37,189.54,2560.55,High,3831.37,3831.37,4929.57,1.786348505042022,2.2983762988173946,1.786348505042022
fd15,11532.0,11532.0,44206.0,16,16,4,147.35,9693,37618,1.18,4.56,0.0,0.0,0,66.88,44.47,15.9,31.94,71.88,210.5,72.59,82.01,210.5,Low,210.5,210.5,15.9,0.7,0.7,9.267295597484276
fd15,11532.0,11532.0,44206.0,32,16,4,281.57,9693,37618,1.18,4.56,0.0,0.0,0,130.21,87.19,38.9,33.75,84.85,322.67,85.09,127.58,327.45,Low,327.45,327.45,38.9,0.8598870056497175,0.8598870056497175,7.238303341902314
fd15,11532.0,11532.0,44206.0,64,16,4,443.17,9693,37618,1.18,4.56,0.0,0.0,0,267.51,170.35,77.11,145.18,106.84,249.4,268.73,49.7,477.9,Low,477.9,477.9,77.11,0.9273278928646161,0.9273278928646161,5.7472441966022565
fd15,11532.0,11532.0,44206.0,128,16,4,615.04,9693,37618,1.18,4.56,0.0,0.0,0,497.4,339.07,80.98,160.31,116.45,373.05,505.21,52.22,608.69,Low,608.69,608.69,80.98,1.0104322397279402,1.0104322397279402,7.594961718942948
fd15,11532.0,11532.0,44206.0,256,16,4,930.65,9693,37618,1.18,4.56,0.0,0.0,0,842.02,598.39,110.57,168.97,121.53,710.14,575.51,54.25,708.0,Low,710.14,842.02,110.57,1.1052587824517233,1.1052587824517233,8.416840010852853
fd15,11532.0,11532.0,44206.0,512,16,4,1043.21,9693,37618,1.18,4.56,0.0,0.0,0,995.49,784.58,118.92,173.87,124.41,1059.62,765.47,55.71,817.21,Low,1059.62,1059.62,118.92,0.9845133160944491,0.9845133160944491,8.772367978472923
apache2,715176.0,715176.0,4817870.0,16,16,4,1080.48,892915,3481372,1.38,5.4,0.0,0.0,0,330.72,342.62,151.32,57.78,169.29,1040.58,169.54,300.25,1038.56,Low,1040.58,1040.58,151.32,1.0383440004612814,1.0383440004612814,7.140364789849326
apache2,715176.0,715176.0,4817870.0,32,16,4,1539.99,892915,3481372,1.38,5.4,0.0,0.0,0,650.62,679.48,470.36,57.55,170.34,1035.66,170.25,336.38,1035.88,Low,1035.88,1035.88,470.36,1.486649032706491,1.486649032706491,3.2740666723360827
apache2,715176.0,715176.0,4817870.0,64,16,4,1677.39,892915,3481372,1.38,5.4,0.0,0.0,0,1253.27,1305.21,881.22,191.47,185.26,847.73,600.25,67.95,1139.25,Low,1139.25,1305.21,881.22,1.2851495161698119,1.2851495161698119,1.9034860761217405
apache2,715176.0,715176.0,4817870.0,128,16,4,1727.38,892915,3481372,1.38,5.4,0.0,0.0,0,1959.88,1985.93,1004.32,193.32,187.06,1485.74,1160.9,70.11,1150.26,Low,1485.74,1985.93,1004.32,0.869809107068225,0.869809107068225,1.7199498167914609
apache2,715176.0,715176.0,4817870.0,256,16,4,1739.03,892915,3481372,1.38,5.4,0.0,0.0,0,1950.26,1991.47,1015.52,193.1,188.69,1504.26,1170.47,71.09,1152.74,Low,1504.26,1991.47,1015.52,0.8732393658955445,0.8732393658955445,1.7124527335749173
apache2,715176.0,715176.0,4817870.0,512,16,4,1748.16,892915,3481372,1.38,5.4,0.0,0.0,0,1939.37,1986.88,1019.3,193.42,189.28,1879.0,1494.13,71.1,1154.57,Low,1879.0,1986.88,1019.3,0.8798518279916251,0.8798518279916251,1.7150593544589425
c-62ghs,41731.0,41731.0,559339.0,16,16,4,769.38,77806,308936,1.81,7.19,0.0,0.0,0,299.43,271.53,6.73,98.51,157.16,29.22,157.56,268.4,29.21,Low,268.4,299.43,6.73,2.569482015830077,2.569482015830077,114.32095096582466
c-62ghs,41731.0,41731.0,559339.0,32,16,4,1251.32,77806,308936,1.81,7.19,0.0,0.0,0,592.52,549.18,58.19,99.14,204.21,59.16,201.31,376.16,56.67,Low,376.16,592.52,58.19,2.111861202997367,2.111861202997367,21.5040384945867
c-62ghs,41731.0,41731.0,559339.0,64,16,4,1416.94,77806,308936,1.81,7.19,0.0,0.0,0,1160.46,1062.88,114.42,256.29,271.53,962.72,154.44,99.28,113.19,Low,962.72,1160.46,114.42,1.2210158040776933,1.2210158040776933,12.383674182835168
c-62ghs,41731.0,41731.0,559339.0,128,16,4,1599.83,77806,308936,1.81,7.19,0.0,0.0,0,2151.32,2009.31,130.17,267.85,311.39,1750.0,206.73,103.7,220.7,Low,1750.0,2151.32,130.17,0.7436504099808489,0.7436504099808489,12.290312668049474
c-62ghs,41731.0,41731.0,559339.0,256,16,4,1854.8,77806,308936,1.81,7.19,0.0,0.0,0,2328.78,2329.38,134.67,267.12,335.35,1971.25,279.04,104.29,374.69,Low,1971.25,2329.38,134.67,0.7962633833895714,0.7962633833895714,13.772926412712557
c-62ghs,41731.0,41731.0,559339.0,512,16,4,1989.42,77806,308936,1.81,7.19,0.0,0.0,0,2436.89,2535.27,136.83,268.23,347.0,2638.41,222.84,104.35,552.01,Low,2638.41,2638.41,136.83,0.7540223088905819,0.7540223088905819,14.539355404516552
af_5_k101,503625.0,503625.0,17550675.0,16,16,4,4927.2,628135,2511425,6.99,27.94,0.0,0.0,0,488.55,525.66,882.7,177.78,738.04,2041.73,738.26,763.54,2039.12,High,2041.73,2041.73,882.7,2.41324758905438,2.41324758905438,5.581964427325252
af_5_k101,503625.0,503625.0,17550675.0,32,16,4,7403.79,628135,2511425,6.99,27.94,0.0,0.0,0,966.71,1046.43,3617.58,174.8,642.73,2496.72,642.75,812.83,2494.06,High,2496.72,2496.72,3617.58,2.0466140347967428,2.965406613476882,2.0466140347967428
af_5_k101,503625.0,503625.0,17550675.0,64,16,4,8348.52,628135,2511425,6.99,27.94,0.0,0.0,0,1873.52,2033.8,6475.07,293.32,582.73,1291.92,1666.37,183.15,2533.84,High,2533.84,2533.84,6475.07,1.289332779413968,3.2948094591607995,1.289332779413968
af_5_k101,503625.0,503625.0,17550675.0,128,16,4,8689.53,628135,2511425,6.99,27.94,0.0,0.0,0,3318.26,3631.8,7599.34,297.7,603.5,2448.18,3098.36,187.59,2630.15,High,3098.36,3631.8,7599.34,1.143458510870681,2.3926234924830663,1.143458510870681
af_5_k101,503625.0,503625.0,17550675.0,256,16,4,8783.02,628135,2511425,6.99,27.94,0.0,0.0,0,3334.09,3684.5,7840.37,300.16,613.04,2473.28,3121.16,189.56,2566.92,High,3121.16,3684.5,7840.37,1.1202302952539231,2.383775274799837,1.1202302952539231
af_5_k101,503625.0,503625.0,17550675.0,512,16,4,8829.42,628135,2511425,6.99,27.94,0.0,0.0,0,3335.52,3708.3,7901.37,301.49,618.37,3615.29,3842.43,189.56,2567.77,High,3842.43,3842.43,7901.37,1.1174543148846339,2.297874001608357,1.1174543148846339
dictionary28,52652.0,52652.0,178076.0,16,16,4,341.8,38575,149384,1.19,4.62,0.0,0.0,0,134.91,96.99,8.37,31.03,85.24,377.28,84.96,138.9,374.9,Low,377.28,377.28,8.37,0.905958439355386,0.905958439355386,40.836320191158904
dictionary28,52652.0,52652.0,178076.0,32,16,4,528.42,38575,149384,1.19,4.62,0.0,0.0,0,263.04,195.69,37.13,31.52,89.26,574.44,89.44,194.62,569.84,Low,574.44,574.44,37.13,0.9198871944850635,0.9198871944850635,14.231618637220574
dictionary28,52652.0,52652.0,178076.0,64,16,4,798.55,38575,149384,1.19,4.62,0.0,0.0,0,521.83,378.48,72.78,142.12,108.29,544.16,348.14,47.47,703.16,Low,703.16,703.16,72.78,1.1356590249729792,1.1356590249729792,10.97210772190162
dictionary28,52652.0,52652.0,178076.0,128,16,4,1032.32,38575,149384,1.19,4.62,0.0,0.0,0,973.09,732.45,89.33,148.0,111.97,791.89,663.53,48.67,791.89,Low,791.89,973.09,89.33,1.0608679567152062,1.0608679567152062,11.556252098958916
dictionary28,52652.0,52652.0,178076.0,256,16,4,1109.94,38575,149384,1.19,4.62,0.0,0.0,0,1141.51,970.11,92.17,151.06,113.92,1053.31,705.08,49.57,815.23,Low,1053.31,1141.51,92.17,0.972343650077529,0.972343650077529,12.042313117066291
dictionary28,52652.0,52652.0,178076.0,512,16,4,1181.27,38575,149384,1.19,4.62,0.0,0.0,0,1193.89,1103.06,93.5,152.46,114.78,1295.39,922.82,49.58,817.8,Low,1295.39,1295.39,93.5,0.9119029790256216,0.9119029790256216,12.633903743315507
CurlCurl_3,1219574.0,1219574.0,13544618.0,32,16,4,2876.94,1276105,5017696,2.7,10.61,0.0,0.0,0,820.12,873.4,631.3,-1.0,275.94,1508.98,276.04,404.48,1508.48,Medium,1508.98,1508.98,631.3,1.9065461437527336,1.9065461437527336,4.5571677490891815
CurlCurl_3,1219574.0,1219574.0,13544618.0,64,16,4,3097.51,1276105,5017696,2.7,10.61,0.0,0.0,0,1570.16,1672.95,1085.92,0.0,288.47,1047.11,992.15,85.18,1590.68,Medium,1590.68,1672.95,1085.92,1.851525747930303,1.851525747930303,2.852429276558126
CurlCurl_3,1219574.0,1219574.0,13544618.0,128,16,4,3136.6,1276105,5017696,2.7,10.61,0.0,0.0,0,2405.85,2541.26,1335.79,0.0,293.77,1937.37,1908.23,86.35,1522.32,Medium,1937.37,2541.26,1335.79,1.2342696142858265,1.2342696142858265,2.348123582299613
CurlCurl_3,1219574.0,1219574.0,13544618.0,256,16,4,3146.3,1276105,5017696,2.7,10.61,0.0,0.0,0,2390.93,2542.4,1387.73,0.0,296.54,1958.71,1920.05,86.96,1507.81,Medium,1958.71,2542.4,1387.73,1.2375314663310257,1.2375314663310257,2.2672277748553396
CurlCurl_3,1219574.0,1219574.0,13544618.0,512,16,4,3155.74,1276105,5017696,2.7,10.61,0.0,0.0,0,2388.89,2548.42,1393.94,0.0,297.98,2508.23,2416.09,86.96,1507.37,Medium,2508.23,2548.42,1393.94,1.238312366093501,1.238312366093501,2.2638994504784997
ca-HepPh,12008.0,12008.0,237010.0,16,16,4,252.68,54404,216486,1.09,4.36,0.0,0.0,0,255.67,192.07,7.53,124.55,297.01,105.34,290.45,164.13,102.96,Low,297.01,297.01,7.53,0.8507457661358204,0.8507457661358204,33.55644090305445
ca-HepPh,12008.0,12008.0,237010.0,32,16,4,470.72,54404,216486,1.09,4.36,0.0,0.0,0,490.7,402.05,40.51,130.08,343.74,226.59,343.74,273.05,226.59,Low,343.74,490.7,40.51,0.9592826574281639,0.9592826574281639,11.619846951370034
ca-HepPh,12008.0,12008.0,237010.0,64,16,4,733.21,54404,216486,1.09,4.36,0.0,0.0,0,983.44,772.02,80.93,306.71,386.64,881.9,578.07,121.67,457.77,Low,881.9,983.44,80.93,0.7455564142194745,0.7455564142194745,9.059804769553935
ca-HepPh,12008.0,12008.0,237010.0,128,16,4,909.83,54404,216486,1.09,4.36,0.0,0.0,0,1877.31,1487.12,82.27,330.85,428.88,1598.72,840.46,126.35,735.48,Low,1598.72,1877.31,82.27,0.4846455833080312,0.4846455833080312,11.05907378145132
ca-HepPh,12008.0,12008.0,237010.0,256,16,4,996.63,54404,216486,1.09,4.36,0.0,0.0,0,2287.19,1977.14,105.37,343.46,456.23,1881.97,1218.56,127.97,1202.71,Low,1881.97,2287.19,105.37,0.4357442975878698,0.4357442975878698,9.458384739489418
ca-HepPh,12008.0,12008.0,237010.0,512,16,4,1156.15,54404,216486,1.09,4.36,0.0,0.0,0,2524.74,2463.24,114.67,350.28,466.07,2664.91,1217.19,128.58,1630.69,Low,2664.91,2664.91,114.67,0.4338420434461202,0.4338420434461202,10.082410395046656
fd18,16428.0,16428.0,63406.0,16,16,4,205.86,13892,53875,1.18,4.56,0.0,0.0,0,89.94,58.87,27.83,32.84,78.77,289.53,78.77,104.11,290.85,Low,290.85,290.85,27.83,0.707787519339866,0.707787519339866,7.397053539346031
fd18,16428.0,16428.0,63406.0,32,16,4,375.18,13892,53875,1.18,4.56,0.0,0.0,0,174.91,123.12,50.18,34.27,89.49,419.91,89.43,158.32,434.29,Low,434.29,434.29,50.18,0.8638927905316723,0.8638927905316723,7.476683937823834
fd18,16428.0,16428.0,63406.0,64,16,4,519.72,13892,53875,1.18,4.56,0.0,0.0,0,339.52,236.59,98.76,141.53,110.03,350.79,284.33,50.82,575.11,Low,575.11,575.11,98.76,0.9036879901236285,0.9036879901236285,5.262454434993924
fd18,16428.0,16428.0,63406.0,128,16,4,678.14,13892,53875,1.18,4.56,0.0,0.0,0,656.21,462.4,105.11,155.65,119.04,526.19,538.48,53.25,674.53,Low,674.53,674.53,105.11,1.0053518746386374,1.0053518746386374,6.451717248596708
fd18,16428.0,16428.0,63406.0,256,16,4,995.58,13892,53875,1.18,4.56,0.0,0.0,0,869.32,761.63,110.67,163.52,123.67,883.71,603.87,55.2,750.92,Low,883.71,883.71,110.67,1.1265913025766372,1.1265913025766372,8.995933857413933
fd18,16428.0,16428.0,63406.0,512,16,4,1159.42,13892,53875,1.18,4.56,0.0,0.0,0,1046.95,943.72,116.26,167.33,125.91,995.58,792.88,55.96,794.13,Low,995.58,1046.95,116.26,1.1074263336357992,1.1074263336357992,9.972647514192328
c-68,64810.0,64810.0,565996.0,16,16,4,744.73,86913,344551,1.64,6.51,0.0,0.0,0,263.5,238.92,5.35,71.55,152.4,52.2,149.94,237.12,52.6,Low,237.12,263.5,5.35,2.826299810246679,2.826299810246679,139.2018691588785
c-68,64810.0,64810.0,565996.0,32,16,4,1063.9,86913,344551,1.64,6.51,0.0,0.0,0,519.27,479.67,29.16,71.94,174.21,102.1,174.94,315.15,102.69,Low,315.15,519.27,29.16,2.0488377915150116,2.0488377915150116,36.484910836762694
c-68,64810.0,64810.0,565996.0,64,16,4,1346.01,86913,344551,1.64,6.51,0.0,0.0,0,1018.0,924.85,57.51,228.8,219.59,879.23,232.95,83.89,196.68,Low,879.23,1018.0,57.51,1.3222102161100195,1.3222102161100195,23.404799165362547
c-68,64810.0,64810.0,565996.0,128,16,4,1542.75,86913,344551,1.64,6.51,0.0,0.0,0,1750.31,1603.42,68.27,235.59,234.36,1541.2,263.4,85.64,339.0,Low,1541.2,1750.31,68.27,0.8814152921482481,0.8814152921482481,22.597773546213563
c-68,64810.0,64810.0,565996.0,256,16,4,1594.07,86913,344551,1.64,6.51,0.0,0.0,0,1859.95,1826.19,69.62,238.68,246.11,1715.49,441.31,86.71,509.66,Low,1715.49,1859.95,69.62,0.8570499206967929,0.8570499206967929,22.896725079000284
c-68,64810.0,64810.0,565996.0,512,16,4,1723.79,86913,344551,1.64,6.51,0.0,0.0,0,1918.05,1958.07,70.81,240.51,251.9,2003.12,369.89,86.77,774.72,Low,2003.12,2003.12,70.81,0.8605525380406566,0.8605525380406566,24.343877983335684
delaunay_n18,262144.0,262144.0,1572792.0,16,16,4,1064.14,216065,839731,1.87,7.28,0.0,0.0,0,267.39,263.18,19.42,52.63,150.88,852.0,150.95,221.83,856.17,Low,856.17,856.17,19.42,1.2429073665276757,1.2429073665276757,54.79608650875386
delaunay_n18,262144.0,262144.0,1572792.0,32,16,4,1509.4,216065,839731,1.87,7.28,0.0,0.0,0,511.06,512.89,57.91,52.45,150.95,983.61,150.98,286.22,982.07,Low,983.61,983.61,57.91,1.5345512957371317,1.5345512957371317,26.064582973579697
delaunay_n18,262144.0,262144.0,1572792.0,64,16,4,1770.66,216065,839731,1.87,7.28,0.0,0.0,0,947.32,943.91,111.41,185.01,165.55,813.34,528.85,65.05,1002.26,Low,1002.26,1002.26,111.41,1.766667331830064,1.766667331830064,15.89318732609281
delaunay_n18,262144.0,262144.0,1572792.0,128,16,4,1888.39,216065,839731,1.87,7.28,0.0,0.0,0,1423.02,1400.53,128.6,186.68,167.0,1265.19,1007.31,67.01,1024.45,Low,1265.19,1423.02,128.6,1.327029837950275,1.327029837950275,14.684214618973563
delaunay_n18,262144.0,262144.0,1572792.0,256,16,4,1891.23,216065,839731,1.87,7.28,0.0,0.0,0,1423.34,1427.94,130.51,187.51,167.98,1265.32,1019.93,68.47,1026.38,Low,1265.32,1427.94,130.51,1.3244464053111475,1.3244464053111475,14.491073480959315
delaunay_n18,262144.0,262144.0,1572792.0,512,16,4,1883.37,216065,839731,1.87,7.28,0.0,0.0,0,1424.55,1443.26,131.39,187.93,168.49,1414.5,1267.74,68.49,1023.45,Low,1414.5,1443.26,131.39,1.3049415905658024,1.3049415905658024,14.33419590532004
c-73,169422.0,169422.0,1279274.0,16,16,4,897.74,206012,815129,1.57,6.21,0.0,0.0,0,281.28,273.82,0.45,59.32,85.05,8.87,83.42,250.25,8.88,Low,250.25,281.28,0.45,3.191624004550626,3.191624004550626,1994.9777777777776
c-73,169422.0,169422.0,1279274.0,32,16,4,1312.75,206012,815129,1.57,6.21,0.0,0.0,0,544.6,544.6,5.51,59.41,131.02,15.78,130.85,297.99,15.75,Low,297.99,544.6,5.51,2.4104847594564816,2.4104847594564816,238.2486388384755
c-73,169422.0,169422.0,1279274.0,64,16,4,1660.86,206012,815129,1.57,6.21,0.0,0.0,0,949.02,955.22,10.94,175.16,156.57,899.95,48.22,58.39,33.59,Low,899.95,955.22,10.94,1.7387198760494964,1.7387198760494964,151.81535648994515
c-73,169422.0,169422.0,1279274.0,128,16,4,1861.44,206012,815129,1.57,6.21,0.0,0.0,0,1427.96,1415.32,12.31,169.5,175.01,1371.88,66.16,67.91,65.01,Low,1371.88,1427.96,12.31,1.3035659262164205,1.3035659262164205,151.2136474411048
c-73,169422.0,169422.0,1279274.0,256,16,4,1771.39,206012,815129,1.57,6.21,0.0,0.0,0,1459.01,1487.74,12.47,178.55,191.66,1401.46,114.73,68.47,117.26,Low,1401.46,1487.74,12.47,1.190658313952707,1.190658313952707,142.05212510024057
c-73,169422.0,169422.0,1279274.0,512,16,4,1596.41,206012,815129,1.57,6.21,0.0,0.0,0,1474.67,1527.72,12.55,178.36,199.84,1502.82,89.47,68.52,189.68,Low,1502.82,1527.72,12.55,1.0449624276699918,1.0449624276699918,127.20398406374503
c-66,49989.0,49989.0,444853.0,16,16,4,657.09,64915,257312,1.94,7.69,0.0,0.0,0,275.09,245.94,4.25,78.91,164.36,25.51,166.17,250.13,25.41,Low,250.13,275.09,4.25,2.3886364462539538,2.3886364462539538,154.6094117647059
c-66,49989.0,49989.0,444853.0,32,16,4,1047.95,64915,257312,1.94,7.69,0.0,0.0,0,541.81,496.03,44.95,78.97,197.47,49.99,197.35,326.36,50.1,Low,326.36,541.81,44.95,1.934165113231576,1.934165113231576,23.313681868743046
c-66,49989.0,49989.0,444853.0,64,16,4,1340.93,64915,257312,1.94,7.69,0.0,0.0,0,1060.59,961.01,91.8,231.99,243.66,941.52,131.64,86.45,100.2,Low,941.52,1060.59,91.8,1.264324574057836,1.264324574057836,14.607080610021788
c-66,49989.0,49989.0,444853.0,128,16,4,1610.33,64915,257312,1.94,7.69,0.0,0.0,0,1927.6,1794.99,106.78,237.06,263.64,1718.49,162.66,90.57,178.56,Low,1718.49,1927.6,106.78,0.8354067233865947,0.8354067233865947,15.080820378348005
c-66,49989.0,49989.0,444853.0,256,16,4,1733.05,64915,257312,1.94,7.69,0.0,0.0,0,2087.35,2040.41,109.5,240.72,275.8,1898.27,247.53,91.3,330.47,Low,1898.27,2087.35,109.5,0.8302632524492778,0.8302632524492778,15.826940639269406
c-66,49989.0,49989.0,444853.0,512,16,4,1788.8,64915,257312,1.94,7.69,0.0,0.0,0,2164.89,2225.85,111.98,241.96,282.94,2371.99,201.49,91.33,511.74,Low,2371.99,2371.99,111.98,0.7541347138900248,0.7541347138900248,15.974281121628861
a5esindl,60008.0,60008.0,255004.0,16,16,4,337.31,59056,231537,1.1,4.32,0.0,0.0,0,171.03,147.49,0.69,36.84,61.61,6.28,62.24,153.99,6.28,Low,153.99,171.03,0.69,1.9722270946617553,1.9722270946617553,488.8550724637682
a5esindl,60008.0,60008.0,255004.0,32,16,4,724.44,59056,231537,1.1,4.32,0.0,0.0,0,328.83,299.12,8.05,37.18,86.3,13.57,86.52,206.82,13.68,Low,206.82,328.83,8.05,2.2030836602499773,2.2030836602499773,89.99254658385092
a5esindl,60008.0,60008.0,255004.0,64,16,4,888.52,59056,231537,1.1,4.32,0.0,0.0,0,658.07,569.21,15.79,144.42,113.47,728.06,38.66,48.85,27.24,Low,728.06,728.06,15.79,1.2203939235777272,1.2203939235777272,56.27105763141229
a5esindl,60008.0,60008.0,255004.0,128,16,4,1015.95,59056,231537,1.1,4.32,0.0,0.0,0,1016.97,873.68,18.54,137.54,123.74,1068.08,34.2,52.03,39.98,Low,1068.08,1068.08,18.54,0.951192794547225,0.951192794547225,54.79773462783172
a5esindl,60008.0,60008.0,255004.0,256,16,4,1021.55,59056,231537,1.1,4.32,0.0,0.0,0,1092.68,1003.21,19.22,147.91,131.77,1184.34,65.05,53.08,73.37,Low,1184.34,1184.34,19.22,0.8625479169832987,0.8625479169832987,53.15036420395422
a5esindl,60008.0,60008.0,255004.0,512,16,4,1005.31,59056,231537,1.1,4.32,0.0,0.0,0,1112.95,1069.76,19.41,147.86,135.09,1180.74,39.07,53.09,141.23,Low,1180.74,1180.74,19.41,0.8514236834527499,0.8514236834527499,51.79340546110252
engine,143571.0,143571.0,4706073.0,16,16,4,2253.87,330052,1306617,3.6,14.26,0.0,0.0,0,410.62,456.63,38.14,179.66,687.22,1713.17,688.73,439.7,1671.19,Medium,1713.17,1713.17,38.14,1.3156137452792191,1.3156137452792191,59.09465128474043
engine,143571.0,143571.0,4706073.0,32,16,4,3197.06,330052,1306617,3.6,14.26,0.0,0.0,0,800.76,880.22,125.29,175.4,621.18,2176.22,621.67,525.11,2174.71,Medium,2176.22,2176.22,125.29,1.4690886031743116,1.4690886031743116,25.51727991060739
engine,143571.0,143571.0,4706073.0,64,16,4,3621.45,330052,1306617,3.6,14.26,0.0,0.0,0,1547.54,1689.64,241.68,313.21,584.22,1197.17,2122.72,190.64,2317.69,Medium,2317.69,2317.69,241.68,1.5625256181801706,1.5625256181801706,14.984483614697119
engine,143571.0,143571.0,4706073.0,128,16,4,4229.23,330052,1306617,3.6,14.26,0.0,0.0,0,2820.33,3081.91,280.55,318.59,607.42,2208.0,3665.88,194.02,2405.35,Medium,3665.88,3665.88,280.55,1.153673879123157,1.153673879123157,15.074781678845124
engine,143571.0,143571.0,4706073.0,256,16,4,4579.84,330052,1306617,3.6,14.26,0.0,0.0,0,2868.14,3185.02,283.73,322.11,618.64,2269.35,3853.88,195.9,2376.65,Medium,3853.88,3853.88,283.73,1.1883711999335735,1.1883711999335735,16.14154301624784
engine,143571.0,143571.0,4706073.0,512,16,4,4779.26,330052,1306617,3.6,14.26,0.0,0.0,0,2894.99,3248.23,283.81,324.16,624.56,3126.5,4057.18,195.92,2395.75,Medium,4057.18,4057.18,283.81,1.1779758354324925,1.1779758354324925,16.839646242204292
barrier2-12,115625.0,115625.0,2158759.0,16,16,4,548.47,584161,2326012,1.68,6.67,0.0,0.0,0,417.16,449.75,1.1,180.94,654.61,113.45,656.15,393.97,114.79,Low,656.15,656.15,1.1,0.8358911834184257,0.8358911834184257,498.60909090909087
barrier2-12,115625.0,115625.0,2158759.0,32,16,4,909.53,584161,2326012,1.68,6.67,0.0,0.0,0,819.76,895.48,10.96,177.77,636.49,233.73,633.23,523.48,234.4,Low,636.49,895.48,10.96,1.0156899093223746,1.0156899093223746,82.98631386861312
barrier2-12,115625.0,115625.0,2158759.0,64,16,4,1093.46,584161,2326012,1.68,6.67,0.0,0.0,0,1525.16,1667.05,21.76,310.74,585.44,1189.0,457.03,191.9,389.02,Low,1189.0,1667.05,21.76,0.6559251372184398,0.6559251372184398,50.25091911764706
barrier2-12,115625.0,115625.0,2158759.0,128,16,4,1220.59,584161,2326012,1.68,6.67,0.0,0.0,0,2721.76,2949.06,24.47,317.58,604.28,2122.27,570.61,196.67,621.37,Low,2122.27,2949.06,24.47,0.413891206011407,0.413891206011407,49.88107887208827
barrier2-12,115625.0,115625.0,2158759.0,256,16,4,1282.21,584161,2326012,1.68,6.67,0.0,0.0,0,2775.54,3059.61,24.71,321.72,616.4,2175.28,1008.02,198.76,1087.77,Low,2175.28,3059.61,24.71,0.41907628750069453,0.41907628750069453,51.890327802509105
barrier2-12,115625.0,115625.0,2158759.0,512,16,4,1161.17,584161,2326012,1.68,6.67,0.0,0.0,0,2797.96,3115.63,24.82,323.98,623.32,2958.09,656.49,198.81,1503.13,Low,2958.09,3115.63,24.82,0.372691879330986,0.372691879330986,46.783642224012894
amazon0312,400727.0,400727.0,3200440.0,16,16,4,962.83,598566,2356516,1.36,5.35,0.0,0.0,0,310.54,323.87,20.0,66.52,202.55,1075.06,202.53,254.63,1070.02,Low,1075.06,1075.06,20.0,0.8956058266515358,0.8956058266515358,48.1415
amazon0312,400727.0,400727.0,3200440.0,32,16,4,1457.73,598566,2356516,1.36,5.35,0.0,0.0,0,591.91,627.91,30.09,66.15,202.17,1208.85,201.97,341.65,1207.26,Low,1208.85,1208.85,30.09,1.2058816230301528,1.2058816230301528,48.4456630109671
amazon0312,400727.0,400727.0,3200440.0,64,16,4,1596.03,598566,2356516,1.36,5.35,0.0,0.0,0,1078.86,1139.76,49.25,206.27,218.01,840.89,726.55,75.92,1253.48,Low,1253.48,1253.48,49.25,1.2732791907329992,1.2732791907329992,32.40670050761421
amazon0312,400727.0,400727.0,3200440.0,128,16,4,1675.73,598566,2356516,1.36,5.35,0.0,0.0,0,1480.74,1516.89,60.58,208.26,220.48,1391.34,1379.87,77.46,1230.94,Low,1391.34,1516.89,60.58,1.1047142508685535,1.1047142508685535,27.66143941895015
amazon0312,400727.0,400727.0,3200440.0,256,16,4,1698.63,598566,2356516,1.36,5.35,0.0,0.0,0,1485.51,1537.52,64.49,209.1,221.38,1401.9,1396.47,78.4,1157.51,Low,1401.9,1537.52,64.49,1.1047856288048286,1.1047856288048286,26.339432470150413
amazon0312,400727.0,400727.0,3200440.0,512,16,4,1713.21,598566,2356516,1.36,5.35,0.0,0.0,0,1486.72,1535.65,65.43,208.95,221.95,1511.65,1633.19,78.41,1157.01,Low,1633.19,1633.19,65.43,1.0489961363956428,1.0489961363956428,26.183860614397062
bcsstm35,30237.0,30237.0,20619.0,16,16,4,85.91,4657,16125,1.28,4.43,0.0,0.0,0,22.12,14.45,21.57,6.81,17.44,74.71,17.52,41.24,73.38,Low,74.71,74.71,21.57,1.1499129969214297,1.1499129969214297,3.9828465461288824
bcsstm35,30237.0,30237.0,20619.0,32,16,4,173.27,4657,16125,1.28,4.43,0.0,0.0,0,43.5,30.14,68.39,6.84,18.73,118.84,18.74,60.82,119.53,Low,119.53,119.53,68.39,1.4495942441228145,1.4495942441228145,2.5335575376517037
bcsstm35,30237.0,30237.0,20619.0,64,16,4,256.93,4657,16125,1.28,4.43,0.0,0.0,0,88.21,58.66,126.3,43.57,24.05,89.55,84.94,12.67,163.64,Low,163.64,163.64,126.3,1.5700928868247375,1.5700928868247375,2.034283452098179
bcsstm35,30237.0,30237.0,20619.0,128,16,4,331.23,4657,16125,1.28,4.43,0.0,0.0,0,172.91,116.66,176.61,45.34,25.01,114.87,160.46,12.86,209.33,Low,209.33,209.33,176.61,1.582334113600535,1.582334113600535,1.8754883641922881
bcsstm35,30237.0,30237.0,20619.0,256,16,4,409.31,4657,16125,1.28,4.43,0.0,0.0,0,269.97,198.74,209.2,46.67,25.51,204.27,178.91,13.08,228.62,Low,228.62,269.97,209.2,1.5161314220098527,1.5161314220098527,1.9565487571701723
bcsstm35,30237.0,30237.0,20619.0,512,16,4,448.85,4657,16125,1.28,4.43,0.0,0.0,0,340.11,287.25,227.76,46.95,25.77,323.59,246.38,13.25,233.23,Low,323.59,340.11,227.76,1.3197200905589368,1.3197200905589368,1.9707147874956097
af23560,23560.0,23560.0,460598.0,16,16,4,992.67,34647,138588,3.49,13.98,0.0,0.0,0,331.91,284.19,387.1,130.88,424.04,1071.36,426.28,336.52,1052.73,Medium,1071.36,1071.36,387.1,0.9265512992831542,0.9265512992831542,2.564376130198915
af23560,23560.0,23560.0,460598.0,32,16,4,1471.56,34647,138588,3.49,13.98,0.0,0.0,0,657.96,573.08,926.81,132.06,425.16,1557.09,424.41,475.46,1600.85,Medium,1600.85,1600.85,926.81,0.9192366555267514,0.9192366555267514,1.5877687983513342
af23560,23560.0,23560.0,460598.0,64,16,4,1881.91,34647,138588,3.49,13.98,0.0,0.0,0,1296.54,1114.51,1801.88,291.33,434.9,1113.23,1607.49,122.26,1925.47,Medium,1925.47,1925.47,1801.88,0.9773769521207809,0.9773769521207809,1.0444147224010478
af23560,23560.0,23560.0,460598.0,128,16,4,3198.6,34647,138588,3.49,13.98,0.0,0.0,0,2415.24,2122.77,2478.6,304.23,466.7,2040.05,2989.23,125.14,2173.99,Medium,2989.23,2989.23,2478.6,1.0700414488011962,1.0700414488011962,1.2904865649963688
af23560,23560.0,23560.0,460598.0,256,16,4,3852.36,34647,138588,3.49,13.98,0.0,0.0,0,2736.88,2671.76,2881.4,310.32,482.66,2310.11,3245.96,126.81,2226.46,Medium,3245.96,3245.96,2881.4,1.1868168430911041,1.1868168430911041,1.3369750815575763
af23560,23560.0,23560.0,460598.0,512,16,4,4243.92,34647,138588,3.49,13.98,0.0,0.0,0,2906.26,3017.76,3106.69,313.82,490.85,3276.15,4064.04,126.95,2246.8,Medium,4064.04,4064.04,3106.69,1.0442613753801635,1.0442613753801635,1.3660584094325472
cyl6,13681.0,13681.0,714241.0,16,16,4,1615.93,20641,81331,8.78,34.6,0.0,0.0,0,369.69,348.92,49.62,229.44,802.52,242.03,800.72,360.91,241.22,High,802.52,802.52,49.62,2.013569755270897,2.013569755270897,32.56610237807336
cyl6,13681.0,13681.0,714241.0,32,16,4,2909.33,20641,81331,8.78,34.6,0.0,0.0,0,726.96,705.08,297.6,227.47,639.43,439.53,650.49,550.47,438.59,High,650.49,726.96,297.6,4.002049631341476,4.002049631341476,9.77597446236559
cyl6,13681.0,13681.0,714241.0,64,16,4,4534.86,20641,81331,8.78,34.6,0.0,0.0,0,1424.21,1366.31,593.35,359.19,659.2,1280.0,972.42,240.49,769.24,High,1280.0,1424.21,593.35,3.1841231279095075,3.1841231279095075,7.642807786298137
cyl6,13681.0,13681.0,714241.0,128,16,4,6157.25,20641,81331,8.78,34.6,0.0,0.0,0,2693.98,2596.06,630.26,378.06,723.1,2330.31,1481.44,247.25,1197.39,High,2330.31,2693.98,630.26,2.2855589128352847,2.2855589128352847,9.769380890426174
cyl6,13681.0,13681.0,714241.0,256,16,4,7283.53,20641,81331,8.78,34.6,0.0,0.0,0,2969.05,3076.14,755.46,387.63,764.66,2641.67,2214.7,250.82,1669.76,High,2641.67,3076.14,755.46,2.367749842334874,2.367749842334874,9.641185502872421
cyl6,13681.0,13681.0,714241.0,512,16,4,8430.73,20641,81331,8.78,34.6,0.0,0.0,0,3085.69,3361.63,784.69,393.3,785.18,3892.98,2078.17,251.93,2266.98,High,3892.98,3892.98,784.69,2.1656237638004816,2.1656237638004816,10.744026303380952
bloweya,30004.0,30004.0,150009.0,16,16,4,275.25,18123,67491,2.22,8.28,0.0,0.0,0,161.13,128.32,0.6,42.62,30.37,3.94,30.29,132.4,4.0,Medium,132.4,161.13,0.6,1.7082479985105194,1.7082479985105194,458.75
bloweya,30004.0,30004.0,150009.0,32,16,4,455.26,18123,67491,2.22,8.28,0.0,0.0,0,314.81,263.64,6.61,42.89,50.68,7.93,50.81,202.44,7.77,Medium,202.44,314.81,6.61,1.446142117467679,1.446142117467679,68.87443267776096
bloweya,30004.0,30004.0,150009.0,64,16,4,651.5,18123,67491,2.22,8.28,0.0,0.0,0,617.96,506.36,13.11,161.04,87.61,623.09,22.5,52.93,15.56,Medium,623.09,623.09,13.11,1.0455953393570752,1.0455953393570752,49.69488939740656
bloweya,30004.0,30004.0,150009.0,128,16,4,1320.21,18123,67491,2.22,8.28,0.0,0.0,0,1127.89,954.71,15.44,167.65,113.73,1111.18,30.07,59.17,30.91,Medium,1111.18,1127.89,15.44,1.170513081949481,1.170513081949481,85.50582901554405
bloweya,30004.0,30004.0,150009.0,256,16,4,1670.25,18123,67491,2.22,8.28,0.0,0.0,0,1415.18,1211.58,16.54,169.19,134.12,1412.68,40.39,60.34,57.76,Medium,1412.68,1415.18,16.54,1.180238556226063,1.180238556226063,100.98246674727933
bloweya,30004.0,30004.0,150009.0,512,16,4,1743.02,18123,67491,2.22,8.28,0.0,0.0,0,1503.38,1367.6,17.14,171.14,146.94,1610.29,31.21,60.47,88.69,Medium,1610.29,1610.29,17.14,1.0824261468431153,1.0824261468431153,101.6931155192532
delaunay_n16,65536.0,65536.0,393150.0,16,16,4,681.37,54050,209928,1.87,7.27,0.0,0.0,0,229.91,196.67,22.34,51.78,145.77,702.05,145.77,197.86,703.31,Low,703.31,703.31,22.34,0.9688046522870428,0.9688046522870428,30.5
delaunay_n16,65536.0,65536.0,393150.0,32,16,4,1141.22,54050,209928,1.87,7.27,0.0,0.0,0,451.12,402.41,60.28,52.29,150.89,929.43,151.01,277.55,941.68,Low,941.68,941.68,60.28,1.211897884631722,1.211897884631722,18.93198407431984
delaunay_n16,65536.0,65536.0,393150.0,64,16,4,1519.42,54050,209928,1.87,7.27,0.0,0.0,0,889.48,775.06,116.71,191.57,176.78,861.7,508.11,67.26,1064.73,Low,1064.73,1064.73,116.71,1.4270472326317472,1.4270472326317472,13.018764458915262
delaunay_n16,65536.0,65536.0,393150.0,128,16,4,1772.94,54050,209928,1.87,7.27,0.0,0.0,0,1492.03,1337.81,140.73,197.17,183.54,1471.09,964.49,69.23,1046.31,Low,1471.09,1492.03,140.73,1.1882736942286685,1.1882736942286685,12.598166702195694
delaunay_n16,65536.0,65536.0,393150.0,256,16,4,1875.49,54050,209928,1.87,7.27,0.0,0.0,0,1550.12,1491.32,145.54,199.78,186.73,1559.35,1001.66,70.94,1032.57,Low,1559.35,1559.35,145.54,1.2027383204540354,1.2027383204540354,12.886422976501306
delaunay_n16,65536.0,65536.0,393150.0,512,16,4,1929.87,54050,209928,1.87,7.27,0.0,0.0,0,1582.09,1571.81,147.94,200.96,188.62,1707.49,1255.69,70.95,1034.61,Low,1707.49,1707.49,147.94,1.1302379516131866,1.1302379516131866,13.044950655671217
fome21,67748.0,216350.0,465294.0,16,16,4,463.44,113200,446564,1.04,4.11,0.0,0.0,0,211.88,182.61,9.54,57.74,162.41,462.52,162.69,193.95,458.42,Low,462.52,462.52,9.54,1.0019891031739168,1.0019891031739168,48.57861635220126
fome21,67748.0,216350.0,465294.0,32,16,4,696.03,113200,446564,1.04,4.11,0.0,0.0,0,413.04,369.43,39.75,58.21,168.1,698.64,168.22,273.7,701.27,Low,701.27,701.27,39.75,0.9925278423431774,0.9925278423431774,17.51018867924528
fome21,67748.0,216350.0,465294.0,64,16,4,925.04,113200,446564,1.04,4.11,0.0,0.0,0,767.18,677.04,71.04,191.91,183.46,683.75,551.3,72.26,856.9,Low,856.9,856.9,71.04,1.0795191971058467,1.0795191971058467,13.021396396396394
fome21,67748.0,216350.0,465294.0,128,16,4,1134.86,113200,446564,1.04,4.11,0.0,0.0,0,1108.5,955.67,83.98,196.76,188.57,1036.58,997.95,74.65,977.25,Low,1036.58,1108.5,83.98,1.0237798827244022,1.0237798827244022,13.513455584663014
fome21,67748.0,216350.0,465294.0,256,16,4,1240.58,113200,446564,1.04,4.11,0.0,0.0,0,1144.28,1066.73,84.19,199.49,190.88,1124.07,1071.49,76.32,1015.51,Low,1124.07,1144.28,84.19,1.0841577236340756,1.0841577236340756,14.73547927307281
fome21,67748.0,216350.0,465294.0,512,16,4,1295.63,113200,446564,1.04,4.11,0.0,0.0,0,1167.06,1111.73,87.45,200.35,190.63,1106.28,1225.47,76.39,1026.5,Low,1225.47,1225.47,87.45,1.0572515035047778,1.0572515035047778,14.815666094911379
dtoc,24993.0,24993.0,69972.0,16,16,4,244.66,8748,33116,2.11,8.0,0.0,0.0,0,87.25,57.83,68.67,24.96,61.16,224.99,61.81,99.53,227.92,Medium,227.92,227.92,68.67,1.0734468234468235,1.0734468234468235,3.562836755497306
dtoc,24993.0,24993.0,69972.0,32,16,4,339.67,8748,33116,2.11,8.0,0.0,0.0,0,169.63,119.61,234.02,25.98,67.41,410.39,67.61,150.8,414.04,Medium,414.04,414.04,234.02,0.8203796734615013,0.8203796734615013,1.4514571404153491
dtoc,24993.0,24993.0,69972.0,64,16,4,415.26,8748,33116,2.11,8.0,0.0,0.0,0,346.83,237.19,433.93,120.38,82.93,376.7,220.73,40.75,510.74,Medium,510.74,510.74,433.93,0.8130555664330187,0.8130555664330187,0.9569746272440255
dtoc,24993.0,24993.0,69972.0,128,16,4,1019.63,8748,33116,2.11,8.0,0.0,0.0,0,675.24,463.77,626.15,129.25,88.29,508.89,426.33,42.21,594.87,Medium,594.87,675.24,626.15,1.5100260648065873,1.5100260648065873,1.6284117224307275
dtoc,24993.0,24993.0,69972.0,256,16,4,1310.95,8748,33116,2.11,8.0,0.0,0.0,0,825.63,690.66,699.72,133.15,90.63,730.78,458.64,43.22,607.13,Medium,730.78,825.63,699.72,1.587817787628841,1.587817787628841,1.8735351283370492
dtoc,24993.0,24993.0,69972.0,512,16,4,1378.76,8748,33116,2.11,8.0,0.0,0.0,0,891.72,798.82,775.85,135.24,91.87,815.7,596.3,43.69,615.31,Medium,815.7,891.72,775.85,1.5461804153770242,1.5461804153770242,1.7770960881613713
airfoil_2d,14214.0,14214.0,259688.0,16,16,4,370.98,41462,164487,1.58,6.26,0.0,0.0,0,237.37,206.92,44.49,115.21,340.35,777.51,336.82,235.44,779.84,Low,779.84,779.84,44.49,0.4757129667624128,0.4757129667624128,8.33850303438975
airfoil_2d,14214.0,14214.0,259688.0,32,16,4,669.3,41462,164487,1.58,6.26,0.0,0.0,0,464.14,433.17,203.6,120.11,375.81,1227.84,375.27,390.51,1202.26,Low,1227.84,1227.84,203.6,0.5451035965598123,0.5451035965598123,3.287328094302554
airfoil_2d,14214.0,14214.0,259688.0,64,16,4,1039.79,41462,164487,1.58,6.26,0.0,0.0,0,919.25,825.72,400.6,277.59,397.53,938.35,1304.96,117.92,1557.35,Low,1557.35,1557.35,400.6,0.6676662278871159,0.6676662278871159,2.5955816275586616
airfoil_2d,14214.0,14214.0,259688.0,128,16,4,1278.46,41462,164487,1.58,6.26,0.0,0.0,0,1724.07,1560.86,439.4,296.24,431.64,1789.41,2374.29,122.29,1904.22,Low,2374.29,2374.29,439.4,0.53845991854407,0.53845991854407,2.90955848884843
airfoil_2d,14214.0,14214.0,259688.0,256,16,4,1620.52,41462,164487,1.58,6.26,0.0,0.0,0,2166.32,2022.89,499.34,306.82,449.82,2043.78,2737.16,124.87,2056.93,Low,2737.16,2737.16,499.34,0.592044308699528,0.592044308699528,3.245323827452237
airfoil_2d,14214.0,14214.0,259688.0,512,16,4,1823.57,41462,164487,1.58,6.26,0.0,0.0,0,2439.82,2457.13,536.3,312.32,458.61,2687.59,3284.59,125.93,2193.2,Low,3284.59,3284.59,536.3,0.5551895365936083,0.5551895365936083,3.400279694201007
Emilia_923,923136.0,923136.0,40373538.0,16,16,4,3275.74,2641137,10485435,3.91,15.53,0.0,0.0,0,466.83,521.71,179.65,206.17,875.84,2286.45,875.73,710.82,2277.05,Medium,2286.45,2286.45,179.65,1.432675107699709,1.432675107699709,18.23401057612023
Emilia_923,923136.0,923136.0,40373538.0,32,16,4,4949.86,2641137,10485435,3.91,15.53,0.0,0.0,0,917.26,1027.79,610.11,200.05,764.43,2735.14,764.64,807.34,2734.32,Medium,2735.14,2735.14,610.11,1.8097282040407439,1.8097282040407439,8.113061579059513
Emilia_923,923136.0,923136.0,40373538.0,64,16,4,5225.0,2641137,10485435,3.91,15.53,0.0,0.0,0,1783.26,1994.54,1176.46,314.93,671.73,1346.15,2122.12,193.91,2807.66,Medium,2807.66,2807.66,1176.46,1.8609803181296882,1.8609803181296882,4.441289971609744
Emilia_923,923136.0,923136.0,40373538.0,128,16,4,5346.34,2641137,10485435,3.91,15.53,0.0,0.0,0,3167.1,3554.23,1361.67,320.48,699.4,2497.29,3938.64,195.55,2785.89,Medium,3938.64,3938.64,1361.67,1.3574076330916256,1.3574076330916256,3.9263110739019
Emilia_923,923136.0,923136.0,40373538.0,256,16,4,5376.28,2641137,10485435,3.91,15.53,0.0,0.0,0,3161.07,3573.05,1366.84,323.46,713.61,2528.52,3962.05,196.3,2659.3,Medium,3962.05,3962.05,1366.84,1.3569440062593858,1.3569440062593858,3.9333645488864826
Emilia_923,923136.0,923136.0,40373538.0,512,16,4,5388.5,2641137,10485435,3.91,15.53,0.0,0.0,0,3165.37,3595.18,1368.83,324.96,720.89,3440.4,4872.49,196.3,2656.96,Medium,4872.49,4872.49,1368.83,1.1059027314576326,1.1059027314576326,3.9365735701292346
big,13209.0,13209.0,91465.0,16,16,4,259.11,14529,56952,1.61,6.3,0.0,0.0,0,145.64,94.78,23.09,54.22,135.3,376.4,136.92,147.76,365.86,Low,376.4,376.4,23.09,0.6883900106269927,0.6883900106269927,11.221741013425726
big,13209.0,13209.0,91465.0,32,16,4,495.75,14529,56952,1.61,6.3,0.0,0.0,0,282.74,199.05,53.44,56.65,156.35,605.73,157.16,230.97,607.74,Low,607.74,607.74,53.44,0.8157271201500642,0.8157271201500642,9.276758982035929
big,13209.0,13209.0,91465.0,64,16,4,742.11,14529,56952,1.61,6.3,0.0,0.0,0,555.17,380.71,105.77,196.38,189.47,552.66,493.74,74.73,825.87,Low,825.87,825.87,105.77,0.8985796796105925,0.8985796796105925,7.01626169991491
big,13209.0,13209.0,91465.0,128,16,4,944.15,14529,56952,1.61,6.3,0.0,0.0,0,1045.31,736.88,111.1,214.39,204.51,1017.69,929.76,78.28,1043.82,Low,1043.82,1045.31,111.1,0.9032248806574127,0.9032248806574127,8.498199819981998
big,13209.0,13209.0,91465.0,256,16,4,1313.68,14529,56952,1.61,6.3,0.0,0.0,0,1356.29,1034.96,132.77,224.59,212.68,1221.57,1050.57,80.68,1165.16,Low,1221.57,1356.29,132.77,0.9685834150513534,0.9685834150513534,9.894403856292836
big,13209.0,13209.0,91465.0,512,16,4,1615.28,14529,56952,1.61,6.3,0.0,0.0,0,1665.84,1441.1,138.43,230.44,216.55,1933.21,1367.7,81.68,1280.91,Low,1933.21,1933.21,138.43,0.8355429570507084,0.8355429570507084,11.668568951816802
cont11_l,1468599.0,1961394.0,5382999.0,32,16,4,941.66,1131988,4468183,1.2,4.76,0.0,0.0,0,458.34,479.17,154.85,-1.0,92.49,599.61,92.49,191.48,599.74,Low,599.74,599.74,154.85,1.5701137159435754,1.5701137159435754,6.081110752340975
cont11_l,1468599.0,1961394.0,5382999.0,64,16,4,1017.58,1131988,4468183,1.2,4.76,0.0,0.0,0,748.37,770.24,280.93,0.0,102.75,501.35,327.39,46.71,613.45,Low,613.45,770.24,280.93,1.3211206896551724,1.3211206896551724,3.6221834620724023
cont11_l,1468599.0,1961394.0,5382999.0,128,16,4,1070.82,1131988,4468183,1.2,4.76,0.0,0.0,0,881.75,882.1,337.91,0.0,103.16,728.06,635.26,47.74,619.44,Low,728.06,882.1,337.91,1.2139439972792199,1.2139439972792199,3.168950312213311
cont11_l,1468599.0,1961394.0,5382999.0,256,16,4,1071.02,1131988,4468183,1.2,4.76,0.0,0.0,0,872.57,876.94,342.75,0.0,103.79,728.58,639.68,48.6,621.01,Low,728.58,876.94,342.75,1.22131502725386,1.22131502725386,3.1247848285922686
cont11_l,1468599.0,1961394.0,5382999.0,512,16,4,1070.56,1131988,4468183,1.2,4.76,0.0,0.0,0,872.95,878.46,343.27,0.0,103.99,819.12,813.53,48.6,619.87,Low,819.12,878.46,343.27,1.2186781412927168,1.2186781412927168,3.1187112185743002
c-69,67458.0,67458.0,623914.0,16,16,4,787.77,89992,356863,1.75,6.93,0.0,0.0,0,274.03,246.92,5.69,74.82,143.31,37.89,142.75,254.58,37.78,Low,254.58,274.03,5.69,2.874758238149108,2.874758238149108,138.4481546572935
c-69,67458.0,67458.0,623914.0,32,16,4,1194.09,89992,356863,1.75,6.93,0.0,0.0,0,543.05,501.58,49.05,75.06,171.89,73.09,171.8,332.7,75.62,Low,332.7,543.05,49.05,2.1988583003406683,2.1988583003406683,24.34434250764526
c-69,67458.0,67458.0,623914.0,64,16,4,1473.23,89992,356863,1.75,6.93,0.0,0.0,0,1059.82,964.78,96.15,231.06,219.71,922.69,182.02,85.9,140.34,Low,922.69,1059.82,96.15,1.3900756732275292,1.3900756732275292,15.322204888195527
c-69,67458.0,67458.0,623914.0,128,16,4,1643.5,89992,356863,1.75,6.93,0.0,0.0,0,1782.13,1690.4,115.67,237.85,243.63,1615.46,203.68,87.61,253.17,Low,1615.46,1782.13,115.67,0.9222110620437342,0.9222110620437342,14.208524250021613
c-69,67458.0,67458.0,623914.0,256,16,4,1742.47,89992,356863,1.75,6.93,0.0,0.0,0,1896.93,1891.53,117.79,241.54,254.26,1756.73,338.93,88.54,410.09,Low,1756.73,1896.93,117.79,0.9185736953920282,0.9185736953920282,14.793021478903132
c-69,67458.0,67458.0,623914.0,512,16,4,1796.73,89992,356863,1.75,6.93,0.0,0.0,0,1952.19,2024.85,118.99,243.18,262.45,2037.04,280.55,88.6,622.43,Low,2037.04,2037.04,118.99,0.882029807956643,0.882029807956643,15.099840322716195
apache1,80800.0,80800.0,542184.0,16,16,4,668.54,100646,392184,1.38,5.39,0.0,0.0,0,244.56,221.03,139.38,56.87,161.56,849.82,163.11,262.18,849.82,Low,849.82,849.82,139.38,0.7866842390153208,0.7866842390153208,4.7965274788348395
apache1,80800.0,80800.0,542184.0,32,16,4,1080.05,100646,392184,1.38,5.39,0.0,0.0,0,477.7,446.98,440.26,57.21,168.17,1024.92,168.25,326.62,1024.92,Low,1024.92,1024.92,440.26,1.0537895640635366,1.0537895640635366,2.4532094671330578
apache1,80800.0,80800.0,542184.0,64,16,4,1337.08,100646,392184,1.38,5.39,0.0,0.0,0,930.39,861.29,829.98,194.89,190.89,834.13,576.18,71.63,1078.97,Low,1078.97,1078.97,829.98,1.239218884677053,1.239218884677053,1.6109785777970553
apache1,80800.0,80800.0,542184.0,128,16,4,1544.13,100646,392184,1.38,5.39,0.0,0.0,0,1628.18,1487.98,972.75,200.48,197.38,1405.99,1106.5,73.63,1138.44,Low,1405.99,1628.18,972.75,0.9483779434706237,0.9483779434706237,1.5873862760215884
apache1,80800.0,80800.0,542184.0,256,16,4,1633.39,100646,392184,1.38,5.39,0.0,0.0,0,1761.77,1697.64,1043.29,202.84,201.2,1467.59,1139.49,75.18,1142.79,Low,1467.59,1761.77,1043.29,0.9271301021132158,0.9271301021132158,1.5656145462910602
apache1,80800.0,80800.0,542184.0,512,16,4,1692.51,100646,392184,1.38,5.39,0.0,0.0,0,1824.77,1813.7,1066.24,204.23,202.91,1902.82,1461.9,75.19,1146.27,Low,1902.82,1902.82,1066.24,0.8894745693234253,0.8894745693234253,1.5873630702280912
bayer10,13436.0,13436.0,71594.0,16,16,4,230.95,9666,37461,2.53,9.82,0.0,0.0,0,135.61,89.38,52.47,55.51,137.57,304.25,136.98,120.77,302.31,Medium,304.25,304.25,52.47,0.7590797041906326,0.7590797041906326,4.401562797789213
bayer10,13436.0,13436.0,71594.0,32,16,4,436.55,9666,37461,2.53,9.82,0.0,0.0,0,262.95,185.77,235.55,57.53,156.9,542.43,156.9,197.35,536.31,Medium,542.43,542.43,235.55,0.804804306546467,0.804804306546467,1.853322012311611
bayer10,13436.0,13436.0,71594.0,64,16,4,655.32,9666,37461,2.53,9.82,0.0,0.0,0,514.5,362.66,461.93,196.84,184.5,538.59,500.27,75.4,760.93,Medium,760.93,760.93,461.93,0.8612093096605471,0.8612093096605471,1.4186565063970733
bayer10,13436.0,13436.0,71594.0,128,16,4,910.58,9666,37461,2.53,9.82,0.0,0.0,0,993.99,702.51,534.42,214.95,200.48,839.12,907.3,78.82,977.36,Medium,977.36,993.99,534.42,0.9160856749061862,0.9160856749061862,1.7038658732831857
bayer10,13436.0,13436.0,71594.0,256,16,4,1312.15,9666,37461,2.53,9.82,0.0,0.0,0,1338.16,1040.28,669.08,225.34,208.06,1131.76,1048.91,81.45,1127.55,Medium,1131.76,1338.16,669.08,0.9805628624379745,0.9805628624379745,1.961125724875949
bayer10,13436.0,13436.0,71594.0,512,16,4,1625.98,9666,37461,2.53,9.82,0.0,0.0,0,1656.29,1469.58,718.97,230.35,212.36,1883.22,1308.76,82.51,1270.98,Medium,1883.22,1883.22,718.97,0.8634041694544451,0.8634041694544451,2.2615408153330456
af_0_k101,503625.0,503625.0,17550675.0,16,16,4,4924.43,628135,2511425,6.99,27.94,0.0,0.0,0,488.26,525.67,883.1,177.86,737.21,2040.54,738.04,762.71,2039.35,High,2040.54,2040.54,883.1,2.413297460476149,2.413297460476149,5.576299399841468
af_0_k101,503625.0,503625.0,17550675.0,32,16,4,7406.91,628135,2511425,6.99,27.94,0.0,0.0,0,966.82,1045.8,3628.8,174.77,642.66,2496.01,642.69,813.0,2493.35,High,2496.01,2496.01,3628.8,2.041145833333333,2.9675001302078114,2.041145833333333
af_0_k101,503625.0,503625.0,17550675.0,64,16,4,8358.46,628135,2511425,6.99,27.94,0.0,0.0,0,1874.07,2034.57,6367.59,293.26,582.65,1291.84,1665.7,183.09,2534.48,High,2534.48,2534.48,6367.59,1.312656750827236,3.2978993718632617,1.312656750827236
af_0_k101,503625.0,503625.0,17550675.0,128,16,4,8683.62,628135,2511425,6.99,27.94,0.0,0.0,0,3318.57,3631.89,7615.41,297.66,603.57,2441.49,3098.64,187.57,2628.97,High,3098.64,3631.89,7615.41,1.140269532434892,2.390936950182963,1.140269532434892
af_0_k101,503625.0,503625.0,17550675.0,256,16,4,8781.1,628135,2511425,6.99,27.94,0.0,0.0,0,3331.56,3684.94,7836.87,300.23,613.07,2471.84,3121.37,189.56,2566.76,High,3121.37,3684.94,7836.87,1.120485602032444,2.3829696005905117,1.120485602032444
af_0_k101,503625.0,503625.0,17550675.0,512,16,4,8828.17,628135,2511425,6.99,27.94,0.0,0.0,0,3334.09,3707.76,7901.26,301.4,618.43,3615.76,3842.8,189.56,2567.45,High,3842.8,3842.8,7901.26,1.1173116692780645,2.2973274695534505,1.1173116692780645
brainpc2,27607.0,27607.0,179395.0,16,16,4,331.6,22853,87103,2.06,7.85,0.0,0.0,0,188.84,141.14,1.08,49.24,30.47,3.63,30.59,159.46,3.61,Medium,159.46,188.84,1.08,1.7559839017157384,1.7559839017157384,307.037037037037
brainpc2,27607.0,27607.0,179395.0,32,16,4,553.69,22853,87103,2.06,7.85,0.0,0.0,0,367.99,288.88,12.36,51.31,48.97,7.36,50.71,226.37,7.44,Medium,226.37,367.99,12.36,1.5046332780782088,1.5046332780782088,44.79692556634305
brainpc2,27607.0,27607.0,179395.0,64,16,4,752.97,22853,87103,2.06,7.85,0.0,0.0,0,679.53,528.41,24.54,156.4,91.7,731.48,19.22,48.82,14.71,Medium,731.48,731.48,24.54,1.0293787936785694,1.0293787936785694,30.683374083129586
brainpc2,27607.0,27607.0,179395.0,128,16,4,1429.44,22853,87103,2.06,7.85,0.0,0.0,0,1236.14,993.19,28.56,166.34,124.13,1217.27,26.18,59.95,27.08,Medium,1217.27,1236.14,28.56,1.156373873509473,1.156373873509473,50.050420168067234
brainpc2,27607.0,27607.0,179395.0,256,16,4,1768.53,22853,87103,2.06,7.85,0.0,0.0,0,1608.02,1366.17,30.5,172.03,156.25,1578.83,34.26,60.54,41.34,Medium,1578.83,1608.02,30.5,1.0998184102187785,1.0998184102187785,57.98459016393443
brainpc2,27607.0,27607.0,179395.0,512,16,4,1771.26,22853,87103,2.06,7.85,0.0,0.0,0,1728.59,1605.32,31.65,174.3,176.85,1992.59,27.83,60.61,79.95,Medium,1992.59,1992.59,31.65,0.8889234614245781,0.8889234614245781,55.963981042654034
bauru5727,40366.0,40366.0,145019.0,16,16,4,395.15,22205,85350,1.7,6.53,0.0,0.0,0,135.53,109.7,10.65,31.91,83.92,312.54,83.92,131.6,315.26,Low,315.26,315.26,10.65,1.253409883905348,1.253409883905348,37.10328638497652
bauru5727,40366.0,40366.0,145019.0,32,16,4,596.79,22205,85350,1.7,6.53,0.0,0.0,0,270.31,215.8,42.98,32.85,88.91,493.26,88.83,187.61,494.1,Low,494.1,494.1,42.98,1.207832422586521,1.207832422586521,13.885295486272685
bauru5727,40366.0,40366.0,145019.0,64,16,4,774.47,22205,85350,1.7,6.53,0.0,0.0,0,535.13,420.34,84.63,141.59,107.28,561.0,290.47,49.24,621.07,Low,621.07,621.07,84.63,1.2469930925660553,1.2469930925660553,9.151246602859507
bauru5727,40366.0,40366.0,145019.0,128,16,4,1023.06,22205,85350,1.7,6.53,0.0,0.0,0,958.01,795.17,95.87,149.2,112.57,947.84,558.03,50.68,703.55,Low,947.84,958.01,95.87,1.0679011701339234,1.0679011701339234,10.671325753624698
bauru5727,40366.0,40366.0,145019.0,256,16,4,1246.14,22205,85350,1.7,6.53,0.0,0.0,0,1091.39,942.06,101.94,152.64,114.96,1003.16,591.61,51.62,720.14,Low,1003.16,1091.39,101.94,1.1417916601764722,1.1417916601764722,12.224249558563862
bauru5727,40366.0,40366.0,145019.0,512,16,4,1381.54,22205,85350,1.7,6.53,0.0,0.0,0,1142.44,1054.92,105.05,154.06,116.19,1125.81,751.88,51.69,724.64,Low,1125.81,1142.44,105.05,1.2092888904450123,1.2092888904450123,13.151261304140885
cage14,1505785.0,1505785.0,27130349.0,32,16,4,1666.69,5535534,22092292,1.23,4.9,0.0,0.0,0,749.23,837.72,100.38,-1.0,402.64,1905.62,402.49,451.25,1906.02,Low,1906.02,1906.02,100.38,0.8744346858899698,0.8744346858899698,16.603805538951985
cage14,1505785.0,1505785.0,27130349.0,64,16,4,1772.01,5535534,22092292,1.23,4.9,0.0,0.0,0,1391.48,1548.93,192.49,0.0,398.82,966.31,1581.99,98.74,1912.1,Low,1912.1,1912.1,192.49,0.9267350033994038,0.9267350033994038,9.205724972725855
cage14,1505785.0,1505785.0,27130349.0,128,16,4,1816.71,5535534,22092292,1.23,4.9,0.0,0.0,0,2098.74,2220.14,225.71,0.0,409.63,1721.07,2558.29,99.92,1860.9,Low,2558.29,2558.29,225.71,0.7101266861849126,0.7101266861849126,8.048868016481325
cage14,1505785.0,1505785.0,27130349.0,256,16,4,1825.18,5535534,22092292,1.23,4.9,0.0,0.0,0,2097.68,2235.93,226.11,0.0,415.49,1748.92,2597.53,100.43,1770.86,Low,2597.53,2597.53,226.11,0.702659834535116,0.702659834535116,8.0720888063332
cage14,1505785.0,1505785.0,27130349.0,512,16,4,1831.21,5535534,22092292,1.23,4.9,0.0,0.0,0,2098.35,2243.24,226.26,0.0,418.53,2180.12,2661.79,100.44,1768.15,Low,2661.79,2661.79,226.26,0.6879618602519357,0.6879618602519357,8.093388137540883
Chevron3,381381.0,381381.0,3413113.0,16,16,4,1714.27,333175,1285243,2.66,10.24,0.0,0.0,0,354.46,358.82,258.47,73.31,222.98,1390.84,223.12,387.5,1398.82,Medium,1398.82,1398.82,258.47,1.2255115025521512,1.2255115025521512,6.632375130576081
Chevron3,381381.0,381381.0,3413113.0,32,16,4,2504.12,333175,1285243,2.66,10.24,0.0,0.0,0,696.91,715.39,922.09,72.47,222.17,1494.03,222.17,421.11,1494.36,Medium,1494.36,1494.36,922.09,1.6757140180411683,1.6757140180411683,2.7157002028001602
Chevron3,381381.0,381381.0,3413113.0,64,16,4,2854.97,333175,1285243,2.66,10.24,0.0,0.0,0,1349.59,1380.99,1618.16,217.8,236.61,1004.0,794.39,80.52,1510.39,Medium,1510.39,1510.39,1618.16,1.7643310921046125,1.8902204066499377,1.7643310921046125
Chevron3,381381.0,381381.0,3413113.0,128,16,4,2991.33,333175,1285243,2.66,10.24,0.0,0.0,0,2271.81,2321.06,1935.01,218.9,240.33,1767.42,1526.86,82.19,1431.07,Medium,1767.42,2321.06,1935.01,1.2887775412957874,1.2887775412957874,1.5458989876021312
Chevron3,381381.0,381381.0,3413113.0,256,16,4,3045.21,333175,1285243,2.66,10.24,0.0,0.0,0,2300.14,2379.41,1998.89,219.06,242.09,1799.69,1542.48,83.01,1528.36,Medium,1799.69,2379.41,1998.89,1.2798172656246718,1.2798172656246718,1.5234505150358448
Chevron3,381381.0,381381.0,3413113.0,512,16,4,3069.17,333175,1285243,2.66,10.24,0.0,0.0,0,2300.14,2394.64,2024.65,219.21,242.56,2159.56,1979.37,83.01,1527.91,Medium,2159.56,2394.64,2024.65,1.2816832592790566,1.2816832592790566,1.5159015138418985
delaunay_n19,524288.0,524288.0,3145646.0,16,16,4,1116.27,432336,1680034,1.87,7.28,0.0,0.0,0,295.5,303.75,18.75,52.45,150.11,840.86,149.62,219.61,841.31,Low,841.31,841.31,18.75,1.326823644078877,1.326823644078877,59.5344
delaunay_n19,524288.0,524288.0,3145646.0,32,16,4,1532.97,432336,1680034,1.87,7.28,0.0,0.0,0,571.21,593.69,57.49,52.32,150.66,979.19,150.78,281.18,979.65,Low,979.65,979.65,57.49,1.5648139641708774,1.5648139641708774,26.664985214819968
delaunay_n19,524288.0,524288.0,3145646.0,64,16,4,1778.96,432336,1680034,1.87,7.28,0.0,0.0,0,1053.64,1079.31,109.88,183.2,164.7,774.41,533.02,64.2,999.09,Low,999.09,1079.31,109.88,1.648238226274194,1.648238226274194,16.190025482344378
delaunay_n19,524288.0,524288.0,3145646.0,128,16,4,1885.74,432336,1680034,1.87,7.28,0.0,0.0,0,1446.44,1446.02,126.98,184.79,166.12,1218.12,1014.64,65.98,1022.35,Low,1218.12,1446.44,126.98,1.303711180553635,1.303711180553635,14.850685147267285
delaunay_n19,524288.0,524288.0,3145646.0,256,16,4,1887.01,432336,1680034,1.87,7.28,0.0,0.0,0,1437.39,1446.27,128.47,185.45,167.11,1217.44,1023.0,67.28,1024.43,Low,1217.44,1446.27,128.47,1.3047425446147676,1.3047425446147676,14.688331906281622
delaunay_n19,524288.0,524288.0,3145646.0,512,16,4,1863.91,432336,1680034,1.87,7.28,0.0,0.0,0,1425.63,1443.29,129.17,185.9,167.57,1387.22,1274.12,67.3,1023.64,Low,1387.22,1443.29,129.17,1.2914313824664483,1.2914313824664483,14.42989858326237
fome13,48568.0,97840.0,285056.0,16,16,4,376.56,71985,283293,1.01,3.96,0.0,0.0,0,177.83,165.63,5.09,49.77,134.4,214.81,135.35,161.41,221.49,Low,221.49,221.49,5.09,1.7001219016659894,1.7001219016659894,73.98035363457761
fome13,48568.0,97840.0,285056.0,32,16,4,643.47,71985,283293,1.01,3.96,0.0,0.0,0,351.7,332.62,21.49,50.59,142.39,386.78,142.42,235.49,382.63,Low,386.78,386.78,21.49,1.6636589275557165,1.6636589275557165,29.942764076314567
fome13,48568.0,97840.0,285056.0,64,16,4,783.12,71985,283293,1.01,3.96,0.0,0.0,0,684.0,638.78,42.34,180.67,166.12,589.87,404.62,65.42,594.49,Low,594.49,684.0,42.34,1.1449122807017544,1.1449122807017544,18.495984884270193
fome13,48568.0,97840.0,285056.0,128,16,4,943.89,71985,283293,1.01,3.96,0.0,0.0,0,1133.42,1037.98,50.72,186.36,172.87,945.07,702.76,68.18,796.25,Low,945.07,1133.42,50.72,0.8327804344373665,0.8327804344373665,18.609818611987382
fome13,48568.0,97840.0,285056.0,256,16,4,1019.88,71985,283293,1.01,3.96,0.0,0.0,0,1251.62,1166.77,51.88,189.42,176.44,1071.39,830.31,70.43,910.9,Low,1071.39,1251.62,51.88,0.8148479570476663,0.8148479570476663,19.658442559753276
fome13,48568.0,97840.0,285056.0,512,16,4,1136.67,71985,283293,1.01,3.96,0.0,0.0,0,1307.41,1262.01,52.51,190.68,177.98,1311.36,898.96,70.48,974.65,Low,1311.36,1311.36,52.51,0.8667871522693998,0.8667871522693998,21.64673395543706
finan512,74752.0,74752.0,596992.0,16,16,4,640.55,97760,383392,1.56,6.11,0.0,0.0,0,269.64,241.8,107.88,65.94,192.45,757.6,193.01,229.79,761.47,Low,761.47,761.47,107.88,0.8412018858260994,0.8412018858260994,5.937615869484612
finan512,74752.0,74752.0,596992.0,32,16,4,1167.14,97760,383392,1.56,6.11,0.0,0.0,0,533.98,489.54,395.88,66.3,198.77,1160.33,198.9,318.06,1155.84,Low,1160.33,1160.33,395.88,1.0058690200201668,1.0058690200201668,2.948216631302415
finan512,74752.0,74752.0,596992.0,64,16,4,1474.96,97760,383392,1.56,6.11,0.0,0.0,0,1036.89,938.67,729.37,214.13,226.82,911.79,673.81,76.67,1297.81,Low,1297.81,1297.81,729.37,1.1364991793868133,1.1364991793868133,2.0222383701002236
finan512,74752.0,74752.0,596992.0,128,16,4,1729.78,97760,383392,1.56,6.11,0.0,0.0,0,1708.74,1594.64,887.23,220.17,235.35,1545.61,1292.54,79.66,1280.41,Low,1545.61,1708.74,887.23,1.0123131664267238,1.0123131664267238,1.9496410175490007
finan512,74752.0,74752.0,596992.0,256,16,4,1834.43,97760,383392,1.56,6.11,0.0,0.0,0,1803.26,1775.77,961.15,223.18,239.13,1644.89,1330.9,82.35,1283.85,Low,1644.89,1803.26,961.15,1.0172853609573773,1.0172853609573773,1.9085782656193102
finan512,74752.0,74752.0,596992.0,512,16,4,1901.82,97760,383392,1.56,6.11,0.0,0.0,0,1854.55,1876.04,983.87,224.81,242.13,1890.34,1684.63,82.38,1287.4,Low,1890.34,1890.34,983.87,1.0060729815800333,1.0060729815800333,1.932999278359946
boneS10,914898.0,914898.0,40878708.0,16,16,4,3343.59,2492014,9892668,5.61,22.26,0.0,0.0,0,463.82,523.63,668.99,240.52,1044.33,2382.25,1044.5,509.92,2380.11,High,2382.25,2382.25,668.99,1.4035428691363208,1.4035428691363208,4.997967084709787
boneS10,914898.0,914898.0,40878708.0,32,16,4,5098.69,2492014,9892668,5.61,22.26,0.0,0.0,0,910.06,1029.34,2070.1,232.48,858.58,2843.0,858.43,621.98,2843.44,High,2843.44,2843.44,2070.1,1.7931414061840585,1.7931414061840585,2.463016279406792
boneS10,914898.0,914898.0,40878708.0,64,16,4,5424.46,2492014,9892668,5.61,22.26,0.0,0.0,0,1770.95,1998.3,3970.25,335.03,773.2,1402.21,2400.17,207.0,2908.75,High,2908.75,2908.75,3970.25,1.3662766828285373,1.8648766652342073,1.3662766828285373
boneS10,914898.0,914898.0,40878708.0,128,16,4,5651.69,2492014,9892668,5.61,22.26,0.0,0.0,0,3189.72,3565.24,4500.3,340.84,811.58,2596.81,4448.02,208.33,2916.42,High,4448.02,4448.02,4500.3,1.255847387951914,1.2706080458271318,1.255847387951914
boneS10,914898.0,914898.0,40878708.0,256,16,4,5674.99,2492014,9892668,5.61,22.26,0.0,0.0,0,3190.5,3595.0,4519.5,344.03,831.92,2627.58,4475.27,208.91,2862.4,High,4475.27,4475.27,4519.5,1.25566766235203,1.2680776802293492,1.25566766235203
boneS10,914898.0,914898.0,40878708.0,512,16,4,5687.72,2492014,9892668,5.61,22.26,0.0,0.0,0,3191.34,3611.5,4528.67,345.57,842.53,3619.86,5525.33,208.92,2865.96,High,5525.33,5525.33,4528.67,1.029390099776846,1.029390099776846,1.2559360695303479
144,144649.0,144649.0,2148786.0,16,16,4,819.83,449195,1783196,1.21,4.78,0.0,0.0,0,347.42,356.82,14.49,106.67,364.02,1400.77,363.4,350.59,1409.96,Low,1409.96,1409.96,14.49,0.5814562115237312,0.5814562115237312,56.57902001380263
144,144649.0,144649.0,2148786.0,32,16,4,1327.64,449195,1783196,1.21,4.78,0.0,0.0,0,679.57,708.0,27.84,106.02,360.32,1781.75,360.29,465.31,1780.27,Low,1781.75,1781.75,27.84,0.7451325943594781,0.7451325943594781,47.6882183908046
144,144649.0,144649.0,2148786.0,64,16,4,1487.82,449195,1783196,1.21,4.78,0.0,0.0,0,1270.34,1322.13,52.6,254.94,362.24,1004.81,1292.5,100.5,1847.62,Low,1847.62,1847.62,52.6,0.8052629869778418,0.8052629869778418,28.285551330798476
144,144649.0,144649.0,2148786.0,128,16,4,1566.88,449195,1783196,1.21,4.78,0.0,0.0,0,1955.0,1991.92,63.7,259.15,372.52,1769.82,2350.65,103.16,1759.86,Low,2350.65,2350.65,63.7,0.6665730755322996,0.6665730755322996,24.5978021978022
144,144649.0,144649.0,2148786.0,256,16,4,1604.39,449195,1783196,1.21,4.78,0.0,0.0,0,1994.46,2076.37,64.79,260.14,377.73,1799.56,2402.72,104.66,1530.95,Low,2402.72,2402.72,64.79,0.6677390623959514,0.6677390623959514,24.762926377527396
144,144649.0,144649.0,2148786.0,512,16,4,1621.23,449195,1783196,1.21,4.78,0.0,0.0,0,2018.53,2134.05,56.6,261.9,380.36,2109.24,2517.25,104.69,1534.68,Low,2517.25,2517.25,56.6,0.6440480683285331,0.6440480683285331,28.643639575971733
ct20stif,52329.0,52329.0,2600295.0,16,16,4,2656.07,102377,405198,6.66,26.36,0.0,0.0,0,428.26,457.37,161.03,231.75,896.2,1304.87,895.9,424.75,1292.37,High,1304.87,1304.87,161.03,2.035505452650456,2.035505452650456,16.494255728746197
ct20stif,52329.0,52329.0,2600295.0,32,16,4,4381.29,102377,405198,6.66,26.36,0.0,0.0,0,846.98,910.11,712.75,225.49,777.54,2032.74,780.69,587.77,1983.43,High,2032.74,2032.74,712.75,2.155361728504383,2.155361728504383,6.1470220975096455
ct20stif,52329.0,52329.0,2600295.0,64,16,4,5364.2,102377,405198,6.66,26.36,0.0,0.0,0,1654.23,1768.9,1409.67,351.07,710.54,1397.99,2136.55,225.93,2389.61,High,2389.61,2389.61,1409.67,2.2448014529567586,2.2448014529567586,3.8052877623841037
ct20stif,52329.0,52329.0,2600295.0,128,16,4,6551.92,102377,405198,6.66,26.36,0.0,0.0,0,3052.13,3270.86,1697.68,363.05,749.65,2563.25,3725.23,229.62,2639.08,High,3725.23,3725.23,1697.68,1.75879610118033,1.75879610118033,3.859337448753593
ct20stif,52329.0,52329.0,2600295.0,256,16,4,6709.36,102377,405198,6.66,26.36,0.0,0.0,0,3121.64,3447.41,1752.96,369.26,772.04,2680.54,4060.13,231.55,2721.25,High,4060.13,4060.13,1752.96,1.6524988116144064,1.6524988116144064,3.8274461482292805
ct20stif,52329.0,52329.0,2600295.0,512,16,4,7517.34,102377,405198,6.66,26.36,0.0,0.0,0,3161.41,3534.48,1779.77,372.86,783.89,3752.43,4673.67,231.62,2755.47,High,4673.67,4673.67,1779.77,1.608444755406351,1.608444755406351,4.223770487197784
dblp-2010,326186.0,326186.0,1615400.0,16,16,4,1081.98,188757,724436,2.23,8.56,0.0,0.0,0,255.28,241.61,2.58,44.27,126.82,608.67,126.83,202.66,607.07,Medium,608.67,608.67,2.58,1.777613485139731,1.777613485139731,419.3720930232558
dblp-2010,326186.0,326186.0,1615400.0,32,16,4,1597.82,188757,724436,2.23,8.56,0.0,0.0,0,497.97,478.85,12.3,44.53,127.57,824.6,127.6,252.31,837.65,Medium,837.65,837.65,12.3,1.9075031337670865,1.9075031337670865,129.90406504065038
dblp-2010,326186.0,326186.0,1615400.0,64,16,4,1839.86,188757,724436,2.23,8.56,0.0,0.0,0,952.2,917.71,23.85,169.95,141.98,807.9,460.79,58.94,905.87,Medium,905.87,952.2,23.85,1.9322201218231463,1.9322201218231463,77.14297693920335
dblp-2010,326186.0,326186.0,1615400.0,128,16,4,1971.8,188757,724436,2.23,8.56,0.0,0.0,0,1490.05,1443.61,27.7,171.08,142.87,1303.66,883.52,60.21,942.47,Medium,1303.66,1490.05,27.7,1.3233112982785813,1.3233112982785813,71.1841155234657
dblp-2010,326186.0,326186.0,1615400.0,256,16,4,1914.26,188757,724436,2.23,8.56,0.0,0.0,0,1479.39,1488.42,27.93,171.47,143.35,1325.93,893.97,61.09,946.2,Medium,1325.93,1488.42,27.93,1.2861020410905524,1.2861020410905524,68.53777300393841
dblp-2010,326186.0,326186.0,1615400.0,512,16,4,1959.1,188757,724436,2.23,8.56,0.0,0.0,0,1470.97,1503.75,27.99,171.62,143.66,1504.62,1098.44,61.11,945.23,Medium,1504.62,1504.62,27.99,1.3020563331605322,1.3020563331605322,69.99285459092533
barrier2-2,113076.0,113076.0,2129496.0,16,16,4,569.08,569682,2268167,1.68,6.68,0.0,0.0,0,416.58,447.87,1.17,181.06,687.21,139.12,688.33,391.75,139.25,Low,688.33,688.33,1.17,0.8267546089811573,0.8267546089811573,486.39316239316247
barrier2-2,113076.0,113076.0,2129496.0,32,16,4,941.21,569682,2268167,1.68,6.68,0.0,0.0,0,820.77,894.36,11.06,177.82,636.35,272.17,636.09,520.42,267.04,Low,636.35,894.36,11.06,1.0523838275414823,1.0523838275414823,85.1003616636528
barrier2-2,113076.0,113076.0,2129496.0,64,16,4,1077.68,569682,2268167,1.68,6.68,0.0,0.0,0,1524.31,1666.51,21.93,312.05,585.06,1186.77,539.1,192.61,446.36,Low,1186.77,1666.51,21.93,0.6466687868659654,0.6466687868659654,49.14181486548108
barrier2-2,113076.0,113076.0,2129496.0,128,16,4,1244.77,569682,2268167,1.68,6.68,0.0,0.0,0,2723.01,2944.24,24.49,318.18,605.42,2117.6,654.71,196.95,713.48,Low,2117.6,2944.24,24.49,0.42278143086161457,0.42278143086161457,50.82768476929359
barrier2-2,113076.0,113076.0,2129496.0,256,16,4,1272.2,569682,2268167,1.68,6.68,0.0,0.0,0,2772.24,3052.6,24.75,322.4,615.61,2175.26,1152.88,199.0,1273.0,Low,2175.26,3052.6,24.75,0.4167594837187971,0.4167594837187971,51.4020202020202
barrier2-2,113076.0,113076.0,2129496.0,512,16,4,1242.19,569682,2268167,1.68,6.68,0.0,0.0,0,2797.91,3114.44,24.98,324.8,622.57,2953.96,748.63,199.02,1663.74,Low,2953.96,3114.44,24.98,0.398848589152464,0.398848589152464,49.72738190552442
ABACUS_shell_ld,23412.0,23412.0,218484.0,16,16,4,425.89,38549,152255,1.43,5.67,0.0,0.0,0,219.8,164.52,76.66,71.8,200.63,598.59,201.0,200.63,601.88,Low,601.88,601.88,76.66,0.7075995214993022,0.7075995214993022,5.5555700495695275
ABACUS_shell_ld,23412.0,23412.0,218484.0,32,16,4,738.12,38549,152255,1.43,5.67,0.0,0.0,0,430.93,339.26,260.1,73.89,217.61,984.16,217.51,316.41,968.89,Low,984.16,984.16,260.1,0.75,0.75,2.8378316032295268
ABACUS_shell_ld,23412.0,23412.0,218484.0,64,16,4,902.83,38549,152255,1.43,5.67,0.0,0.0,0,850.96,654.63,504.87,226.06,246.11,800.31,726.46,87.82,1237.87,Low,1237.87,1237.87,504.87,0.7293415302091497,0.7293415302091497,1.788242517875889
ABACUS_shell_ld,23412.0,23412.0,218484.0,128,16,4,1213.8,38549,152255,1.43,5.67,0.0,0.0,0,1573.24,1226.58,683.56,239.21,262.01,1444.52,1367.66,91.27,1442.14,Low,1444.52,1573.24,683.56,0.7715288195062419,0.7715288195062419,1.7757036690268595
ABACUS_shell_ld,23412.0,23412.0,218484.0,256,16,4,1478.74,38549,152255,1.43,5.67,0.0,0.0,0,1819.75,1675.81,777.87,246.4,270.42,1706.07,1488.18,93.16,1499.03,Low,1706.07,1819.75,777.87,0.8126061272152768,0.8126061272152768,1.9010117371797344
ABACUS_shell_ld,23412.0,23412.0,218484.0,512,16,4,1628.96,38549,152255,1.43,5.67,0.0,0.0,0,2014.84,1936.7,823.11,249.68,274.62,2153.21,1876.41,93.39,1516.26,Low,2153.21,2153.21,823.11,0.7565263025900865,0.7565263025900865,1.9790307492315728
bbmat,38744.0,38744.0,1771722.0,16,16,4,2309.94,78486,312139,5.68,22.57,0.0,0.0,0,414.73,428.47,646.85,217.76,749.78,1240.7,746.3,306.79,1215.17,High,1240.7,1240.7,646.85,1.8618038204239542,1.8618038204239542,3.5710597511014917
bbmat,38744.0,38744.0,1771722.0,32,16,4,3694.94,78486,312139,5.68,22.57,0.0,0.0,0,824.25,859.43,2100.44,214.9,698.63,2035.29,699.32,433.24,2039.98,High,2039.98,2039.98,2100.44,1.7591266591761725,1.8112628555181913,1.7591266591761725
bbmat,38744.0,38744.0,1771722.0,64,16,4,4746.74,78486,312139,5.68,22.57,0.0,0.0,0,1612.86,1675.78,4047.34,351.95,669.84,1319.23,2044.69,222.22,2403.96,High,2403.96,2403.96,4047.34,1.1728048545464427,1.974550325296594,1.1728048545464427
bbmat,38744.0,38744.0,1771722.0,128,16,4,5731.41,78486,312139,5.68,22.57,0.0,0.0,0,3000.38,3121.29,4865.7,366.01,713.11,2456.03,3795.87,226.37,2603.08,High,3795.87,3795.87,4865.7,1.1779209569023985,1.5099068197804455,1.1779209569023985
bbmat,38744.0,38744.0,1771722.0,256,16,4,6621.71,78486,312139,5.68,22.57,0.0,0.0,0,3109.31,3352.76,5288.72,373.88,735.65,2600.45,4028.93,228.37,2653.27,High,4028.93,4028.93,5288.72,1.252043972832746,1.643540592663561,1.252043972832746
bbmat,38744.0,38744.0,1771722.0,512,16,4,7170.24,78486,312139,5.68,22.57,0.0,0.0,0,3165.73,3490.65,5526.92,377.56,748.15,3564.61,4972.82,228.48,2692.2,High,4972.82,4972.82,5526.92,1.2973301585693298,1.4418860928004633,1.2973301585693298
amazon0601,403394.0,403394.0,3387388.0,16,16,4,973.11,620918,2446049,1.38,5.46,0.0,0.0,0,315.46,329.7,19.5,69.27,211.61,1108.08,211.79,259.15,1109.16,Low,1109.16,1109.16,19.5,0.8773396083522665,0.8773396083522665,49.903076923076924
amazon0601,403394.0,403394.0,3387388.0,32,16,4,1500.5,620918,2446049,1.38,5.46,0.0,0.0,0,600.65,636.25,34.54,68.8,210.95,1242.17,211.07,357.92,1239.21,Low,1242.17,1242.17,34.54,1.2079667034302872,1.2079667034302872,43.44238563983787
amazon0601,403394.0,403394.0,3387388.0,64,16,4,1655.41,620918,2446049,1.38,5.46,0.0,0.0,0,1091.83,1156.99,55.63,209.7,226.39,852.55,746.78,77.72,1283.71,Low,1283.71,1283.71,55.63,1.2895513784265917,1.2895513784265917,29.757504943375878
amazon0601,403394.0,403394.0,3387388.0,128,16,4,1717.52,620918,2446049,1.38,5.46,0.0,0.0,0,1500.5,1534.58,67.89,211.85,229.13,1411.34,1418.8,79.25,1249.79,Low,1418.8,1534.58,67.89,1.1192117712989873,1.1192117712989873,25.298571218147003
amazon0601,403394.0,403394.0,3387388.0,256,16,4,1742.43,620918,2446049,1.38,5.46,0.0,0.0,0,1501.71,1547.72,71.7,212.76,230.07,1421.56,1435.14,80.22,1173.96,Low,1435.14,1547.72,71.7,1.1258044090662394,1.1258044090662394,24.301673640167365
amazon0601,403394.0,403394.0,3387388.0,512,16,4,1755.35,620918,2446049,1.38,5.46,0.0,0.0,0,1503.77,1555.77,72.66,212.7,230.67,1535.62,1675.42,80.23,1174.09,Low,1675.42,1675.42,72.66,1.0477074405223763,1.0477074405223763,24.158409028351226
bcsstk35,30237.0,30237.0,1450163.0,16,16,4,2495.98,46792,185083,7.84,30.99,0.0,0.0,0,401.71,411.51,288.25,220.62,834.39,1033.62,837.76,399.71,1027.03,High,1033.62,1033.62,288.25,2.4147946053675433,2.4147946053675433,8.659080659150044
bcsstk35,30237.0,30237.0,1450163.0,32,16,4,4335.32,46792,185083,7.84,30.99,0.0,0.0,0,793.09,823.96,1296.52,217.92,739.5,1666.85,737.81,559.58,1668.77,High,1668.77,1668.77,1296.52,2.5979134332472418,2.5979134332472418,3.343812667756764
bcsstk35,30237.0,30237.0,1450163.0,64,16,4,5406.01,46792,185083,7.84,30.99,0.0,0.0,0,1558.06,1599.3,2528.62,351.85,681.39,1357.2,1932.91,226.83,2112.4,High,2112.4,2112.4,2528.62,2.137928988934676,2.5591791327400113,2.137928988934676
bcsstk35,30237.0,30237.0,1450163.0,128,16,4,7156.88,46792,185083,7.84,30.99,0.0,0.0,0,2885.9,3006.3,3032.23,366.16,726.9,2554.79,3399.15,232.36,2520.38,High,3399.15,3399.15,3032.23,2.105491078652016,2.105491078652016,2.360269504622011
bcsstk35,30237.0,30237.0,1450163.0,256,16,4,7744.53,46792,185083,7.84,30.99,0.0,0.0,0,3006.3,3251.03,3333.71,373.09,749.78,2742.63,3824.4,235.14,2668.81,High,3824.4,3824.4,3333.71,2.0250313774709756,2.0250313774709756,2.323096490096619
bcsstk35,30237.0,30237.0,1450163.0,512,16,4,8703.15,46792,185083,7.84,30.99,0.0,0.0,0,3059.21,3417.17,3429.55,377.58,762.63,3888.81,4268.72,235.25,2709.32,High,4268.72,4268.72,3429.55,2.038819599317828,2.038819599317828,2.537694449709145
208bit,24430.0,24421.0,299756.0,16,16,4,431.3,57688,228466,1.31,5.2,0.0,0.0,0,264.34,220.57,32.09,89.53,268.12,747.52,266.92,230.94,747.52,Low,747.52,747.52,32.09,0.576974529109589,0.576974529109589,13.44032408850109
208bit,24430.0,24421.0,299756.0,32,16,4,700.36,57688,228466,1.31,5.2,0.0,0.0,0,523.13,443.43,50.82,92.28,290.46,1216.05,290.74,357.06,1216.05,Low,1216.05,1216.05,50.82,0.5759302660252457,0.5759302660252457,13.781188508461236
208bit,24430.0,24421.0,299756.0,64,16,4,954.64,57688,228466,1.31,5.2,0.0,0.0,0,1025.68,854.01,100.57,258.97,322.84,865.1,953.88,98.02,1583.92,Low,1583.92,1583.92,100.57,0.6027072074347188,0.6027072074347188,9.492293924629612
208bit,24430.0,24421.0,299756.0,128,16,4,1341.94,57688,228466,1.31,5.2,0.0,0.0,0,1955.99,1671.11,133.02,274.56,342.24,1619.21,1815.33,102.9,1794.95,Low,1815.33,1955.99,133.02,0.6860669021825265,0.6860669021825265,10.088257404901519
208bit,24430.0,24421.0,299756.0,256,16,4,1491.79,57688,228466,1.31,5.2,0.0,0.0,0,2335.0,2144.94,139.58,281.76,351.62,1951.22,1969.65,105.33,1858.23,Low,1969.65,2335.0,139.58,0.638882226980728,0.638882226980728,10.68770597506806
208bit,24430.0,24421.0,299756.0,512,16,4,1587.32,57688,228466,1.31,5.2,0.0,0.0,0,2483.09,2465.23,145.78,285.53,356.6,2848.04,2482.45,105.45,1885.63,Low,2848.04,2848.04,145.78,0.5573376778416034,0.5573376778416034,10.88846206612704
consph,83334.0,83334.0,6010480.0,16,16,4,3185.2,270222,1077288,5.58,22.24,0.0,0.0,0,449.55,498.71,313.86,270.07,1089.64,2131.38,1088.07,590.19,2129.11,High,2131.38,2131.38,313.86,1.4944308382362599,1.4944308382362599,10.14847384184031
consph,83334.0,83334.0,6010480.0,32,16,4,5419.73,270222,1077288,5.58,22.24,0.0,0.0,0,881.63,985.41,1030.6,263.15,911.44,2772.36,912.13,764.5,2767.26,High,2772.36,2772.36,1030.6,1.9549156675179267,1.9549156675179267,5.258810401707743
consph,83334.0,83334.0,6010480.0,64,16,4,6468.1,270222,1077288,5.58,22.24,0.0,0.0,0,1713.12,1909.0,2004.83,364.76,822.37,1423.19,2460.54,297.56,2873.77,High,2873.77,2873.77,2004.83,2.2507368369772114,2.2507368369772114,3.2262585855159793
consph,83334.0,83334.0,6010480.0,128,16,4,7220.88,270222,1077288,5.58,22.24,0.0,0.0,0,3138.63,3461.26,2305.74,373.39,872.0,2599.13,4513.64,302.21,2910.29,High,4513.64,4513.64,2305.74,1.5997908561604381,1.5997908561604381,3.131697416013948
consph,83334.0,83334.0,6010480.0,256,16,4,7531.93,270222,1077288,5.58,22.24,0.0,0.0,0,3169.98,3547.84,2381.45,377.63,898.45,2664.15,4607.06,304.68,2905.37,High,4607.06,4607.06,2381.45,1.6348669216376603,1.6348669216376603,3.162749585336665
consph,83334.0,83334.0,6010480.0,512,16,4,7690.03,270222,1077288,5.58,22.24,0.0,0.0,0,3184.15,3592.9,2404.01,379.84,912.69,3717.7,5725.8,304.74,2918.28,High,5725.8,5725.8,2404.01,1.3430490062524014,1.3430490062524014,3.198834447444062
citationCiteseer,268495.0,268495.0,2313294.0,16,16,4,597.75,583507,2308657,1.0,3.96,0.0,0.0,0,289.7,297.07,1.06,70.63,212.44,304.5,212.13,235.67,305.18,Low,305.18,305.18,1.06,1.9586801232059767,1.9586801232059767,563.9150943396227
citationCiteseer,268495.0,268495.0,2313294.0,32,16,4,925.32,583507,2308657,1.0,3.96,0.0,0.0,0,548.69,573.31,5.26,70.43,211.87,486.39,212.02,321.09,487.83,Low,487.83,573.31,5.26,1.6139959184385413,1.6139959184385413,175.91634980988596
citationCiteseer,268495.0,268495.0,2313294.0,64,16,4,1010.94,583507,2308657,1.0,3.96,0.0,0.0,0,989.75,1037.58,9.72,210.72,228.43,848.45,540.99,78.64,690.38,Low,848.45,1037.58,9.72,0.9743248713352225,0.9743248713352225,104.00617283950618
citationCiteseer,268495.0,268495.0,2313294.0,128,16,4,1140.82,583507,2308657,1.0,3.96,0.0,0.0,0,1348.07,1361.46,12.01,214.65,231.68,1359.96,887.64,80.67,904.25,Low,1359.96,1361.46,12.01,0.8379386834721548,0.8379386834721548,94.98917568692755
citationCiteseer,268495.0,268495.0,2313294.0,256,16,4,1228.03,583507,2308657,1.0,3.96,0.0,0.0,0,1359.66,1389.52,12.25,215.44,233.02,1378.86,1071.84,81.93,983.83,Low,1378.86,1389.52,12.25,0.8837800103632909,0.8837800103632909,100.24734693877551
citationCiteseer,268495.0,268495.0,2313294.0,512,16,4,1273.58,583507,2308657,1.0,3.96,0.0,0.0,0,1364.25,1402.98,12.31,215.08,233.75,1388.82,1065.88,81.89,1044.21,Low,1388.82,1402.98,12.31,0.9077677515003777,0.9077677515003777,103.45897644191713
fome12,24284.0,48920.0,142528.0,16,16,4,284.49,35995,141647,1.01,3.96,0.0,0.0,0,136.26,126.8,4.58,48.48,121.51,122.66,123.83,131.73,122.34,Low,131.73,136.26,4.58,2.087846763540291,2.087846763540291,62.11572052401747
fome12,24284.0,48920.0,142528.0,32,16,4,527.88,35995,141647,1.01,3.96,0.0,0.0,0,267.41,259.61,17.72,49.92,135.23,240.35,135.55,212.57,222.7,Low,240.35,267.41,17.72,1.9740473430313001,1.9740473430313001,29.790067720090295
fome12,24284.0,48920.0,142528.0,64,16,4,688.54,35995,141647,1.01,3.96,0.0,0.0,0,526.42,488.11,35.0,179.73,162.06,479.89,330.5,65.62,417.66,Low,479.89,526.42,35.0,1.3079670225295392,1.3079670225295392,19.672571428571427
fome12,24284.0,48920.0,142528.0,128,16,4,785.28,35995,141647,1.01,3.96,0.0,0.0,0,934.61,863.15,46.5,192.15,171.49,834.72,546.08,68.78,611.38,Low,834.72,934.61,46.5,0.840222124736521,0.840222124736521,16.88774193548387
fome12,24284.0,48920.0,142528.0,256,16,4,950.98,35995,141647,1.01,3.96,0.0,0.0,0,1131.74,1028.62,50.86,197.75,175.78,1036.1,716.67,71.5,812.7,Low,1036.1,1131.74,50.86,0.8402813367027763,0.8402813367027763,18.69799449469131
fome12,24284.0,48920.0,142528.0,512,16,4,1042.49,35995,141647,1.01,3.96,0.0,0.0,0,1250.25,1160.83,51.91,200.9,178.37,1249.22,760.4,71.78,906.56,Low,1249.22,1250.25,51.91,0.8338252349530094,0.8338252349530094,20.08264303602389
crplat2,18010.0,18010.0,960946.0,16,16,4,2084.48,28139,111229,8.64,34.15,0.0,0.0,0,387.95,379.52,521.12,234.78,858.75,1291.59,861.06,352.51,1305.63,High,1305.63,1305.63,521.12,1.5965319424339206,1.5965319424339206,4.0
crplat2,18010.0,18010.0,960946.0,32,16,4,3578.94,28139,111229,8.64,34.15,0.0,0.0,0,764.17,759.64,1217.16,230.91,778.72,2018.79,780.62,549.11,2012.45,High,2018.79,2018.79,1217.16,1.7728144086309126,1.7728144086309126,2.9404022478556637
crplat2,18010.0,18010.0,960946.0,64,16,4,4985.45,28139,111229,8.64,34.15,0.0,0.0,0,1507.37,1477.81,2380.05,360.72,704.89,1333.72,2176.55,239.25,2459.23,High,2459.23,2459.23,2380.05,2.0272402337316966,2.0272402337316966,2.094682884813344
crplat2,18010.0,18010.0,960946.0,128,16,4,6390.33,28139,111229,8.64,34.15,0.0,0.0,0,2830.47,2815.96,3070.12,378.23,758.82,2483.06,3908.27,245.45,2661.9,High,3908.27,3908.27,3070.12,1.6350789479744234,1.6350789479744234,2.0814593566375255
crplat2,18010.0,18010.0,960946.0,256,16,4,8711.13,28139,111229,8.64,34.15,0.0,0.0,0,3054.87,3240.28,3354.09,387.68,788.75,2746.54,4211.21,248.53,2704.03,High,4211.21,4211.21,3354.09,2.0685574929770776,2.0685574929770776,2.597166444549788
crplat2,18010.0,18010.0,960946.0,512,16,4,9765.09,28139,111229,8.64,34.15,0.0,0.0,0,3179.64,3495.54,3579.36,392.57,803.84,3943.86,5082.69,248.98,2764.57,High,5082.69,5082.69,3579.36,1.9212444591348283,1.9212444591348283,2.728166487863752
caidaRouterLevel,192244.0,192244.0,1218132.0,16,16,4,679.38,284247,1118896,1.09,4.29,0.0,0.0,0,250.8,242.46,1.05,54.98,156.94,299.96,157.99,220.6,293.6,Low,299.96,299.96,1.05,2.264901986931591,2.264901986931591,647.0285714285714
caidaRouterLevel,192244.0,192244.0,1218132.0,32,16,4,1114.48,284247,1118896,1.09,4.29,0.0,0.0,0,489.5,481.0,5.43,55.02,159.01,513.33,159.07,284.74,506.61,Low,513.33,513.33,5.43,2.1710790329807335,2.1710790329807335,205.2449355432781
caidaRouterLevel,192244.0,192244.0,1218132.0,64,16,4,1246.17,284247,1118896,1.09,4.29,0.0,0.0,0,908.04,896.34,10.39,189.47,177.15,827.96,532.81,68.73,857.69,Low,857.69,908.04,10.39,1.3723734637240652,1.3723734637240652,119.93936477382098
caidaRouterLevel,192244.0,192244.0,1218132.0,128,16,4,1314.06,284247,1118896,1.09,4.29,0.0,0.0,0,1354.42,1333.84,12.29,191.85,178.83,1294.51,848.8,70.12,1070.89,Low,1294.51,1354.42,12.29,0.9702012669629804,0.9702012669629804,106.92107404393816
caidaRouterLevel,192244.0,192244.0,1218132.0,256,16,4,1336.31,284247,1118896,1.09,4.29,0.0,0.0,0,1363.52,1377.49,12.52,193.29,179.41,1352.82,931.47,71.08,1019.62,Low,1352.82,1377.49,12.52,0.9701050461346361,0.9701050461346361,106.73402555910543
caidaRouterLevel,192244.0,192244.0,1218132.0,512,16,4,1344.42,284247,1118896,1.09,4.29,0.0,0.0,0,1362.61,1390.66,12.58,193.56,179.84,1408.7,950.78,71.07,1016.59,Low,1408.7,1408.7,12.58,0.9543692766380351,0.9543692766380351,106.86963434022258
az2010,241666.0,241666.0,1196094.0,16,16,4,606.85,281094,1101898,1.09,4.26,0.0,0.0,0,230.15,223.28,8.66,44.36,125.38,628.2,125.65,185.21,622.97,Low,628.2,628.2,8.66,0.9660140082776185,0.9660140082776185,70.07505773672055
az2010,241666.0,241666.0,1196094.0,32,16,4,950.79,281094,1101898,1.09,4.26,0.0,0.0,0,451.1,444.64,26.6,44.37,127.04,824.32,127.16,239.12,822.91,Low,824.32,824.32,26.6,1.153423427795031,1.153423427795031,35.74398496240601
az2010,241666.0,241666.0,1196094.0,64,16,4,1126.8,281094,1101898,1.09,4.26,0.0,0.0,0,867.05,851.77,51.08,166.06,143.05,748.85,433.17,58.13,917.07,Low,917.07,917.07,51.08,1.2286957375118583,1.2286957375118583,22.059514487079092
az2010,241666.0,241666.0,1196094.0,128,16,4,1229.6,281094,1101898,1.09,4.26,0.0,0.0,0,1368.92,1318.55,59.84,167.63,144.16,1206.5,833.95,59.85,967.03,Low,1206.5,1368.92,59.84,0.8982263390117756,0.8982263390117756,20.548128342245988
az2010,241666.0,241666.0,1196094.0,256,16,4,1265.04,281094,1101898,1.09,4.26,0.0,0.0,0,1380.57,1369.8,60.85,168.28,144.68,1205.13,847.05,61.28,965.22,Low,1205.13,1380.57,60.85,0.9163171733414459,0.9163171733414459,20.78948233360723
az2010,241666.0,241666.0,1196094.0,512,16,4,1284.65,281094,1101898,1.09,4.26,0.0,0.0,0,1388.84,1393.54,60.96,168.67,144.81,1359.15,1072.16,61.28,967.03,Low,1359.15,1393.54,60.96,0.9218608723108057,0.9218608723108057,21.073654855643046
ckt11752_tr_0,49702.0,49702.0,332807.0,16,16,4,553.76,42961,167667,1.99,7.75,0.0,0.0,0,228.73,185.84,1.89,56.61,158.51,30.31,158.66,194.87,30.2,Low,194.87,228.73,1.89,2.421020417085647,2.421020417085647,292.994708994709
ckt11752_tr_0,49702.0,49702.0,332807.0,32,16,4,873.51,42961,167667,1.99,7.75,0.0,0.0,0,450.65,377.8,19.26,57.05,164.09,58.92,164.34,271.31,58.93,Low,271.31,450.65,19.26,1.9383335182514148,1.9383335182514148,45.35358255451713
ckt11752_tr_0,49702.0,49702.0,332807.0,64,16,4,1357.01,42961,167667,1.99,7.75,0.0,0.0,0,885.13,729.53,38.09,198.62,190.6,834.66,143.64,70.02,117.21,Low,834.66,885.13,38.09,1.5331194287844723,1.5331194287844723,35.62641113153058
ckt11752_tr_0,49702.0,49702.0,332807.0,128,16,4,1686.17,42961,167667,1.99,7.75,0.0,0.0,0,1578.34,1337.47,43.67,206.18,199.82,1222.69,168.56,73.72,195.97,Low,1222.69,1578.34,43.67,1.0683186132265545,1.0683186132265545,38.61163269979391
ckt11752_tr_0,49702.0,49702.0,332807.0,256,16,4,1941.98,42961,167667,1.99,7.75,0.0,0.0,0,1712.78,1577.87,44.71,207.62,204.12,1411.89,282.66,74.14,335.74,Low,1411.89,1712.78,44.71,1.1338175364028071,1.1338175364028071,43.43502572131514
ckt11752_tr_0,49702.0,49702.0,332807.0,512,16,4,1952.66,42961,167667,1.99,7.75,0.0,0.0,0,1780.61,1718.58,45.69,208.38,206.15,1791.08,213.52,74.3,533.86,Low,1791.08,1791.08,45.69,1.0902137257967262,1.0902137257967262,42.737141606478446
CO,221119.0,221119.0,7666057.0,16,16,4,1329.53,1289806,5147251,1.49,5.94,0.0,0.0,0,417.25,457.54,74.7,182.49,695.65,2019.51,702.21,541.5,2007.35,Low,2019.51,2019.51,74.7,0.6583428653485252,0.6583428653485252,17.79825970548862
CO,221119.0,221119.0,7666057.0,32,16,4,2012.62,1289806,5147251,1.49,5.94,0.0,0.0,0,824.84,907.49,311.53,178.38,647.28,2493.84,647.31,678.05,2498.71,Low,2498.71,2498.71,311.53,0.8054636192275213,0.8054636192275213,6.460437197059673
CO,221119.0,221119.0,7666057.0,64,16,4,2168.77,1289806,5147251,1.49,5.94,0.0,0.0,0,1616.8,1772.7,599.67,305.28,586.83,1195.25,1793.23,191.87,2626.04,Low,2626.04,2626.04,599.67,0.8258708930557036,0.8258708930557036,3.616605799856588
CO,221119.0,221119.0,7666057.0,128,16,4,2267.56,1289806,5147251,1.49,5.94,0.0,0.0,0,2930.03,3205.21,703.83,313.84,609.45,2265.13,3356.97,194.39,2619.08,Low,3356.97,3356.97,703.83,0.6754781841958671,0.6754781841958671,3.221743887018172
CO,221119.0,221119.0,7666057.0,256,16,4,2314.02,1289806,5147251,1.49,5.94,0.0,0.0,0,2933.95,3262.33,711.36,317.41,621.01,2307.19,3395.35,195.54,2414.6,Low,3395.35,3395.35,711.36,0.6815262049567792,0.6815262049567792,3.2529520917678814
CO,221119.0,221119.0,7666057.0,512,16,4,2326.88,1289806,5147251,1.49,5.94,0.0,0.0,0,2958.51,3315.5,715.21,319.17,627.15,3212.68,4214.15,195.56,2416.03,Low,4214.15,4214.15,715.21,0.5521587983341837,0.5521587983341837,3.25342207183904
ex3sta1,17443.0,17516.0,68779.0,16,16,4,68.71,83814,334095,2.03,8.1,0.0,0.0,0,359.07,338.82,27.5,199.82,676.97,347.49,681.04,289.06,345.02,Medium,681.04,681.04,27.5,0.10088981557617761,0.10088981557617761,2.498545454545454
ex3sta1,17443.0,17516.0,68779.0,32,16,4,119.3,83814,334095,2.03,8.1,0.0,0.0,0,706.19,684.47,171.36,199.59,670.28,757.39,670.95,404.89,765.07,Medium,765.07,765.07,171.36,0.15593344399858836,0.15593344399858836,0.6961951447245565
ex3sta1,17443.0,17516.0,68779.0,64,16,4,173.57,83814,334095,2.03,8.1,0.0,0.0,0,1384.3,1320.37,338.78,341.16,627.68,1134.03,1366.88,220.24,1285.98,Medium,1366.88,1384.3,338.78,0.12538467095282815,0.12538467095282815,0.5123383906960269
ex3sta1,17443.0,17516.0,68779.0,128,16,4,210.49,83814,334095,2.03,8.1,0.0,0.0,0,2582.97,2467.96,362.62,358.69,674.61,2078.04,2138.58,226.5,1974.55,Medium,2138.58,2582.97,362.62,0.08149146137972954,0.08149146137972954,0.5804699134079753
ex3sta1,17443.0,17516.0,68779.0,256,16,4,245.42,83814,334095,2.03,8.1,0.0,0.0,0,2865.73,2937.8,376.7,369.0,699.37,2319.38,2842.48,229.93,2565.28,Medium,2842.48,2937.8,376.7,0.08353870243039008,0.08353870243039008,0.6514998672683833
ex3sta1,17443.0,17516.0,68779.0,512,16,4,251.71,83814,334095,2.03,8.1,0.0,0.0,0,3004.42,3230.44,392.42,374.28,711.95,3200.46,2708.54,230.17,2622.56,Medium,3200.46,3230.44,392.42,0.07791817832864872,0.07791817832864872,0.6414301004026298
FEM_3D_thermal2,147900.0,147900.0,3489300.0,16,16,4,2385.03,216460,855188,4.08,16.12,0.0,0.0,0,414.41,435.07,346.09,146.01,539.22,1733.38,538.8,403.95,1729.95,High,1733.38,1733.38,346.09,1.375941801566881,1.375941801566881,6.891357739316364
FEM_3D_thermal2,147900.0,147900.0,3489300.0,32,16,4,3870.55,216460,855188,4.08,16.12,0.0,0.0,0,818.51,869.61,1219.82,143.49,505.26,2171.99,505.15,537.64,2176.73,High,2176.73,2176.73,1219.82,1.778148874688179,1.778148874688179,3.17305012214917
FEM_3D_thermal2,147900.0,147900.0,3489300.0,64,16,4,4428.05,216460,855188,4.08,16.12,0.0,0.0,0,1597.3,1694.04,2285.07,287.82,490.31,1261.38,2059.19,117.47,2265.78,High,2265.78,2265.78,2285.07,1.937818097476226,1.954315953005146,1.937818097476226
FEM_3D_thermal2,147900.0,147900.0,3489300.0,128,16,4,4810.34,216460,855188,4.08,16.12,0.0,0.0,0,2985.5,3178.23,2662.57,292.21,506.42,2315.01,3901.38,119.23,2291.63,High,3901.38,3901.38,2662.57,1.2329842260943564,1.2329842260943564,1.8066529706261243
FEM_3D_thermal2,147900.0,147900.0,3489300.0,256,16,4,4990.51,216460,855188,4.08,16.12,0.0,0.0,0,3041.12,3316.04,2740.33,294.88,515.05,2371.15,3987.2,119.95,2298.71,High,3987.2,3987.2,2740.33,1.2516327247191013,1.2516327247191013,1.8211346808596047
FEM_3D_thermal2,147900.0,147900.0,3489300.0,512,16,4,5089.46,216460,855188,4.08,16.12,0.0,0.0,0,3067.26,3384.18,2773.55,296.4,518.74,3218.91,4931.22,119.96,2306.07,High,4931.22,4931.22,2773.55,1.0320894220902737,1.0320894220902737,1.8349984676677902
bloweybl,30003.0,30003.0,109999.0,16,16,4,199.64,18748,73113,1.64,6.4,0.0,0.0,0,143.88,98.36,0.95,35.04,24.85,3.16,25.27,127.66,3.13,Low,127.66,143.88,0.95,1.387545176536002,1.387545176536002,210.14736842105262
bloweybl,30003.0,30003.0,109999.0,32,16,4,298.91,18748,73113,1.64,6.4,0.0,0.0,0,280.37,204.08,10.33,35.06,40.51,6.27,40.16,183.07,6.45,Low,183.07,280.37,10.33,1.066126903734351,1.066126903734351,28.936108422071637
bloweybl,30003.0,30003.0,109999.0,64,16,4,401.09,18748,73113,1.64,6.4,0.0,0.0,0,536.31,388.04,20.45,135.79,68.12,581.11,17.84,46.1,12.26,Low,581.11,581.11,20.45,0.6902135568136841,0.6902135568136841,19.61320293398533
bloweybl,30003.0,30003.0,109999.0,128,16,4,934.17,18748,73113,1.64,6.4,0.0,0.0,0,973.63,722.89,24.3,142.79,89.77,902.26,24.59,51.39,24.96,Low,902.26,973.63,24.3,0.9594712570483653,0.9594712570483653,38.44320987654321
bloweybl,30003.0,30003.0,109999.0,256,16,4,1179.61,18748,73113,1.64,6.4,0.0,0.0,0,1134.08,961.92,26.1,142.94,106.5,1082.91,32.79,52.3,45.96,Low,1082.91,1134.08,26.1,1.040147079571106,1.040147079571106,45.19578544061302
bloweybl,30003.0,30003.0,109999.0,512,16,4,1211.69,18748,73113,1.64,6.4,0.0,0.0,0,1231.16,1096.83,27.05,144.27,117.2,1185.55,25.01,52.42,73.61,Low,1185.55,1231.16,27.05,0.9841856460573768,0.9841856460573768,44.79445471349353
c-65,48066.0,48066.0,360428.0,16,16,4,617.17,54995,217576,1.66,6.56,0.0,0.0,0,231.26,194.88,5.84,62.15,111.97,29.51,112.0,209.0,29.93,Low,209.0,231.26,5.84,2.66872783879616,2.66872783879616,105.67979452054794
c-65,48066.0,48066.0,360428.0,32,16,4,952.25,54995,217576,1.66,6.56,0.0,0.0,0,452.92,394.02,47.25,62.85,137.66,58.78,137.61,287.73,58.22,Low,287.73,452.92,47.25,2.102468427095293,2.102468427095293,20.15343915343915
c-65,48066.0,48066.0,360428.0,64,16,4,1211.52,54995,217576,1.66,6.56,0.0,0.0,0,901.32,769.13,96.13,210.4,183.59,810.63,136.51,78.03,109.38,Low,810.63,901.32,96.13,1.3441618958860337,1.3441618958860337,12.602933527514825
c-65,48066.0,48066.0,360428.0,128,16,4,1434.54,54995,217576,1.66,6.56,0.0,0.0,0,1613.1,1387.98,117.16,217.87,203.72,1463.33,197.48,79.94,199.59,Low,1463.33,1613.1,117.16,0.889306304630835,0.889306304630835,12.244281324684193
c-65,48066.0,48066.0,360428.0,256,16,4,1611.3,54995,217576,1.66,6.56,0.0,0.0,0,1737.48,1643.9,120.27,221.34,213.69,1654.27,261.83,80.7,333.19,Low,1654.27,1737.48,120.27,0.9273775813246771,0.9273775813246771,13.397355949114493
c-65,48066.0,48066.0,360428.0,512,16,4,1695.88,54995,217576,1.66,6.56,0.0,0.0,0,1813.41,1814.83,121.95,223.36,221.21,1949.46,216.22,80.79,497.0,Low,1949.46,1949.46,121.95,0.8699229530228885,0.8699229530228885,13.906355063550636
auto,448695.0,448695.0,6629222.0,16,16,4,905.88,1433089,5690234,1.17,4.63,0.0,0.0,0,371.36,400.78,15.32,106.03,366.54,1503.91,366.8,362.45,1499.48,Low,1503.91,1503.91,15.32,0.6023498746600527,0.6023498746600527,59.130548302872064
auto,448695.0,448695.0,6629222.0,32,16,4,1434.43,1433089,5690234,1.17,4.63,0.0,0.0,0,711.44,775.03,25.65,105.01,356.64,1773.7,356.81,463.83,1773.94,Low,1773.94,1773.94,25.65,0.8086124671634892,0.8086124671634892,55.92319688109162
auto,448695.0,448695.0,6629222.0,64,16,4,1515.51,1433089,5690234,1.17,4.63,0.0,0.0,0,1242.53,1355.81,43.13,250.41,357.67,973.78,1299.08,97.21,1710.88,Low,1710.88,1710.88,43.13,0.8858073038436359,0.8858073038436359,35.138186876883836
auto,448695.0,448695.0,6629222.0,128,16,4,1557.39,1433089,5690234,1.17,4.63,0.0,0.0,0,1569.14,1614.37,48.07,254.42,365.45,1603.68,2184.17,98.66,1492.27,Low,2184.17,2184.17,48.07,0.7130351575197902,0.7130351575197902,32.39837736634075
auto,448695.0,448695.0,6629222.0,256,16,4,1569.28,1433089,5690234,1.17,4.63,0.0,0.0,0,1575.9,1630.6,46.5,256.63,370.37,1626.7,2211.26,99.58,1322.51,Low,2211.26,2211.26,46.5,0.709676835831155,0.709676835831155,33.747956989247314
auto,448695.0,448695.0,6629222.0,512,16,4,1574.23,1433089,5690234,1.17,4.63,0.0,0.0,0,1578.27,1638.26,44.49,257.64,373.3,1619.55,1867.01,99.58,1322.18,Low,1867.01,1867.01,44.49,0.8431824146630174,0.8431824146630174,35.383906495841764
fome11,12142.0,24460.0,71264.0,16,16,4,168.08,17994,70828,1.01,3.96,0.0,0.0,0,107.0,70.77,4.09,46.28,103.43,67.1,105.26,106.05,67.68,Low,106.05,107.0,4.09,1.5708411214953273,1.5708411214953273,41.095354523227385
fome11,12142.0,24460.0,71264.0,32,16,4,316.73,17994,70828,1.01,3.96,0.0,0.0,0,206.56,148.78,17.84,48.61,123.51,135.87,122.55,165.92,136.39,Low,165.92,206.56,17.84,1.5333559256390397,1.5333559256390397,17.753923766816143
fome11,12142.0,24460.0,71264.0,64,16,4,530.83,17994,70828,1.01,3.96,0.0,0.0,0,404.33,278.38,35.33,173.39,152.35,388.36,243.85,65.74,255.2,Low,388.36,404.33,35.33,1.3128632552617914,1.3128632552617914,15.024908010189643
fome11,12142.0,24460.0,71264.0,128,16,4,681.14,17994,70828,1.01,3.96,0.0,0.0,0,775.66,554.58,36.52,191.89,167.78,676.29,378.56,69.48,448.55,Low,676.29,775.66,36.52,0.8781424851094551,0.8781424851094551,18.65115005476451
fome11,12142.0,24460.0,71264.0,256,16,4,826.85,17994,70828,1.01,3.96,0.0,0.0,0,936.91,873.07,46.69,202.49,174.48,855.38,555.12,72.54,677.09,Low,855.38,936.91,46.69,0.8825287380858354,0.8825287380858354,17.70935960591133
fome11,12142.0,24460.0,71264.0,512,16,4,951.38,17994,70828,1.01,3.96,0.0,0.0,0,1131.74,1054.3,48.81,207.82,177.74,1127.26,566.99,73.79,870.07,Low,1127.26,1131.74,48.81,0.8406347747715907,0.8406347747715907,19.491497643925424
crystm02,13965.0,13965.0,322905.0,16,16,4,528.49,38102,151189,2.14,8.47,0.0,0.0,0,280.06,224.08,231.97,135.11,411.34,892.0,408.74,229.99,894.47,Medium,894.47,894.47,231.97,0.5908415039073418,0.5908415039073418,2.278268741647627
crystm02,13965.0,13965.0,322905.0,32,16,4,961.03,38102,151189,2.14,8.47,0.0,0.0,0,556.25,461.95,801.25,140.76,454.16,1356.74,457.05,352.13,1312.62,Medium,1356.74,1356.74,801.25,0.7083376328552264,0.7083376328552264,1.1994134165366614
crystm02,13965.0,13965.0,322905.0,64,16,4,1414.7,38102,151189,2.14,8.47,0.0,0.0,0,1085.39,890.16,1558.05,293.88,467.3,941.41,1632.9,128.14,1679.61,Medium,1679.61,1679.61,1558.05,0.8422788623549515,0.8422788623549515,0.9079939668174963
crystm02,13965.0,13965.0,322905.0,128,16,4,1695.04,38102,151189,2.14,8.47,0.0,0.0,0,2040.47,1664.46,1807.73,310.71,505.03,1703.98,3010.77,132.43,2040.47,Medium,3010.77,3010.77,1807.73,0.5629921913663282,0.5629921913663282,0.9376621508743009
crystm02,13965.0,13965.0,322905.0,256,16,4,2243.37,38102,151189,2.14,8.47,0.0,0.0,0,2359.12,2220.23,2140.22,321.66,526.44,2087.47,3421.51,134.78,2198.5,Medium,3421.51,3421.51,2140.22,0.6556666501047782,0.6556666501047782,1.0481959798525387
crystm02,13965.0,13965.0,322905.0,512,16,4,2575.51,38102,151189,2.14,8.47,0.0,0.0,0,2629.92,2658.34,2366.15,326.72,537.39,2851.26,4261.01,135.67,2324.1,Medium,4261.01,4261.01,2366.15,0.6044365068375808,0.6044365068375808,1.088481288168544
af_shell10,1508065.0,1508065.0,52259885.0,32,16,4,7714.21,1882806,7529780,7.0,27.98,0.0,0.0,0,991.91,1079.79,3091.28,-1.0,639.64,2540.57,639.73,821.28,2539.1,High,2540.57,2540.57,3091.28,2.495474366605419,3.036409152276851,2.495474366605419
af_shell10,1508065.0,1508065.0,52259885.0,64,16,4,8552.82,1882806,7529780,7.0,27.98,0.0,0.0,0,1908.18,2086.03,5590.95,0.0,580.6,1282.02,1668.98,178.97,2649.15,High,2649.15,2649.15,5590.95,1.5297614895500764,3.2285148066360905,1.5297614895500764
af_shell10,1508065.0,1508065.0,52259885.0,128,16,4,8759.25,1882806,7529780,7.0,27.98,0.0,0.0,0,3301.41,3627.73,6492.64,0.0,600.44,2455.11,3104.4,180.52,2647.2,High,3104.4,3627.73,6492.64,1.3491045245077502,2.4145264393987422,1.3491045245077502
af_shell10,1508065.0,1508065.0,52259885.0,256,16,4,8796.85,1882806,7529780,7.0,27.98,0.0,0.0,0,3305.44,3664.02,6605.4,0.0,609.63,2485.14,3122.63,181.23,2561.63,High,3122.63,3664.02,6605.4,1.3317664335240864,2.4008739035267275,1.3317664335240864
af_shell10,1508065.0,1508065.0,52259885.0,512,16,4,8812.52,1882806,7529780,7.0,27.98,0.0,0.0,0,3310.56,3685.53,6630.69,0.0,614.75,3511.33,3817.3,181.23,2560.31,High,3817.3,3817.3,6630.69,1.3290502195095837,2.308574123071281,1.3290502195095837
c-47,15343.0,15343.0,211401.0,16,16,4,433.2,29226,116130,1.82,7.23,0.0,0.0,0,239.68,177.35,15.06,96.88,177.8,25.06,194.3,193.24,25.16,Low,194.3,239.68,15.06,1.8074098798397862,1.8074098798397862,28.764940239043824
c-47,15343.0,15343.0,211401.0,32,16,4,814.65,29226,116130,1.82,7.23,0.0,0.0,0,463.6,364.8,95.81,100.1,263.26,50.42,262.28,281.87,52.0,Low,281.87,463.6,95.81,1.7572260569456426,1.7572260569456426,8.502765890825591
c-47,15343.0,15343.0,211401.0,64,16,4,1167.96,29226,116130,1.82,7.23,0.0,0.0,0,917.14,701.16,190.37,275.71,309.63,766.64,147.22,104.67,104.07,Low,766.64,917.14,190.37,1.2734806027433108,1.2734806027433108,6.135210379786731
c-47,15343.0,15343.0,211401.0,128,16,4,1428.39,29226,116130,1.82,7.23,0.0,0.0,0,1758.01,1385.1,194.68,296.39,334.16,1261.15,198.45,108.31,210.48,Low,1261.15,1758.01,194.68,0.8125039106717254,0.8125039106717254,7.337117320731457
c-47,15343.0,15343.0,211401.0,256,16,4,1599.25,29226,116130,1.82,7.23,0.0,0.0,0,2103.49,1924.01,216.29,304.75,352.48,1720.46,358.34,109.78,387.0,Low,1720.46,2103.49,216.29,0.7602840992826209,0.7602840992826209,7.394008044754727
c-47,15343.0,15343.0,211401.0,512,16,4,1899.17,29226,116130,1.82,7.23,0.0,0.0,0,2375.29,2298.62,225.15,309.31,359.58,2523.25,295.25,110.66,642.62,Low,2523.25,2523.25,225.15,0.7526681858713961,0.7526681858713961,8.4351321341328
dbir1,18804.0,45775.0,1077025.0,16,16,4,822.16,113427,452877,2.38,9.5,0.0,0.0,0,365.59,359.61,12.53,242.9,580.61,74.64,564.18,214.55,74.65,Medium,580.61,580.61,12.53,1.416027970582663,1.416027970582663,65.61532322426177
dbir1,18804.0,45775.0,1077025.0,32,16,4,1453.48,113427,452877,2.38,9.5,0.0,0.0,0,717.78,715.16,92.42,238.1,660.14,163.54,645.89,383.97,165.14,Medium,660.14,717.78,92.42,2.0249658669787403,2.0249658669787403,15.726898939623458
dbir1,18804.0,45775.0,1077025.0,64,16,4,1694.77,113427,452877,2.38,9.5,0.0,0.0,0,1407.88,1387.03,183.14,378.24,664.22,1132.52,467.46,217.8,328.66,Medium,1132.52,1407.88,183.14,1.2037744694150068,1.2037744694150068,9.253958720104839
dbir1,18804.0,45775.0,1077025.0,128,16,4,2534.92,113427,452877,2.38,9.5,0.0,0.0,0,2578.16,2478.77,222.74,392.38,729.26,1989.88,636.63,229.87,644.78,Medium,1989.88,2578.16,222.74,0.9832283488999908,0.9832283488999908,11.380623148065009
dbir1,18804.0,45775.0,1077025.0,256,16,4,2531.2,113427,452877,2.38,9.5,0.0,0.0,0,2797.01,2868.24,236.29,404.69,755.08,2251.42,1146.0,225.38,1160.67,Medium,2251.42,2868.24,236.29,0.8824923995202633,0.8824923995202633,10.712260358034618
dbir1,18804.0,45775.0,1077025.0,512,16,4,2712.91,113427,452877,2.38,9.5,0.0,0.0,0,2917.53,3118.14,242.29,407.77,800.89,3110.82,893.06,225.58,1639.0,Medium,3110.82,3118.14,242.29,0.8700411142540104,0.8700411142540104,11.196954063312559
bcsstk32,44609.0,44609.0,2014701.0,16,16,4,2693.45,75051,296158,6.8,26.84,0.0,0.0,0,420.08,433.92,150.87,214.99,804.91,1099.73,801.07,400.94,1073.93,High,1099.73,1099.73,150.87,2.4491920744182663,2.4491920744182663,17.852787167760322
bcsstk32,44609.0,44609.0,2014701.0,32,16,4,4418.2,75051,296158,6.8,26.84,0.0,0.0,0,828.58,870.66,733.55,210.13,722.63,1975.2,724.06,559.25,1988.85,High,1988.85,1988.85,733.55,2.221484777635317,2.221484777635317,6.023038647672279
bcsstk32,44609.0,44609.0,2014701.0,64,16,4,5162.59,75051,296158,6.8,26.84,0.0,0.0,0,1626.73,1703.04,1432.68,344.39,668.56,1373.35,2070.08,218.94,2320.42,High,2320.42,2320.42,1432.68,2.224851535497884,2.224851535497884,3.6034494792975402
bcsstk32,44609.0,44609.0,2014701.0,128,16,4,6363.05,75051,296158,6.8,26.84,0.0,0.0,0,3003.09,3176.51,1705.93,356.69,709.31,2571.41,3708.61,223.67,2531.83,High,3708.61,3708.61,1705.93,1.715750645120409,1.715750645120409,3.7299596114729208
bcsstk32,44609.0,44609.0,2014701.0,256,16,4,7344.55,75051,296158,6.8,26.84,0.0,0.0,0,3111.81,3388.54,1802.97,363.51,729.63,2713.86,3973.77,226.01,2586.06,High,3973.77,3973.77,1802.97,1.848257448216681,1.848257448216681,4.073584141721715
bcsstk32,44609.0,44609.0,2014701.0,512,16,4,8086.09,75051,296158,6.8,26.84,0.0,0.0,0,3154.9,3506.88,1852.86,367.1,741.57,3745.23,4599.45,226.08,2652.67,High,4599.45,4599.45,1852.86,1.758055854504343,1.758055854504343,4.364112777004199
3D_51448_3D,51448.0,51448.0,537038.0,16,16,4,688.51,81266,321392,3.29,13.0,0.0,0.0,0,368.29,352.67,1.7,133.34,244.02,47.37,247.57,430.57,46.85,Medium,430.57,430.57,1.7,1.599066353902966,1.599066353902966,405.00588235294117
3D_51448_3D,51448.0,51448.0,537038.0,32,16,4,1092.65,81266,321392,3.29,13.0,0.0,0.0,0,727.19,709.37,14.06,131.86,309.27,98.58,304.41,554.36,95.18,Medium,554.36,727.19,14.06,1.5025646667308405,1.5025646667308405,77.71337126600285
3D_51448_3D,51448.0,51448.0,537038.0,64,16,4,1385.01,81266,321392,3.29,13.0,0.0,0.0,0,1396.25,1392.57,26.89,287.83,385.94,1176.63,246.05,116.89,183.81,Medium,1176.63,1396.25,26.89,0.9919498657117278,0.9919498657117278,51.506507995537376
3D_51448_3D,51448.0,51448.0,537038.0,128,16,4,1618.19,81266,321392,3.29,13.0,0.0,0.0,0,2514.99,2481.03,32.26,298.42,436.95,2087.13,250.52,119.51,296.06,Medium,2087.13,2514.99,32.26,0.6434180652805778,0.6434180652805778,50.16088034717917
3D_51448_3D,51448.0,51448.0,537038.0,256,16,4,1707.25,81266,321392,3.29,13.0,0.0,0.0,0,2748.9,2848.49,33.64,302.18,468.72,2293.24,451.52,120.28,465.6,Medium,2293.24,2848.49,33.64,0.5993526394686308,0.5993526394686308,50.750594530321045
3D_51448_3D,51448.0,51448.0,537038.0,512,16,4,1726.98,81266,321392,3.29,13.0,0.0,0.0,0,2881.75,3081.06,34.0,304.41,484.2,2960.73,336.39,120.39,815.56,Medium,2960.73,3081.06,34.0,0.5605148877334424,0.5605148877334424,50.79352941176471
bratu3d,27792.0,27792.0,173796.0,16,16,4,406.07,32887,129160,1.35,5.28,0.0,0.0,0,173.97,127.7,86.55,52.11,139.04,517.25,138.26,216.16,512.67,Low,517.25,517.25,86.55,0.7850555824069598,0.7850555824069598,4.6917388792605434
bratu3d,27792.0,27792.0,173796.0,32,16,4,640.13,32887,129160,1.35,5.28,0.0,0.0,0,340.11,263.53,252.79,53.28,150.08,712.28,150.73,298.36,715.21,Low,715.21,715.21,252.79,0.8950238391521371,0.8950238391521371,2.5322599786383955
bratu3d,27792.0,27792.0,173796.0,64,16,4,851.94,32887,129160,1.35,5.28,0.0,0.0,0,678.23,505.22,484.79,193.54,174.58,653.37,499.77,70.32,901.67,Low,901.67,901.67,484.79,0.9448467843002429,0.9448467843002429,1.757338228923864
bratu3d,27792.0,27792.0,173796.0,128,16,4,1186.32,32887,129160,1.35,5.28,0.0,0.0,0,1234.79,944.54,587.15,204.62,183.79,998.11,954.92,72.89,1042.25,Low,1042.25,1234.79,587.15,0.9607463617295249,0.9607463617295249,2.0204717704164183
bratu3d,27792.0,27792.0,173796.0,256,16,4,1388.98,32887,129160,1.35,5.28,0.0,0.0,0,1460.47,1292.76,657.23,210.69,187.71,1210.07,1019.71,74.66,1074.06,Low,1210.07,1460.47,657.23,0.951050004450622,0.951050004450622,2.1133849641677953
bratu3d,27792.0,27792.0,173796.0,512,16,4,1535.89,32887,129160,1.35,5.28,0.0,0.0,0,1626.64,1503.1,701.06,213.64,189.78,1666.11,1316.64,74.78,1078.85,Low,1666.11,1666.11,701.06,0.9218418951929945,0.9218418951929945,2.1908110575414375
ASIC_100k,99340.0,99340.0,940621.0,16,16,4,628.34,105591,412805,2.31,9.04,0.0,0.0,0,301.66,285.34,0.24,63.21,25.64,2.59,25.62,226.59,2.56,Medium,226.59,301.66,0.24,2.0829410594709277,2.0829410594709277,2618.0833333333335
ASIC_100k,99340.0,99340.0,940621.0,32,16,4,1063.45,105591,412805,2.31,9.04,0.0,0.0,0,574.11,548.84,2.97,62.73,43.69,5.17,43.93,277.45,5.12,Medium,277.45,574.11,2.97,1.852345369354305,1.852345369354305,358.06397306397304
ASIC_100k,99340.0,99340.0,940621.0,64,16,4,1738.67,105591,412805,2.31,9.04,0.0,0.0,0,1028.75,981.4,5.91,144.13,75.99,985.96,11.95,52.81,9.29,Medium,985.96,1028.75,5.91,1.6900801944106927,1.6900801944106927,294.1912013536379
ASIC_100k,99340.0,99340.0,940621.0,128,16,4,2196.43,105591,412805,2.31,9.04,0.0,0.0,0,1722.7,1623.76,6.53,145.83,115.92,1557.18,13.7,69.83,16.72,Medium,1557.18,1722.7,6.53,1.274992743948453,1.274992743948453,336.3598774885145
ASIC_100k,99340.0,99340.0,940621.0,256,16,4,2462.76,105591,412805,2.31,9.04,0.0,0.0,0,1770.66,1778.29,6.68,145.46,151.49,1646.88,26.72,69.94,32.0,Medium,1646.88,1778.29,6.68,1.3849034746863562,1.3849034746863562,368.6766467065869
ASIC_100k,99340.0,99340.0,940621.0,512,16,4,2271.69,105591,412805,2.31,9.04,0.0,0.0,0,1802.65,1853.08,6.75,144.7,194.52,1978.57,20.92,69.98,62.64,Medium,1978.57,1978.57,6.75,1.148147399384404,1.148147399384404,336.5466666666667
bmw3_2,227362.0,227362.0,11288630.0,16,16,4,3611.21,440460,1743608,6.47,25.63,0.0,0.0,0,439.78,488.28,91.8,223.09,925.07,1931.33,926.51,559.87,1895.97,High,1931.33,1931.33,91.8,1.8698047459522713,1.8698047459522713,39.337799564270156
bmw3_2,227362.0,227362.0,11288630.0,32,16,4,5616.23,440460,1743608,6.47,25.63,0.0,0.0,0,866.36,965.42,620.25,216.72,783.85,2503.3,783.71,691.71,2522.88,High,2522.88,2522.88,620.25,2.226118562912227,2.226118562912227,9.0547843611447
bmw3_2,227362.0,227362.0,11288630.0,64,16,4,6513.92,440460,1743608,6.47,25.63,0.0,0.0,0,1689.16,1877.92,1195.89,334.51,702.2,1385.28,2306.86,210.2,2716.88,High,2716.88,2716.88,1195.89,2.3975736874650333,2.3975736874650333,5.446922375803794
bmw3_2,227362.0,227362.0,11288630.0,128,16,4,7721.36,440460,1743608,6.47,25.63,0.0,0.0,0,3110.78,3453.37,1387.83,341.87,732.93,2601.14,4096.76,212.79,2773.02,High,4096.76,4096.76,1387.83,1.884747947158242,1.884747947158242,5.56362090457765
bmw3_2,227362.0,227362.0,11288630.0,256,16,4,8127.89,440460,1743608,6.47,25.63,0.0,0.0,0,3127.8,3517.87,1399.06,345.24,749.11,2651.7,4236.68,213.98,2733.99,High,4236.68,4236.68,1399.06,1.9184573770027473,1.9184573770027473,5.809536403013452
bmw3_2,227362.0,227362.0,11288630.0,512,16,4,8392.06,440460,1743608,6.47,25.63,0.0,0.0,0,3135.35,3548.31,1407.04,347.04,757.76,3727.2,4716.62,214.0,2744.06,High,4716.62,4716.62,1407.04,1.779252939605056,1.779252939605056,5.964336479417785
finance256,37376.0,37376.0,298496.0,16,16,4,502.52,48872,191688,1.56,6.11,0.0,0.0,0,227.51,193.08,95.83,64.98,183.01,509.38,184.37,205.43,505.93,Low,509.38,509.38,95.83,0.9865326475322941,0.9865326475322941,5.24386935197746
finance256,37376.0,37376.0,298496.0,32,16,4,880.52,48872,191688,1.56,6.11,0.0,0.0,0,445.85,393.28,382.93,65.88,194.21,911.44,194.46,300.75,921.28,Low,921.28,921.28,382.93,0.955757207363668,0.955757207363668,2.2994280939075025
finance256,37376.0,37376.0,298496.0,64,16,4,1097.41,48872,191688,1.56,6.11,0.0,0.0,0,878.58,757.6,707.76,215.48,223.89,784.48,645.05,77.55,1229.64,Low,1229.64,1229.64,707.76,0.8924644611430987,0.8924644611430987,1.550539730982254
finance256,37376.0,37376.0,298496.0,128,16,4,1494.35,48872,191688,1.56,6.11,0.0,0.0,0,1589.86,1427.36,816.68,224.58,235.69,1413.0,1232.18,81.08,1348.37,Low,1413.0,1589.86,816.68,0.9399255280339149,0.9399255280339149,1.8297864524660823
finance256,37376.0,37376.0,298496.0,256,16,4,1705.69,48872,191688,1.56,6.11,0.0,0.0,0,1831.97,1681.08,918.63,229.13,241.56,1611.31,1303.83,83.97,1281.44,Low,1611.31,1831.97,918.63,0.9310687402086278,0.9310687402086278,1.8567758509955044
finance256,37376.0,37376.0,298496.0,512,16,4,1835.49,48872,191688,1.56,6.11,0.0,0.0,0,1914.97,1879.92,966.59,231.47,244.69,2114.18,1663.22,84.01,1290.79,Low,2114.18,2114.18,966.59,0.8681805711907218,0.8681805711907218,1.8989333636805676
c-50,22401.0,22401.0,180245.0,16,16,4,422.12,26911,106475,1.82,7.2,0.0,0.0,0,200.86,147.81,10.27,67.65,124.28,26.04,125.81,178.62,25.92,Low,178.62,200.86,10.27,2.1015632779050084,2.1015632779050084,41.10223953261928
c-50,22401.0,22401.0,180245.0,32,16,4,749.46,26911,106475,1.82,7.2,0.0,0.0,0,389.59,305.64,53.65,69.86,159.43,52.73,160.35,259.03,51.59,Low,259.03,389.59,53.65,1.9237146744012938,1.9237146744012938,13.969431500465983
c-50,22401.0,22401.0,180245.0,64,16,4,1050.99,26911,106475,1.82,7.2,0.0,0.0,0,780.75,585.85,106.17,226.07,206.09,682.38,137.08,83.84,102.37,Low,682.38,780.75,106.17,1.3461287223823246,1.3461287223823246,9.899124046340773
c-50,22401.0,22401.0,180245.0,128,16,4,1224.07,26911,106475,1.82,7.2,0.0,0.0,0,1483.72,1146.56,148.86,238.56,229.55,1143.17,190.25,87.55,207.39,Low,1143.17,1483.72,148.86,0.8250006739816137,0.8250006739816137,8.222961171570603
c-50,22401.0,22401.0,180245.0,256,16,4,1452.86,26911,106475,1.82,7.2,0.0,0.0,0,1841.85,1612.7,160.24,244.82,243.13,1585.47,344.99,88.19,360.02,Low,1585.47,1841.85,160.24,0.7888047343703342,0.7888047343703342,9.066774837743385
c-50,22401.0,22401.0,180245.0,512,16,4,1633.95,26911,106475,1.82,7.2,0.0,0.0,0,2012.34,1927.82,168.32,248.27,250.3,2236.02,227.18,88.4,560.88,Low,2236.02,2236.02,168.32,0.7307403332707221,0.7307403332707221,9.707402566539924
barrier2-3,113076.0,113076.0,2129496.0,16,16,4,562.76,569682,2268167,1.68,6.68,0.0,0.0,0,416.86,448.87,1.17,181.31,688.2,139.0,685.72,390.54,140.68,Low,688.2,688.2,1.17,0.8177274048241789,0.8177274048241789,480.991452991453
barrier2-3,113076.0,113076.0,2129496.0,32,16,4,908.1,569682,2268167,1.68,6.68,0.0,0.0,0,821.21,894.68,11.06,177.97,636.14,269.32,635.77,521.56,278.6,Low,636.14,894.68,11.06,1.0149997764563867,1.0149997764563867,82.10669077757686
barrier2-3,113076.0,113076.0,2129496.0,64,16,4,1096.41,569682,2268167,1.68,6.68,0.0,0.0,0,1524.47,1663.05,21.95,312.03,584.65,1187.88,536.55,192.68,447.96,Low,1187.88,1663.05,21.95,0.6592766302877244,0.6592766302877244,49.95034168564921
barrier2-3,113076.0,113076.0,2129496.0,128,16,4,1192.41,569682,2268167,1.68,6.68,0.0,0.0,0,2719.36,2937.43,24.49,318.13,605.2,2119.96,666.17,196.97,723.78,Low,2119.96,2937.43,24.49,0.40593648189063236,0.40593648189063236,48.68966925275623
barrier2-3,113076.0,113076.0,2129496.0,256,16,4,1290.31,569682,2268167,1.68,6.68,0.0,0.0,0,2768.71,3055.97,24.75,321.74,615.91,2174.17,1150.59,198.98,1275.72,Low,2174.17,3055.97,24.75,0.42222600352752154,0.42222600352752154,52.13373737373737
barrier2-3,113076.0,113076.0,2129496.0,512,16,4,1252.67,569682,2268167,1.68,6.68,0.0,0.0,0,2799.07,3114.68,24.98,324.47,622.65,2954.96,756.26,199.01,1647.48,Low,2954.96,3114.68,24.98,0.40218256771161087,0.40218256771161087,50.146917534027224
cont-300,180895.0,180895.0,988195.0,16,16,4,871.42,168798,653455,1.51,5.85,0.0,0.0,0,244.66,232.9,62.2,48.54,137.86,882.32,137.96,238.46,887.87,Low,887.87,887.87,62.2,0.9814725128678747,0.9814725128678747,14.009967845659162
cont-300,180895.0,180895.0,988195.0,32,16,4,1262.87,168798,653455,1.51,5.85,0.0,0.0,0,481.93,461.02,150.44,48.51,139.23,959.41,139.25,290.9,956.63,Low,959.41,959.41,150.44,1.3162985584890714,1.3162985584890714,8.394509438978995
cont-300,180895.0,180895.0,988195.0,64,16,4,1505.82,168798,653455,1.51,5.85,0.0,0.0,0,892.48,856.14,286.43,178.2,154.74,815.01,480.11,62.25,952.71,Low,952.71,952.71,286.43,1.580564914821929,1.580564914821929,5.257200712215899
cont-300,180895.0,180895.0,988195.0,128,16,4,1634.39,168798,653455,1.51,5.85,0.0,0.0,0,1424.17,1347.92,328.28,179.79,155.59,1214.56,927.01,64.27,959.06,Low,1214.56,1424.17,328.28,1.1476087826593735,1.1476087826593735,4.978646277567931
cont-300,180895.0,180895.0,988195.0,256,16,4,1695.2,168798,653455,1.51,5.85,0.0,0.0,0,1450.43,1433.21,334.0,180.49,156.66,1236.89,941.7,65.6,989.0,Low,1236.89,1450.43,334.0,1.1687568514164766,1.1687568514164766,5.075449101796408
cont-300,180895.0,180895.0,988195.0,512,16,4,1720.28,168798,653455,1.51,5.85,0.0,0.0,0,1462.64,1470.73,337.04,180.93,157.04,1387.37,1202.78,65.61,985.48,Low,1387.37,1470.73,337.04,1.1696776430752076,1.1696776430752076,5.104082601471635
af_shell9,504855.0,504855.0,17588845.0,16,16,4,4925.47,630091,2518300,6.98,27.91,0.0,0.0,0,486.84,524.35,700.19,177.93,738.01,2098.16,738.75,764.3,2095.41,High,2098.16,2098.16,700.19,2.3475187783581806,2.3475187783581806,7.034476356417543
af_shell9,504855.0,504855.0,17588845.0,32,16,4,7359.35,630091,2518300,6.98,27.91,0.0,0.0,0,961.96,1042.15,2263.25,174.84,642.07,2479.58,641.87,817.12,2479.05,High,2479.58,2479.58,2263.25,2.9679824809040243,2.9679824809040243,3.251673478404949
af_shell9,504855.0,504855.0,17588845.0,64,16,4,8337.92,630091,2518300,6.98,27.91,0.0,0.0,0,1865.01,2024.15,4267.07,293.19,581.64,1289.46,1668.81,183.19,2588.22,High,2588.22,2588.22,4267.07,1.954015284492638,3.221488126975296,1.954015284492638
af_shell9,504855.0,504855.0,17588845.0,128,16,4,8649.54,630091,2518300,6.98,27.91,0.0,0.0,0,3302.76,3614.74,4839.25,297.69,602.16,2452.82,3098.61,187.62,2622.61,High,3098.61,3614.74,4839.25,1.7873720101255361,2.3928525979738517,1.7873720101255361
af_shell9,504855.0,504855.0,17588845.0,256,16,4,8767.03,630091,2518300,6.98,27.91,0.0,0.0,0,3313.22,3663.11,4905.98,299.89,611.84,2489.31,3121.19,189.54,2559.89,High,3121.19,3663.11,4905.98,1.7870089156498807,2.3933297116384713,1.7870089156498807
af_shell9,504855.0,504855.0,17588845.0,512,16,4,8816.33,630091,2518300,6.98,27.91,0.0,0.0,0,3316.35,3688.48,4929.66,301.22,617.15,3589.89,3832.31,189.56,2560.17,High,3832.31,3832.31,4929.66,1.7884255709318695,2.300526314416109,1.7884255709318695
belgium_osm,1441295.0,1441295.0,3099940.0,32,16,4,808.33,559008,2102298,1.47,5.55,0.0,0.0,0,399.79,398.73,44.83,-1.0,55.11,420.5,55.11,143.57,421.82,Low,421.82,421.82,44.83,1.916291309089185,1.916291309089185,18.031006022752624
belgium_osm,1441295.0,1441295.0,3099940.0,64,16,4,935.27,559008,2102298,1.47,5.55,0.0,0.0,0,639.56,637.55,79.91,0.0,62.44,422.09,192.17,32.63,430.71,Low,430.71,639.56,79.91,1.462364750766152,1.462364750766152,11.704042047303217
belgium_osm,1441295.0,1441295.0,3099940.0,128,16,4,980.8,559008,2102298,1.47,5.55,0.0,0.0,0,675.37,640.3,100.48,0.0,62.42,566.43,375.64,33.19,437.87,Low,566.43,675.37,100.48,1.4522409938256067,1.4522409938256067,9.761146496815286
belgium_osm,1441295.0,1441295.0,3099940.0,256,16,4,977.82,559008,2102298,1.47,5.55,0.0,0.0,0,679.36,661.09,103.74,0.0,62.68,565.04,377.98,33.74,446.26,Low,565.04,679.36,103.74,1.4393252472915685,1.4393252472915685,9.425679583574322
belgium_osm,1441295.0,1441295.0,3099940.0,512,16,4,975.51,559008,2102298,1.47,5.55,0.0,0.0,0,678.66,663.88,104.15,0.0,62.7,616.96,485.57,33.76,446.42,Low,616.96,678.66,104.15,1.4374060648925826,1.4374060648925826,9.366394623139701
c-72,84064.0,84064.0,707546.0,16,16,4,716.87,104451,414181,1.71,6.77,0.0,0.0,0,272.14,250.73,4.07,69.27,131.83,35.74,131.52,239.2,36.02,Low,239.2,272.14,4.07,2.6341956345998385,2.6341956345998385,176.13513513513513
c-72,84064.0,84064.0,707546.0,32,16,4,1164.68,104451,414181,1.71,6.77,0.0,0.0,0,533.0,503.96,46.0,69.43,159.36,69.85,157.55,314.47,71.59,Low,314.47,533.0,46.0,2.185140712945591,2.185140712945591,25.31913043478261
c-72,84064.0,84064.0,707546.0,64,16,4,1362.63,104451,414181,1.71,6.77,0.0,0.0,0,1022.85,963.98,90.07,221.28,204.36,932.22,165.27,81.74,132.22,Low,932.22,1022.85,90.07,1.3321894705968618,1.3321894705968618,15.128566670367494
c-72,84064.0,84064.0,707546.0,128,16,4,1587.32,104451,414181,1.71,6.77,0.0,0.0,0,1621.44,1574.54,103.51,226.19,220.67,1528.62,171.44,83.12,236.35,Low,1528.62,1621.44,103.51,0.9789569765147029,0.9789569765147029,15.334943483721378
c-72,84064.0,84064.0,707546.0,256,16,4,1673.67,104451,414181,1.71,6.77,0.0,0.0,0,1713.47,1731.03,105.44,228.86,232.37,1650.28,308.26,83.94,389.01,Low,1650.28,1731.03,105.44,0.9668636592086793,0.9668636592086793,15.873198027314114
c-72,84064.0,84064.0,707546.0,512,16,4,1687.02,104451,414181,1.71,6.77,0.0,0.0,0,1750.16,1806.87,106.28,230.39,239.64,1824.19,261.34,83.96,596.53,Low,1824.19,1824.19,106.28,0.9248049819371885,0.9248049819371885,15.873353406097102
af_shell6,504855.0,504855.0,17579155.0,16,16,4,4921.38,630091,2518300,6.98,27.91,0.0,0.0,0,486.39,524.16,700.25,177.8,738.5,2101.17,738.87,764.14,2097.66,High,2101.17,2101.17,700.25,2.342209340510287,2.342209340510287,7.028032845412353
af_shell6,504855.0,504855.0,17579155.0,32,16,4,7369.17,630091,2518300,6.98,27.91,0.0,0.0,0,961.98,1042.21,2264.42,174.91,641.6,2484.83,642.22,815.43,2479.75,High,2484.83,2484.83,2264.42,2.9656636470100572,2.9656636470100572,3.254330027115111
af_shell6,504855.0,504855.0,17579155.0,64,16,4,8321.49,630091,2518300,6.98,27.91,0.0,0.0,0,1862.0,2022.17,4270.7,292.83,581.71,1290.24,1670.16,183.15,2589.36,High,2589.36,2589.36,4270.7,1.948507270470883,3.213724626934841,1.948507270470883
af_shell6,504855.0,504855.0,17579155.0,128,16,4,8660.75,630091,2518300,6.98,27.91,0.0,0.0,0,3299.59,3613.72,4839.09,297.53,602.11,2453.16,3099.98,187.62,2623.35,High,3099.98,3613.72,4839.09,1.7897476591673227,2.396630065417354,1.7897476591673227
af_shell6,504855.0,504855.0,17579155.0,256,16,4,8756.19,630091,2518300,6.98,27.91,0.0,0.0,0,3310.69,3663.82,4904.79,299.93,611.88,2489.8,3121.74,189.53,2559.82,High,3121.74,3663.82,4904.79,1.7852323952707456,2.3899072552690908,1.7852323952707456
af_shell6,504855.0,504855.0,17579155.0,512,16,4,8813.68,630091,2518300,6.98,27.91,0.0,0.0,0,3315.35,3689.3,4929.44,301.51,617.12,3591.47,3831.61,189.55,2560.28,High,3831.61,3831.61,4929.44,1.787967801616411,2.3002549841972435,1.787967801616411
com-DBLP,317080.0,317080.0,2099732.0,16,16,4,772.24,453234,1783378,1.18,4.63,0.0,0.0,0,270.9,275.16,2.42,57.17,165.87,715.9,167.15,215.69,710.81,Low,715.9,715.9,2.42,1.0786981421986312,1.0786981421986312,319.10743801652893
com-DBLP,317080.0,317080.0,2099732.0,32,16,4,1215.12,453234,1783378,1.18,4.63,0.0,0.0,0,515.78,533.27,9.96,56.85,166.74,994.43,166.76,279.78,993.96,Low,994.43,994.43,9.96,1.221926128535945,1.221926128535945,121.99999999999997
com-DBLP,317080.0,317080.0,2099732.0,64,16,4,1368.35,453234,1783378,1.18,4.63,0.0,0.0,0,941.58,975.37,18.1,191.15,183.16,778.26,568.03,69.24,1048.29,Low,1048.29,1048.29,18.1,1.3053162769844222,1.3053162769844222,75.59944751381214
com-DBLP,317080.0,317080.0,2099732.0,128,16,4,1427.54,453234,1783378,1.18,4.63,0.0,0.0,0,1302.46,1304.28,22.64,193.63,184.99,1245.67,1073.35,70.73,1070.54,Low,1245.67,1304.28,22.64,1.0945042475542062,1.0945042475542062,63.05388692579505
com-DBLP,317080.0,317080.0,2099732.0,256,16,4,1448.4,453234,1783378,1.18,4.63,0.0,0.0,0,1299.29,1320.74,23.52,194.34,185.45,1251.94,1079.97,71.8,1006.91,Low,1251.94,1320.74,23.52,1.0966579341884095,1.0966579341884095,61.58163265306123
com-DBLP,317080.0,317080.0,2099732.0,512,16,4,1457.99,453234,1783378,1.18,4.63,0.0,0.0,0,1294.68,1323.86,23.75,194.31,185.92,1301.48,1285.54,71.82,1005.41,Low,1301.48,1323.86,23.75,1.1013173598416752,1.1013173598416752,61.38905263157895
bips07_1998,15066.0,15066.0,62198.0,16,16,4,222.93,9103,35180,1.77,6.83,0.0,0.0,0,83.94,57.01,19.5,34.65,83.04,205.27,83.26,94.67,203.93,Low,205.27,205.27,19.5,1.086033029668242,1.086033029668242,11.432307692307692
bips07_1998,15066.0,15066.0,62198.0,32,16,4,403.88,9103,35180,1.77,6.83,0.0,0.0,0,175.21,119.84,48.22,36.11,95.1,372.44,95.25,163.25,369.13,Low,372.44,372.44,48.22,1.0844162818172054,1.0844162818172054,8.375777685607632
bips07_1998,15066.0,15066.0,62198.0,64,16,4,612.79,9103,35180,1.77,6.83,0.0,0.0,0,328.66,223.53,95.29,146.43,116.86,346.99,300.47,53.32,524.88,Low,524.88,524.88,95.29,1.1674859015393995,1.1674859015393995,6.430790219330464
bips07_1998,15066.0,15066.0,62198.0,128,16,4,732.82,9103,35180,1.77,6.83,0.0,0.0,0,638.75,444.27,99.16,159.58,125.62,487.83,553.49,55.7,691.09,Low,691.09,691.09,99.16,1.060382873431825,1.060382873431825,7.390278338039533
bips07_1998,15066.0,15066.0,62198.0,256,16,4,1071.22,9103,35180,1.77,6.83,0.0,0.0,0,1016.51,751.07,111.2,167.73,130.16,886.17,633.86,57.36,793.59,Low,886.17,1016.51,111.2,1.0538214085449233,1.0538214085449233,9.633273381294964
bips07_1998,15066.0,15066.0,62198.0,512,16,4,1353.05,9103,35180,1.77,6.83,0.0,0.0,0,1198.28,969.95,119.86,171.55,132.4,1150.48,801.91,58.44,874.49,Low,1150.48,1198.28,119.86,1.1291601295189773,1.1291601295189773,11.288586684465209
atmosmodm,1489752.0,1489752.0,10319760.0,32,16,4,1605.06,1931898,7539642,1.37,5.34,0.0,0.0,0,693.04,733.38,495.67,-1.0,175.01,1064.55,175.06,344.02,1064.06,Low,1064.55,1064.55,495.67,1.5077356629561787,1.5077356629561787,3.23816248713862
atmosmodm,1489752.0,1489752.0,10319760.0,64,16,4,1714.03,1931898,7539642,1.37,5.34,0.0,0.0,0,1219.25,1305.18,801.38,0.0,189.8,853.47,618.85,68.4,1058.65,Low,1058.65,1305.18,801.38,1.3132518120106038,1.3132518120106038,2.138847987222042
atmosmodm,1489752.0,1489752.0,10319760.0,128,16,4,1645.73,1931898,7539642,1.37,5.34,0.0,0.0,0,1371.9,1383.53,1028.24,0.0,191.75,1340.27,1189.31,69.7,955.08,Low,1340.27,1383.53,1028.24,1.1895152255462478,1.1895152255462478,1.6005310044347623
atmosmodm,1489752.0,1489752.0,10319760.0,256,16,4,1647.72,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.25,1375.52,1098.15,0.0,193.45,1367.93,1198.2,70.51,981.26,Low,1367.93,1375.52,1098.15,1.1978887984180528,1.1978887984180528,1.5004507580931565
atmosmodm,1489752.0,1489752.0,10319760.0,512,16,4,1652.91,1931898,7539642,1.37,5.34,0.0,0.0,0,1375.08,1385.19,1119.23,0.0,194.13,1354.68,1512.01,70.52,978.21,Low,1512.01,1512.01,1119.23,1.0931872143702754,1.0931872143702754,1.476827819125649
ex11,16614.0,16614.0,1096948.0,16,16,4,1542.82,50362,200282,5.48,21.78,0.0,0.0,0,405.23,403.44,433.4,256.96,905.07,1329.63,899.14,304.62,1298.16,High,1329.63,1329.63,433.4,1.160337838346006,1.160337838346006,3.5598061836640515
ex11,16614.0,16614.0,1096948.0,32,16,4,2735.53,50362,200282,5.48,21.78,0.0,0.0,0,803.62,811.65,1372.04,254.72,831.65,2083.47,831.97,464.12,2050.37,High,2083.47,2083.47,1372.04,1.3129682692815354,1.3129682692815354,1.9937684032535496
ex11,16614.0,16614.0,1096948.0,64,16,4,3978.05,50362,200282,5.48,21.78,0.0,0.0,0,1574.94,1575.51,2685.31,372.07,774.41,1305.89,2124.84,310.24,2436.31,High,2436.31,2436.31,2685.31,1.4814118295466818,1.6328176627769044,1.4814118295466818
ex11,16614.0,16614.0,1096948.0,128,16,4,4660.43,50362,200282,5.48,21.78,0.0,0.0,0,2955.74,2949.78,2901.98,393.95,835.21,2400.98,3869.31,317.35,2653.64,High,3869.31,3869.31,2901.98,1.2044602267587763,1.2044602267587763,1.6059483525041525
ex11,16614.0,16614.0,1096948.0,256,16,4,5836.77,50362,200282,5.48,21.78,0.0,0.0,0,3154.98,3353.3,3112.46,404.09,866.94,2651.23,4178.85,321.14,2779.28,High,4178.85,4178.85,3112.46,1.3967407301051724,1.3967407301051724,1.8752915700121449
ex11,16614.0,16614.0,1096948.0,512,16,4,6682.34,50362,200282,5.48,21.78,0.0,0.0,0,3259.57,3591.4,3292.59,409.91,884.55,3722.02,5300.87,321.79,2857.8,High,5300.87,5300.87,3292.59,1.2606119372857663,1.2606119372857663,2.0295086846525074
EAT_SR,23219.0,23219.0,325589.0,16,16,4,413.18,72860,289373,1.13,4.47,0.0,0.0,0,276.63,217.35,7.65,99.78,325.59,446.01,326.57,309.2,449.71,Low,449.71,449.71,7.65,0.9187698739187476,0.9187698739187476,54.01045751633987
EAT_SR,23219.0,23219.0,325589.0,32,16,4,698.69,72860,289373,1.13,4.47,0.0,0.0,0,538.61,445.4,23.06,103.61,343.99,931.59,343.81,493.69,888.37,Low,931.59,931.59,23.06,0.74999731641602,0.74999731641602,30.29878577623591
EAT_SR,23219.0,23219.0,325589.0,64,16,4,912.65,72860,289373,1.13,4.47,0.0,0.0,0,1064.89,851.77,45.79,277.92,365.93,876.42,1224.02,105.52,1334.38,Low,1334.38,1334.38,45.79,0.6839505987799577,0.6839505987799577,19.931207687267964
EAT_SR,23219.0,23219.0,325589.0,128,16,4,1053.69,72860,289373,1.13,4.47,0.0,0.0,0,1976.26,1587.27,64.43,293.16,387.95,1652.74,2143.8,109.24,1771.91,Low,2143.8,2143.8,64.43,0.49150573747551074,0.49150573747551074,16.354027626881887
EAT_SR,23219.0,23219.0,325589.0,256,16,4,1197.84,72860,289373,1.13,4.47,0.0,0.0,0,2281.83,2082.1,68.72,301.58,398.76,1971.77,2598.22,111.21,1960.64,Low,2598.22,2598.22,68.72,0.4610233159624666,0.4610233159624666,17.430733410942956
EAT_SR,23219.0,23219.0,325589.0,512,16,4,1387.51,72860,289373,1.13,4.47,0.0,0.0,0,2485.41,2460.18,70.28,306.64,403.64,2775.4,2966.64,111.49,2031.76,Low,2966.64,2966.64,70.28,0.46770420408273333,0.46770420408273333,19.742601024473533
ASIC_680ks,682712.0,682712.0,1693767.0,16,16,4,535.49,373480,1438529,1.62,6.24,0.0,0.0,0,247.05,244.61,0.74,31.84,86.2,464.81,86.32,169.16,463.52,Low,464.81,464.81,0.74,1.1520621329145242,1.1520621329145242,723.6351351351351
ASIC_680ks,682712.0,682712.0,1693767.0,32,16,4,729.13,373480,1438529,1.62,6.24,0.0,0.0,0,479.9,481.33,3.56,31.83,86.95,562.06,87.01,189.95,557.42,Low,562.06,562.06,3.56,1.2972458456392557,1.2972458456392557,204.81179775280899
ASIC_680ks,682712.0,682712.0,1693767.0,64,16,4,853.07,373480,1438529,1.62,6.24,0.0,0.0,0,876.7,878.11,7.06,135.39,97.3,608.02,297.6,44.82,612.34,Low,612.34,878.11,7.06,0.9714842104064412,0.9714842104064412,120.83144475920682
ASIC_680ks,682712.0,682712.0,1693767.0,128,16,4,929.3,373480,1438529,1.62,6.24,0.0,0.0,0,1133.14,1113.57,7.86,135.84,97.71,887.77,572.4,45.97,638.37,Low,887.77,1133.14,7.86,0.8201104894364332,0.8201104894364332,118.23155216284987
ASIC_680ks,682712.0,682712.0,1693767.0,256,16,4,990.36,373480,1438529,1.62,6.24,0.0,0.0,0,1128.51,1099.67,7.89,136.05,98.19,889.89,585.97,47.2,658.13,Low,889.89,1128.51,7.89,0.877581944333679,0.877581944333679,125.52091254752852
ASIC_680ks,682712.0,682712.0,1693767.0,512,16,4,1018.63,373480,1438529,1.62,6.24,0.0,0.0,0,1120.47,1107.09,7.9,136.13,98.43,1011.19,735.23,47.21,663.25,Low,1011.19,1120.47,7.9,0.9091095700911225,0.9091095700911225,128.94050632911393
Dubcova3,146689.0,146689.0,3636643.0,16,16,4,1917.05,327704,1292333,2.81,11.1,0.0,0.0,0,414.53,434.12,16.33,151.3,571.8,1982.91,576.06,425.34,1975.37,Medium,1982.91,1982.91,16.33,0.966786187976257,0.966786187976257,117.3943661971831
Dubcova3,146689.0,146689.0,3636643.0,32,16,4,3083.21,327704,1292333,2.81,11.1,0.0,0.0,0,800.58,857.9,52.22,148.12,520.3,2311.92,521.12,511.41,2308.25,Medium,2311.92,2311.92,52.22,1.3336144849302745,1.3336144849302745,59.04270394484872
Dubcova3,146689.0,146689.0,3636643.0,64,16,4,3425.14,327704,1292333,2.81,11.1,0.0,0.0,0,1473.82,1584.42,102.33,293.3,500.11,1174.15,1948.9,117.13,2270.42,Medium,2270.42,2270.42,102.33,1.50859312373922,1.50859312373922,33.47151373008893
Dubcova3,146689.0,146689.0,3636643.0,128,16,4,3670.13,327704,1292333,2.81,11.1,0.0,0.0,0,2467.83,2605.28,116.65,296.88,515.14,2037.34,3215.07,119.83,2186.14,Medium,3215.07,3215.07,116.65,1.1415396865387069,1.1415396865387069,31.462751821688812
Dubcova3,146689.0,146689.0,3636643.0,256,16,4,3746.22,327704,1292333,2.81,11.1,0.0,0.0,0,2489.15,2669.96,118.65,298.79,523.22,2067.6,3286.44,121.32,2132.31,Medium,3286.44,3286.44,118.65,1.1399021433526855,1.1399021433526855,31.573704171934256
Dubcova3,146689.0,146689.0,3636643.0,512,16,4,3778.33,327704,1292333,2.81,11.1,0.0,0.0,0,2493.04,2700.0,119.01,300.33,527.71,2626.15,3409.09,121.32,2124.13,Medium,3409.09,3409.09,119.01,1.108310428882781,1.108310428882781,31.748004369380723
Delor64K,64719.0,1785345.0,652140.0,16,16,4,671.62,110750,436986,1.49,5.89,0.0,0.0,0,246.56,233.99,43.43,79.0,235.6,935.64,235.01,291.79,931.63,Low,935.64,935.64,43.43,0.7178188192039674,0.7178188192039674,15.464425512318673
Delor64K,64719.0,1785345.0,652140.0,32,16,4,1089.62,110750,436986,1.49,5.89,0.0,0.0,0,491.44,473.42,86.59,79.45,243.65,1145.11,243.61,375.12,1150.16,Low,1150.16,1150.16,86.59,0.9473638450302565,0.9473638450302565,12.58367016976556
Delor64K,64719.0,1785345.0,652140.0,64,16,4,1425.44,110750,436986,1.49,5.89,0.0,0.0,0,945.13,897.96,144.7,227.31,260.93,830.49,851.08,87.96,1252.31,Low,1252.31,1252.31,144.7,1.1382485167410625,1.1382485167410625,9.851002073255012
Delor64K,64719.0,1785345.0,652140.0,128,16,4,1647.86,110750,436986,1.49,5.89,0.0,0.0,0,1587.68,1490.18,205.83,233.31,269.06,1406.99,1537.16,90.92,1299.08,Low,1537.16,1587.68,205.83,1.0379043635997178,1.0379043635997178,8.005927221493465
Delor64K,64719.0,1785345.0,652140.0,256,16,4,1796.84,110750,436986,1.49,5.89,0.0,0.0,0,1725.81,1709.13,223.82,236.68,274.19,1517.05,1616.21,92.91,1309.03,Low,1616.21,1725.81,223.82,1.0411574854705905,1.0411574854705905,8.028058261102672
Delor64K,64719.0,1785345.0,652140.0,512,16,4,1879.7,110750,436986,1.49,5.89,0.0,0.0,0,1788.37,1825.76,229.02,238.06,276.74,1893.52,1956.73,92.95,1315.96,Low,1956.73,1956.73,229.02,0.960633301477465,0.960633301477465,8.207580124006636
case9,14454.0,14454.0,147972.0,16,16,4,418.0,13545,52154,2.84,10.92,0.0,0.0,0,198.89,151.3,2.81,69.9,52.05,4.02,51.99,172.46,4.01,Medium,172.46,198.89,2.81,2.1016642365126454,2.1016642365126454,148.7544483985765
case9,14454.0,14454.0,147972.0,32,16,4,725.35,13545,52154,2.84,10.92,0.0,0.0,0,386.35,304.78,36.98,73.2,90.61,11.96,91.82,269.53,11.97,Medium,269.53,386.35,36.98,1.877442733272939,1.877442733272939,19.614656571119525
case9,14454.0,14454.0,147972.0,64,16,4,1238.26,13545,52154,2.84,10.92,0.0,0.0,0,738.01,567.49,73.19,198.69,149.73,718.31,32.79,69.86,23.77,Medium,718.31,738.01,73.19,1.67783634368098,1.67783634368098,16.918431479710343
case9,14454.0,14454.0,147972.0,128,16,4,1572.08,13545,52154,2.84,10.92,0.0,0.0,0,1374.89,1113.62,77.03,215.27,205.55,1352.89,54.31,80.86,43.36,Medium,1352.89,1374.89,77.03,1.1434223828815395,1.1434223828815395,20.408671945995067
case9,14454.0,14454.0,147972.0,256,16,4,2339.48,13545,52154,2.84,10.92,0.0,0.0,0,1913.95,1591.1,86.75,246.62,246.88,1716.86,105.96,81.39,85.2,Medium,1716.86,1913.95,86.75,1.222330781890854,1.222330781890854,26.96806916426513
case9,14454.0,14454.0,147972.0,512,16,4,2562.29,13545,52154,2.84,10.92,0.0,0.0,0,2199.31,2000.47,89.59,252.88,267.97,2543.02,63.9,82.15,165.16,Medium,2543.02,2543.02,89.59,1.0075776045803808,1.0075776045803808,28.600178591360642
bmw7st_1,141347.0,141347.0,7318399.0,16,16,4,3722.48,271881,1076226,6.82,27.0,0.0,0.0,0,439.05,482.75,76.48,231.05,935.94,1559.97,939.42,582.98,1563.63,High,1563.63,1563.63,76.48,2.380665502708441,2.380665502708441,48.67259414225941
bmw7st_1,141347.0,141347.0,7318399.0,32,16,4,5721.97,271881,1076226,6.82,27.0,0.0,0.0,0,863.24,955.75,436.38,223.52,798.57,2397.41,798.05,720.74,2376.45,High,2397.41,2397.41,436.38,2.3867298459587643,2.3867298459587643,13.112356203309043
bmw7st_1,141347.0,141347.0,7318399.0,64,16,4,6781.0,271881,1076226,6.82,27.0,0.0,0.0,0,1685.05,1858.14,852.31,340.75,714.06,1401.7,2285.79,216.85,2670.18,High,2670.18,2670.18,852.31,2.539529170318106,2.539529170318106,7.956025389822952
bmw7st_1,141347.0,141347.0,7318399.0,128,16,4,7228.05,271881,1076226,6.82,27.0,0.0,0.0,0,3105.75,3429.55,978.64,348.02,746.82,2633.77,3963.91,219.68,2748.81,High,3963.91,3963.91,978.64,1.823464710349125,1.823464710349125,7.385810921278509
bmw7st_1,141347.0,141347.0,7318399.0,256,16,4,7975.91,271881,1076226,6.82,27.0,0.0,0.0,0,3131.76,3508.13,988.99,352.01,764.68,2690.8,4226.85,221.12,2731.86,High,4226.85,4226.85,988.99,1.8869631049126416,1.8869631049126416,8.06470237312814
bmw7st_1,141347.0,141347.0,7318399.0,512,16,4,8497.11,271881,1076226,6.82,27.0,0.0,0.0,0,3141.31,3552.54,994.15,354.0,773.71,3780.41,4525.25,221.16,2753.0,High,4525.25,4525.25,994.15,1.8777106237224463,1.8777106237224463,8.547110596992406
coAuthorsCiteseer,227320.0,227320.0,1628268.0,16,16,4,1166.38,214966,838545,1.94,7.57,0.0,0.0,0,280.11,276.21,1.43,61.22,179.84,271.02,179.96,234.01,268.2,Low,271.02,280.11,1.43,4.1640069972510805,4.1640069972510805,815.6503496503498
coAuthorsCiteseer,227320.0,227320.0,1628268.0,32,16,4,1791.27,214966,838545,1.94,7.57,0.0,0.0,0,543.48,546.22,9.02,60.98,179.35,488.16,179.47,299.95,483.24,Low,488.16,546.22,9.02,3.279392918604225,3.279392918604225,198.58869179600887
coAuthorsCiteseer,227320.0,227320.0,1628268.0,64,16,4,2025.21,214966,838545,1.94,7.57,0.0,0.0,0,1019.74,1028.11,17.34,201.69,196.51,884.09,588.41,72.96,918.37,Low,918.37,1028.11,17.34,1.9698378578167708,1.9698378578167708,116.79411764705883
coAuthorsCiteseer,227320.0,227320.0,1628268.0,128,16,4,2118.76,214966,838545,1.94,7.57,0.0,0.0,0,1586.43,1585.27,20.37,203.86,198.61,1453.81,974.94,74.48,1172.79,Low,1453.81,1586.43,20.37,1.3355521516864912,1.3355521516864912,104.01374570446735
coAuthorsCiteseer,227320.0,227320.0,1628268.0,256,16,4,2150.06,214966,838545,1.94,7.57,0.0,0.0,0,1592.73,1630.31,20.52,204.56,199.2,1491.86,1059.64,75.51,1145.51,Low,1491.86,1630.31,20.52,1.3188043991633494,1.3188043991633494,104.77875243664717
coAuthorsCiteseer,227320.0,227320.0,1628268.0,512,16,4,2125.07,214966,838545,1.94,7.57,0.0,0.0,0,1592.97,1649.51,20.63,204.93,199.8,1672.86,973.39,75.55,1143.0,Low,1672.86,1672.86,20.63,1.270321485360401,1.270321485360401,103.00872515753758
blockqp1,60012.0,60012.0,640033.0,16,16,4,406.89,46251,175004,3.66,13.84,0.0,0.0,0,302.04,279.86,0.43,65.92,37.48,4.2,37.34,271.32,4.22,Medium,271.32,302.04,0.43,1.3471394517282478,1.3471394517282478,946.2558139534883
blockqp1,60012.0,60012.0,640033.0,32,16,4,1163.7,46251,175004,3.66,13.84,0.0,0.0,0,601.25,551.51,5.15,70.71,61.62,8.2,62.65,352.05,8.18,Medium,352.05,601.25,5.15,1.9354677754677756,1.9354677754677756,225.96116504854368
blockqp1,60012.0,60012.0,640033.0,64,16,4,1754.72,46251,175004,3.66,13.84,0.0,0.0,0,1089.88,977.52,10.23,162.22,113.02,1064.5,24.22,43.18,16.45,Medium,1064.5,1089.88,10.23,1.610012111425111,1.610012111425111,171.5268817204301
blockqp1,60012.0,60012.0,640033.0,128,16,4,2805.62,46251,175004,3.66,13.84,0.0,0.0,0,1808.0,1679.33,11.83,164.24,165.68,1680.43,22.18,61.75,28.64,Medium,1680.43,1808.0,11.83,1.5517809734513275,1.5517809734513275,237.1614539306847
blockqp1,60012.0,60012.0,640033.0,256,16,4,2863.68,46251,175004,3.66,13.84,0.0,0.0,0,2016.65,1973.13,12.26,182.42,198.36,1865.31,40.08,61.87,45.16,Medium,1865.31,2016.65,12.26,1.4200183472590682,1.4200183472590682,233.57911908646003
blockqp1,60012.0,60012.0,640033.0,512,16,4,2608.39,46251,175004,3.66,13.84,0.0,0.0,0,2056.54,2074.87,12.36,184.11,246.36,2184.65,25.54,61.88,88.58,Medium,2184.65,2184.65,12.36,1.1939624196095484,1.1939624196095484,211.03478964401293
bcsstk39,46772.0,46772.0,2060662.0,16,16,4,2333.71,85019,338871,6.17,24.57,0.0,0.0,0,420.47,439.85,676.8,214.75,809.8,1799.56,806.99,559.68,1772.09,High,1799.56,1799.56,676.8,1.2968225566249527,1.2968225566249527,3.4481530732860524
bcsstk39,46772.0,46772.0,2060662.0,32,16,4,3640.75,85019,338871,6.17,24.57,0.0,0.0,0,830.07,879.52,2192.33,208.79,725.83,2426.59,727.09,734.37,2426.59,High,2426.59,2426.59,2192.33,1.5003564673059724,1.5003564673059724,1.6606760843486155
bcsstk39,46772.0,46772.0,2060662.0,64,16,4,5142.01,85019,338871,6.17,24.57,0.0,0.0,0,1630.99,1716.41,4189.06,342.47,664.8,1351.86,2056.9,218.94,2657.29,High,2657.29,2657.29,4189.06,1.2274854024530562,1.935057897331492,1.2274854024530562
bcsstk39,46772.0,46772.0,2060662.0,128,16,4,6392.13,85019,338871,6.17,24.57,0.0,0.0,0,3062.92,3233.58,5100.5,354.34,702.28,2519.88,3774.7,222.9,2740.06,High,3774.7,3774.7,5100.5,1.2532359572590923,1.693414046149363,1.2532359572590923
bcsstk39,46772.0,46772.0,2060662.0,256,16,4,7133.4,85019,338871,6.17,24.57,0.0,0.0,0,3158.72,3456.23,5529.98,360.75,721.39,2643.63,3913.45,224.81,2735.8,High,3913.45,3913.45,5529.98,1.2899504157338726,1.8227906323065326,1.2899504157338726
bcsstk39,46772.0,46772.0,2060662.0,512,16,4,7451.82,85019,338871,6.17,24.57,0.0,0.0,0,3205.82,3567.06,5754.64,364.27,732.68,3604.76,4672.08,224.94,2751.45,High,4672.08,4672.08,5754.64,1.2949237484881764,1.5949684080752042,1.2949237484881764
cage10,11397.0,11397.0,150645.0,16,16,4,271.92,28051,111803,1.35,5.37,0.0,0.0,0,184.84,155.46,64.32,89.24,240.26,498.82,242.98,170.03,497.18,Low,498.82,498.82,64.32,0.5451264985365463,0.5451264985365463,4.227611940298508
cage10,11397.0,11397.0,150645.0,32,16,4,512.4,28051,111803,1.35,5.37,0.0,0.0,0,360.83,326.78,205.24,94.42,280.01,823.2,280.53,281.32,823.2,Low,823.2,823.2,205.24,0.6224489795918366,0.6224489795918366,2.496589358799454
cage10,11397.0,11397.0,150645.0,64,16,4,801.3,28051,111803,1.35,5.37,0.0,0.0,0,711.43,617.4,412.16,249.93,311.89,625.73,904.77,103.54,1214.88,Low,1214.88,1214.88,412.16,0.6595713156854998,0.6595713156854998,1.9441479037267078
cage10,11397.0,11397.0,150645.0,128,16,4,1069.35,28051,111803,1.35,5.37,0.0,0.0,0,1333.14,1186.18,440.97,272.97,340.54,1183.85,1639.67,109.01,1508.34,Low,1639.67,1639.67,440.97,0.6521739130434782,0.6521739130434782,2.4249948976120823
cage10,11397.0,11397.0,150645.0,256,16,4,1235.43,28051,111803,1.35,5.37,0.0,0.0,0,1821.86,1649.77,610.21,284.77,357.08,1590.97,1900.88,111.6,1719.2,Low,1900.88,1900.88,610.21,0.6499252977568284,0.6499252977568284,2.0245980891824127
cage10,11397.0,11397.0,150645.0,512,16,4,1484.19,28051,111803,1.35,5.37,0.0,0.0,0,2191.2,2063.63,659.28,291.1,364.23,2518.62,2384.09,112.8,1902.38,Low,2518.62,2518.62,659.28,0.5892869904947948,0.5892869904947948,2.2512286130323993
Chevron1,37365.0,37365.0,330633.0,16,16,4,633.4,32525,125493,2.63,10.17,0.0,0.0,0,240.64,191.45,213.73,70.74,202.22,822.47,203.59,241.51,826.58,Medium,826.58,826.58,213.73,0.7662900142756901,0.7662900142756901,2.963552145229963
Chevron1,37365.0,37365.0,330633.0,32,16,4,951.46,32525,125493,2.63,10.17,0.0,0.0,0,486.23,391.28,704.97,71.47,213.17,1154.04,212.97,333.13,1154.04,Medium,1154.04,1154.04,704.97,0.8244601573602302,0.8244601573602302,1.3496460842305347
Chevron1,37365.0,37365.0,330633.0,64,16,4,1193.62,32525,125493,2.63,10.17,0.0,0.0,0,927.44,754.87,1314.64,228.46,240.02,848.32,725.47,84.03,1373.35,Medium,1373.35,1373.35,1314.64,0.8691302290020751,0.8691302290020751,0.9079443802105518
Chevron1,37365.0,37365.0,330633.0,128,16,4,2292.08,32525,125493,2.63,10.17,0.0,0.0,0,1689.06,1388.49,1568.84,237.99,253.77,1387.76,1387.76,87.47,1492.7,Medium,1492.7,1689.06,1568.84,1.3570151445182528,1.3570151445182528,1.4610030340888809
Chevron1,37365.0,37365.0,330633.0,256,16,4,2631.9,32525,125493,2.63,10.17,0.0,0.0,0,1943.47,1759.86,1768.68,242.02,260.47,1673.56,1465.41,89.28,1467.44,Medium,1673.56,1943.47,1768.68,1.3542272327332041,1.3542272327332041,1.48805889137662
Chevron1,37365.0,37365.0,330633.0,512,16,4,2821.4,32525,125493,2.63,10.17,0.0,0.0,0,2087.25,2033.88,1898.14,244.13,261.16,2198.72,1886.64,89.4,1471.52,Medium,2198.72,2198.72,1898.14,1.2832011352059383,1.2832011352059383,1.4864024782155163
crack,10240.0,10240.0,60760.0,16,16,4,162.03,11806,46254,1.31,5.15,0.0,0.0,0,98.32,65.33,13.84,46.28,109.48,258.55,108.89,106.41,268.85,Low,268.85,268.85,13.84,0.6026780732750604,0.6026780732750604,11.707369942196532
crack,10240.0,10240.0,60760.0,32,16,4,319.79,11806,46254,1.31,5.15,0.0,0.0,0,196.32,137.16,30.58,48.65,130.11,460.3,130.53,167.85,453.43,Low,460.3,460.3,30.58,0.6947425592005214,0.6947425592005214,10.457488554610858
crack,10240.0,10240.0,60760.0,64,16,4,513.83,11806,46254,1.31,5.15,0.0,0.0,0,386.39,261.05,61.25,172.86,159.89,364.92,398.43,67.27,712.73,Low,712.73,712.73,61.25,0.7209321903104963,0.7209321903104963,8.389061224489797
crack,10240.0,10240.0,60760.0,128,16,4,754.78,11806,46254,1.31,5.15,0.0,0.0,0,735.37,508.45,85.76,193.89,175.86,671.38,750.12,71.23,949.38,Low,949.38,949.38,85.76,0.7950241210052876,0.7950241210052876,8.801072761194028
crack,10240.0,10240.0,60760.0,256,16,4,959.68,11806,46254,1.31,5.15,0.0,0.0,0,1189.91,878.99,95.67,206.4,184.02,1218.25,869.55,73.85,1112.31,Low,1218.25,1218.25,95.67,0.7877529242766262,0.7877529242766262,10.031148740462005
crack,10240.0,10240.0,60760.0,512,16,4,1292.77,11806,46254,1.31,5.15,0.0,0.0,0,1462.99,1179.09,99.98,213.19,188.46,1488.76,1140.36,75.04,1304.91,Low,1488.76,1488.76,99.98,0.8683535291114753,0.8683535291114753,12.930286057211442
astro-ph,16706.0,16706.0,242502.0,16,16,4,427.69,37044,146562,1.65,6.55,0.0,0.0,0,242.02,178.7,6.88,100.75,286.65,157.98,285.3,185.26,158.39,Low,286.65,286.65,6.88,1.4920286063143207,1.4920286063143207,62.16424418604651
astro-ph,16706.0,16706.0,242502.0,32,16,4,796.39,37044,146562,1.65,6.55,0.0,0.0,0,484.52,369.39,39.99,104.32,311.5,322.26,312.3,286.48,325.72,Low,325.72,484.52,39.99,1.6436679600429291,1.6436679600429291,19.91472868217054
astro-ph,16706.0,16706.0,242502.0,64,16,4,1096.05,37044,146562,1.65,6.55,0.0,0.0,0,953.79,715.35,79.29,275.02,344.34,888.29,644.1,107.56,600.25,Low,888.29,953.79,79.29,1.1491523291290535,1.1491523291290535,13.82330684827847
astro-ph,16706.0,16706.0,242502.0,128,16,4,1390.69,37044,146562,1.65,6.55,0.0,0.0,0,1806.35,1387.71,84.98,294.25,366.32,1469.71,1032.47,111.92,1112.39,Low,1469.71,1806.35,84.98,0.7698895562875412,0.7698895562875412,16.36490939044481
astro-ph,16706.0,16706.0,242502.0,256,16,4,1608.64,37044,146562,1.65,6.55,0.0,0.0,0,2181.02,1874.41,88.05,304.32,378.43,1793.82,1404.79,114.25,1630.95,Low,1793.82,2181.02,88.05,0.7375631585221594,0.7375631585221594,18.26961953435548
astro-ph,16706.0,16706.0,242502.0,512,16,4,1649.32,37044,146562,1.65,6.55,0.0,0.0,0,2378.93,2306.11,91.54,309.65,384.29,2500.83,1415.3,114.82,1891.31,Low,2500.83,2500.83,91.54,0.6595090429977247,0.6595090429977247,18.01747869783701
coPapersDBLP,540486.0,540486.0,30491458.0,16,16,4,3064.16,1999968,7948897,3.84,15.25,0.0,0.0,0,439.95,500.16,14.37,234.35,945.27,1646.76,946.23,456.22,1599.43,Medium,1646.76,1646.76,14.37,1.8607204449950205,1.8607204449950205,213.2331245650661
coPapersDBLP,540486.0,540486.0,30491458.0,32,16,4,4674.45,1999968,7948897,3.84,15.25,0.0,0.0,0,858.73,978.76,82.78,229.28,791.09,2493.98,791.08,559.27,2494.8,Medium,2494.8,2494.8,82.78,1.8736772486772484,1.8736772486772484,56.46834984295723
coPapersDBLP,540486.0,540486.0,30491458.0,64,16,4,5121.82,1999968,7948897,3.84,15.25,0.0,0.0,0,1653.53,1876.72,152.87,341.23,727.74,1248.2,2291.51,208.21,2568.35,Medium,2568.35,2568.35,152.87,1.9942063971031985,1.9942063971031985,33.504415516451886
coPapersDBLP,540486.0,540486.0,30491458.0,128,16,4,5398.03,1999968,7948897,3.84,15.25,0.0,0.0,0,2947.96,3312.4,192.78,347.46,761.78,2313.29,4006.1,210.16,2653.33,Medium,4006.1,4006.1,192.78,1.3474526347320337,1.3474526347320337,28.00098557941695
coPapersDBLP,540486.0,540486.0,30491458.0,256,16,4,5415.35,1999968,7948897,3.84,15.25,0.0,0.0,0,2950.67,3344.28,195.3,350.82,779.63,2339.73,4053.74,211.16,2625.12,Medium,4053.74,4053.74,195.3,1.3358898202647433,1.3358898202647433,27.72836661546339
coPapersDBLP,540486.0,540486.0,30491458.0,512,16,4,5423.66,1999968,7948897,3.84,15.25,0.0,0.0,0,2950.57,3360.97,195.65,352.42,788.97,3189.01,3952.15,211.17,2623.13,Medium,3952.15,3952.15,195.65,1.372331515757246,1.372331515757246,27.72123690263225
bundle1,10581.0,10581.0,770811.0,16,16,4,1446.17,21474,84840,9.09,35.9,0.0,0.0,0,416.03,383.72,77.11,267.77,740.54,84.41,732.8,236.26,84.57,High,740.54,740.54,77.11,1.9528587247143978,1.9528587247143978,18.754636233951498
bundle1,10581.0,10581.0,770811.0,32,16,4,2709.35,21474,84840,9.09,35.9,0.0,0.0,0,814.48,783.04,353.46,265.55,811.05,236.84,815.77,308.18,236.62,High,815.77,815.77,353.46,3.3212179903649313,3.3212179903649313,7.66522378769875
bundle1,10581.0,10581.0,770811.0,64,16,4,4540.86,21474,84840,9.09,35.9,0.0,0.0,0,1601.04,1500.54,704.18,387.29,777.9,1182.82,641.35,323.84,474.69,High,1182.82,1601.04,704.18,2.836193973916954,2.836193973916954,6.448436479309268
bundle1,10581.0,10581.0,770811.0,128,16,4,6410.07,21474,84840,9.09,35.9,0.0,0.0,0,3015.75,2836.8,723.94,408.42,843.67,2249.98,865.82,331.95,929.36,High,2249.98,3015.75,723.94,2.1255309624471526,2.1255309624471526,8.85442163715225
bundle1,10581.0,10581.0,770811.0,256,16,4,6932.53,21474,84840,9.09,35.9,0.0,0.0,0,3339.94,3322.85,986.67,426.77,885.58,2569.13,1659.86,335.12,1635.43,High,2569.13,3339.94,986.67,2.0756450714683496,2.0756450714683496,7.0261891007124975
bundle1,10581.0,10581.0,770811.0,512,16,4,7857.9,21474,84840,9.09,35.9,0.0,0.0,0,3510.58,3669.86,1096.73,433.09,907.38,3805.74,1477.26,337.03,2361.56,High,3805.74,3805.74,1096.73,2.064749562502956,2.064749562502956,7.164844583443509
coAuthorsDBLP,299067.0,299067.0,1955352.0,16,16,4,1013.66,315327,1233434,1.59,6.2,0.0,0.0,0,274.78,274.17,2.7,56.63,164.51,799.73,164.48,223.55,791.32,Low,799.73,799.73,2.7,1.2675027821889888,1.2675027821889888,375.4296296296296
coAuthorsDBLP,299067.0,299067.0,1955352.0,32,16,4,1536.02,315327,1233434,1.59,6.2,0.0,0.0,0,528.54,537.55,11.06,56.38,164.12,997.63,164.11,285.14,998.9,Low,998.9,998.9,11.06,1.537711482630894,1.537711482630894,138.88065099457503
coAuthorsDBLP,299067.0,299067.0,1955352.0,64,16,4,1705.5,315327,1233434,1.59,6.2,0.0,0.0,0,976.21,993.57,20.57,191.79,180.39,813.88,561.0,68.82,1054.24,Low,1054.24,1054.24,20.57,1.6177530733039915,1.6177530733039915,82.91200777831794
coAuthorsDBLP,299067.0,299067.0,1955352.0,128,16,4,1781.03,315327,1233434,1.59,6.2,0.0,0.0,0,1424.66,1431.05,24.96,193.64,182.06,1322.75,1058.66,70.33,1082.55,Low,1322.75,1431.05,24.96,1.2445616854756998,1.2445616854756998,71.35536858974359
coAuthorsDBLP,299067.0,299067.0,1955352.0,256,16,4,1806.75,315327,1233434,1.59,6.2,0.0,0.0,0,1420.91,1450.69,25.36,194.07,182.64,1334.31,1063.99,71.42,1049.96,Low,1334.31,1450.69,25.36,1.2454418242353638,1.2454418242353638,71.24408517350157
coAuthorsDBLP,299067.0,299067.0,1955352.0,512,16,4,1812.14,315327,1233434,1.59,6.2,0.0,0.0,0,1411.93,1454.6,25.5,194.39,183.14,1456.6,1297.24,71.43,1046.71,Low,1456.6,1456.6,25.5,1.2440889743237677,1.2440889743237677,71.0643137254902
ABACUS_shell_hd,23412.0,23412.0,218484.0,16,16,4,420.16,38549,152255,1.43,5.67,0.0,0.0,0,218.7,165.14,76.71,71.82,199.53,600.23,201.37,196.83,603.55,Low,603.55,603.55,76.71,0.69614779222931,0.69614779222931,5.477251988006779
ABACUS_shell_hd,23412.0,23412.0,218484.0,32,16,4,728.28,38549,152255,1.43,5.67,0.0,0.0,0,430.51,336.65,260.1,73.82,217.61,971.04,217.83,314.37,968.89,Low,971.04,971.04,260.1,0.75,0.75,2.8
ABACUS_shell_hd,23412.0,23412.0,218484.0,64,16,4,909.4,38549,152255,1.43,5.67,0.0,0.0,0,855.96,646.4,508.69,225.65,246.32,792.33,721.66,87.74,1243.15,Low,1243.15,1243.15,508.69,0.7315287777018058,0.7315287777018058,1.7877292653679058
ABACUS_shell_hd,23412.0,23412.0,218484.0,128,16,4,1184.2,38549,152255,1.43,5.67,0.0,0.0,0,1588.97,1233.5,683.83,239.11,263.23,1426.83,1355.99,91.2,1443.33,Low,1443.33,1588.97,683.83,0.745262654423935,0.745262654423935,1.7317169471944782
ABACUS_shell_hd,23412.0,23412.0,218484.0,256,16,4,1481.25,38549,152255,1.43,5.67,0.0,0.0,0,1829.27,1684.7,775.8,246.44,271.03,1707.74,1486.92,93.17,1495.19,Low,1707.74,1829.27,775.8,0.8097492442340387,0.8097492442340387,1.9093194122196444
ABACUS_shell_hd,23412.0,23412.0,218484.0,512,16,4,1626.68,38549,152255,1.43,5.67,0.0,0.0,0,2020.66,1938.85,823.21,249.62,275.72,2148.58,1875.4,93.37,1519.23,Low,2148.58,2148.58,823.21,0.7570953839279897,0.7570953839279897,1.9760206994570038
bcsstm25,15439.0,15439.0,15439.0,16,16,4,67.13,3860,15439,1.0,4.0,0.0,0.0,0,18.53,12.44,29.69,9.6,20.48,83.01,20.29,44.88,81.26,Low,83.01,83.01,29.69,0.8086977472593663,0.8086977472593663,2.2610306500505217
bcsstm25,15439.0,15439.0,15439.0,32,16,4,131.4,3860,15439,1.0,4.0,0.0,0.0,0,36.2,25.86,105.39,9.68,23.18,130.84,23.23,61.14,130.29,Low,130.84,130.84,105.39,1.0042800366860287,1.0042800366860287,1.246797608881298
bcsstm25,15439.0,15439.0,15439.0,64,16,4,227.88,3860,15439,1.0,4.0,0.0,0.0,0,72.4,49.8,193.59,56.04,29.16,72.57,73.52,17.56,174.95,Low,174.95,174.95,193.59,1.1771269177126917,1.302543583881109,1.1771269177126917
bcsstm25,15439.0,15439.0,15439.0,128,16,4,333.82,3860,15439,1.0,4.0,0.0,0.0,0,144.97,99.93,266.76,58.96,31.19,90.42,140.83,18.1,220.95,Low,220.95,220.95,266.76,1.2513870145449093,1.5108395564607378,1.2513870145449093
bcsstm25,15439.0,15439.0,15439.0,256,16,4,437.99,3860,15439,1.0,4.0,0.0,0.0,0,252.32,181.1,365.42,60.95,32.43,167.36,157.64,18.47,254.93,Low,254.93,254.93,365.42,1.1985933993760605,1.718079472796454,1.1985933993760605
bcsstm25,15439.0,15439.0,15439.0,512,16,4,521.15,3860,15439,1.0,4.0,0.0,0.0,0,335.86,270.41,422.62,61.94,33.04,268.8,206.28,18.79,289.42,Low,289.42,335.86,422.62,1.2331408830627986,1.5516882034180908,1.2331408830627986
fem_filter,74062.0,74062.0,1731206.0,16,16,4,1358.87,144700,571795,3.03,11.96,0.0,0.0,0,401.49,400.56,19.24,147.07,509.18,437.17,513.25,292.83,446.99,Medium,513.25,513.25,19.24,2.647579152459815,2.647579152459815,70.62733887733887
fem_filter,74062.0,74062.0,1731206.0,32,16,4,2421.27,144700,571795,3.03,11.96,0.0,0.0,0,786.38,802.97,144.62,146.29,493.36,1116.91,494.28,376.1,1086.42,Medium,1116.91,1116.91,144.62,2.1678290999274785,2.1678290999274785,16.742290139676392
fem_filter,74062.0,74062.0,1731206.0,64,16,4,2908.37,144700,571795,3.03,11.96,0.0,0.0,0,1507.69,1541.93,285.24,309.79,491.19,1208.94,1385.24,117.73,1677.53,Medium,1677.53,1677.53,285.24,1.7337216025942903,1.7337216025942903,10.196220726405834
fem_filter,74062.0,74062.0,1731206.0,128,16,4,3478.06,144700,571795,3.03,11.96,0.0,0.0,0,2773.26,2809.83,331.55,319.57,514.23,2156.93,2329.24,121.41,2204.66,Medium,2329.24,2809.83,331.55,1.2378186580682817,1.2378186580682817,10.4903031217011
fem_filter,74062.0,74062.0,1731206.0,256,16,4,3421.78,144700,571795,3.03,11.96,0.0,0.0,0,2865.35,3042.54,341.88,324.88,526.08,2241.04,2630.51,121.93,2323.77,Medium,2630.51,3042.54,341.88,1.1246458551079033,1.1246458551079033,10.008716508716509
fem_filter,74062.0,74062.0,1731206.0,512,16,4,3495.84,144700,571795,3.03,11.96,0.0,0.0,0,2915.87,3167.99,347.09,328.32,532.83,3108.96,2956.8,122.16,2333.26,Medium,3108.96,3167.99,347.09,1.103488331718219,1.103488331718219,10.071854562217293
af_shell5,504855.0,504855.0,17579155.0,16,16,4,4914.5,630091,2518300,6.98,27.91,0.0,0.0,0,486.46,524.15,700.5,177.78,737.02,2099.91,738.97,762.41,2097.41,High,2099.91,2099.91,700.5,2.3403383954550434,2.3403383954550434,7.01570306923626
af_shell5,504855.0,504855.0,17579155.0,32,16,4,7398.63,630091,2518300,6.98,27.91,0.0,0.0,0,961.9,1042.21,2268.36,174.86,641.99,2482.03,641.98,815.66,2481.5,High,2482.03,2482.03,2268.36,2.980878555053726,2.980878555053726,3.2616648151087126
af_shell5,504855.0,504855.0,17579155.0,64,16,4,8343.22,630091,2518300,6.98,27.91,0.0,0.0,0,1861.55,2023.05,4268.37,293.05,581.91,1290.55,1668.54,183.19,2589.26,High,2589.26,2589.26,4268.37,1.9546618498396342,3.2222411036357874,1.9546618498396342
af_shell5,504855.0,504855.0,17579155.0,128,16,4,8660.22,630091,2518300,6.98,27.91,0.0,0.0,0,3301.83,3613.53,4839.75,297.63,602.24,2449.62,3098.88,187.64,2622.81,High,3098.88,3613.53,4839.75,1.7893940802727413,2.3966094096354533,1.7893940802727413
af_shell5,504855.0,504855.0,17579155.0,256,16,4,8760.29,630091,2518300,6.98,27.91,0.0,0.0,0,3311.0,3664.4,4906.33,299.76,611.93,2491.94,3121.26,189.54,2559.45,High,3121.26,3664.4,4906.33,1.7855077012756992,2.3906478550376598,1.7855077012756992
af_shell5,504855.0,504855.0,17579155.0,512,16,4,8812.85,630091,2518300,6.98,27.91,0.0,0.0,0,3315.2,3688.72,4928.93,301.27,617.14,3591.28,3832.73,189.56,2560.08,High,3832.73,3832.73,4928.93,1.7879844104095615,2.2993662480790458,1.7879844104095615
bips07_2476,16861.0,16861.0,66498.0,16,16,4,226.18,10311,39686,1.68,6.45,0.0,0.0,0,93.92,58.03,10.84,32.92,81.29,230.9,82.0,106.91,233.33,Low,233.33,233.33,10.84,0.9693567050957871,0.9693567050957871,20.865313653136532
bips07_2476,16861.0,16861.0,66498.0,32,16,4,413.03,10311,39686,1.68,6.45,0.0,0.0,0,173.62,121.13,49.35,34.75,91.85,382.17,91.98,174.31,377.83,Low,382.17,382.17,49.35,1.0807494047151789,1.0807494047151789,8.369402228976696
bips07_2476,16861.0,16861.0,66498.0,64,16,4,567.15,10311,39686,1.68,6.45,0.0,0.0,0,341.45,234.35,96.76,141.86,112.09,351.84,291.02,51.9,512.51,Low,512.51,512.51,96.76,1.1066125539013874,1.1066125539013874,5.861409673418768
bips07_2476,16861.0,16861.0,66498.0,128,16,4,717.93,10311,39686,1.68,6.45,0.0,0.0,0,661.67,472.04,103.88,155.55,120.69,487.61,542.29,54.24,666.65,Low,666.65,666.65,103.88,1.0769219230480762,1.0769219230480762,6.911147477859068
bips07_2476,16861.0,16861.0,66498.0,256,16,4,1050.31,10311,39686,1.68,6.45,0.0,0.0,0,969.89,772.67,109.66,163.69,124.92,840.42,613.59,55.74,769.88,Low,840.42,969.89,109.66,1.0829166194104485,1.0829166194104485,9.5778770745942
bips07_2476,16861.0,16861.0,66498.0,512,16,4,1267.38,10311,39686,1.68,6.45,0.0,0.0,0,1162.17,967.68,115.02,167.63,126.9,1033.48,772.95,56.67,826.38,Low,1033.48,1162.17,115.02,1.0905289243398126,1.0905289243398126,11.018779342723006
3dtube,45330.0,45330.0,3213618.0,16,16,4,2751.39,129287,513461,6.26,24.86,0.0,0.0,0,445.9,478.15,83.54,270.19,845.91,257.38,848.82,478.86,256.15,High,848.82,848.82,83.54,3.241429278292217,3.241429278292217,32.93500119703136
3dtube,45330.0,45330.0,3213618.0,32,16,4,4561.56,129287,513461,6.26,24.86,0.0,0.0,0,876.24,954.16,796.34,262.59,807.64,638.76,812.24,627.17,632.35,High,812.24,954.16,796.34,4.78070763813197,4.78070763813197,5.728156315141774
3dtube,45330.0,45330.0,3213618.0,64,16,4,5516.94,129287,513461,6.26,24.86,0.0,0.0,0,1703.71,1851.7,1562.66,370.71,775.49,1416.47,1164.88,304.3,1042.28,High,1416.47,1851.7,1562.66,2.979391910136631,2.979391910136631,3.5304800788399264
3dtube,45330.0,45330.0,3213618.0,128,16,4,6291.96,129287,513461,6.26,24.86,0.0,0.0,0,3118.13,3356.26,1856.78,382.3,844.61,2578.37,1443.19,309.61,1526.93,High,2578.37,3356.26,1856.78,1.874693855660765,1.874693855660765,3.388640549768955
3dtube,45330.0,45330.0,3213618.0,256,16,4,6607.28,129287,513461,6.26,24.86,0.0,0.0,0,3182.78,3505.21,1951.94,389.0,881.5,2685.43,2321.35,312.61,1928.73,High,2685.43,3505.21,1951.94,1.88498834591936,1.88498834591936,3.384981095730401
3dtube,45330.0,45330.0,3213618.0,512,16,4,6873.59,129287,513461,6.26,24.86,0.0,0.0,0,3213.12,3585.5,1982.3,392.95,902.31,3721.62,2070.42,312.68,2322.92,High,3721.62,3721.62,1982.3,1.8469349369360655,1.8469349369360655,3.46748221762599
com-Amazon,334863.0,334863.0,1851744.0,16,16,4,566.8,466212,1833417,1.01,3.97,0.0,0.0,0,248.52,250.37,1.72,48.78,137.23,339.21,137.1,190.7,348.66,Low,348.66,348.66,1.72,1.6256524981357194,1.6256524981357194,329.5348837209302
com-Amazon,334863.0,334863.0,1851744.0,32,16,4,868.34,466212,1833417,1.01,3.97,0.0,0.0,0,455.76,471.6,7.68,48.61,138.01,518.7,138.06,248.87,521.77,Low,521.77,521.77,7.68,1.6642198669912032,1.6642198669912032,113.06510416666667
com-Amazon,334863.0,334863.0,1851744.0,64,16,4,921.84,466212,1833417,1.01,3.97,0.0,0.0,0,781.74,795.25,13.39,172.55,152.87,682.99,419.73,62.46,647.01,Low,682.99,795.25,13.39,1.1591826469663629,1.1591826469663629,68.8454070201643
com-Amazon,334863.0,334863.0,1851744.0,128,16,4,1048.78,466212,1833417,1.01,3.97,0.0,0.0,0,948.76,928.25,17.66,174.95,154.72,943.44,747.69,63.88,752.02,Low,943.44,948.76,17.66,1.1054218137358236,1.1054218137358236,59.38731596828992
com-Amazon,334863.0,334863.0,1851744.0,256,16,4,1086.54,466212,1833417,1.01,3.97,0.0,0.0,0,947.4,933.31,18.61,175.64,155.25,950.83,831.38,64.89,766.79,Low,950.83,950.83,18.61,1.142727932437975,1.142727932437975,58.384739387426116
com-Amazon,334863.0,334863.0,1851744.0,512,16,4,1099.73,466212,1833417,1.01,3.97,0.0,0.0,0,943.62,933.53,18.79,175.22,155.7,923.61,903.1,64.89,795.89,Low,923.61,943.62,18.79,1.165437358258621,1.165437358258621,58.52740819584886
descriptor_xingo6u,20738.0,20738.0,73916.0,16,16,4,254.88,12166,46964,1.57,6.08,0.0,0.0,0,97.26,63.94,19.39,30.81,76.12,198.17,76.36,105.9,191.99,Low,198.17,198.17,19.39,1.2861684412373215,1.2861684412373215,13.14492006188757
descriptor_xingo6u,20738.0,20738.0,73916.0,32,16,4,454.87,12166,46964,1.57,6.08,0.0,0.0,0,185.95,134.15,46.4,32.06,84.52,365.92,84.62,163.71,357.08,Low,365.92,365.92,46.4,1.2430859204197637,1.2430859204197637,9.80323275862069
descriptor_xingo6u,20738.0,20738.0,73916.0,64,16,4,644.15,12166,46964,1.57,6.08,0.0,0.0,0,371.9,255.76,91.57,137.33,103.49,374.26,263.52,48.98,516.9,Low,516.9,516.9,91.57,1.2461791449023023,1.2461791449023023,7.034509118707001
descriptor_xingo6u,20738.0,20738.0,73916.0,128,16,4,834.03,12166,46964,1.57,6.08,0.0,0.0,0,720.25,507.58,104.09,147.06,110.43,548.03,494.01,50.74,633.79,Low,633.79,720.25,104.09,1.1579729260673377,1.1579729260673377,8.012585262753387
descriptor_xingo6u,20738.0,20738.0,73916.0,256,16,4,1096.07,12166,46964,1.57,6.08,0.0,0.0,0,937.13,798.01,109.54,153.11,113.65,870.24,553.94,52.01,709.88,Low,870.24,937.13,109.54,1.1696029366256548,1.1696029366256548,10.006116487127988
descriptor_xingo6u,20738.0,20738.0,73916.0,512,16,4,1250.83,12166,46964,1.57,6.08,0.0,0.0,0,1083.51,942.36,113.41,155.39,115.09,960.34,700.0,52.49,728.24,Low,960.34,1083.51,113.41,1.154424047770671,1.154424047770671,11.029274314434353
af_shell3,504855.0,504855.0,17562051.0,16,16,4,4909.72,630091,2518300,6.98,27.91,0.0,0.0,0,486.5,524.01,700.33,177.7,737.73,2100.92,738.66,764.7,2102.17,High,2102.17,2102.17,700.33,2.335548504640443,2.335548504640443,7.010580726229064
af_shell3,504855.0,504855.0,17562051.0,32,16,4,7363.54,630091,2518300,6.98,27.91,0.0,0.0,0,961.98,1042.12,2262.38,174.82,641.72,2484.3,641.86,816.32,2480.8,High,2484.3,2484.3,2262.38,2.964030109085054,2.964030109085054,3.2547759439174673
af_shell3,504855.0,504855.0,17562051.0,64,16,4,8340.05,630091,2518300,6.98,27.91,0.0,0.0,0,1860.17,2023.8,4260.61,293.07,581.79,1291.69,1669.57,183.16,2589.17,High,2589.17,2589.17,4260.61,1.9574779198283814,3.2211287787205936,1.9574779198283814
af_shell3,504855.0,504855.0,17562051.0,128,16,4,8647.53,630091,2518300,6.98,27.91,0.0,0.0,0,3301.37,3614.18,4839.09,297.67,602.22,2456.5,3098.95,187.6,2622.76,High,3098.95,3614.18,4839.09,1.7870157405627918,2.392667216353364,1.7870157405627918
af_shell3,504855.0,504855.0,17562051.0,256,16,4,8755.85,630091,2518300,6.98,27.91,0.0,0.0,0,3311.43,3664.49,4907.52,299.92,611.87,2492.29,3121.92,189.53,2558.87,High,3121.92,3664.49,4907.52,1.7841700084767866,2.3893775122868397,1.7841700084767866
af_shell3,504855.0,504855.0,17562051.0,512,16,4,8803.17,630091,2518300,6.98,27.91,0.0,0.0,0,3315.06,3688.77,4929.4,301.19,617.09,3589.36,3832.05,189.55,2559.87,High,3832.05,3832.05,4929.4,1.7858502048930907,2.297248209183074,1.7858502048930907
F2,71505.0,71505.0,5294285.0,16,16,4,2593.97,315058,1254581,4.22,16.8,0.0,0.0,0,443.48,491.85,57.6,271.89,1114.82,1854.39,1116.7,456.84,1850.5,High,1854.39,1854.39,57.6,1.3988265683054804,1.3988265683054804,45.03420138888888
F2,71505.0,71505.0,5294285.0,32,16,4,3846.19,315058,1254581,4.22,16.8,0.0,0.0,0,872.64,974.02,218.6,264.24,917.79,2663.79,918.91,586.88,2649.79,High,2663.79,2663.79,218.6,1.443878834292493,1.443878834292493,17.594647758462948
F2,71505.0,71505.0,5294285.0,64,16,4,4579.83,315058,1254581,4.22,16.8,0.0,0.0,0,1686.88,1885.43,423.16,365.24,817.15,1369.18,2426.07,301.84,2834.2,High,2834.2,2834.2,423.16,1.6159163079528616,1.6159163079528616,10.822927497873144
F2,71505.0,71505.0,5294285.0,128,16,4,5396.14,315058,1254581,4.22,16.8,0.0,0.0,0,3014.97,3326.34,497.43,373.51,864.34,2524.54,4423.89,305.47,2853.68,High,4423.89,4423.89,497.43,1.2197726435331802,1.2197726435331802,10.848038920049053
F2,71505.0,71505.0,5294285.0,256,16,4,5725.49,315058,1254581,4.22,16.8,0.0,0.0,0,3057.08,3422.84,507.51,378.38,889.58,2597.86,4531.81,307.86,2772.33,High,4531.81,4531.81,507.51,1.2634002749453308,1.2634002749453308,11.28153139839609
F2,71505.0,71505.0,5294285.0,512,16,4,5872.14,315058,1254581,4.22,16.8,0.0,0.0,0,3078.3,3473.58,511.74,380.85,903.18,3553.88,5179.68,307.94,2781.89,High,5179.68,5179.68,511.74,1.133687795385043,1.133687795385043,11.474850510024622
bone010,986703.0,986703.0,47851783.0,16,16,4,3252.13,3062230,12202542,5.87,23.4,0.0,0.0,0,464.18,527.39,802.22,254.32,1142.68,2520.27,1141.62,645.84,2518.67,High,2520.27,2520.27,802.22,1.2903895217575896,1.2903895217575896,4.053912891725462
bone010,986703.0,986703.0,47851783.0,32,16,4,4942.34,3062230,12202542,5.87,23.4,0.0,0.0,0,913.97,1039.77,2481.31,248.3,928.36,2940.76,928.43,764.92,2941.42,High,2941.42,2941.42,2481.31,1.6802564747638895,1.6802564747638895,1.9918268978886153
bone010,986703.0,986703.0,47851783.0,64,16,4,5241.16,3062230,12202542,5.87,23.4,0.0,0.0,0,1777.61,2016.53,4738.9,341.27,829.66,1410.78,2546.14,276.4,2977.17,High,2977.17,2977.17,4738.9,1.105986621367828,1.7604503605773267,1.105986621367828
bone010,986703.0,986703.0,47851783.0,128,16,4,5463.08,3062230,12202542,5.87,23.4,0.0,0.0,0,3185.98,3563.72,5369.67,347.31,875.6,2564.96,4694.39,279.0,2968.63,High,4694.39,4694.39,5369.67,1.017395854866314,1.1637465144566173,1.017395854866314
bone010,986703.0,986703.0,47851783.0,256,16,4,5474.37,3062230,12202542,5.87,23.4,0.0,0.0,0,3182.59,3586.99,5415.47,350.43,900.47,2597.56,4718.23,280.16,2888.0,High,4718.23,4718.23,5415.47,1.0108762489682335,1.1602592497610333,1.0108762489682335
bone010,986703.0,986703.0,47851783.0,512,16,4,5493.1,3062230,12202542,5.87,23.4,0.0,0.0,0,3184.65,3605.02,5425.8,352.02,913.46,3573.28,5887.79,280.17,2888.14,High,5887.79,5887.79,5425.8,0.9329646607640558,0.9329646607640558,1.012403700836743
cz20468,20468.0,20468.0,206076.0,16,16,4,493.0,25508,100324,2.05,8.08,0.0,0.0,0,221.11,160.87,114.04,76.21,213.77,503.85,209.85,147.41,508.83,Medium,508.83,508.83,114.04,0.9688894129670028,0.9688894129670028,4.323044545773413
cz20468,20468.0,20468.0,206076.0,32,16,4,884.45,25508,100324,2.05,8.08,0.0,0.0,0,428.88,336.45,395.92,78.34,230.51,907.82,230.51,253.79,899.9,Medium,907.82,907.82,395.92,0.9742570113017999,0.9742570113017999,2.233910891089109
cz20468,20468.0,20468.0,206076.0,64,16,4,1214.0,25508,100324,2.05,8.08,0.0,0.0,0,853.32,640.98,758.33,237.01,260.61,808.14,773.27,91.42,1198.12,Medium,1198.12,1198.12,758.33,1.013254098087003,1.013254098087003,1.6008861577413527
cz20468,20468.0,20468.0,206076.0,128,16,4,1449.96,25508,100324,2.05,8.08,0.0,0.0,0,1588.25,1243.29,927.23,252.31,279.33,1465.43,1437.32,94.88,1447.42,Medium,1465.43,1588.25,927.23,0.9129293247284748,0.9129293247284748,1.5637544082913624
cz20468,20468.0,20468.0,206076.0,256,16,4,2010.5,25508,100324,2.05,8.08,0.0,0.0,0,1907.01,1739.96,1034.91,260.92,289.05,1805.7,1590.55,96.89,1551.63,Medium,1805.7,1907.01,1034.91,1.0542681999570007,1.0542681999570007,1.942681006077823
cz20468,20468.0,20468.0,206076.0,512,16,4,2301.72,25508,100324,2.05,8.08,0.0,0.0,0,2152.23,2062.69,1119.41,265.09,293.99,2299.31,2027.18,97.22,1587.87,Medium,2299.31,2299.31,1119.41,1.0010481405291152,1.0010481405291152,2.0561903145406952
c-56,35910.0,35910.0,380240.0,16,16,4,708.08,45444,179950,2.12,8.38,0.0,0.0,0,264.7,221.07,5.42,81.97,185.99,64.58,191.5,229.6,67.3,Medium,229.6,264.7,5.42,2.675028333962977,2.675028333962977,130.6420664206642
c-56,35910.0,35910.0,380240.0,32,16,4,1218.72,45444,179950,2.12,8.38,0.0,0.0,0,518.23,450.5,49.03,83.63,216.05,137.98,212.62,326.81,135.55,Medium,326.81,518.23,49.03,2.351697122899099,2.351697122899099,24.856618396899858
c-56,35910.0,35910.0,380240.0,64,16,4,1399.23,45444,179950,2.12,8.38,0.0,0.0,0,1021.18,873.62,96.64,247.62,259.6,893.61,298.28,90.83,245.78,Medium,893.61,1021.18,96.64,1.370208973932118,1.370208973932118,14.478787251655628
c-56,35910.0,35910.0,380240.0,128,16,4,1854.83,45444,179950,2.12,8.38,0.0,0.0,0,1915.27,1633.89,106.44,258.59,281.18,1651.6,462.19,94.01,439.27,Medium,1651.6,1915.27,106.44,0.968443091574556,0.968443091574556,17.4260616309658
c-56,35910.0,35910.0,380240.0,256,16,4,2027.27,45444,179950,2.12,8.38,0.0,0.0,0,2135.39,2013.35,112.54,263.79,292.86,1897.38,645.39,95.78,669.57,Medium,1897.38,2135.39,112.54,0.9493675628339554,0.9493675628339554,18.01377288075351
c-56,35910.0,35910.0,380240.0,512,16,4,2126.84,45444,179950,2.12,8.38,0.0,0.0,0,2260.11,2275.73,116.08,266.23,299.53,2501.81,498.21,95.92,979.26,Medium,2501.81,2501.81,116.08,0.85012051274877,0.85012051274877,18.322191592005517
cbuckle,13681.0,13681.0,676515.0,16,16,4,1513.46,20607,81207,8.33,32.83,0.0,0.0,0,373.97,348.72,47.03,221.81,752.52,269.96,761.84,341.85,271.26,High,761.84,761.84,47.03,1.9865851097343274,1.9865851097343274,32.18073570061663
cbuckle,13681.0,13681.0,676515.0,32,16,4,2706.06,20607,81207,8.33,32.83,0.0,0.0,0,736.94,709.88,284.97,220.51,627.56,504.3,644.91,514.46,499.27,High,644.91,736.94,284.97,3.672022145629223,3.672022145629223,9.495946941783345
cbuckle,13681.0,13681.0,676515.0,64,16,4,4248.13,20607,81207,8.33,32.83,0.0,0.0,0,1452.53,1366.7,563.41,352.44,649.56,1279.46,1003.73,235.49,805.85,High,1279.46,1452.53,563.41,2.924641831838241,2.924641831838241,7.540033013258551
cbuckle,13681.0,13681.0,676515.0,128,16,4,5727.11,20607,81207,8.33,32.83,0.0,0.0,0,2723.76,2614.55,596.31,371.92,712.03,2369.58,1585.74,241.88,1280.67,High,2369.58,2723.76,596.31,2.102648544658854,2.102648544658854,9.604249467558821
cbuckle,13681.0,13681.0,676515.0,256,16,4,7220.97,20607,81207,8.33,32.83,0.0,0.0,0,3068.97,3131.11,714.19,382.66,745.52,2658.21,2338.35,245.03,1748.67,High,2658.21,3131.11,714.19,2.3062013151885434,2.3062013151885434,10.110712835519958
cbuckle,13681.0,13681.0,676515.0,512,16,4,8297.62,20607,81207,8.33,32.83,0.0,0.0,0,3236.91,3471.53,743.53,387.76,766.51,3873.41,2207.9,246.07,2313.37,High,3873.41,3873.41,743.53,2.1422002834711535,2.1422002834711535,11.159764905249284
cont-201,80595.0,80595.0,438795.0,16,16,4,665.85,75068,290707,1.51,5.85,0.0,0.0,0,219.84,190.7,69.11,48.09,133.9,752.65,134.02,212.7,764.45,Low,764.45,764.45,69.11,0.8710183792268952,0.8710183792268952,9.634640428302706
cont-201,80595.0,80595.0,438795.0,32,16,4,1061.17,75068,290707,1.51,5.85,0.0,0.0,0,422.53,386.6,139.88,48.38,137.86,916.06,137.99,275.19,910.36,Low,916.06,916.06,139.88,1.1584066545859444,1.1584066545859444,7.586288247068917
cont-201,80595.0,80595.0,438795.0,64,16,4,1290.57,75068,290707,1.51,5.85,0.0,0.0,0,839.8,740.27,266.7,184.64,161.74,818.27,466.68,64.18,1008.72,Low,1008.72,1008.72,266.7,1.2794135141565548,1.2794135141565548,4.839032620922385
cont-201,80595.0,80595.0,438795.0,128,16,4,1520.29,75068,290707,1.51,5.85,0.0,0.0,0,1354.83,1251.02,312.56,189.07,166.72,1286.79,899.4,65.89,958.59,Low,1286.79,1354.83,312.56,1.1221260231911014,1.1221260231911014,4.863994113130278
cont-201,80595.0,80595.0,438795.0,256,16,4,1628.94,75068,290707,1.51,5.85,0.0,0.0,0,1446.08,1376.07,326.38,190.61,170.05,1343.94,926.46,67.06,973.61,Low,1343.94,1446.08,326.38,1.1264522018145608,1.1264522018145608,4.990930816839267
cont-201,80595.0,80595.0,438795.0,512,16,4,1675.99,75068,290707,1.51,5.85,0.0,0.0,0,1478.67,1466.93,333.04,192.11,171.83,1413.05,1186.23,67.11,971.19,Low,1413.05,1478.67,333.04,1.1334442438136973,1.1334442438136973,5.032398510689406
c-48,18354.0,18354.0,166080.0,16,16,4,405.07,23782,94266,1.76,6.98,0.0,0.0,0,182.11,131.81,9.25,69.14,138.4,44.41,136.47,184.94,44.81,Low,184.94,184.94,9.25,2.190277927976641,2.190277927976641,43.79135135135135
c-48,18354.0,18354.0,166080.0,32,16,4,715.86,23782,94266,1.76,6.98,0.0,0.0,0,353.36,269.39,59.87,72.16,167.84,82.46,168.87,246.78,82.61,Low,246.78,353.36,59.87,2.025865972379443,2.025865972379443,11.956906631033908
c-48,18354.0,18354.0,166080.0,64,16,4,1047.82,23782,94266,1.76,6.98,0.0,0.0,0,705.22,523.5,118.57,227.43,214.57,646.23,208.58,86.94,167.5,Low,646.23,705.22,118.57,1.485805847820538,1.485805847820538,8.837142616176099
c-48,18354.0,18354.0,166080.0,128,16,4,1254.62,23782,94266,1.76,6.98,0.0,0.0,0,1350.24,1022.82,145.06,244.69,236.37,1158.36,307.84,89.88,288.02,Low,1158.36,1350.24,145.06,0.9291829600663585,0.9291829600663585,8.648972838825312
c-48,18354.0,18354.0,166080.0,256,16,4,1504.69,23782,94266,1.76,6.98,0.0,0.0,0,1779.83,1500.44,155.18,254.31,252.21,1520.18,522.47,91.89,483.67,Low,1520.18,1779.83,155.18,0.8454122022889827,0.8454122022889827,9.696417064054646
c-48,18354.0,18354.0,166080.0,512,16,4,1728.31,23782,94266,1.76,6.98,0.0,0.0,0,2009.29,1868.04,164.14,258.2,259.01,2250.98,370.64,92.5,798.7,Low,2250.98,2250.98,164.14,0.7678033567601666,0.7678033567601666,10.529487023272816
barrier2-4,113076.0,113076.0,2129496.0,16,16,4,568.47,569682,2268167,1.68,6.68,0.0,0.0,0,417.27,448.24,1.17,180.94,687.46,138.96,686.84,392.15,139.19,Low,687.46,687.46,1.17,0.8269135658801967,0.8269135658801967,485.8717948717949
barrier2-4,113076.0,113076.0,2129496.0,32,16,4,929.51,569682,2268167,1.68,6.68,0.0,0.0,0,820.23,894.78,11.06,177.97,635.56,283.1,636.25,517.27,263.71,Low,636.25,894.78,11.06,1.0388140101477459,1.0388140101477459,84.04249547920433
barrier2-4,113076.0,113076.0,2129496.0,64,16,4,1083.44,569682,2268167,1.68,6.68,0.0,0.0,0,1524.77,1662.15,21.92,311.72,585.1,1186.67,536.09,192.68,451.24,Low,1186.67,1662.15,21.92,0.6518304605480854,0.6518304605480854,49.42700729927007
barrier2-4,113076.0,113076.0,2129496.0,128,16,4,1252.74,569682,2268167,1.68,6.68,0.0,0.0,0,2725.21,2945.38,24.49,318.34,605.23,2118.78,673.66,196.93,725.05,Low,2118.78,2945.38,24.49,0.4253237273289015,0.4253237273289015,51.15312372396897
barrier2-4,113076.0,113076.0,2129496.0,256,16,4,1291.44,569682,2268167,1.68,6.68,0.0,0.0,0,2776.03,3057.05,24.75,321.73,615.65,2175.41,1153.44,198.98,1275.58,Low,2175.41,3057.05,24.75,0.42244647617801473,0.42244647617801473,52.17939393939394
barrier2-4,113076.0,113076.0,2129496.0,512,16,4,1241.64,569682,2268167,1.68,6.68,0.0,0.0,0,2799.13,3115.48,24.98,324.39,622.57,2954.39,742.0,199.02,1639.45,Low,2954.39,3115.48,24.98,0.398538908932171,0.398538908932171,49.70536429143315
ABACUS_shell_md,23412.0,23412.0,218484.0,16,16,4,418.55,38549,152255,1.43,5.67,0.0,0.0,0,220.91,163.17,76.77,71.8,201.0,603.55,201.93,197.19,592.1,Low,603.55,603.55,76.77,0.6934802419020795,0.6934802419020795,5.451999478963137
ABACUS_shell_md,23412.0,23412.0,218484.0,32,16,4,746.95,38549,152255,1.43,5.67,0.0,0.0,0,430.09,338.73,261.19,73.8,217.61,990.86,217.61,317.33,973.2,Low,990.86,990.86,261.19,0.7538400985002928,0.7538400985002928,2.8597955511313606
ABACUS_shell_md,23412.0,23412.0,218484.0,64,16,4,915.12,38549,152255,1.43,5.67,0.0,0.0,0,844.38,648.8,506.92,226.35,245.9,795.21,727.07,87.85,1239.63,Low,1239.63,1239.63,506.92,0.7382202754047578,0.7382202754047578,1.8052552671032904
ABACUS_shell_md,23412.0,23412.0,218484.0,128,16,4,1214.64,38549,152255,1.43,5.67,0.0,0.0,0,1586.09,1241.39,684.63,239.24,261.93,1456.56,1362.33,91.2,1433.86,Low,1456.56,1586.09,684.63,0.7658077410487426,0.7658077410487426,1.7741553831996846
ABACUS_shell_md,23412.0,23412.0,218484.0,256,16,4,1481.25,38549,152255,1.43,5.67,0.0,0.0,0,1823.55,1682.26,771.69,246.42,270.53,1714.44,1485.02,93.12,1497.11,Low,1714.44,1823.55,771.69,0.8122892160894958,0.8122892160894958,1.919488395599269
ABACUS_shell_md,23412.0,23412.0,218484.0,512,16,4,1640.04,38549,152255,1.43,5.67,0.0,0.0,0,2025.34,1939.39,823.69,249.84,274.2,2153.21,1880.44,93.34,1517.25,Low,2153.21,2153.21,823.69,0.7616721081548014,0.7616721081548014,1.9910888805254403
fe_body,45087.0,45087.0,327468.0,16,16,4,699.72,34760,134899,2.43,9.42,0.0,0.0,0,239.38,190.5,45.95,60.3,170.47,668.3,170.2,198.83,690.86,Medium,690.86,690.86,45.95,1.0128245954317807,1.0128245954317807,15.227856365614798
fe_body,45087.0,45087.0,327468.0,32,16,4,1001.43,34760,134899,2.43,9.42,0.0,0.0,0,470.84,391.47,197.03,61.11,178.07,1004.5,178.02,289.15,1018.56,Medium,1018.56,1018.56,197.03,0.9831821394910462,0.9831821394910462,5.082627011115059
fe_body,45087.0,45087.0,327468.0,64,16,4,1595.46,34760,134899,2.43,9.42,0.0,0.0,0,923.75,750.21,378.47,209.35,204.8,827.98,605.86,75.2,1221.9,Medium,1221.9,1221.9,378.47,1.3057205990670266,1.3057205990670266,4.215552091315032
fe_body,45087.0,45087.0,327468.0,128,16,4,2002.86,34760,134899,2.43,9.42,0.0,0.0,0,1642.47,1400.18,454.5,217.46,215.53,1477.58,1169.53,78.08,1300.77,Medium,1477.58,1642.47,454.5,1.2194195327768542,1.2194195327768542,4.406732673267326
fe_body,45087.0,45087.0,327468.0,256,16,4,2330.73,34760,134899,2.43,9.42,0.0,0.0,0,1826.24,1691.79,484.64,221.1,220.96,1678.79,1222.75,80.04,1319.77,Medium,1678.79,1826.24,484.64,1.2762451813562292,1.2762451813562292,4.809198580389568
fe_body,45087.0,45087.0,327468.0,512,16,4,2467.38,34760,134899,2.43,9.42,0.0,0.0,0,1938.76,1887.42,494.64,223.33,224.11,2101.26,1548.77,80.08,1324.94,Medium,2101.26,2101.26,494.64,1.1742383141543644,1.1742383141543644,4.988233867054828
cage13,445315.0,445315.0,7479343.0,16,16,4,993.93,1520409,6053624,1.24,4.92,0.0,0.0,0,384.86,416.17,25.59,115.14,395.27,1722.16,395.38,389.2,1720.58,Low,1722.16,1722.16,25.59,0.5771414967250429,0.5771414967250429,38.840562719812425
cage13,445315.0,445315.0,7479343.0,32,16,4,1518.96,1520409,6053624,1.24,4.92,0.0,0.0,0,745.77,814.08,134.62,114.42,389.32,1938.66,389.5,471.53,1939.92,Low,1939.92,1939.92,134.62,0.783001360880861,0.783001360880861,11.283316000594265
cage13,445315.0,445315.0,7479343.0,64,16,4,1671.45,1520409,6053624,1.24,4.92,0.0,0.0,0,1402.86,1531.87,258.02,259.43,387.7,1023.62,1479.96,101.48,1967.34,Low,1967.34,1967.34,258.02,0.8495989508676691,0.8495989508676691,6.477986202619952
cage13,445315.0,445315.0,7479343.0,128,16,4,1748.33,1520409,6053624,1.24,4.92,0.0,0.0,0,2278.46,2408.71,304.69,264.03,397.69,1833.9,2655.55,103.04,1905.81,Low,2655.55,2655.55,304.69,0.6583683229462822,0.6583683229462822,5.738061636417342
cage13,445315.0,445315.0,7479343.0,256,16,4,1775.12,1520409,6053624,1.24,4.92,0.0,0.0,0,2273.87,2433.35,306.15,266.21,403.34,1858.42,2702.93,103.84,1815.71,Low,2702.93,2702.93,306.15,0.6567391682359514,0.6567391682359514,5.7982034950187815
cage13,445315.0,445315.0,7479343.0,512,16,4,1793.59,1520409,6053624,1.24,4.92,0.0,0.0,0,2282.79,2454.38,306.72,267.47,406.52,2372.96,2906.19,103.84,1816.95,Low,2906.19,2906.19,306.72,0.6171619887206273,0.6171619887206273,5.847646061554512
FA,10617.0,10617.0,72176.0,16,16,4,170.63,16825,66298,1.09,4.29,0.0,0.0,0,115.48,78.2,8.79,52.3,139.61,222.77,140.15,122.54,223.46,Low,223.46,223.46,8.79,0.7635818491005101,0.7635818491005101,19.41183162684869
FA,10617.0,10617.0,72176.0,32,16,4,328.07,16825,66298,1.09,4.29,0.0,0.0,0,233.2,160.21,23.48,55.56,162.56,397.66,162.38,199.66,388.04,Low,397.66,397.66,23.48,0.8250012573555298,0.8250012573555298,13.972316865417376
FA,10617.0,10617.0,72176.0,64,16,4,538.63,16825,66298,1.09,4.29,0.0,0.0,0,458.99,312.11,46.87,193.11,199.11,422.08,570.56,72.5,663.69,Low,663.69,663.69,46.87,0.8115686540402898,0.8115686540402898,11.491999146575635
FA,10617.0,10617.0,72176.0,128,16,4,709.35,16825,66298,1.09,4.29,0.0,0.0,0,870.9,609.08,47.83,216.26,216.1,820.18,1071.26,76.64,995.53,Low,1071.26,1071.26,47.83,0.6621641804977316,0.6621641804977316,14.830650219527493
FA,10617.0,10617.0,72176.0,256,16,4,892.44,16825,66298,1.09,4.29,0.0,0.0,0,1141.12,1041.31,65.11,229.59,224.72,1079.27,1404.89,79.81,1239.07,Low,1404.89,1404.89,65.11,0.635238346062681,0.635238346062681,13.706650284134543
FA,10617.0,10617.0,72176.0,512,16,4,1070.27,16825,66298,1.09,4.29,0.0,0.0,0,1556.36,1414.35,72.31,237.3,229.22,1794.59,1765.77,81.11,1457.18,Low,1794.59,1794.59,72.31,0.596386918460484,0.596386918460484,14.8011340063615
e18,24617.0,38602.0,156466.0,16,16,4,410.67,19951,77464,2.02,7.84,0.0,0.0,0,159.01,121.1,4.5,52.02,137.37,391.17,137.37,140.45,386.34,Medium,391.17,391.17,4.5,1.0498504486540379,1.0498504486540379,91.26
e18,24617.0,38602.0,156466.0,32,16,4,686.25,19951,77464,2.02,7.84,0.0,0.0,0,316.41,252.16,17.14,53.75,149.3,727.75,149.8,224.32,722.71,Medium,727.75,727.75,17.14,0.9429749227069736,0.9429749227069736,40.03792298716453
e18,24617.0,38602.0,156466.0,64,16,4,908.37,19951,77464,2.02,7.84,0.0,0.0,0,630.28,487.43,33.93,193.17,173.75,596.63,492.81,69.07,908.37,Medium,908.37,908.37,33.93,1.0,1.0,26.77188328912467
e18,24617.0,38602.0,156466.0,128,16,4,1432.18,19951,77464,2.02,7.84,0.0,0.0,0,1169.84,912.34,41.81,205.84,183.65,1011.09,930.65,72.89,1083.75,Medium,1083.75,1169.84,41.81,1.2242528892840048,1.2242528892840048,34.254484573068645
e18,24617.0,38602.0,156466.0,256,16,4,1789.46,19951,77464,2.02,7.84,0.0,0.0,0,1467.44,1265.65,46.82,211.76,188.16,1344.5,1007.83,75.1,1141.05,Medium,1344.5,1467.44,46.82,1.2194433843973178,1.2194433843973178,38.21999145664246
e18,24617.0,38602.0,156466.0,512,16,4,1947.46,19951,77464,2.02,7.84,0.0,0.0,0,1564.17,1481.77,48.89,214.83,190.3,1671.76,1288.12,75.27,1165.48,Medium,1671.76,1671.76,48.89,1.164916016653108,1.164916016653108,39.83350378400491
cit-HepTh,27770.0,27770.0,352807.0,16,16,4,390.71,82124,325855,1.08,4.3,0.0,0.0,0,270.56,172.52,6.02,93.24,251.47,138.74,246.37,209.75,137.87,Low,251.47,270.56,6.02,1.444078947368421,1.444078947368421,64.90199335548174
cit-HepTh,27770.0,27770.0,352807.0,32,16,4,687.73,82124,325855,1.08,4.3,0.0,0.0,0,530.14,349.49,21.51,95.35,283.61,268.09,279.12,333.94,278.57,Low,333.94,530.14,21.51,1.2972611008412873,1.2972611008412873,31.97257089725709
cit-HepTh,27770.0,27770.0,352807.0,64,16,4,874.37,82124,325855,1.08,4.3,0.0,0.0,0,1053.94,676.2,42.63,259.51,317.34,896.59,533.75,101.71,495.52,Low,896.59,1053.94,42.63,0.829620281989487,0.829620281989487,20.510673234811165
cit-HepTh,27770.0,27770.0,352807.0,128,16,4,1007.66,82124,325855,1.08,4.3,0.0,0.0,0,1976.51,1314.6,49.68,273.44,337.7,1652.49,863.66,104.52,789.94,Low,1652.49,1976.51,49.68,0.5098178101805708,0.5098178101805708,20.283011272141707
cit-HepTh,27770.0,27770.0,352807.0,256,16,4,1164.86,82124,325855,1.08,4.3,0.0,0.0,0,2210.22,1851.4,53.04,280.01,348.3,1882.26,1207.73,106.23,1167.75,Low,1882.26,2210.22,53.04,0.5270335079765816,0.5270335079765816,21.961915535444945
cit-HepTh,27770.0,27770.0,352807.0,512,16,4,1232.11,82124,325855,1.08,4.3,0.0,0.0,0,2377.31,2254.81,54.98,282.79,354.19,2734.28,1198.24,106.19,1443.9,Low,2734.28,2734.28,54.98,0.4506158842547215,0.4506158842547215,22.410149145143688
aug2d,29008.0,29008.0,76832.0,16,16,4,256.11,13781,50500,1.52,5.58,0.0,0.0,0,97.26,64.51,58.29,23.91,59.51,289.93,59.98,100.04,274.4,Low,289.93,289.93,58.29,0.8833511537267617,0.8833511537267617,4.3937210499228
aug2d,29008.0,29008.0,76832.0,32,16,4,410.87,13781,50500,1.52,5.58,0.0,0.0,0,185.14,130.67,191.84,24.7,64.95,410.87,65.0,141.76,400.17,Low,410.87,410.87,191.84,1.0,1.0,2.141732693911593
aug2d,29008.0,29008.0,76832.0,64,16,4,496.49,13781,50500,1.52,5.58,0.0,0.0,0,370.72,257.39,362.84,116.19,79.8,383.68,212.1,39.52,516.52,Low,516.52,516.52,362.84,0.9612212499031983,0.9612212499031983,1.3683441737404918
aug2d,29008.0,29008.0,76832.0,128,16,4,816.28,13781,50500,1.52,5.58,0.0,0.0,0,691.4,504.23,467.42,123.28,84.13,564.42,411.69,40.74,571.77,Low,571.77,691.4,467.42,1.1806190338443738,1.1806190338443738,1.7463523169740276
aug2d,29008.0,29008.0,76832.0,256,16,4,983.45,13781,50500,1.52,5.58,0.0,0.0,0,767.84,618.06,507.56,126.92,86.12,740.1,438.41,41.7,593.87,Low,740.1,767.84,507.56,1.280800687643259,1.280800687643259,1.9376034360469698
aug2d,29008.0,29008.0,76832.0,512,16,4,1080.24,13781,50500,1.52,5.58,0.0,0.0,0,828.1,740.1,553.25,128.56,87.04,835.41,567.03,41.94,586.78,Low,835.41,835.41,553.25,1.293065680324631,1.293065680324631,1.9525350203343876
Dubcova2,65025.0,65025.0,1030225.0,16,16,4,1007.06,134916,533487,1.93,7.64,0.0,0.0,0,345.95,335.25,12.16,112.18,375.31,1409.34,376.68,325.61,1392.2,Low,1409.34,1409.34,12.16,0.7145614259156768,0.7145614259156768,82.81743421052632
Dubcova2,65025.0,65025.0,1030225.0,32,16,4,1672.44,134916,533487,1.93,7.64,0.0,0.0,0,684.76,672.25,35.66,111.97,379.46,1768.63,379.53,435.25,1764.08,Low,1768.63,1768.63,35.66,0.9456132712890768,0.9456132712890768,46.89960740325295
Dubcova2,65025.0,65025.0,1030225.0,64,16,4,1990.77,134916,533487,1.93,7.64,0.0,0.0,0,1326.75,1303.26,70.32,275.28,393.97,1115.26,1338.39,106.8,1943.82,Low,1943.82,1943.82,70.32,1.0241534710004012,1.0241534710004012,28.31015358361775
Dubcova2,65025.0,65025.0,1030225.0,128,16,4,2352.78,134916,533487,1.93,7.64,0.0,0.0,0,2182.68,2242.67,83.16,281.95,408.92,1925.2,2359.52,108.72,1759.19,Low,2359.52,2359.52,83.16,0.9971434868108768,0.9971434868108768,28.292207792207797
Dubcova2,65025.0,65025.0,1030225.0,256,16,4,2462.81,134916,533487,1.93,7.64,0.0,0.0,0,2253.71,2379.27,84.79,285.56,415.99,2018.56,2413.76,110.62,1625.44,Low,2413.76,2413.76,84.79,1.020320992973618,1.020320992973618,29.045995990093168
Dubcova2,65025.0,65025.0,1030225.0,512,16,4,2517.93,134916,533487,1.93,7.64,0.0,0.0,0,2324.25,2492.23,85.43,288.07,421.51,2539.45,2826.89,110.65,1623.36,Low,2826.89,2826.89,85.43,0.8907067484054916,0.8907067484054916,29.473604120332432
fe_sphere,16386.0,16386.0,98304.0,16,16,4,239.18,22183,87984,1.12,4.43,0.0,0.0,0,146.72,99.0,62.89,48.59,121.81,413.04,122.73,177.44,423.72,Low,423.72,423.72,62.89,0.5644765411120551,0.5644765411120551,3.8031483542693594
fe_sphere,16386.0,16386.0,98304.0,32,16,4,404.54,22183,87984,1.12,4.43,0.0,0.0,0,289.13,206.96,249.5,50.24,138.07,646.74,138.46,232.67,626.14,Low,646.74,646.74,249.5,0.625506385873767,0.625506385873767,1.6214028056112226
fe_sphere,16386.0,16386.0,98304.0,64,16,4,596.69,22183,87984,1.12,4.43,0.0,0.0,0,569.88,395.59,477.78,179.71,164.66,574.04,443.81,67.6,815.8,Low,815.8,815.8,477.78,0.7314170139740134,0.7314170139740134,1.2488802377663362
fe_sphere,16386.0,16386.0,98304.0,128,16,4,753.29,22183,87984,1.12,4.43,0.0,0.0,0,1057.03,758.37,531.01,196.8,176.37,1013.44,835.74,71.39,959.06,Low,1013.44,1057.03,531.01,0.7126477015789523,0.7126477015789523,1.418598519801887
fe_sphere,16386.0,16386.0,98304.0,256,16,4,1073.63,22183,87984,1.12,4.43,0.0,0.0,0,1322.85,1027.34,598.96,206.14,185.02,1209.9,932.9,73.77,1064.9,Low,1209.9,1322.85,598.96,0.8116037343614168,0.8116037343614168,1.7924903165486845
fe_sphere,16386.0,16386.0,98304.0,512,16,4,1257.79,22183,87984,1.12,4.43,0.0,0.0,0,1456.36,1367.11,647.4,210.71,188.6,1766.27,1207.11,74.67,1112.74,Low,1766.27,1766.27,647.4,0.7121164940807464,0.7121164940807464,1.9428328699413038
EAT_RS,23219.0,23219.0,325592.0,16,16,4,379.48,75474,299685,1.09,4.31,0.0,0.0,0,275.46,217.79,3.41,99.57,238.53,77.28,236.79,171.18,78.63,Low,238.53,275.46,3.41,1.3776228853554058,1.3776228853554058,111.28445747800586
EAT_RS,23219.0,23219.0,325592.0,32,16,4,643.46,75474,299685,1.09,4.31,0.0,0.0,0,538.17,441.18,16.52,102.79,277.1,143.4,271.55,310.68,144.97,Low,310.68,538.17,16.52,1.195644498950146,1.195644498950146,38.95036319612591
EAT_RS,23219.0,23219.0,325592.0,64,16,4,841.32,75474,299685,1.09,4.31,0.0,0.0,0,1049.45,843.5,32.94,272.23,326.74,886.57,372.64,104.94,299.39,Low,886.57,1049.45,32.94,0.8016770689408738,0.8016770689408738,25.54098360655738
EAT_RS,23219.0,23219.0,325592.0,128,16,4,907.26,75474,299685,1.09,4.31,0.0,0.0,0,1951.11,1544.92,46.04,286.93,351.14,1555.07,519.18,108.58,532.12,Low,1555.07,1951.11,46.04,0.4649968479480911,0.4649968479480911,19.705907906168548
EAT_RS,23219.0,23219.0,325592.0,256,16,4,1046.5,75474,299685,1.09,4.31,0.0,0.0,0,2234.87,2037.34,49.06,294.14,368.19,1896.42,827.29,108.73,925.8,Low,1896.42,2234.87,49.06,0.46825989878605917,0.46825989878605917,21.331023236852833
EAT_RS,23219.0,23219.0,325592.0,512,16,4,1141.05,75474,299685,1.09,4.31,0.0,0.0,0,2453.83,2396.26,50.21,298.48,375.89,2671.52,760.4,109.32,1323.21,Low,2671.52,2671.52,50.21,0.42711639815535724,0.42711639815535724,22.725552678749253
3D_28984_Tetra,28984.0,28984.0,285092.0,16,16,4,518.35,46441,183194,3.27,12.9,0.0,0.0,0,333.8,301.09,2.53,131.69,214.99,41.13,215.53,381.64,42.03,Medium,381.64,381.64,2.53,1.358217168011739,1.358217168011739,204.88142292490122
3D_28984_Tetra,28984.0,28984.0,285092.0,32,16,4,893.71,46441,183194,3.27,12.9,0.0,0.0,0,664.27,608.29,22.46,132.57,282.96,80.13,286.89,499.52,82.15,Medium,499.52,664.27,22.46,1.345401719180454,1.345401719180454,39.79118432769368
3D_28984_Tetra,28984.0,28984.0,285092.0,64,16,4,1109.31,46441,183194,3.27,12.9,0.0,0.0,0,1314.69,1183.55,44.68,291.43,366.18,1100.91,230.92,118.79,156.88,Medium,1100.91,1314.69,44.68,0.8437806631221048,0.8437806631221048,24.827887197851386
3D_28984_Tetra,28984.0,28984.0,285092.0,128,16,4,1340.82,46441,183194,3.27,12.9,0.0,0.0,0,2440.61,2286.91,52.32,303.53,430.98,2032.81,326.5,122.82,285.25,Medium,2032.81,2440.61,52.32,0.5493790486804527,0.5493790486804527,25.62729357798165
3D_28984_Tetra,28984.0,28984.0,285092.0,256,16,4,1549.94,46441,183194,3.27,12.9,0.0,0.0,0,2664.46,2736.72,53.88,308.62,466.96,2279.3,443.03,123.76,446.25,Medium,2279.3,2736.72,53.88,0.5663494986699407,0.5663494986699407,28.766518188567186
3D_28984_Tetra,28984.0,28984.0,285092.0,512,16,4,1557.61,46441,183194,3.27,12.9,0.0,0.0,0,2850.22,3034.73,55.74,310.66,487.07,3127.8,371.9,123.89,753.85,Medium,3127.8,3127.8,55.74,0.4979890018543385,0.4979890018543385,27.944205238607818
boneS01,127224.0,127224.0,5516602.0,16,16,4,2750.05,310630,1231605,5.45,21.62,0.0,0.0,0,444.07,487.63,548.35,233.1,943.01,2044.81,943.14,478.19,2039.84,High,2044.81,2044.81,548.35,1.3448926795154563,1.3448926795154563,5.015136318045045
boneS01,127224.0,127224.0,5516602.0,32,16,4,4454.26,310630,1231605,5.45,21.62,0.0,0.0,0,873.23,964.06,1798.38,226.32,804.6,2672.17,805.13,609.47,2672.7,High,2672.7,2672.7,1798.38,1.6665768698320054,1.6665768698320054,2.476818025111489
boneS01,127224.0,127224.0,5516602.0,64,16,4,5107.96,310630,1231605,5.45,21.62,0.0,0.0,0,1698.86,1871.04,3419.12,343.24,728.29,1387.79,2238.57,219.16,2798.56,High,2798.56,2798.56,3419.12,1.4939399611595967,1.8252101080555714,1.4939399611595967
boneS01,127224.0,127224.0,5516602.0,128,16,4,5702.65,310630,1231605,5.45,21.62,0.0,0.0,0,3134.26,3447.2,4044.05,350.42,763.54,2593.6,4163.14,221.95,2846.61,High,4163.14,4163.14,4044.05,1.3697953948221773,1.3697953948221773,1.4101334058678798
boneS01,127224.0,127224.0,5516602.0,256,16,4,5901.29,310630,1231605,5.45,21.62,0.0,0.0,0,3160.16,3531.62,4144.2,353.49,781.95,2655.33,4236.02,223.38,2814.4,High,4236.02,4236.02,4144.2,1.3931213733646204,1.3931213733646204,1.4239877419043483
boneS01,127224.0,127224.0,5516602.0,512,16,4,5997.53,310630,1231605,5.45,21.62,0.0,0.0,0,3175.81,3580.04,4195.58,355.25,791.42,3724.56,5217.3,223.42,2821.71,High,5217.3,5217.3,4195.58,1.1495467004005901,1.1495467004005901,1.429487698959381
atmosmodd,1270432.0,1270432.0,8814880.0,32,16,4,1596.9,1652198,6445696,1.37,5.34,0.0,0.0,0,689.17,726.19,524.29,-1.0,175.33,1066.08,175.29,346.15,1065.5,Low,1066.08,1066.08,524.29,1.4979176046825755,1.4979176046825755,3.0458334128058904
atmosmodd,1270432.0,1270432.0,8814880.0,64,16,4,1712.96,1652198,6445696,1.37,5.34,0.0,0.0,0,1315.41,1382.29,976.64,0.0,190.22,842.02,619.45,67.05,1150.58,Low,1150.58,1382.29,976.64,1.2392189772044941,1.2392189772044941,1.7539318479685453
atmosmodd,1270432.0,1270432.0,8814880.0,128,16,4,1751.37,1652198,6445696,1.37,5.34,0.0,0.0,0,1624.9,1642.61,1027.57,0.0,192.31,1477.67,1197.96,69.07,1008.18,Low,1477.67,1642.61,1027.57,1.0662116996730813,1.0662116996730813,1.7043802368695076
atmosmodd,1270432.0,1270432.0,8814880.0,256,16,4,1757.51,1652198,6445696,1.37,5.34,0.0,0.0,0,1586.32,1631.31,1099.48,0.0,193.86,1495.77,1206.21,70.49,947.58,Low,1495.77,1631.31,1099.48,1.0773611392071403,1.0773611392071403,1.5984920144068104
atmosmodd,1270432.0,1270432.0,8814880.0,512,16,4,1763.77,1652198,6445696,1.37,5.34,0.0,0.0,0,1590.26,1646.98,1120.48,0.0,194.5,1647.25,1526.67,70.51,945.75,Low,1647.25,1647.25,1120.48,1.0707360752769768,1.0707360752769768,1.5741200199914323
conf5_4-8x8-20,49152.0,49152.0,1916928.0,16,16,4,2081.36,125952,497664,3.85,15.22,0.0,0.0,0,424.95,437.26,539.83,198.34,734.17,1705.45,735.86,752.62,1685.95,Medium,1705.45,1705.45,539.83,1.2204168987657218,1.2204168987657218,3.855584165385399
conf5_4-8x8-20,49152.0,49152.0,1916928.0,32,16,4,3603.25,125952,497664,3.85,15.22,0.0,0.0,0,838.92,873.32,1501.12,194.56,676.76,2256.54,678.92,872.72,2261.86,Medium,2261.86,2261.86,1501.12,1.593047315041603,1.593047315041603,2.400374387124281
conf5_4-8x8-20,49152.0,49152.0,1916928.0,64,16,4,3916.09,125952,497664,3.85,15.22,0.0,0.0,0,1616.98,1685.95,2850.45,332.81,621.87,1292.82,1777.81,210.99,2496.81,Medium,2496.81,2496.81,2850.45,1.3738497430230316,1.5684373260280118,1.3738497430230316
conf5_4-8x8-20,49152.0,49152.0,1916928.0,128,16,4,4595.57,125952,497664,3.85,15.22,0.0,0.0,0,2929.96,3045.76,3560.58,343.97,654.16,2382.39,3272.6,214.44,2594.83,Medium,3272.6,3272.6,3560.58,1.290680170084649,1.4042565544215608,1.290680170084649
conf5_4-8x8-20,49152.0,49152.0,1916928.0,256,16,4,4925.46,125952,497664,3.85,15.22,0.0,0.0,0,3017.6,3255.58,3777.2,350.3,671.5,2508.86,3374.13,216.38,2563.17,Medium,3374.13,3374.13,3777.2,1.3039976702319178,1.4597718522997039,1.3039976702319178
conf5_4-8x8-20,49152.0,49152.0,1916928.0,512,16,4,5099.06,125952,497664,3.85,15.22,0.0,0.0,0,3066.16,3376.17,3866.48,353.78,681.26,3409.77,4182.01,216.51,2583.03,Medium,4182.01,4182.01,3866.48,1.2192845067324085,1.2192845067324085,1.3187860793279678
c-54,31793.0,31793.0,385987.0,16,16,4,733.82,43744,173211,2.26,8.95,0.0,0.0,0,271.44,231.09,8.76,92.51,194.97,53.37,196.63,222.93,54.14,Medium,222.93,271.44,8.76,2.7034335396404363,2.7034335396404363,83.76940639269407
c-54,31793.0,31793.0,385987.0,32,16,4,1245.12,43744,173211,2.26,8.95,0.0,0.0,0,527.53,466.86,69.26,93.56,229.6,111.55,229.93,337.23,113.03,Medium,337.23,527.53,69.26,2.3602828275169183,2.3602828275169183,17.97747617672538
c-54,31793.0,31793.0,385987.0,64,16,4,1473.23,43744,173211,2.26,8.95,0.0,0.0,0,1044.51,904.6,136.53,261.91,282.91,934.83,268.15,97.57,215.72,Medium,934.83,1044.51,136.53,1.4104508334051373,1.4104508334051373,10.79052222954662
c-54,31793.0,31793.0,385987.0,128,16,4,1926.32,43744,173211,2.26,8.95,0.0,0.0,0,1997.16,1748.63,155.36,271.99,309.76,1685.61,400.35,100.36,395.7,Medium,1685.61,1997.16,155.36,0.96452963207755,0.96452963207755,12.399073120494334
c-54,31793.0,31793.0,385987.0,256,16,4,2114.27,43744,173211,2.26,8.95,0.0,0.0,0,2216.08,2115.12,167.59,279.15,326.79,1959.69,564.3,101.81,618.91,Medium,1959.69,2216.08,167.59,0.9540585177430418,0.9540585177430418,12.615728862103945
c-54,31793.0,31793.0,385987.0,512,16,4,2234.37,43744,173211,2.26,8.95,0.0,0.0,0,2407.18,2439.98,173.63,282.79,335.28,2678.24,438.44,101.87,924.01,Medium,2678.24,2678.24,173.63,0.8342680267638449,0.8342680267638449,12.868571099464377
ckt11752_dc_1,49702.0,49702.0,333029.0,16,16,4,563.5,42961,167667,1.99,7.75,0.0,0.0,0,228.1,188.79,1.88,56.47,157.24,30.25,158.81,192.84,29.72,Low,192.84,228.1,1.88,2.4704077159140727,2.4704077159140727,299.7340425531915
ckt11752_dc_1,49702.0,49702.0,333029.0,32,16,4,883.37,42961,167667,1.99,7.75,0.0,0.0,0,454.65,380.39,19.3,57.09,163.81,58.55,164.38,271.31,58.42,Low,271.31,454.65,19.3,1.9429671175629606,1.9429671175629606,45.770466321243525
ckt11752_dc_1,49702.0,49702.0,333029.0,64,16,4,1369.08,42961,167667,1.99,7.75,0.0,0.0,0,888.08,725.55,38.1,199.3,190.57,807.83,141.52,69.52,115.08,Low,807.83,888.08,38.1,1.54161787226376,1.54161787226376,35.93385826771653
ckt11752_dc_1,49702.0,49702.0,333029.0,128,16,4,1740.19,42961,167667,1.99,7.75,0.0,0.0,0,1574.61,1322.2,43.67,205.7,199.67,1261.47,169.4,73.57,198.9,Low,1261.47,1574.61,43.67,1.105156197407612,1.105156197407612,39.84863750858713
ckt11752_dc_1,49702.0,49702.0,333029.0,256,16,4,1961.88,42961,167667,1.99,7.75,0.0,0.0,0,1721.64,1564.89,44.71,207.38,204.28,1411.89,283.25,74.04,323.51,Low,1411.89,1721.64,44.71,1.1395413675332822,1.1395413675332822,43.880116305077166
ckt11752_dc_1,49702.0,49702.0,333029.0,512,16,4,1932.0,42961,167667,1.99,7.75,0.0,0.0,0,1772.61,1726.66,45.68,208.4,206.03,1798.03,215.91,74.2,525.62,Low,1798.03,1798.03,45.68,1.0745093240935912,1.0745093240935912,42.294220665499125
cvxqp3,17500.0,17500.0,114962.0,16,16,4,263.07,30643,122169,1.0,4.0,0.0,0.0,0,178.78,116.96,64.76,55.56,144.07,443.7,145.27,128.37,443.7,Low,443.7,443.7,64.76,0.5929006085192697,0.5929006085192697,4.062229771463866
cvxqp3,17500.0,17500.0,114962.0,32,16,4,462.62,30643,122169,1.0,4.0,0.0,0.0,0,346.43,247.15,130.98,57.87,163.5,716.15,163.28,201.09,711.99,Low,716.15,716.15,130.98,0.6459819870138938,0.6459819870138938,3.53198961673538
cvxqp3,17500.0,17500.0,114962.0,64,16,4,574.81,30643,122169,1.0,4.0,0.0,0.0,0,679.4,472.37,258.63,197.12,195.47,708.9,524.46,74.04,956.73,Low,956.73,956.73,258.63,0.6008069152216403,0.6008069152216403,2.2225186559950507
cvxqp3,17500.0,17500.0,114962.0,128,16,4,796.27,30643,122169,1.0,4.0,0.0,0.0,0,1260.87,894.7,324.94,213.3,209.2,1224.62,975.79,77.19,1173.29,Low,1224.62,1260.87,324.94,0.6315242649916328,0.6315242649916328,2.450513941035268
cvxqp3,17500.0,17500.0,114962.0,256,16,4,1035.69,30643,122169,1.0,4.0,0.0,0.0,0,1547.7,1230.77,366.24,222.13,216.29,1469.91,1084.33,79.76,1306.26,Low,1469.91,1547.7,366.24,0.6691800736576856,0.6691800736576856,2.8278997378768023
cvxqp3,17500.0,17500.0,114962.0,512,16,4,1140.71,30643,122169,1.0,4.0,0.0,0.0,0,1679.0,1544.04,382.66,226.0,219.72,1822.69,1366.38,80.83,1316.35,Low,1822.69,1822.69,382.66,0.625838732861869,0.625838732861869,2.9810014111744105
circuit_4,80209.0,80209.0,307604.0,16,16,4,500.98,45199,175281,1.75,6.81,0.0,0.0,0,179.36,150.12,0.22,34.92,50.97,11.43,52.49,160.54,11.54,Low,160.54,179.36,0.22,2.7931534344335414,2.7931534344335414,2277.1818181818185
circuit_4,80209.0,80209.0,307604.0,32,16,4,768.05,45199,175281,1.75,6.81,0.0,0.0,0,353.77,302.46,2.33,35.44,67.6,22.43,67.19,213.02,22.34,Low,213.02,353.77,2.33,2.17104333323911,2.17104333323911,329.63519313304715
circuit_4,80209.0,80209.0,307604.0,64,16,4,993.87,45199,175281,1.75,6.81,0.0,0.0,0,665.09,570.16,4.62,153.0,94.1,663.65,57.2,48.86,43.03,Low,663.65,665.09,4.62,1.4943391119998797,1.4943391119998797,215.12337662337663
circuit_4,80209.0,80209.0,307604.0,128,16,4,1224.9,45199,175281,1.75,6.81,0.0,0.0,0,1048.05,915.49,5.12,156.14,107.27,967.31,79.05,50.91,82.98,Low,967.31,1048.05,5.12,1.1687419493344784,1.1687419493344784,239.23828125
circuit_4,80209.0,80209.0,307604.0,256,16,4,1292.79,45199,175281,1.75,6.81,0.0,0.0,0,1120.6,1052.99,5.19,157.29,114.22,1018.35,109.82,51.74,141.55,Low,1018.35,1120.6,5.19,1.1536587542388006,1.1536587542388006,249.09248554913293
circuit_4,80209.0,80209.0,307604.0,512,16,4,1295.35,45199,175281,1.75,6.81,0.0,0.0,0,1163.79,1124.18,5.22,158.3,118.01,1165.58,93.58,51.77,221.99,Low,1165.58,1165.58,5.22,1.1113351292918547,1.1113351292918547,248.15134099616859
dbic1,43200.0,226317.0,1081843.0,16,16,4,587.64,264994,1056251,1.02,4.08,0.0,0.0,0,315.96,310.87,2.46,151.71,493.32,150.13,492.87,267.12,148.14,Low,493.32,493.32,2.46,1.1911943566042325,1.1911943566042325,238.8780487804878
dbic1,43200.0,226317.0,1081843.0,32,16,4,887.12,264994,1056251,1.02,4.08,0.0,0.0,0,604.21,623.36,14.03,150.24,480.82,296.15,483.61,389.57,282.13,Low,483.61,623.36,14.03,1.4231262833675564,1.4231262833675564,63.23022095509623
dbic1,43200.0,226317.0,1081843.0,64,16,4,1020.37,264994,1056251,1.02,4.08,0.0,0.0,0,1065.86,1094.98,26.29,294.18,474.86,912.37,589.32,122.8,504.53,Low,912.37,1094.98,26.29,0.9318617691647336,0.9318617691647336,38.81209585393686
dbic1,43200.0,226317.0,1081843.0,128,16,4,1287.14,264994,1056251,1.02,4.08,0.0,0.0,0,1566.47,1545.21,34.34,300.49,492.39,1482.48,653.93,126.27,897.24,Low,1482.48,1566.47,34.34,0.8216818707029181,0.8216818707029181,37.48223645894001
dbic1,43200.0,226317.0,1081843.0,256,16,4,1373.88,264994,1056251,1.02,4.08,0.0,0.0,0,1628.36,1655.3,36.25,301.25,500.32,1571.02,1017.61,127.6,1318.01,Low,1571.02,1655.3,36.25,0.8299885217181177,0.8299885217181177,37.900137931034486
dbic1,43200.0,226317.0,1081843.0,512,16,4,1293.78,264994,1056251,1.02,4.08,0.0,0.0,0,1650.64,1711.02,36.6,305.5,504.69,1711.61,809.9,127.59,1414.29,Low,1711.61,1711.61,36.6,0.7558848102079329,0.7558848102079329,35.34918032786885
baxter,27441.0,30733.0,111576.0,16,16,4,210.92,20596,78997,1.41,5.42,0.0,0.0,0,134.43,92.98,0.71,35.04,76.79,7.76,77.54,110.36,7.71,Low,110.36,134.43,0.71,1.5689950159934536,1.5689950159934536,297.07042253521126
baxter,27441.0,30733.0,111576.0,32,16,4,376.31,20596,78997,1.41,5.42,0.0,0.0,0,253.58,188.47,7.95,36.62,96.85,19.9,97.06,180.54,19.05,Low,180.54,253.58,7.95,1.483989273602019,1.483989273602019,47.33459119496855
baxter,27441.0,30733.0,111576.0,64,16,4,528.17,20596,78997,1.41,5.42,0.0,0.0,0,506.01,367.33,15.76,151.6,119.3,550.99,51.12,50.28,38.9,Low,550.99,550.99,15.76,0.9585836403564492,0.9585836403564492,33.513324873096444
baxter,27441.0,30733.0,111576.0,128,16,4,838.92,20596,78997,1.41,5.42,0.0,0.0,0,939.59,701.74,19.47,157.93,125.33,775.51,73.2,52.52,74.91,Low,775.51,939.59,19.47,0.8928575229621429,0.8928575229621429,43.08782742681048
baxter,27441.0,30733.0,111576.0,256,16,4,1078.68,20596,78997,1.41,5.42,0.0,0.0,0,1117.16,920.21,20.2,166.83,128.51,987.4,104.06,53.92,137.7,Low,987.4,1117.16,20.2,0.9655555157721365,0.9655555157721365,53.400000000000006
baxter,27441.0,30733.0,111576.0,512,16,4,1167.19,20596,78997,1.41,5.42,0.0,0.0,0,1186.19,1076.73,20.66,165.48,130.06,1128.81,78.49,54.12,214.14,Low,1128.81,1186.19,20.66,0.9839823299808631,0.9839823299808631,56.49515972894482
barrier2-10,115625.0,115625.0,2158759.0,16,16,4,563.5,584161,2326012,1.68,6.67,0.0,0.0,0,417.16,449.34,1.1,179.92,656.49,114.16,657.93,395.69,113.76,Low,657.93,657.93,1.1,0.8564740929886159,0.8564740929886159,512.2727272727273
barrier2-10,115625.0,115625.0,2158759.0,32,16,4,888.93,584161,2326012,1.68,6.67,0.0,0.0,0,819.85,894.04,10.97,177.82,633.7,229.56,636.23,523.9,236.32,Low,636.23,894.04,10.97,0.9942843720638898,0.9942843720638898,81.03281677301732
barrier2-10,115625.0,115625.0,2158759.0,64,16,4,1061.6,584161,2326012,1.68,6.67,0.0,0.0,0,1524.42,1667.94,21.75,310.87,584.63,1187.65,465.02,192.01,386.89,Low,1187.65,1667.94,21.75,0.6364737340671726,0.6364737340671726,48.80919540229885
barrier2-10,115625.0,115625.0,2158759.0,128,16,4,1215.43,584161,2326012,1.68,6.67,0.0,0.0,0,2719.86,2951.02,24.47,317.27,605.65,2119.97,574.05,196.61,621.3,Low,2119.97,2951.02,24.47,0.41186776097756034,0.41186776097756034,49.6702084184716
barrier2-10,115625.0,115625.0,2158759.0,256,16,4,1268.88,584161,2326012,1.68,6.67,0.0,0.0,0,2775.42,3060.36,24.71,321.89,616.09,2175.36,1005.11,198.8,1074.6,Low,2175.36,3060.36,24.71,0.4146178880915971,0.4146178880915971,51.35087009307973
barrier2-10,115625.0,115625.0,2158759.0,512,16,4,1163.01,584161,2326012,1.68,6.67,0.0,0.0,0,2799.15,3114.7,24.82,323.89,622.69,2959.07,644.32,198.82,1488.22,Low,2959.07,3114.7,24.82,0.37339390631521496,0.37339390631521496,46.85777598710717
ch7-7-b5,35280.0,52920.0,211680.0,16,16,4,475.69,42157,164919,1.28,5.02,0.0,0.0,0,192.44,146.29,63.97,50.64,136.83,538.63,136.83,241.64,527.88,Low,538.63,538.63,63.97,0.883147986558491,0.883147986558491,7.4361419415350944
ch7-7-b5,35280.0,52920.0,211680.0,32,16,4,840.0,42157,164919,1.28,5.02,0.0,0.0,0,374.32,294.2,179.09,51.66,146.04,757.35,146.04,314.07,757.35,Low,757.35,757.35,179.09,1.1091305208952267,1.1091305208952267,4.690379138980401
ch7-7-b5,35280.0,52920.0,211680.0,64,16,4,1041.48,42157,164919,1.28,5.02,0.0,0.0,0,730.56,567.51,341.56,187.29,169.79,714.53,484.67,68.44,927.4,Low,927.4,927.4,341.56,1.1230105671770543,1.1230105671770543,3.04918608736386
ch7-7-b5,35280.0,52920.0,211680.0,128,16,4,1251.62,42157,164919,1.28,5.02,0.0,0.0,0,1284.86,1012.22,406.88,196.41,177.86,1239.71,923.86,70.73,997.31,Low,1239.71,1284.86,406.88,0.9741294771414785,0.9741294771414785,3.076140385371608
ch7-7-b5,35280.0,52920.0,211680.0,256,16,4,1433.9,42157,164919,1.28,5.02,0.0,0.0,0,1364.03,1246.55,430.68,200.28,181.83,1398.38,983.7,72.33,992.93,Low,1398.38,1398.38,430.68,1.0254008209499563,1.0254008209499563,3.329386087118046
ch7-7-b5,35280.0,52920.0,211680.0,512,16,4,1529.07,42157,164919,1.28,5.02,0.0,0.0,0,1433.3,1352.59,453.31,202.15,183.49,1384.09,1253.24,72.42,1001.15,Low,1384.09,1433.3,453.31,1.06681783297286,1.06681783297286,3.3731221459928085
denormal,89400.0,89400.0,1156224.0,16,16,4,1283.27,122404,489538,2.36,9.45,0.0,0.0,0,342.89,331.39,272.12,95.18,311.15,1422.17,311.99,432.07,1415.21,Medium,1422.17,1422.17,272.12,0.902332351266023,0.902332351266023,4.71582390122005
denormal,89400.0,89400.0,1156224.0,32,16,4,2094.61,122404,489538,2.36,9.45,0.0,0.0,0,676.55,665.45,852.99,95.79,313.17,1723.14,313.13,512.17,1725.71,Medium,1725.71,1725.71,852.99,1.2137670871699184,1.2137670871699184,2.4556090927208993
denormal,89400.0,89400.0,1156224.0,64,16,4,2549.56,122404,489538,2.36,9.45,0.0,0.0,0,1323.29,1290.43,1600.86,251.63,325.15,1092.84,1115.51,95.88,1834.55,Medium,1834.55,1834.55,1600.86,1.389746804393448,1.389746804393448,1.5926189673050737
denormal,89400.0,89400.0,1156224.0,128,16,4,2843.47,122404,489538,2.36,9.45,0.0,0.0,0,2468.59,2412.57,1885.02,259.21,337.23,1833.82,2116.17,99.9,1858.88,Medium,2116.17,2468.59,1885.02,1.151859968646069,1.151859968646069,1.508456143701393
denormal,89400.0,89400.0,1156224.0,256,16,4,2995.88,122404,489538,2.36,9.45,0.0,0.0,0,2587.35,2657.22,2016.96,261.26,344.13,1933.28,2172.33,101.8,1899.93,Medium,2172.33,2657.22,2016.96,1.1274489880401324,1.1274489880401324,1.4853442805013486
denormal,89400.0,89400.0,1156224.0,512,16,4,3084.29,122404,489538,2.36,9.45,0.0,0.0,0,2637.52,2783.99,2054.37,263.48,346.96,2642.99,2772.51,101.86,1909.34,Medium,2772.51,2783.99,2054.37,1.1078667667628117,1.1078667667628117,1.501331308381645
Chevron4,711450.0,711450.0,6376412.0,16,16,4,1857.93,621789,2398698,2.66,10.25,0.0,0.0,0,386.12,400.7,261.79,73.1,223.96,1428.73,223.8,396.4,1431.94,Medium,1431.94,1431.94,261.79,1.297491515007612,1.297491515007612,7.097024332480232
Chevron4,711450.0,711450.0,6376412.0,32,16,4,2621.88,621789,2398698,2.66,10.25,0.0,0.0,0,762.09,795.86,944.93,72.28,222.54,1498.39,222.58,421.44,1499.8,Medium,1499.8,1499.8,944.93,1.7481530870782773,1.7481530870782773,2.774681722455632
Chevron4,711450.0,711450.0,6376412.0,64,16,4,2963.71,621789,2398698,2.66,10.25,0.0,0.0,0,1453.15,1517.02,1700.72,216.11,237.42,1005.54,798.5,79.09,1488.34,Medium,1488.34,1517.02,1700.72,1.7426207723787572,1.9536393719265401,1.7426207723787572
Chevron4,711450.0,711450.0,6376412.0,128,16,4,3044.91,621789,2398698,2.66,10.25,0.0,0.0,0,2336.22,2417.14,1966.13,217.72,240.93,1797.31,1536.39,80.62,1528.25,Medium,1797.31,2417.14,1966.13,1.25971602803313,1.25971602803313,1.5486819284584437
Chevron4,711450.0,711450.0,6376412.0,256,16,4,3070.84,621789,2398698,2.66,10.25,0.0,0.0,0,2340.5,2440.67,2013.83,217.75,242.81,1794.69,1547.98,81.3,1533.83,Medium,1794.69,2440.67,2013.83,1.2581954954991867,1.2581954954991867,1.5248754860142117
Chevron4,711450.0,711450.0,6376412.0,512,16,4,3090.66,621789,2398698,2.66,10.25,0.0,0.0,0,2344.43,2449.73,2034.31,217.94,243.37,2284.86,1986.27,81.31,1534.28,Medium,2284.86,2449.73,2034.31,1.2616329146477365,1.2616329146477365,1.519266975043135
chem_master1,40401.0,40401.0,201201.0,16,16,4,384.71,32726,125827,1.6,6.15,0.0,0.0,0,176.34,136.13,120.55,43.29,115.63,558.89,115.97,188.92,555.8,Low,558.89,558.89,120.55,0.6883465440426559,0.6883465440426559,3.191289921194525
chem_master1,40401.0,40401.0,201201.0,32,16,4,543.79,32726,125827,1.6,6.15,0.0,0.0,0,356.42,281.4,393.74,44.26,122.61,772.36,122.8,253.08,763.57,Low,772.36,772.36,393.74,0.7040628722357449,0.7040628722357449,1.3810890435312642
chem_master1,40401.0,40401.0,201201.0,64,16,4,711.59,32726,125827,1.6,6.15,0.0,0.0,0,698.61,523.62,747.26,176.53,144.02,718.58,410.61,60.96,912.48,Low,912.48,912.48,747.26,0.7798417499561634,0.7798417499561634,0.9522656103631936
chem_master1,40401.0,40401.0,201201.0,128,16,4,1346.95,32726,125827,1.6,6.15,0.0,0.0,0,1234.36,971.99,908.87,185.52,150.81,1214.8,792.13,63.3,983.27,Low,1214.8,1234.36,908.87,1.091213260313037,1.091213260313037,1.4820051272459207
chem_master1,40401.0,40401.0,201201.0,256,16,4,1550.68,32726,125827,1.6,6.15,0.0,0.0,0,1341.34,1218.94,1000.38,189.42,154.1,1423.17,830.98,64.56,998.21,Low,1423.17,1423.17,1000.38,1.0895957615745133,1.0895957615745133,1.5500909654331354
chem_master1,40401.0,40401.0,201201.0,512,16,4,1653.85,32726,125827,1.6,6.15,0.0,0.0,0,1440.04,1359.47,1075.22,191.67,155.59,1419.41,1074.86,64.62,993.74,Low,1419.41,1440.04,1075.22,1.1484750423599344,1.1484750423599344,1.5381503320250738
email-EuAll,265214.0,265214.0,420045.0,16,16,4,413.43,101619,382079,1.1,4.13,0.0,0.0,0,121.54,98.86,0.15,15.32,42.58,80.64,42.59,122.93,80.42,Low,122.93,122.93,0.15,3.363133490604409,3.363133490604409,2756.2000000000003
email-EuAll,265214.0,265214.0,420045.0,32,16,4,641.29,101619,382079,1.1,4.13,0.0,0.0,0,239.82,195.83,0.77,15.67,42.92,158.57,42.94,139.0,153.36,Low,158.57,239.82,0.77,2.6740472020682176,2.6740472020682176,832.8441558441558
email-EuAll,265214.0,265214.0,420045.0,64,16,4,751.76,101619,382079,1.1,4.13,0.0,0.0,0,453.49,379.36,1.52,84.39,52.98,483.78,156.95,26.4,285.36,Low,483.78,483.78,1.52,1.5539294720740833,1.5539294720740833,494.57894736842104
email-EuAll,265214.0,265214.0,420045.0,128,16,4,843.04,101619,382079,1.1,4.13,0.0,0.0,0,737.57,655.68,1.68,84.92,53.65,620.68,250.18,26.76,453.73,Low,620.68,737.57,1.68,1.1429965969331723,1.1429965969331723,501.8095238095238
email-EuAll,265214.0,265214.0,420045.0,256,16,4,869.55,101619,382079,1.1,4.13,0.0,0.0,0,739.03,708.86,1.69,84.48,53.85,655.23,276.28,27.05,479.85,Low,655.23,739.03,1.69,1.1766098805190588,1.1766098805190588,514.5266272189349
email-EuAll,265214.0,265214.0,420045.0,512,16,4,895.98,101619,382079,1.1,4.13,0.0,0.0,0,745.34,729.88,1.7,84.4,54.21,724.96,299.65,27.07,481.31,Low,724.96,745.34,1.7,1.2021091045697265,1.2021091045697265,527.0470588235295
af_1_k101,503625.0,503625.0,17550675.0,16,16,4,4942.46,628135,2511425,6.99,27.94,0.0,0.0,0,488.35,525.69,883.01,176.69,737.89,2039.83,738.54,763.11,2039.59,High,2039.83,2039.83,883.01,2.422976424505964,2.422976424505964,5.597286553946161
af_1_k101,503625.0,503625.0,17550675.0,32,16,4,7417.87,628135,2511425,6.99,27.94,0.0,0.0,0,966.82,1046.15,3621.68,174.81,642.63,2496.72,643.09,812.83,2493.7,High,2496.72,2496.72,3621.68,2.0481848203043893,2.971046012368227,2.0481848203043893
af_1_k101,503625.0,503625.0,17550675.0,64,16,4,8375.41,628135,2511425,6.99,27.94,0.0,0.0,0,1873.52,2034.09,6548.76,293.53,582.55,1290.87,1666.85,183.05,2533.57,High,2533.57,2533.57,6548.76,1.2789306677905434,3.3057740658438486,1.2789306677905434
af_1_k101,503625.0,503625.0,17550675.0,128,16,4,8685.77,628135,2511425,6.99,27.94,0.0,0.0,0,3321.0,3633.4,7603.04,297.61,603.55,2443.79,3100.55,187.59,2629.66,High,3100.55,3633.4,7603.04,1.1424075106799385,2.390535036054384,1.1424075106799385
af_1_k101,503625.0,503625.0,17550675.0,256,16,4,8782.75,628135,2511425,6.99,27.94,0.0,0.0,0,3333.5,3684.36,7836.65,300.12,613.04,2471.88,3121.4,189.55,2567.2,High,3121.4,3684.36,7836.65,1.1207276068217926,2.383792571844228,1.1207276068217926
af_1_k101,503625.0,503625.0,17550675.0,512,16,4,8828.17,628135,2511425,6.99,27.94,0.0,0.0,0,3335.22,3705.83,7901.37,301.67,618.38,3617.46,3843.67,189.56,2567.71,High,3843.67,3843.67,7901.37,1.1172961144712878,2.2968074782694665,1.1172961144712878
ca-CondMat,23133.0,23133.0,186936.0,16,16,4,322.3,46316,183097,1.02,4.04,0.0,0.0,0,191.73,140.87,3.83,63.48,167.36,158.42,167.06,145.36,143.36,Low,167.36,191.73,3.83,1.6810097532989101,1.6810097532989101,84.1514360313316
ca-CondMat,23133.0,23133.0,186936.0,32,16,4,591.57,46316,183097,1.02,4.04,0.0,0.0,0,371.27,291.4,12.96,65.47,185.54,279.01,187.5,246.29,271.91,Low,279.01,371.27,12.96,1.593368707409702,1.593368707409702,45.645833333333336
ca-CondMat,23133.0,23133.0,186936.0,64,16,4,732.36,46316,183097,1.02,4.04,0.0,0.0,0,741.07,556.77,25.78,212.19,219.15,667.63,442.19,81.59,492.26,Low,667.63,741.07,25.78,0.9882467243310348,0.9882467243310348,28.408068269976724
ca-CondMat,23133.0,23133.0,186936.0,128,16,4,824.87,46316,183097,1.02,4.04,0.0,0.0,0,1380.88,1057.63,35.94,225.09,231.71,1194.48,720.72,84.66,804.03,Low,1194.48,1380.88,35.94,0.5973509646022825,0.5973509646022825,22.95130773511408
ca-CondMat,23133.0,23133.0,186936.0,256,16,4,981.94,46316,183097,1.02,4.04,0.0,0.0,0,1728.89,1466.88,38.29,231.97,238.97,1584.2,946.81,86.55,1119.8,Low,1584.2,1728.89,38.29,0.5679597892289272,0.5679597892289272,25.644815878819536
ca-CondMat,23133.0,23133.0,186936.0,512,16,4,1047.44,46316,183097,1.02,4.04,0.0,0.0,0,1858.9,1758.36,39.19,235.29,242.09,2184.79,1003.18,86.68,1244.17,Low,2184.79,2184.79,39.19,0.47942365170107887,0.47942365170107887,26.727226333248282
c-46,14913.0,14913.0,130397.0,16,16,4,367.32,16901,67018,1.95,7.72,0.0,0.0,0,160.59,121.41,6.74,66.56,160.39,17.62,161.18,164.64,17.5,Low,164.64,164.64,6.74,2.231049562682216,2.231049562682216,54.49851632047478
c-46,14913.0,14913.0,130397.0,32,16,4,645.53,16901,67018,1.95,7.72,0.0,0.0,0,313.45,248.38,42.66,69.86,188.43,53.51,188.43,240.36,53.3,Low,240.36,313.45,42.66,2.059435316637422,2.059435316637422,15.131973745897797
c-46,14913.0,14913.0,130397.0,64,16,4,980.43,16901,67018,1.95,7.72,0.0,0.0,0,616.53,484.75,84.4,228.27,226.68,673.02,131.88,83.16,103.86,Low,673.02,673.02,84.4,1.4567620575911562,1.4567620575911562,11.616469194312796
c-46,14913.0,14913.0,130397.0,128,16,4,1170.79,16901,67018,1.95,7.72,0.0,0.0,0,1182.74,959.68,85.53,248.02,243.96,1088.91,190.5,84.4,199.31,Low,1088.91,1182.74,85.53,0.9898963423913962,0.9898963423913962,13.688647258271951
c-46,14913.0,14913.0,130397.0,256,16,4,1655.83,16901,67018,1.95,7.72,0.0,0.0,0,1619.84,1387.2,94.77,259.3,253.91,1403.06,335.53,87.91,371.97,Low,1403.06,1619.84,94.77,1.0222182437771632,1.0222182437771632,17.472090323942176
c-46,14913.0,14913.0,130397.0,512,16,4,1988.9,16901,67018,1.95,7.72,0.0,0.0,0,1914.08,1795.48,101.71,263.81,258.31,2138.75,276.26,88.84,668.7,Low,2138.75,2138.75,101.71,0.9299357101110463,0.9299357101110463,19.554616065283653
aug3dcqp,35543.0,35543.0,128115.0,16,16,4,334.5,25762,98928,1.3,4.97,0.0,0.0,0,122.72,104.16,29.7,32.05,83.3,337.14,83.41,124.14,334.5,Low,337.14,337.14,29.7,0.99216942516462,0.99216942516462,11.262626262626263
aug3dcqp,35543.0,35543.0,128115.0,32,16,4,569.4,25762,98928,1.3,4.97,0.0,0.0,0,237.69,212.46,108.8,32.88,88.75,494.65,88.57,185.67,498.5,Low,498.5,498.5,108.8,1.1422266800401204,1.1422266800401204,5.233455882352941
aug3dcqp,35543.0,35543.0,128115.0,64,16,4,666.4,25762,98928,1.3,4.97,0.0,0.0,0,467.15,402.56,208.23,141.13,106.94,632.67,293.84,49.33,611.53,Low,632.67,632.67,208.23,1.0533137338580936,1.0533137338580936,3.2003073524468135
aug3dcqp,35543.0,35543.0,128115.0,128,16,4,923.35,25762,98928,1.3,4.97,0.0,0.0,0,835.99,753.06,250.53,149.38,112.42,924.18,564.38,50.97,682.82,Low,924.18,924.18,250.53,0.9991019065550002,0.9991019065550002,3.6855865565002195
aug3dcqp,35543.0,35543.0,128115.0,256,16,4,1049.59,25762,98928,1.3,4.97,0.0,0.0,0,996.03,898.26,268.69,152.63,114.73,1021.85,600.42,51.91,660.81,Low,1021.85,1021.85,268.69,1.027146841512942,1.027146841512942,3.9063232721723917
aug3dcqp,35543.0,35543.0,128115.0,512,16,4,1176.04,25762,98928,1.3,4.97,0.0,0.0,0,1064.02,963.04,277.19,154.28,116.06,1052.55,769.75,52.04,667.16,Low,1052.55,1064.02,277.19,1.1052799759403018,1.1052799759403018,4.242721598903279
12month1,12471.0,872622.0,22624727.0,16,16,4,414.66,4302057,17207065,1.31,5.26,0.0,0.0,0,429.44,507.33,11.26,348.22,594.4,67.51,579.47,232.46,67.56,Low,594.4,594.4,11.26,0.6976110363391657,0.6976110363391657,36.8259325044405
12month1,12471.0,872622.0,22624727.0,32,16,4,699.44,4302057,17207065,1.31,5.26,0.0,0.0,0,813.74,959.37,79.05,368.83,708.5,140.1,702.53,400.52,140.11,Low,708.5,959.37,79.05,0.7290617801265414,0.7290617801265414,8.848070841239723
12month1,12471.0,872622.0,22624727.0,64,16,4,1049.37,4302057,17207065,1.31,5.26,0.0,0.0,0,1402.8,1604.48,148.56,424.75,783.77,1151.77,306.34,964.58,258.96,Low,1151.77,1604.48,148.56,0.6540249800558435,0.6540249800558435,7.063610662358642
12month1,12471.0,872622.0,22624727.0,128,16,4,1372.71,4302057,17207065,1.31,5.26,0.0,0.0,0,1983.12,2108.5,156.46,436.79,984.47,1980.04,369.81,934.84,458.0,Low,1980.04,2108.5,156.46,0.6510362817168603,0.6510362817168603,8.773552345647449
12month1,12471.0,872622.0,22624727.0,256,16,4,1367.04,4302057,17207065,1.31,5.26,0.0,0.0,0,2050.1,2183.39,199.43,443.35,1109.53,2068.04,630.74,879.63,765.13,Low,2068.04,2183.39,199.43,0.6261089406839823,0.6261089406839823,6.85473599759314
12month1,12471.0,872622.0,22624727.0,512,16,4,1451.96,4302057,17207065,1.31,5.26,0.0,0.0,0,2052.85,2194.29,192.72,447.09,1193.43,2340.77,469.96,880.84,1062.75,Low,2340.77,2340.77,192.72,0.6202916134434395,0.6202916134434395,7.534039020340391
c-55,32780.0,32780.0,403450.0,16,16,4,695.6,55666,221103,1.82,7.25,0.0,0.0,0,265.78,230.94,10.44,92.11,156.38,36.03,156.74,227.81,37.97,Low,227.81,265.78,10.44,2.617202197306043,2.617202197306043,66.62835249042146
c-55,32780.0,32780.0,403450.0,32,16,4,1206.13,55666,221103,1.82,7.25,0.0,0.0,0,523.96,465.07,62.42,93.61,199.93,73.6,201.02,329.75,72.38,Low,329.75,523.96,62.42,2.301950530574853,2.301950530574853,19.322813200897148
c-55,32780.0,32780.0,403450.0,64,16,4,1410.66,55666,221103,1.82,7.25,0.0,0.0,0,1025.94,906.12,119.2,259.29,262.53,919.02,185.28,99.49,141.25,Low,919.02,1025.94,119.2,1.3749926896309725,1.3749926896309725,11.834395973154363
c-55,32780.0,32780.0,403450.0,128,16,4,1627.63,55666,221103,1.82,7.25,0.0,0.0,0,1932.69,1734.34,142.13,271.11,295.46,1688.08,269.44,102.41,258.48,Low,1688.08,1932.69,142.13,0.8421578214819759,0.8421578214819759,11.451699148666714
c-55,32780.0,32780.0,403450.0,256,16,4,1850.16,55666,221103,1.82,7.25,0.0,0.0,0,2206.91,2119.24,149.26,276.35,317.08,1917.77,350.45,103.63,431.56,Low,1917.77,2206.91,149.26,0.838348641312967,0.838348641312967,12.395551386841754
c-55,32780.0,32780.0,403450.0,512,16,4,2001.61,55666,221103,1.82,7.25,0.0,0.0,0,2347.77,2404.62,153.96,279.37,327.1,2543.42,280.4,103.75,635.7,Low,2543.42,2543.42,153.96,0.7869758042320969,0.7869758042320969,13.000844375162378
flower_8_4,55081.0,125361.0,375266.0,16,16,4,445.68,81362,320350,1.17,4.61,0.0,0.0,0,216.92,186.14,16.45,56.93,158.61,642.58,159.96,200.25,656.06,Low,656.06,656.06,16.45,0.6793281102338201,0.6793281102338201,27.093009118541033
flower_8_4,55081.0,125361.0,375266.0,32,16,4,765.85,81362,320350,1.17,4.61,0.0,0.0,0,424.99,375.64,47.63,57.8,167.08,913.06,167.04,282.47,927.73,Low,927.73,927.73,47.63,0.8255095771399006,0.8255095771399006,16.079151795087128
flower_8_4,55081.0,125361.0,375266.0,64,16,4,990.8,81362,320350,1.17,4.61,0.0,0.0,0,812.26,702.75,93.59,194.31,189.19,746.43,571.4,72.45,1053.38,Low,1053.38,1053.38,93.59,0.9405912396286239,0.9405912396286239,10.586601132599636
flower_8_4,55081.0,125361.0,375266.0,128,16,4,1196.07,81362,320350,1.17,4.61,0.0,0.0,0,1236.97,1082.24,108.11,200.7,196.69,1155.55,1068.37,74.89,1096.07,Low,1155.55,1236.97,108.11,0.9669353339207902,0.9669353339207902,11.063453889556932
flower_8_4,55081.0,125361.0,375266.0,256,16,4,1326.91,81362,320350,1.17,4.61,0.0,0.0,0,1295.14,1208.1,112.51,203.2,200.12,1256.12,1118.53,76.6,1085.17,Low,1256.12,1295.14,112.51,1.0245301666229134,1.0245301666229134,11.793707226024354
flower_8_4,55081.0,125361.0,375266.0,512,16,4,1387.3,81362,320350,1.17,4.61,0.0,0.0,0,1343.08,1298.64,114.84,205.15,202.24,1364.91,1369.58,76.66,1094.17,Low,1369.58,1369.58,114.84,1.0129382730472116,1.0129382730472116,12.080285614768373
al2010,252266.0,252266.0,1230482.0,16,16,4,618.33,291504,1142307,1.08,4.22,0.0,0.0,0,226.73,222.51,6.0,43.86,123.55,635.91,123.78,183.57,632.96,Low,635.91,635.91,6.0,0.9723545784780866,0.9723545784780866,103.055
al2010,252266.0,252266.0,1230482.0,32,16,4,994.33,291504,1142307,1.08,4.22,0.0,0.0,0,444.46,442.38,24.95,43.84,125.08,821.42,125.16,238.26,816.24,Low,821.42,821.42,24.95,1.2105013269703686,1.2105013269703686,39.85290581162325
al2010,252266.0,252266.0,1230482.0,64,16,4,1153.76,291504,1142307,1.08,4.22,0.0,0.0,0,856.14,847.29,48.83,164.59,140.68,744.62,428.29,57.59,901.95,Low,901.95,901.95,48.83,1.2791839902433615,1.2791839902433615,23.628097481056727
al2010,252266.0,252266.0,1230482.0,128,16,4,1225.58,291504,1142307,1.08,4.22,0.0,0.0,0,1412.72,1378.11,55.6,166.69,141.71,1208.87,824.93,59.37,968.5,Low,1208.87,1412.72,55.6,0.8675321365875757,0.8675321365875757,22.042805755395683
al2010,252266.0,252266.0,1230482.0,256,16,4,1260.66,291504,1142307,1.08,4.22,0.0,0.0,0,1434.96,1429.55,56.14,167.57,142.19,1213.64,837.81,60.82,992.42,Low,1213.64,1434.96,56.14,0.8785331995316943,0.8785331995316943,22.455646597791237
al2010,252266.0,252266.0,1230482.0,512,16,4,1275.48,291504,1142307,1.08,4.22,0.0,0.0,0,1445.71,1460.68,56.29,168.16,142.41,1377.0,1064.66,60.83,997.78,Low,1377.0,1460.68,56.29,0.873209737930279,0.873209737930279,22.659086871558003
Fault_639,638802.0,638802.0,27245944.0,16,16,4,3324.7,1668670,6616062,4.33,17.15,0.0,0.0,0,462.84,514.39,172.67,207.83,878.8,2255.6,880.18,684.74,2252.23,High,2255.6,2255.6,172.67,1.4739758822486255,1.4739758822486255,19.2546475936758
Fault_639,638802.0,638802.0,27245944.0,32,16,4,5075.15,1668670,6616062,4.33,17.15,0.0,0.0,0,909.54,1014.13,639.34,202.1,763.25,2720.66,763.32,787.82,2721.96,High,2721.96,2721.96,639.34,1.864520419109759,1.864520419109759,7.938108048925454
Fault_639,638802.0,638802.0,27245944.0,64,16,4,5441.03,1668670,6616062,4.33,17.15,0.0,0.0,0,1767.7,1968.63,1232.7,318.22,672.77,1357.91,2137.49,197.13,2800.89,High,2800.89,2800.89,1232.7,1.942607528321355,1.942607528321355,4.413912549687677
Fault_639,638802.0,638802.0,27245944.0,128,16,4,5598.96,1668670,6616062,4.33,17.15,0.0,0.0,0,3152.99,3523.8,1429.52,324.13,700.49,2527.59,3964.54,198.76,2776.87,High,3964.54,3964.54,1429.52,1.412259682081654,1.412259682081654,3.916671330236723
Fault_639,638802.0,638802.0,27245944.0,256,16,4,5647.34,1668670,6616062,4.33,17.15,0.0,0.0,0,3147.22,3552.04,1438.07,327.32,714.67,2561.29,3990.56,199.6,2646.57,High,3990.56,3990.56,1438.07,1.415174812557636,1.415174812557636,3.927027196172648
Fault_639,638802.0,638802.0,27245944.0,512,16,4,5668.97,1668670,6616062,4.33,17.15,0.0,0.0,0,3152.75,3575.73,1440.32,328.9,722.0,3485.01,4894.15,199.6,2646.92,High,4894.15,4894.15,1440.32,1.1583155399814065,1.1583155399814065,3.9359100755387697
CurlCurl_2,806529.0,806529.0,8921789.0,16,16,4,1908.4,840334,3304208,2.7,10.62,0.0,0.0,0,404.43,425.23,202.89,84.89,276.33,1375.12,276.51,315.89,1368.79,Medium,1375.12,1375.12,202.89,1.3878061550991916,1.3878061550991916,9.406082113460497
CurlCurl_2,806529.0,806529.0,8921789.0,32,16,4,2818.89,840334,3304208,2.7,10.62,0.0,0.0,0,794.85,842.55,772.68,84.45,274.91,1507.82,274.96,406.58,1507.82,Medium,1507.82,1507.82,772.68,1.869513602419387,1.869513602419387,3.648198478024538
CurlCurl_2,806529.0,806529.0,8921789.0,64,16,4,3068.54,840334,3304208,2.7,10.62,0.0,0.0,0,1534.07,1627.4,1381.14,225.29,287.18,1039.84,986.73,84.61,1590.69,Medium,1590.69,1627.4,1381.14,1.8855474990782843,1.8855474990782843,2.2217443561116177
CurlCurl_2,806529.0,806529.0,8921789.0,128,16,4,3124.7,840334,3304208,2.7,10.62,0.0,0.0,0,2465.01,2598.93,1542.23,227.2,292.48,1900.88,1897.14,86.94,1568.77,Medium,1900.88,2598.93,1542.23,1.2023024860230942,1.2023024860230942,2.0260920874318358
CurlCurl_2,806529.0,806529.0,8921789.0,256,16,4,3145.21,840334,3304208,2.7,10.62,0.0,0.0,0,2449.57,2605.52,1651.71,228.31,295.57,1917.38,1910.93,88.02,1505.6,Medium,1917.38,2605.52,1651.71,1.2071333169578433,1.2071333169578433,1.904214420206937
CurlCurl_2,806529.0,806529.0,8921789.0,512,16,4,3157.6,840334,3304208,2.7,10.62,0.0,0.0,0,2453.72,2624.47,1667.32,228.69,297.08,2609.4,2417.64,88.03,1505.43,Medium,2609.4,2624.47,1667.32,1.2031381574184503,1.2031381574184503,1.8938176234915913
crankseg_1,52804.0,52804.0,10614210.0,16,16,4,3430.58,417433,1664831,6.38,25.43,0.0,0.0,0,467.46,530.84,75.77,379.55,1636.73,917.39,1640.27,504.33,916.04,High,1640.27,1640.27,75.77,2.091472745340706,2.091472745340706,45.2762306981655
crankseg_1,52804.0,52804.0,10614210.0,32,16,4,5495.32,417433,1664831,6.38,25.43,0.0,0.0,0,918.1,1047.8,637.8,365.75,1146.3,1805.14,1148.1,628.34,1802.07,High,1805.14,1805.14,637.8,3.0442624948757433,3.0442624948757433,8.616055189714645
crankseg_1,52804.0,52804.0,10614210.0,64,16,4,6426.04,417433,1664831,6.38,25.43,0.0,0.0,0,1789.09,2035.23,1261.46,412.61,990.29,1363.24,2508.23,547.63,2910.79,High,2910.79,2910.79,1261.46,2.2076618375080304,2.2076618375080304,5.094129025097902
crankseg_1,52804.0,52804.0,10614210.0,128,16,4,7795.97,417433,1664831,6.38,25.43,0.0,0.0,0,3267.8,3615.04,1473.22,423.62,1062.36,2541.49,3908.39,552.65,3065.03,High,3908.39,3908.39,1473.22,1.9946755569428845,1.9946755569428845,5.291789413665304
crankseg_1,52804.0,52804.0,10614210.0,256,16,4,8450.38,417433,1664831,6.38,25.43,0.0,0.0,0,3295.63,3703.49,1538.33,429.46,1102.21,2626.1,4548.13,554.13,3047.27,High,4548.13,4548.13,1538.33,1.8579899870935965,1.8579899870935965,5.493216670025287
crankseg_1,52804.0,52804.0,10614210.0,512,16,4,7642.14,417433,1664831,6.38,25.43,0.0,0.0,0,3312.22,3747.62,1568.64,433.1,1123.8,3692.82,4399.5,554.29,3059.59,High,4399.5,4399.5,1568.64,1.7370473917490625,1.7370473917490625,4.871825275397796
ak2010,45292.0,45292.0,217098.0,16,16,4,347.36,50328,197040,1.1,4.31,0.0,0.0,0,176.07,133.52,7.9,41.86,112.9,104.37,112.54,149.31,107.05,Low,149.31,176.07,7.9,1.9728517067075597,1.9728517067075597,43.96962025316456
ak2010,45292.0,45292.0,217098.0,32,16,4,564.62,50328,197040,1.1,4.31,0.0,0.0,0,339.75,277.8,31.76,42.69,118.41,207.65,118.93,214.74,206.86,Low,214.74,339.75,31.76,1.66186902133922,1.66186902133922,17.77770780856423
ak2010,45292.0,45292.0,217098.0,64,16,4,803.32,50328,197040,1.1,4.31,0.0,0.0,0,666.97,520.31,62.39,166.74,141.73,679.49,273.08,59.68,336.85,Low,679.49,679.49,62.39,1.1822396208921397,1.1822396208921397,12.875781375220388
ak2010,45292.0,45292.0,217098.0,128,16,4,967.03,50328,197040,1.1,4.31,0.0,0.0,0,1192.85,961.14,77.12,174.01,147.79,1239.67,451.58,61.7,555.24,Low,1239.67,1239.67,77.12,0.7800705026337653,0.7800705026337653,12.539289419087137
ak2010,45292.0,45292.0,217098.0,256,16,4,1055.47,50328,197040,1.1,4.31,0.0,0.0,0,1306.34,1195.72,81.06,177.26,150.79,1344.78,589.14,62.85,750.07,Low,1344.78,1344.78,81.06,0.7848644387929624,0.7848644387929624,13.020848754009375
ak2010,45292.0,45292.0,217098.0,512,16,4,1091.97,50328,197040,1.1,4.31,0.0,0.0,0,1382.24,1318.99,82.2,178.87,152.08,1326.8,637.24,62.85,845.05,Low,1326.8,1382.24,82.2,0.7900002893853455,0.7900002893853455,13.284306569343066
bcsstk37,25503.0,25503.0,1140977.0,16,16,4,2116.84,39010,153729,7.42,29.25,0.0,0.0,0,399.5,396.45,405.18,212.79,756.11,1072.35,759.13,356.56,1069.33,High,1072.35,1072.35,405.18,1.9740196764116196,1.9740196764116196,5.224443457228886
bcsstk37,25503.0,25503.0,1140977.0,32,16,4,3740.91,39010,153729,7.42,29.25,0.0,0.0,0,788.24,797.61,1468.44,210.24,704.96,1847.74,704.52,545.66,1855.25,High,1855.25,1855.25,1468.44,2.016391321924269,2.016391321924269,2.547540246792514
bcsstk37,25503.0,25503.0,1140977.0,64,16,4,4881.19,39010,153729,7.42,29.25,0.0,0.0,0,1553.41,1548.66,2859.59,346.51,657.43,1336.43,1974.01,223.4,2244.91,High,2244.91,2244.91,2859.59,1.7069544934763372,2.1743366103763626,1.7069544934763372
bcsstk37,25503.0,25503.0,1140977.0,128,16,4,6109.65,39010,153729,7.42,29.25,0.0,0.0,0,2926.52,2956.86,3662.85,362.06,703.6,2500.77,3667.26,228.7,2522.19,High,3667.26,3667.26,3662.85,1.665998592954958,1.665998592954958,1.6680044227855357
bcsstk37,25503.0,25503.0,1140977.0,256,16,4,7346.33,39010,153729,7.42,29.25,0.0,0.0,0,3094.17,3297.62,4072.19,370.91,727.06,2708.55,3960.87,231.41,2589.45,High,3960.87,3960.87,4072.19,1.804024370179191,1.8547263606227924,1.804024370179191
bcsstk37,25503.0,25503.0,1140977.0,512,16,4,8153.48,39010,153729,7.42,29.25,0.0,0.0,0,3193.5,3526.64,4310.15,375.28,740.22,3855.47,4694.77,231.58,2654.4,High,4694.77,4694.77,4310.15,1.7367155366503575,1.7367155366503575,1.8916928645174762
cvxbqp1,50000.0,50000.0,349968.0,16,16,4,409.8,87439,349726,1.0,4.0,0.0,0.0,0,226.52,188.46,98.22,58.37,166.73,749.4,166.89,187.35,741.46,Low,749.4,749.4,98.22,0.5468374699759808,0.5468374699759808,4.1722663408674405
cvxbqp1,50000.0,50000.0,349968.0,32,16,4,658.45,87439,349726,1.0,4.0,0.0,0.0,0,445.82,379.57,220.8,59.05,175.16,1002.77,175.16,287.09,1007.1,Low,1007.1,1007.1,220.8,0.653807963459438,0.653807963459438,2.982110507246377
cvxbqp1,50000.0,50000.0,349968.0,64,16,4,980.99,87439,349726,1.0,4.0,0.0,0.0,0,866.79,730.24,415.76,198.82,202.91,777.27,585.23,75.07,1198.52,Low,1198.52,1198.52,415.76,0.8185011514200848,0.8185011514200848,2.3595102944006157
cvxbqp1,50000.0,50000.0,349968.0,128,16,4,1146.5,87439,349726,1.0,4.0,0.0,0.0,0,1511.74,1294.98,515.7,206.08,211.35,1366.4,1109.69,77.17,1242.12,Low,1366.4,1511.74,515.7,0.758397608054295,0.758397608054295,2.2231917781656
cvxbqp1,50000.0,50000.0,349968.0,256,16,4,1221.0,87439,349726,1.0,4.0,0.0,0.0,0,1611.83,1496.39,531.56,209.44,215.62,1501.2,1162.93,78.2,1126.66,Low,1501.2,1611.83,531.56,0.7575240565071999,0.7575240565071999,2.297012566784559
cvxbqp1,50000.0,50000.0,349968.0,512,16,4,1270.59,87439,349726,1.0,4.0,0.0,0.0,0,1676.74,1644.49,530.35,211.12,217.68,1829.9,1457.25,78.3,1135.91,Low,1829.9,1829.9,530.35,0.6943494180009836,0.6943494180009836,2.3957575186197793
bayer01,57735.0,57735.0,275094.0,16,16,4,527.0,41177,160659,1.73,6.75,0.0,0.0,0,182.51,155.88,69.25,42.42,115.07,505.04,115.35,164.27,510.61,Low,510.61,510.61,69.25,1.0320988621452771,1.0320988621452771,7.610108303249097
bayer01,57735.0,57735.0,275094.0,32,16,4,850.37,41177,160659,1.73,6.75,0.0,0.0,0,358.19,315.29,291.63,42.94,119.96,723.37,119.78,221.25,715.91,Low,723.37,723.37,291.63,1.1755671371497298,1.1755671371497298,2.915920858622227
bayer01,57735.0,57735.0,275094.0,64,16,4,1159.51,41177,160659,1.73,6.75,0.0,0.0,0,704.12,613.53,555.27,167.86,140.89,663.34,405.81,59.51,841.1,Low,841.1,841.1,555.27,1.3785637855189632,1.3785637855189632,2.088191330343797
bayer01,57735.0,57735.0,275094.0,128,16,4,1471.09,41177,160659,1.73,6.75,0.0,0.0,0,1266.93,1114.44,638.19,174.73,147.15,1069.9,783.29,61.16,886.04,Low,1069.9,1266.93,638.19,1.1611454460783153,1.1611454460783153,2.305097228098215
bayer01,57735.0,57735.0,275094.0,256,16,4,1641.74,41177,160659,1.73,6.75,0.0,0.0,0,1390.61,1288.6,686.5,177.08,150.51,1186.43,811.61,62.48,900.95,Low,1186.43,1390.61,686.5,1.1805898131036021,1.1805898131036021,2.3914639475600876
bayer01,57735.0,57735.0,275094.0,512,16,4,1733.9,41177,160659,1.73,6.75,0.0,0.0,0,1437.61,1405.34,707.14,178.64,151.83,1483.44,1031.9,62.53,902.87,Low,1483.44,1483.44,707.14,1.1688372970932428,1.1688372970932428,2.4519897050089092
bcsstm37,25503.0,25503.0,15525.0,16,16,4,66.06,4243,14149,1.1,3.66,0.0,0.0,0,17.35,11.29,17.52,6.08,15.04,59.03,15.12,45.0,57.5,Low,59.03,59.03,17.52,1.1190919871251905,1.1190919871251905,3.7705479452054798
bcsstm37,25503.0,25503.0,15525.0,32,16,4,135.59,4243,14149,1.1,3.66,0.0,0.0,0,33.9,23.24,53.81,6.13,16.39,95.54,16.41,61.36,93.52,Low,95.54,95.54,53.81,1.4191961482101736,1.4191961482101736,2.519791860249024
bcsstm37,25503.0,25503.0,15525.0,64,16,4,207.0,4243,14149,1.1,3.66,0.0,0.0,0,68.47,45.66,105.08,40.32,21.17,69.31,69.62,11.45,128.04,Low,128.04,128.04,105.08,1.6166822867853796,1.6166822867853796,1.9699276741530263
bcsstm37,25503.0,25503.0,15525.0,128,16,4,259.83,4243,14149,1.1,3.66,0.0,0.0,0,135.44,90.59,148.74,41.61,22.09,87.96,129.11,11.64,174.44,Low,174.44,174.44,148.74,1.4895092868608117,1.4895092868608117,1.7468737394110527
bcsstm37,25503.0,25503.0,15525.0,256,16,4,353.34,4243,14149,1.1,3.66,0.0,0.0,0,221.79,156.13,182.78,42.59,22.6,157.61,147.24,11.81,203.61,Low,203.61,221.79,182.78,1.593128635195455,1.593128635195455,1.9331436699857751
bcsstm37,25503.0,25503.0,15525.0,512,16,4,384.82,4243,14149,1.1,3.66,0.0,0.0,0,291.89,238.96,198.56,43.13,22.84,264.82,205.37,11.95,215.06,Low,264.82,291.89,198.56,1.3183733598273322,1.3183733598273322,1.938053988718775
as-22july06,22963.0,22963.0,96872.0,16,16,4,235.7,19332,75189,1.29,5.01,0.0,0.0,0,122.16,85.35,0.56,36.61,65.68,6.83,66.08,122.16,6.8,Low,122.16,122.16,0.56,1.9294368041912247,1.9294368041912247,420.8928571428571
as-22july06,22963.0,22963.0,96872.0,32,16,4,424.88,19332,75189,1.29,5.01,0.0,0.0,0,234.27,172.99,4.2,37.77,100.91,17.94,100.7,172.37,17.95,Low,172.37,234.27,4.2,1.813633841294233,1.813633841294233,101.16190476190475
as-22july06,22963.0,22963.0,96872.0,64,16,4,516.65,19332,75189,1.29,5.01,0.0,0.0,0,467.42,341.7,8.37,159.92,123.21,460.2,45.35,54.29,34.39,Low,460.2,467.42,8.37,1.105322835993325,1.105322835993325,61.72640382317802
as-22july06,22963.0,22963.0,96872.0,128,16,4,863.96,19332,75189,1.29,5.01,0.0,0.0,0,898.0,661.24,11.73,169.95,129.18,885.69,62.76,55.4,69.46,Low,885.69,898.0,11.73,0.9620935412026727,0.9620935412026727,73.6538789428815
as-22july06,22963.0,22963.0,96872.0,256,16,4,1100.82,19332,75189,1.29,5.01,0.0,0.0,0,1101.6,898.0,12.49,178.9,136.12,1060.88,115.3,56.05,130.13,Low,1060.88,1101.6,12.49,0.9992919389978214,0.9992919389978214,88.13610888710969
as-22july06,22963.0,22963.0,96872.0,512,16,4,1106.32,19332,75189,1.29,5.01,0.0,0.0,0,1246.94,1133.83,12.77,180.88,138.2,1310.19,89.15,56.55,236.98,Low,1310.19,1310.19,12.77,0.8443966142315236,0.8443966142315236,86.63429913860611
bmwcra_1,148770.0,148770.0,10641602.0,16,16,4,3397.7,471413,1873812,5.68,22.58,0.0,0.0,0,455.38,508.36,243.26,265.44,1098.68,1766.35,1098.0,600.91,1752.68,High,1766.35,1766.35,243.26,1.9235712061595946,1.9235712061595946,13.967360026309299
bmwcra_1,148770.0,148770.0,10641602.0,32,16,4,5355.61,471413,1873812,5.68,22.58,0.0,0.0,0,897.36,1005.53,997.66,257.84,913.37,2539.43,912.71,707.83,2527.97,High,2539.43,2539.43,997.66,2.108981149313035,2.108981149313035,5.368171521359982
bmwcra_1,148770.0,148770.0,10641602.0,64,16,4,6382.73,471413,1873812,5.68,22.58,0.0,0.0,0,1747.28,1952.58,1945.89,359.26,817.83,1424.76,2485.9,291.56,2765.39,High,2765.39,2765.39,1945.89,2.3080758952625127,2.3080758952625127,3.2801083308922907
bmwcra_1,148770.0,148770.0,10641602.0,128,16,4,7175.73,471413,1873812,5.68,22.58,0.0,0.0,0,3205.18,3545.49,2238.19,366.99,864.51,2632.62,4508.02,295.04,2853.72,High,4508.02,4508.02,2238.19,1.591769779193526,1.591769779193526,3.206041488881641
bmwcra_1,148770.0,148770.0,10641602.0,256,16,4,7572.41,471413,1873812,5.68,22.58,0.0,0.0,0,3224.11,3608.67,2278.68,370.77,889.35,2683.22,4678.17,296.89,2869.2,High,4678.17,4678.17,2278.68,1.6186692659736606,1.6186692659736606,3.3231563887864906
bmwcra_1,148770.0,148770.0,10641602.0,512,16,4,7671.35,471413,1873812,5.68,22.58,0.0,0.0,0,3232.22,3644.15,2290.22,372.81,902.38,3757.02,5622.54,296.92,2888.08,High,5622.54,5622.54,2290.22,1.36439224976612,1.36439224976612,3.3496127009632266
c-43,11125.0,11125.0,123659.0,16,16,4,320.36,13846,54880,2.25,8.93,0.0,0.0,0,178.21,120.89,10.79,76.77,108.68,8.74,108.01,143.31,8.76,Medium,143.31,178.21,10.79,1.7976544526120868,1.7976544526120868,29.690454124189067
c-43,11125.0,11125.0,123659.0,32,16,4,610.66,13846,54880,2.25,8.93,0.0,0.0,0,349.36,247.85,47.94,82.23,184.04,25.71,180.68,271.22,25.76,Medium,271.22,349.36,47.94,1.7479390886191892,1.7479390886191892,12.738005840634125
c-43,11125.0,11125.0,123659.0,64,16,4,997.25,13846,54880,2.25,8.93,0.0,0.0,0,695.78,474.76,95.34,246.73,226.2,687.08,72.87,85.5,52.88,Medium,687.08,695.78,95.34,1.4332835091551928,1.4332835091551928,10.459932871827144
c-43,11125.0,11125.0,123659.0,128,16,4,1338.66,13846,54880,2.25,8.93,0.0,0.0,0,1357.2,944.99,97.77,265.54,267.55,1084.87,97.17,86.26,104.98,Medium,1084.87,1357.2,97.77,0.9863395225464191,0.9863395225464191,13.691930039889538
c-43,11125.0,11125.0,123659.0,256,16,4,1668.25,13846,54880,2.25,8.93,0.0,0.0,0,1817.08,1400.42,133.19,281.88,293.24,1443.33,188.51,88.88,193.07,Medium,1443.33,1817.08,133.19,0.9180938648821186,0.9180938648821186,12.525339740220737
c-43,11125.0,11125.0,123659.0,512,16,4,1999.54,13846,54880,2.25,8.93,0.0,0.0,0,2124.32,1889.97,142.52,284.72,296.23,2298.26,150.11,89.84,368.97,Medium,2298.26,2298.26,142.52,0.8700234090137755,0.8700234090137755,14.029890541678359


==> figs/plots/boxChart_TCGNN-BELL-bestCuda/h100_data.csv <==
matrix_name,m,k,nnz,n,TM,TN,cuteSpMM,num_bricks,num_active_cols,average_nnz_col,average_nnz_brick,num_waves_before,num_waves_after,num_row_panels,cuCOO,cuCSR,cuELLBlk,gespmmPARREDUCE-NNZBALANCE,gespmmPARREDUCE-ROWBALANCE,gespmmROWCACHING-NNZBALANCE,gespmmROWCACHING-ROWBALANCE,gespmmSEQREDUCE-NNZBALANCE,gespmmSEQREDUCE-ROWBALANCE,nnz_col_category,gespmm,best-CUDA,best-TCU,ALL_speedup,CUDA_speedup,TCU_speedup
Delor338K,343236.0,887058.0,4211599.0,16,16,4,2317.89,242888,945796,4.45,17.34,0.0,0.0,0,389.89,399.89,65.73,93.0,300.49,1474.13,300.31,378.33,1473.1,High,1474.13,1474.13,65.73,1.5723782841404759,1.5723782841404759,35.26380648105887
Delor338K,343236.0,887058.0,4211599.0,32,16,4,3324.07,242888,945796,4.45,17.34,0.0,0.0,0,771.14,800.38,159.97,91.87,296.91,1671.27,297.09,453.64,1669.28,High,1671.27,1671.27,159.97,1.9889485241762255,1.9889485241762255,20.779333625054697
Delor338K,343236.0,887058.0,4211599.0,64,16,4,4014.87,242888,945796,4.45,17.34,0.0,0.0,0,1501.86,1553.95,283.58,240.9,305.11,1129.27,1086.44,92.05,1731.57,High,1731.57,1731.57,283.58,2.3186299138931723,2.3186299138931723,14.157803794343748
Delor338K,343236.0,887058.0,4211599.0,128,16,4,4325.13,242888,945796,4.45,17.34,0.0,0.0,0,2649.64,2732.14,361.9,242.57,311.08,2069.33,2048.19,93.73,1741.77,High,2069.33,2732.14,361.9,1.5830557731302204,1.5830557731302204,11.951174357557337
Delor338K,343236.0,887058.0,4211599.0,256,16,4,4385.65,242888,945796,4.45,17.34,0.0,0.0,0,2655.59,2781.43,373.15,243.28,314.89,2096.43,2075.19,94.59,1732.63,High,2096.43,2781.43,373.15,1.5767608748018105,1.5767608748018105,11.753048371968378
Delor338K,343236.0,887058.0,4211599.0,512,16,4,4401.55,242888,945796,4.45,17.34,0.0,0.0,0,2658.63,2802.42,374.11,243.46,316.54,2807.79,2560.24,94.6,1733.32,High,2807.79,2807.79,374.11,1.5676207978516912,1.5676207978516912,11.76538985859774
fullb,199187.0,199187.0,11708077.0,16,16,4,4518.75,411241,1632545,7.17,28.47,0.0,0.0,0,423.7,480.63,253.03,240.82,1003.18,2175.01,1001.72,585.23,2174.2,High,2175.01,2175.01,253.03,2.0775766548199774,2.0775766548199774,17.85855432162194
fullb,199187.0,199187.0,11708077.0,32,16,4,7163.09,411241,1632545,7.17,28.47,0.0,0.0,0,827.37,937.58,1109.82,233.76,838.57,2723.13,838.0,684.5,2724.08,High,2724.08,2724.08,1109.82,2.6295446536078235,2.6295446536078235,6.454280874376026
fullb,199187.0,199187.0,11708077.0,64,16,4,8234.98,411241,1632545,7.17,28.47,0.0,0.0,0,1608.03,1806.8,2072.68,344.49,755.06,1424.38,2486.19,217.16,2809.04,High,2809.04,2809.04,2072.68,2.9315994076268046,2.9315994076268046,3.973107281394137
fullb,199187.0,199187.0,11708077.0,128,16,4,9112.23,411241,1632545,7.17,28.47,0.0,0.0,0,2941.64,3297.7,2476.2,349.97,790.48,2664.11,4412.31,219.89,2847.38,High,4412.31,4412.31,2476.2,2.065183543314046,2.065183543314046,3.6799248849042887
fullb,199187.0,199187.0,11708077.0,256,16,4,9344.5,411241,1632545,7.17,28.47,0.0,0.0,0,2952.67,3346.96,2532.61,354.11,809.19,2708.36,4498.46,221.12,2783.45,High,4498.46,4498.46,2532.61,2.0772664422935847,2.0772664422935847,3.689671919482273
fullb,199187.0,199187.0,11708077.0,512,16,4,9468.48,411241,1632545,7.17,28.47,0.0,0.0,0,2950.55,3363.0,2549.98,355.83,818.95,3760.23,4763.37,221.13,2783.78,High,4763.37,4763.37,2549.98,1.987769163428413,1.987769163428413,3.7131585345767415
fem_hifreq_circuit,491100.0,491100.0,20239237.0,16,16,4,2762.66,1524698,6071629,3.33,13.27,0.0,0.0,0,438.66,491.82,40.73,201.97,852.43,2179.78,852.79,462.36,2178.84,Medium,2179.78,2179.78,40.73,1.267403132426208,1.267403132426208,67.82862754726246
fem_hifreq_circuit,491100.0,491100.0,20239237.0,32,16,4,4194.66,1524698,6071629,3.33,13.27,0.0,0.0,0,847.11,958.41,139.64,195.17,706.32,2614.55,706.32,523.97,2613.03,Medium,2614.55,2614.55,139.64,1.6043525654510336,1.6043525654510336,30.039100544256662
fem_hifreq_circuit,491100.0,491100.0,20239237.0,64,16,4,4491.87,1524698,6071629,3.33,13.27,0.0,0.0,0,1622.19,1816.28,267.91,315.79,655.5,1172.22,2575.05,194.28,2630.69,Medium,2630.69,2630.69,267.91,1.7074873892400853,1.7074873892400853,16.76633944235004
fem_hifreq_circuit,491100.0,491100.0,20239237.0,128,16,4,4663.69,1524698,6071629,3.33,13.27,0.0,0.0,0,2891.84,3219.22,314.67,322.15,682.05,2179.54,4467.82,197.16,2640.95,Medium,4467.82,4467.82,314.67,1.0438401726121465,1.0438401726121465,14.820891727841865
fem_hifreq_circuit,491100.0,491100.0,20239237.0,256,16,4,4704.75,1524698,6071629,3.33,13.27,0.0,0.0,0,2899.32,3258.51,316.43,325.05,693.91,2210.96,4551.79,198.55,2575.77,Medium,4551.79,4551.79,316.43,1.03360436223991,1.03360436223991,14.868217299244698
fem_hifreq_circuit,491100.0,491100.0,20239237.0,512,16,4,4731.0,1524698,6071629,3.33,13.27,0.0,0.0,0,2901.94,3276.07,317.24,326.73,700.67,3074.13,4867.58,198.55,2575.35,Medium,4867.58,4867.58,317.24,0.9719408823275631,0.9719408823275631,14.912999621737486
conf6_0-8x8-20,49152.0,49152.0,1916928.0,16,16,4,2088.16,125952,497664,3.85,15.22,0.0,0.0,0,423.72,435.76,539.52,198.4,738.99,1700.91,739.56,748.51,1687.44,Medium,1700.91,1700.91,539.52,1.2276722460330056,1.2276722460330056,3.870403321470937
conf6_0-8x8-20,49152.0,49152.0,1916928.0,32,16,4,3569.7,125952,497664,3.85,15.22,0.0,0.0,0,840.21,872.52,1495.85,194.49,677.72,2264.53,678.2,870.74,2264.53,Medium,2264.53,2264.53,1495.85,1.5763535921361163,1.5763535921361163,2.3864023799177727
conf6_0-8x8-20,49152.0,49152.0,1916928.0,64,16,4,4076.4,125952,497664,3.85,15.22,0.0,0.0,0,1620.74,1684.84,2865.36,332.58,621.87,1291.3,1773.7,210.9,2479.05,Medium,2479.05,2479.05,2865.36,1.4226484630203535,1.6443395655593875,1.4226484630203535
conf6_0-8x8-20,49152.0,49152.0,1916928.0,128,16,4,4601.09,125952,497664,3.85,15.22,0.0,0.0,0,2932.76,3031.32,3550.69,343.68,653.82,2381.65,3262.16,214.47,2594.83,Medium,3262.16,3262.16,3550.69,1.2958298246256361,1.4104427741128578,1.2958298246256361
conf6_0-8x8-20,49152.0,49152.0,1916928.0,256,16,4,4916.78,125952,497664,3.85,15.22,0.0,0.0,0,3024.14,3255.58,3781.86,350.02,671.63,2506.61,3372.28,216.4,2565.1,Medium,3372.28,3372.28,3781.86,1.3000957200954026,1.457998742690405,1.3000957200954026
conf6_0-8x8-20,49152.0,49152.0,1916928.0,512,16,4,5109.68,125952,497664,3.85,15.22,0.0,0.0,0,3067.24,3377.47,3869.89,353.69,681.39,3409.39,4187.43,216.5,2583.68,Medium,4187.43,4187.43,3869.89,1.2202424876356142,1.2202424876356142,1.3203682792017346
Dubcova1,16129.0,16129.0,253009.0,16,16,4,489.38,32795,129651,1.95,7.71,0.0,0.0,0,261.1,203.55,18.8,104.94,308.92,773.73,309.68,212.43,771.37,Low,773.73,773.73,18.8,0.6324945394388223,0.6324945394388223,26.030851063829786
Dubcova1,16129.0,16129.0,253009.0,32,16,4,925.08,32795,129651,1.95,7.71,0.0,0.0,0,526.55,419.24,48.89,109.06,346.35,1268.22,347.06,325.2,1249.43,Low,1268.22,1268.22,48.89,0.7294318020532715,0.7294318020532715,18.921660871343835
Dubcova1,16129.0,16129.0,253009.0,64,16,4,1362.09,32795,129651,1.95,7.71,0.0,0.0,0,1021.23,803.84,97.57,275.91,371.39,948.49,1150.04,111.43,1591.25,Low,1591.25,1591.25,97.57,0.855987431264729,0.855987431264729,13.960131187865123
Dubcova1,16129.0,16129.0,253009.0,128,16,4,1652.3,32795,129651,1.95,7.71,0.0,0.0,0,1944.35,1545.09,101.65,293.26,400.65,1769.29,2141.88,115.04,1836.73,Low,2141.88,2141.88,101.65,0.7714251031803835,0.7714251031803835,16.25479586817511
Dubcova1,16129.0,16129.0,253009.0,256,16,4,2008.01,32795,129651,1.95,7.71,0.0,0.0,0,2318.52,2061.17,105.37,303.14,415.24,2052.81,2384.07,117.4,1938.77,Low,2384.07,2384.07,105.37,0.842261342997479,0.842261342997479,19.056752396317737
Dubcova1,16129.0,16129.0,253009.0,512,16,4,2166.52,32795,129651,1.95,7.71,0.0,0.0,0,2506.59,2466.88,112.73,307.47,422.36,2742.64,3022.13,118.03,1965.12,Low,3022.13,3022.13,112.73,0.7168851108324261,0.7168851108324261,19.21866406457908
conf6_0-8x8-80,49152.0,49152.0,1916928.0,16,16,4,2099.59,125952,497664,3.85,15.22,0.0,0.0,0,425.32,435.86,539.07,198.54,731.09,1710.02,737.28,745.89,1708.49,Medium,1710.02,1710.02,539.07,1.2278160489351002,1.2278160489351002,3.8948374051607395
conf6_0-8x8-80,49152.0,49152.0,1916928.0,32,16,4,3593.12,125952,497664,3.85,15.22,0.0,0.0,0,838.92,874.11,1491.19,194.49,677.12,2272.59,677.6,874.71,2255.21,Medium,2272.59,2272.59,1491.19,1.58106829652511,1.58106829652511,2.409565514790201
conf6_0-8x8-80,49152.0,49152.0,1916928.0,64,16,4,3876.5,125952,497664,3.85,15.22,0.0,0.0,0,1616.3,1687.44,2980.07,332.8,622.03,1291.95,1774.11,210.92,2496.81,Medium,2496.81,2496.81,2980.07,1.3008083702731814,1.5525810934752744,1.3008083702731814
conf6_0-8x8-80,49152.0,49152.0,1916928.0,128,16,4,4595.57,125952,497664,3.85,15.22,0.0,0.0,0,2923.26,3040.93,3549.87,343.97,654.21,2384.98,3264.94,214.39,2599.22,Medium,3264.94,3264.94,3549.87,1.2945741675047255,1.4075511341709188,1.2945741675047255
conf6_0-8x8-80,49152.0,49152.0,1916928.0,256,16,4,4920.72,125952,497664,3.85,15.22,0.0,0.0,0,3021.76,3256.97,3774.41,350.23,671.38,2506.81,3370.42,216.41,2563.81,Medium,3370.42,3370.42,3774.41,1.3037057447389129,1.4599723476599356,1.3037057447389129
conf6_0-8x8-80,49152.0,49152.0,1916928.0,512,16,4,5091.86,125952,497664,3.85,15.22,0.0,0.0,0,3067.85,3375.06,3869.41,353.62,681.29,3413.75,4180.3,216.5,2584.66,Medium,4180.3,4180.3,3869.41,1.2180609047197568,1.2180609047197568,1.3159267175099045
ASIC_100ks,99190.0,99190.0,578890.0,16,16,4,716.45,71708,277737,2.08,8.07,0.0,0.0,0,242.01,216.17,2.3,50.82,140.41,315.64,139.93,199.96,339.52,Medium,339.52,339.52,2.3,2.1101849670122528,2.1101849670122528,311.50000000000006
ASIC_100ks,99190.0,99190.0,578890.0,32,16,4,1185.04,71708,277737,2.08,8.07,0.0,0.0,0,473.92,438.89,15.11,51.2,144.89,613.88,144.89,271.97,617.48,Medium,617.48,617.48,15.11,1.919155276284252,1.919155276284252,78.42753143613501
ASIC_100ks,99190.0,99190.0,578890.0,64,16,4,1473.0,71708,277737,2.08,8.07,0.0,0.0,0,882.79,819.96,29.71,187.6,167.59,853.82,455.37,65.39,785.47,Medium,853.82,882.79,29.71,1.66857349992637,1.66857349992637,49.57926624032312
ASIC_100ks,99190.0,99190.0,578890.0,128,16,4,1706.38,71708,277737,2.08,8.07,0.0,0.0,0,1513.44,1414.51,33.93,191.69,174.21,1360.89,828.91,67.47,927.15,Medium,1360.89,1513.44,33.93,1.127484406385453,1.127484406385453,50.2911877394636
ASIC_100ks,99190.0,99190.0,578890.0,256,16,4,1813.28,71708,277737,2.08,8.07,0.0,0.0,0,1624.67,1585.46,34.33,193.13,176.98,1421.68,908.42,69.08,1006.55,Medium,1421.68,1624.67,34.33,1.116091267765146,1.116091267765146,52.81910865132537
ASIC_100ks,99190.0,99190.0,578890.0,512,16,4,1823.99,71708,277737,2.08,8.07,0.0,0.0,0,1672.34,1684.96,34.53,194.36,175.12,1674.76,1087.69,69.1,1058.36,Medium,1674.76,1684.96,34.53,1.0825123445066944,1.0825123445066944,52.82334202143064
dc3,116835.0,116835.0,766396.0,16,16,4,418.8,102824,400364,1.91,7.45,0.0,0.0,0,248.35,228.5,0.14,46.21,17.0,1.77,17.03,174.3,1.77,Low,174.3,248.35,0.14,1.6863297765250655,1.6863297765250655,2991.428571428571
dc3,116835.0,116835.0,766396.0,32,16,4,749.17,102824,400364,1.91,7.45,0.0,0.0,0,478.25,456.05,1.75,48.98,30.92,3.39,30.57,241.73,3.39,Low,241.73,478.25,1.75,1.5664819654992157,1.5664819654992157,428.09714285714284
dc3,116835.0,116835.0,766396.0,64,16,4,1264.16,102824,400364,1.91,7.45,0.0,0.0,0,807.37,772.19,3.49,128.85,49.52,873.39,7.79,44.97,5.58,Low,873.39,873.39,3.49,1.4474175339768032,1.4474175339768032,362.2234957020057
dc3,116835.0,116835.0,766396.0,128,16,4,1780.76,102824,400364,1.91,7.45,0.0,0.0,0,1313.73,1270.18,3.85,129.54,76.49,1294.31,8.42,58.2,10.17,Low,1294.31,1313.73,3.85,1.3554992273907118,1.3554992273907118,462.5350649350649
dc3,116835.0,116835.0,766396.0,256,16,4,1876.7,102824,400364,1.91,7.45,0.0,0.0,0,1343.08,1350.92,3.92,129.79,104.25,1328.67,15.2,59.0,20.28,Low,1328.67,1350.92,3.92,1.3892014330974447,1.3892014330974447,478.75
dc3,116835.0,116835.0,766396.0,512,16,4,1878.42,102824,400364,1.91,7.45,0.0,0.0,0,1359.39,1391.31,3.93,128.0,131.8,1517.24,10.91,59.03,39.45,Low,1517.24,1517.24,3.93,1.2380506709551555,1.2380506709551555,477.96946564885496
co2010,201062.0,201062.0,974574.0,16,16,4,581.84,229739,900164,1.08,4.24,0.0,0.0,0,223.12,213.49,8.89,43.6,122.57,600.85,122.6,181.59,600.85,Low,600.85,600.85,8.89,0.9683614878921528,0.9683614878921528,65.44881889763779
co2010,201062.0,201062.0,974574.0,32,16,4,888.4,229739,900164,1.08,4.24,0.0,0.0,0,437.72,426.14,29.36,43.57,124.16,812.82,124.15,238.95,815.2,Low,815.2,815.2,29.36,1.0897939156035328,1.0897939156035328,30.258855585831064
co2010,201062.0,201062.0,974574.0,64,16,4,1104.33,229739,900164,1.08,4.24,0.0,0.0,0,843.06,814.35,57.48,164.79,139.65,761.39,423.96,59.19,907.42,Low,907.42,907.42,57.48,1.2169998457164268,1.2169998457164268,19.21242171189979
co2010,201062.0,201062.0,974574.0,128,16,4,1219.93,229739,900164,1.08,4.24,0.0,0.0,0,1397.99,1334.12,65.18,166.84,140.84,1217.08,816.74,60.43,973.6,Low,1217.08,1397.99,65.18,0.872631420825614,0.872631420825614,18.716324025774778
co2010,201062.0,201062.0,974574.0,256,16,4,1257.11,229739,900164,1.08,4.24,0.0,0.0,0,1426.77,1405.93,65.96,168.0,141.4,1221.65,831.73,61.19,1000.27,Low,1221.65,1426.77,65.96,0.8810880520336143,0.8810880520336143,19.058671922377197
co2010,201062.0,201062.0,974574.0,512,16,4,1276.51,229739,900164,1.08,4.24,0.0,0.0,0,1439.61,1441.28,66.34,168.76,141.59,1386.74,1058.49,61.21,1003.26,Low,1386.74,1441.28,66.34,0.885678008436945,0.885678008436945,19.241935483870968
appu,14000.0,14000.0,1853104.0,16,16,4,336.81,430109,1719128,1.08,4.31,0.0,0.0,0,434.29,457.67,47.29,335.89,1063.78,1091.99,1063.17,311.03,1100.42,Low,1100.42,1100.42,47.29,0.30607404445575326,0.30607404445575326,7.122224571791077
appu,14000.0,14000.0,1853104.0,32,16,4,584.39,430109,1719128,1.08,4.31,0.0,0.0,0,856.53,915.57,254.06,339.74,1008.77,1664.96,1015.4,485.23,1683.11,Low,1683.11,1683.11,254.06,0.3472084415160031,0.3472084415160031,2.300204676060773
appu,14000.0,14000.0,1853104.0,64,16,4,891.13,430109,1719128,1.08,4.31,0.0,0.0,0,1668.71,1769.5,505.97,412.95,909.95,1188.08,2272.35,460.0,2212.0,Low,2272.35,2272.35,505.97,0.3921622989416243,0.3921622989416243,1.7612309030179654
appu,14000.0,14000.0,1853104.0,128,16,4,1054.47,430109,1719128,1.08,4.31,0.0,0.0,0,2998.55,2998.55,524.03,432.14,984.58,2218.95,3330.67,468.53,2585.88,Low,3330.67,3330.67,524.03,0.31659395857289974,0.31659395857289974,2.0122321241150316
appu,14000.0,14000.0,1853104.0,256,16,4,1245.16,430109,1719128,1.08,4.31,0.0,0.0,0,3128.59,3263.94,588.12,443.09,1028.54,2470.39,3657.74,472.4,2805.08,Low,3657.74,3657.74,588.12,0.3404178536473342,0.3404178536473342,2.117186968645855
appu,14000.0,14000.0,1853104.0,512,16,4,1392.3,430109,1719128,1.08,4.31,0.0,0.0,0,3193.29,3411.14,626.55,448.81,1052.04,3213.71,3492.51,472.87,2921.44,Low,3492.51,3492.51,626.55,0.39865311767181766,0.39865311767181766,2.2221690208283458
atmosmodj,1270432.0,1270432.0,8814880.0,32,16,4,1596.32,1652198,6445696,1.37,5.34,0.0,0.0,0,689.5,726.31,524.02,-1.0,175.36,1066.4,175.39,346.18,1066.14,Low,1066.4,1066.4,524.02,1.4969242310577642,1.4969242310577642,3.0462959429029426
atmosmodj,1270432.0,1270432.0,8814880.0,64,16,4,1712.96,1652198,6445696,1.37,5.34,0.0,0.0,0,1316.93,1383.54,975.15,0.0,190.18,843.73,619.45,67.06,1150.2,Low,1150.2,1383.54,975.15,1.2380993682871475,1.2380993682871475,1.756611803312311
atmosmodj,1270432.0,1270432.0,8814880.0,128,16,4,1751.46,1652198,6445696,1.37,5.34,0.0,0.0,0,1626.06,1645.1,1026.58,0.0,192.32,1472.52,1197.86,69.06,1008.42,Low,1472.52,1645.1,1026.58,1.0646526047048812,1.0646526047048812,1.7061115548715153
atmosmodj,1270432.0,1270432.0,8814880.0,256,16,4,1757.42,1652198,6445696,1.37,5.34,0.0,0.0,0,1588.57,1629.29,1099.46,0.0,193.86,1495.19,1206.27,70.49,947.59,Low,1495.19,1629.29,1099.46,1.0786416169006132,1.0786416169006132,1.5984392338056865
atmosmodj,1270432.0,1270432.0,8814880.0,512,16,4,1764.0,1652198,6445696,1.37,5.34,0.0,0.0,0,1592.45,1646.64,1120.56,0.0,194.5,1645.0,1526.87,70.51,945.74,Low,1645.0,1646.64,1120.56,1.0712724092697856,1.0712724092697856,1.5742128935532234
car4,16384.0,33052.0,63724.0,16,16,4,222.81,9440,37656,1.69,6.75,0.0,0.0,0,75.95,53.87,33.81,33.38,78.29,74.18,78.38,116.07,76.32,Low,116.07,116.07,33.81,1.9196174722150428,1.9196174722150428,6.590062111801242
car4,16384.0,33052.0,63724.0,32,16,4,422.01,9440,37656,1.69,6.75,0.0,0.0,0,153.55,111.99,192.81,34.69,88.2,202.3,88.2,158.12,204.57,Low,204.57,204.57,192.81,2.0629124505059395,2.0629124505059395,2.1887350241170065
car4,16384.0,33052.0,63724.0,64,16,4,672.55,9440,37656,1.69,6.75,0.0,0.0,0,312.76,221.46,356.0,146.91,106.74,286.08,252.37,51.97,352.07,Low,352.07,352.07,356.0,1.8891853932584268,1.9102735251512482,1.8891853932584268
car4,16384.0,33052.0,63724.0,128,16,4,889.69,9440,37656,1.69,6.75,0.0,0.0,0,568.96,414.8,420.62,159.96,114.38,433.87,480.03,53.98,567.7,Low,567.7,568.96,420.62,1.5637127390326209,1.5637127390326209,2.115187104750131
car4,16384.0,33052.0,63724.0,256,16,4,1137.93,9440,37656,1.69,6.75,0.0,0.0,0,781.89,681.54,502.01,166.71,117.3,732.46,556.54,55.47,689.37,Low,732.46,781.89,502.01,1.4553581705866556,1.4553581705866556,2.2667476743491166
car4,16384.0,33052.0,63724.0,512,16,4,1272.09,9440,37656,1.69,6.75,0.0,0.0,0,891.63,780.39,562.84,170.77,119.96,879.33,679.95,55.95,695.25,Low,879.33,891.63,562.84,1.4267016587597994,1.4267016587597994,2.2601272119963043
cz40948,40948.0,40948.0,412148.0,16,16,4,726.89,51314,201780,2.04,8.03,0.0,0.0,0,264.88,232.33,127.32,78.73,232.98,763.24,234.44,193.04,767.5,Medium,767.5,767.5,127.32,0.9470879478827361,0.9470879478827361,5.709158027018536
cz40948,40948.0,40948.0,412148.0,32,16,4,1149.65,51314,201780,2.04,8.03,0.0,0.0,0,521.38,471.3,463.87,79.53,240.67,1154.48,241.52,297.04,1123.02,Medium,1154.48,1154.48,463.87,0.9958162982468298,0.9958162982468298,2.4783883415612133
cz40948,40948.0,40948.0,412148.0,64,16,4,1477.23,51314,201780,2.04,8.03,0.0,0.0,0,1015.14,910.32,892.1,237.24,268.89,937.77,830.94,90.23,1366.99,Medium,1366.99,1366.99,892.1,1.08064433536456,1.08064433536456,1.6559018047304113
cz40948,40948.0,40948.0,412148.0,128,16,4,2011.7,51314,201780,2.04,8.03,0.0,0.0,0,1916.97,1712.82,1023.02,246.74,283.02,1653.55,1579.11,93.0,1535.0,Medium,1653.55,1916.97,1023.02,1.0494165271235334,1.0494165271235334,1.9664327188129265
cz40948,40948.0,40948.0,412148.0,256,16,4,2282.58,51314,201780,2.04,8.03,0.0,0.0,0,2142.42,2033.42,1115.23,250.95,290.12,1938.95,1663.98,94.56,1589.77,Medium,1938.95,2142.42,1115.23,1.0654213459545747,1.0654213459545747,2.046734754265936
cz40948,40948.0,40948.0,412148.0,512,16,4,2434.69,51314,201780,2.04,8.03,0.0,0.0,0,2263.77,2274.7,1157.52,253.03,294.38,2357.66,2109.52,94.67,1600.96,Medium,2357.66,2357.66,1157.52,1.032672225851056,1.032672225851056,2.1033675444052804
cont1_l,1918399.0,1921596.0,7031999.0,32,16,4,1104.53,1238700,4636497,1.52,5.68,0.0,0.0,0,527.41,545.03,164.43,-1.0,92.74,669.46,92.71,195.01,668.63,Low,669.46,669.46,164.43,1.6498819944432825,1.6498819944432825,6.717326521924223
cont1_l,1918399.0,1921596.0,7031999.0,64,16,4,1214.35,1238700,4636497,1.52,5.68,0.0,0.0,0,866.17,885.5,306.73,0.0,103.1,571.97,327.67,47.01,689.07,Low,689.07,885.5,306.73,1.3713721061547148,1.3713721061547148,3.9590193329638437
cont1_l,1918399.0,1921596.0,7031999.0,128,16,4,1293.03,1238700,4636497,1.52,5.68,0.0,0.0,0,1035.62,1029.01,355.32,0.0,103.46,829.77,638.26,48.03,693.19,Low,829.77,1035.62,355.32,1.2485564203086075,1.2485564203086075,3.6390577507598785
cont1_l,1918399.0,1921596.0,7031999.0,256,16,4,1296.06,1238700,4636497,1.52,5.68,0.0,0.0,0,1025.42,1025.3,358.15,0.0,104.05,840.57,642.21,48.94,696.67,Low,840.57,1025.42,358.15,1.2639308771040159,1.2639308771040159,3.618763088091582
cont1_l,1918399.0,1921596.0,7031999.0,512,16,4,1295.24,1238700,4636497,1.52,5.68,0.0,0.0,0,1021.78,1025.54,358.57,0.0,104.25,945.52,823.21,48.94,696.11,Low,945.52,1025.54,358.57,1.2629834038652807,1.2629834038652807,3.6122374989541792
bcsstk36,23052.0,23052.0,1143140.0,16,16,4,2128.75,37817,149216,7.66,30.23,0.0,0.0,0,401.24,396.24,366.98,221.54,796.06,910.14,801.64,370.19,886.16,High,910.14,910.14,366.98,2.3389258795350165,2.3389258795350165,5.800724835140879
bcsstk36,23052.0,23052.0,1143140.0,32,16,4,3823.21,37817,149216,7.66,30.23,0.0,0.0,0,790.55,799.96,1112.55,219.92,734.9,1773.69,738.94,552.64,1711.29,High,1773.69,1773.69,1112.55,2.155511955302223,2.155511955302223,3.4364388117387983
bcsstk36,23052.0,23052.0,1143140.0,64,16,4,4874.8,37817,149216,7.66,30.23,0.0,0.0,0,1556.88,1555.82,2179.49,350.79,681.76,1332.72,1971.78,229.53,2162.99,High,2162.99,2162.99,2179.49,2.236670046662293,2.253732102321324,2.236670046662293
bcsstk36,23052.0,23052.0,1143140.0,128,16,4,6060.38,37817,149216,7.66,30.23,0.0,0.0,0,2930.19,2945.29,3078.13,367.5,731.96,2522.79,3550.12,235.63,2489.82,High,3550.12,3550.12,3078.13,1.7070915912701543,1.7070915912701543,1.9688512181096964
bcsstk36,23052.0,23052.0,1143140.0,256,16,4,7266.68,37817,149216,7.66,30.23,0.0,0.0,0,3098.99,3309.25,3365.89,376.42,758.71,2721.36,3949.52,238.44,2611.03,High,3949.52,3949.52,3365.89,1.8398894042820395,1.8398894042820395,2.15891784936525
bcsstk36,23052.0,23052.0,1143140.0,512,16,4,8317.53,37817,149216,7.66,30.23,0.0,0.0,0,3187.29,3534.69,3520.06,380.99,773.37,3892.78,4585.17,238.68,2689.74,High,4585.17,4585.17,3520.06,1.8140068961456175,1.8140068961456175,2.362894382482117
ecl32,51993.0,51993.0,380415.0,16,16,4,567.78,66710,261951,1.45,5.7,0.0,0.0,0,229.72,193.3,34.12,61.04,173.31,740.11,173.78,227.38,744.45,Low,744.45,744.45,34.12,0.7626838605682046,0.7626838605682046,16.640679953106684
ecl32,51993.0,51993.0,380415.0,32,16,4,870.51,66710,261951,1.45,5.7,0.0,0.0,0,446.76,395.44,88.15,61.54,181.15,1050.87,181.32,324.72,1050.87,Low,1050.87,1050.87,88.15,0.8283707784978162,0.8283707784978162,9.875326148610323
ecl32,51993.0,51993.0,380415.0,64,16,4,1307.27,66710,261951,1.45,5.7,0.0,0.0,0,896.15,761.97,173.84,207.34,206.58,838.38,612.09,76.77,1224.18,Low,1224.18,1224.18,173.84,1.0678740054567137,1.0678740054567137,7.5199608835711
ecl32,51993.0,51993.0,380415.0,128,16,4,1572.78,66710,261951,1.45,5.7,0.0,0.0,0,1625.71,1389.01,212.24,214.67,215.7,1387.11,1177.3,78.82,1289.54,Low,1387.11,1625.71,212.24,0.9674419176851959,0.9674419176851959,7.410384470410855
ecl32,51993.0,51993.0,380415.0,256,16,4,1680.46,66710,261951,1.45,5.7,0.0,0.0,0,1768.86,1661.65,219.25,217.99,220.29,1576.03,1224.92,80.06,1288.72,Low,1576.03,1768.86,219.25,0.9500243094422397,0.9500243094422397,7.664583808437857
ecl32,51993.0,51993.0,380415.0,512,16,4,1742.77,66710,261951,1.45,5.7,0.0,0.0,0,1843.6,1805.05,224.56,219.42,222.39,1963.12,1554.1,80.13,1297.93,Low,1963.12,1963.12,224.56,0.8877552059986145,0.8877552059986145,7.760821161382259
c-60,43640.0,43640.0,298570.0,16,16,4,576.39,47607,188433,1.58,6.27,0.0,0.0,0,212.81,174.0,8.11,57.22,114.79,34.37,115.91,189.45,36.91,Low,189.45,212.81,8.11,2.7084723462243314,2.7084723462243314,71.07151664611591
c-60,43640.0,43640.0,298570.0,32,16,4,847.01,47607,188433,1.58,6.27,0.0,0.0,0,418.47,352.72,40.35,58.25,133.53,68.43,133.38,265.64,65.57,Low,265.64,418.47,40.35,2.0240638516500584,2.0240638516500584,20.991573729863692
c-60,43640.0,43640.0,298570.0,64,16,4,1076.9,47607,188433,1.58,6.27,0.0,0.0,0,821.4,684.81,79.29,203.56,175.51,726.91,157.75,74.41,129.0,Low,726.91,821.4,79.29,1.3110542975407842,1.3110542975407842,13.581788371799723
c-60,43640.0,43640.0,298570.0,128,16,4,1311.67,47607,188433,1.58,6.27,0.0,0.0,0,1508.92,1269.19,96.43,211.59,191.63,1315.32,231.28,76.39,242.5,Low,1315.32,1508.92,96.43,0.8692773639424224,0.8692773639424224,13.60230218811573
c-60,43640.0,43640.0,298570.0,256,16,4,1470.79,47607,188433,1.58,6.27,0.0,0.0,0,1651.31,1522.87,99.84,215.79,201.06,1514.18,306.08,77.33,382.92,Low,1514.18,1651.31,99.84,0.8906807322671092,0.8906807322671092,14.731470352564102
c-60,43640.0,43640.0,298570.0,512,16,4,1569.1,47607,188433,1.58,6.27,0.0,0.0,0,1755.05,1701.3,102.44,217.58,205.89,1899.88,257.06,77.43,553.5,Low,1899.88,1899.88,102.44,0.8258942670063372,0.8258942670063372,15.31725888324873
bips98_1450,11305.0,11305.0,44678.0,16,16,4,163.06,6896,26469,1.69,6.48,0.0,0.0,0,66.19,43.84,15.34,33.02,73.97,156.76,74.71,86.59,153.53,Low,156.76,156.76,15.34,1.04018882367951,1.04018882367951,10.629726205997393
bips98_1450,11305.0,11305.0,44678.0,32,16,4,316.87,6896,26469,1.69,6.48,0.0,0.0,0,128.94,84.86,38.27,34.45,87.69,267.53,88.04,143.89,271.6,Low,271.6,271.6,38.27,1.1666789396170838,1.1666789396170838,8.27985367128299
bips98_1450,11305.0,11305.0,44678.0,64,16,4,504.84,6896,26469,1.69,6.48,0.0,0.0,0,243.15,172.34,76.11,144.59,108.44,237.02,269.96,51.86,441.26,Low,441.26,441.26,76.11,1.144087386121561,1.144087386121561,6.6330311391407175
bips98_1450,11305.0,11305.0,44678.0,128,16,4,652.23,6896,26469,1.69,6.48,0.0,0.0,0,477.2,331.56,79.55,158.78,118.35,334.98,498.5,54.62,593.73,Low,593.73,593.73,79.55,1.0985296346824314,1.0985296346824314,8.19899434318039
bips98_1450,11305.0,11305.0,44678.0,256,16,4,914.13,6896,26469,1.69,6.48,0.0,0.0,0,826.41,597.2,108.97,167.06,123.91,660.67,578.36,56.31,725.0,Low,725.0,826.41,108.97,1.1061458598032454,1.1061458598032454,8.388822611728
bips98_1450,11305.0,11305.0,44678.0,512,16,4,1112.6,6896,26469,1.69,6.48,0.0,0.0,0,1039.78,864.91,116.8,171.69,126.73,1033.76,733.18,57.36,846.98,Low,1033.76,1039.78,116.8,1.0700340456635056,1.0700340456635056,9.525684931506849
c-62,41731.0,41731.0,559341.0,16,16,4,759.97,77806,308936,1.81,7.19,0.0,0.0,0,299.76,273.65,6.71,98.48,157.83,29.21,158.05,254.71,29.86,Low,254.71,299.76,6.71,2.5352615425673872,2.5352615425673872,113.25931445603577
c-62,41731.0,41731.0,559341.0,32,16,4,1254.13,77806,308936,1.81,7.19,0.0,0.0,0,593.15,547.57,58.12,98.79,206.78,55.63,205.19,368.35,57.56,Low,368.35,593.15,58.12,2.114355559302032,2.114355559302032,21.578286304198212
c-62,41731.0,41731.0,559341.0,64,16,4,1463.29,77806,308936,1.81,7.19,0.0,0.0,0,1158.06,1067.45,114.49,257.02,273.75,960.66,156.91,99.21,113.42,Low,960.66,1158.06,114.49,1.26357010862995,1.26357010862995,12.780941566949078
c-62,41731.0,41731.0,559341.0,128,16,4,1679.7,77806,308936,1.81,7.19,0.0,0.0,0,2149.25,2022.03,130.28,267.53,312.02,1777.1,215.29,103.63,210.17,Low,1777.1,2149.25,130.28,0.781528440153542,0.781528440153542,12.89299969296899
c-62,41731.0,41731.0,559341.0,256,16,4,1831.28,77806,308936,1.81,7.19,0.0,0.0,0,2319.12,2323.94,134.72,268.49,334.64,1968.22,277.57,104.3,365.91,Low,1968.22,2323.94,134.72,0.7880065750406636,0.7880065750406636,13.593230403800474
c-62,41731.0,41731.0,559341.0,512,16,4,2001.89,77806,308936,1.81,7.19,0.0,0.0,0,2429.29,2534.91,136.82,268.32,346.16,2636.08,223.9,104.33,547.49,Low,2636.08,2636.08,136.82,0.7594192892476709,0.7594192892476709,14.63155971349218
epb3,84617.0,84617.0,463625.0,16,16,4,792.52,58031,221267,2.1,7.99,0.0,0.0,0,233.09,199.67,145.25,48.35,134.38,708.91,134.77,197.46,700.34,Medium,708.91,708.91,145.25,1.117941628697578,1.117941628697578,5.456247848537005
epb3,84617.0,84617.0,463625.0,32,16,4,1339.96,58031,221267,2.1,7.99,0.0,0.0,0,459.49,401.41,496.12,48.64,138.44,889.88,138.46,274.01,883.94,Medium,889.88,889.88,496.12,1.505776059693442,1.505776059693442,2.7008788196404097
epb3,84617.0,84617.0,463625.0,64,16,4,1706.07,58031,221267,2.1,7.99,0.0,0.0,0,890.3,772.71,892.44,187.02,161.75,899.37,471.4,64.42,940.89,Medium,940.89,940.89,892.44,1.8132512833593724,1.8132512833593724,1.911691542288557
epb3,84617.0,84617.0,463625.0,128,16,4,1968.68,58031,221267,2.1,7.99,0.0,0.0,0,1505.28,1354.64,1083.55,191.47,167.78,1412.95,912.42,66.17,982.52,Medium,1412.95,1505.28,1083.55,1.3078497023809526,1.3078497023809526,1.8168797009828805
epb3,84617.0,84617.0,463625.0,256,16,4,2086.64,58031,221267,2.1,7.99,0.0,0.0,0,1593.21,1528.22,1174.11,193.13,169.43,1486.28,937.8,67.3,994.5,Medium,1486.28,1593.21,1174.11,1.309708073637499,1.309708073637499,1.7772099718084338
epb3,84617.0,84617.0,463625.0,512,16,4,2163.63,58031,221267,2.1,7.99,0.0,0.0,0,1637.71,1635.9,1212.09,194.21,170.08,1599.05,1204.51,67.35,988.87,Medium,1599.05,1637.71,1212.09,1.3211313358286876,1.3211313358286876,1.7850407147984062
cfd1,70656.0,70656.0,1825580.0,16,16,4,1477.01,170831,677429,2.7,10.7,0.0,0.0,0,397.21,403.97,86.32,154.68,553.88,1591.27,559.65,435.12,1592.65,Medium,1592.65,1592.65,86.32,0.9273914544940821,0.9273914544940821,17.11086654309546
cfd1,70656.0,70656.0,1825580.0,32,16,4,2210.15,170831,677429,2.7,10.7,0.0,0.0,0,785.72,810.62,356.58,153.23,539.1,2111.27,538.23,611.8,2121.07,Medium,2121.07,2121.07,356.58,1.0419976709868133,1.0419976709868133,6.198188344831455
cfd1,70656.0,70656.0,1825580.0,64,16,4,2819.43,170831,677429,2.7,10.7,0.0,0.0,0,1540.65,1582.66,702.81,304.82,525.35,1230.19,2186.38,124.37,2304.18,Medium,2304.18,2304.18,702.81,1.2236153425513632,1.2236153425513632,4.011653220642848
cfd1,70656.0,70656.0,1825580.0,128,16,4,3150.95,170831,677429,2.7,10.7,0.0,0.0,0,2883.85,2966.92,822.01,313.65,548.91,2213.52,4065.29,126.34,2371.42,Medium,4065.29,4065.29,822.01,0.7750861562151777,0.7750861562151777,3.83322587316456
cfd1,70656.0,70656.0,1825580.0,256,16,4,3444.49,170831,677429,2.7,10.7,0.0,0.0,0,2978.4,3195.39,851.79,318.6,561.8,2317.13,4233.55,127.49,2355.57,Medium,4233.55,4233.55,851.79,0.8136174132819973,0.8136174132819973,4.04382535601498
cfd1,70656.0,70656.0,1825580.0,512,16,4,3563.85,170831,677429,2.7,10.7,0.0,0.0,0,3029.29,3319.21,860.93,321.12,568.49,3130.26,5187.77,127.5,2365.76,Medium,5187.77,5187.77,860.93,0.6869714732919925,0.6869714732919925,4.1395351538452605
bloweybq,10001.0,10001.0,49999.0,16,16,4,101.01,6245,23108,3.03,11.21,0.0,0.0,0,107.68,76.24,1.72,52.12,18.18,1.85,17.94,126.34,1.85,Medium,126.34,126.34,1.72,0.7995092607250277,0.7995092607250277,58.72674418604652
bloweybq,10001.0,10001.0,49999.0,32,16,4,192.3,6245,23108,3.03,11.21,0.0,0.0,0,216.02,154.51,13.76,53.25,32.26,3.63,31.97,200.55,3.63,Medium,200.55,216.02,13.76,0.8901953522821962,0.8901953522821962,13.975290697674419
bloweybq,10001.0,10001.0,49999.0,64,16,4,341.29,6245,23108,3.03,11.21,0.0,0.0,0,432.71,297.52,27.38,148.52,58.98,417.86,9.99,54.89,7.25,Medium,417.86,432.71,27.38,0.7887268609461303,0.7887268609461303,12.464937910883858
bloweybq,10001.0,10001.0,49999.0,128,16,4,572.23,6245,23108,3.03,11.21,0.0,0.0,0,849.66,604.02,37.87,176.41,98.67,828.3,14.09,68.01,14.67,Medium,828.3,849.66,37.87,0.6734811571687499,0.6734811571687499,15.110377607604965
bloweybq,10001.0,10001.0,49999.0,256,16,4,802.39,6245,23108,3.03,11.21,0.0,0.0,0,1233.32,967.06,42.22,175.97,135.07,1192.6,27.2,68.82,28.97,Medium,1192.6,1233.32,42.22,0.6505935199299452,0.6505935199299452,19.004973945997158
bloweybq,10001.0,10001.0,49999.0,512,16,4,1260.81,6245,23108,3.03,11.21,0.0,0.0,0,1627.7,1359.87,46.26,182.92,167.94,1791.77,19.55,69.69,51.37,Medium,1791.77,1791.77,46.26,0.7036673233729775,0.7036673233729775,27.254863813229573
cond-mat,16726.0,16726.0,95188.0,16,16,4,260.79,16902,65964,1.44,5.63,0.0,0.0,0,135.98,86.93,9.45,46.66,117.52,168.47,117.23,124.92,171.51,Low,171.51,171.51,9.45,1.5205527374497116,1.5205527374497116,27.596825396825402
cond-mat,16726.0,16726.0,95188.0,32,16,4,500.99,16902,65964,1.44,5.63,0.0,0.0,0,255.88,183.94,26.15,48.49,132.48,341.18,132.76,192.3,344.26,Low,344.26,344.26,26.15,1.4552663684424563,1.4552663684424563,19.15831739961759
cond-mat,16726.0,16726.0,95188.0,64,16,4,730.81,16902,65964,1.44,5.63,0.0,0.0,0,517.33,349.96,51.94,180.11,161.27,528.82,422.59,65.75,595.86,Low,595.86,595.86,51.94,1.2264793743496794,1.2264793743496794,14.070273392375817
cond-mat,16726.0,16726.0,95188.0,128,16,4,909.8,16902,65964,1.44,5.63,0.0,0.0,0,994.13,691.65,55.59,195.51,171.7,849.89,745.11,68.95,934.36,Low,934.36,994.13,55.59,0.9151720599921539,0.9151720599921539,16.366252923187623
cond-mat,16726.0,16726.0,95188.0,256,16,4,1212.59,16902,65964,1.44,5.63,0.0,0.0,0,1271.29,980.69,57.81,205.06,177.26,1077.85,856.58,71.14,1108.45,Low,1108.45,1271.29,57.81,0.9538264282736433,0.9538264282736433,20.97543677564435
cond-mat,16726.0,16726.0,95188.0,512,16,4,1356.2,16902,65964,1.44,5.63,0.0,0.0,0,1505.69,1311.81,60.26,209.42,179.63,1604.86,962.71,72.14,1161.71,Low,1604.86,1604.86,60.26,0.8450581359121668,0.8450581359121668,22.50580816461998
c-64,51035.0,51035.0,707985.0,16,16,4,998.57,64622,256101,2.8,11.11,0.0,0.0,0,322.63,292.28,2.72,97.84,183.5,15.01,182.47,272.84,15.0,Medium,272.84,322.63,2.72,3.0950934507020427,3.0950934507020427,367.12132352941177
c-64,51035.0,51035.0,707985.0,32,16,4,1623.82,64622,256101,2.8,11.11,0.0,0.0,0,633.02,589.6,30.46,97.86,304.62,43.21,305.72,394.96,43.39,Medium,394.96,633.02,30.46,2.5651954124672205,2.5651954124672205,53.30991464215364
c-64,51035.0,51035.0,707985.0,64,16,4,2121.3,64622,256101,2.8,11.11,0.0,0.0,0,1239.79,1143.06,60.11,255.23,323.21,1046.42,124.27,71.27,84.26,Medium,1046.42,1239.79,60.11,1.711015575218384,1.711015575218384,35.2903011146232
c-64,51035.0,51035.0,707985.0,128,16,4,2758.83,64622,256101,2.8,11.11,0.0,0.0,0,2188.54,2063.5,70.09,252.69,350.62,1911.06,173.83,80.01,161.04,Medium,1911.06,2188.54,70.09,1.2605801127692433,1.2605801127692433,39.361249821657864
c-64,51035.0,51035.0,707985.0,256,16,4,2852.62,64622,256101,2.8,11.11,0.0,0.0,0,2424.11,2412.4,73.13,276.27,363.13,2116.74,322.43,80.89,305.15,Medium,2116.74,2424.11,73.13,1.1767700310629468,1.1767700310629468,39.00752085327499
c-64,51035.0,51035.0,707985.0,512,16,4,2873.61,64622,256101,2.8,11.11,0.0,0.0,0,2507.47,2603.23,74.71,276.69,372.74,2726.84,244.64,80.97,565.87,Medium,2726.84,2726.84,74.71,1.0538242067741415,1.0538242067741415,38.46352563244546
chipcool0,20082.0,20082.0,281150.0,16,16,4,359.07,63114,250531,1.12,4.45,0.0,0.0,0,234.49,212.51,40.11,96.48,284.28,661.53,290.14,205.07,663.09,Low,663.09,663.09,40.11,0.5415102022349907,0.5415102022349907,8.952131637995512
chipcool0,20082.0,20082.0,281150.0,32,16,4,610.53,63114,250531,1.12,4.45,0.0,0.0,0,462.8,429.24,167.55,99.52,314.13,1176.36,316.08,349.91,1176.36,Low,1176.36,1176.36,167.55,0.5189992859328777,0.5189992859328777,3.6438675022381375
chipcool0,20082.0,20082.0,281150.0,64,16,4,820.88,63114,250531,1.12,4.45,0.0,0.0,0,909.14,820.88,330.67,254.43,337.92,760.38,1066.98,102.09,1551.17,Low,1551.17,1551.17,330.67,0.5292005389480199,0.5292005389480199,2.4824749750506547
chipcool0,20082.0,20082.0,281150.0,128,16,4,1000.09,63114,250531,1.12,4.45,0.0,0.0,0,1691.13,1544.78,390.96,268.75,361.38,1399.63,1986.93,107.8,1782.25,Low,1986.93,1986.93,390.96,0.5033342895824211,0.5033342895824211,2.558036627788009
chipcool0,20082.0,20082.0,281150.0,256,16,4,1265.37,63114,250531,1.12,4.45,0.0,0.0,0,2094.23,1960.94,413.57,277.49,373.56,1732.82,2191.13,111.4,1891.67,Low,2191.13,2191.13,413.57,0.5774965428797013,0.5774965428797013,3.0596271489711535
chipcool0,20082.0,20082.0,281150.0,512,16,4,1384.12,63114,250531,1.12,4.45,0.0,0.0,0,2313.99,2275.37,438.68,281.3,379.61,2505.37,2641.46,111.95,1918.7,Low,2641.46,2641.46,438.68,0.5239980919642925,0.5239980919642925,3.155192851281116
c-44,10728.0,10728.0,85000.0,16,16,4,244.96,12830,50813,1.67,6.63,0.0,0.0,0,124.09,82.28,17.89,59.57,103.03,26.75,98.04,131.38,26.55,Low,131.38,131.38,17.89,1.8645151469021162,1.8645151469021162,13.692565679150363
c-44,10728.0,10728.0,85000.0,32,16,4,470.91,12830,50813,1.67,6.63,0.0,0.0,0,247.81,174.72,58.46,62.92,127.72,57.76,132.81,210.4,53.14,Low,210.4,247.81,58.46,1.9002865098260766,1.9002865098260766,8.055251453985631
c-44,10728.0,10728.0,85000.0,64,16,4,737.53,12830,50813,1.67,6.63,0.0,0.0,0,479.55,330.74,115.06,206.44,177.45,458.84,131.17,81.05,106.35,Low,458.84,479.55,115.06,1.537962673339589,1.537962673339589,6.409960020858682
c-44,10728.0,10728.0,85000.0,128,16,4,935.35,12830,50813,1.67,6.63,0.0,0.0,0,951.05,659.55,120.29,228.8,203.9,740.74,200.59,85.22,200.77,Low,740.74,951.05,120.29,0.9834919299721361,0.9834919299721361,7.775791836395378
c-44,10728.0,10728.0,85000.0,256,16,4,1230.77,12830,50813,1.67,6.63,0.0,0.0,0,1332.03,1029.52,163.88,240.88,220.67,1044.55,351.42,87.56,341.19,Low,1044.55,1332.03,163.88,0.9239806911255752,0.9239806911255752,7.510190383207225
c-44,10728.0,10728.0,85000.0,512,16,4,1483.1,12830,50813,1.67,6.63,0.0,0.0,0,1705.33,1465.52,183.67,247.66,228.84,1773.14,297.04,88.63,666.83,Low,1773.14,1773.14,183.67,0.836425775742468,0.836425775742468,8.074808079708172
barrier2-9,115625.0,115625.0,2158759.0,16,16,4,569.59,584161,2326012,1.68,6.67,0.0,0.0,0,417.83,450.01,1.1,180.96,653.95,113.57,653.4,392.62,114.16,Low,653.95,653.95,1.1,0.8709993118739965,0.8709993118739965,517.8090909090909
barrier2-9,115625.0,115625.0,2158759.0,32,16,4,890.94,584161,2326012,1.68,6.67,0.0,0.0,0,820.02,894.96,10.98,177.78,633.39,234.64,633.49,523.16,234.01,Low,633.49,894.96,10.98,0.9955081791364977,0.9955081791364977,81.14207650273224
barrier2-9,115625.0,115625.0,2158759.0,64,16,4,1069.62,584161,2326012,1.68,6.67,0.0,0.0,0,1524.87,1668.47,21.75,311.07,584.63,1187.01,455.16,192.06,392.79,Low,1187.01,1668.47,21.75,0.641078353221814,0.641078353221814,49.177931034482754
barrier2-9,115625.0,115625.0,2158759.0,128,16,4,1230.85,584161,2326012,1.68,6.67,0.0,0.0,0,2725.8,2952.14,24.47,317.31,605.48,2116.22,574.68,196.62,616.19,Low,2116.22,2952.14,24.47,0.41693483371384826,0.41693483371384826,50.30036779730282
barrier2-9,115625.0,115625.0,2158759.0,256,16,4,1273.7,584161,2326012,1.68,6.67,0.0,0.0,0,2776.16,3060.96,24.71,321.89,616.15,2171.57,1007.84,198.8,1079.26,Low,2171.57,3060.96,24.71,0.4161112853483874,0.4161112853483874,51.54593282072035
barrier2-9,115625.0,115625.0,2158759.0,512,16,4,1158.87,584161,2326012,1.68,6.67,0.0,0.0,0,2797.83,3115.94,24.82,323.93,622.63,2957.6,647.79,198.82,1504.16,Low,2957.6,3115.94,24.82,0.3719166607829419,0.3719166607829419,46.69097502014504
case39,40216.0,40216.0,1042160.0,16,16,4,1431.54,51674,204934,5.09,20.17,0.0,0.0,0,386.27,369.82,3.09,129.73,137.04,9.88,137.87,410.3,9.88,High,410.3,410.3,3.09,3.489008042895442,3.489008042895442,463.28155339805824
case39,40216.0,40216.0,1042160.0,32,16,4,2231.61,51674,204934,5.09,20.17,0.0,0.0,0,739.91,719.23,36.23,133.13,237.94,30.62,236.26,589.96,30.66,High,589.96,739.91,36.23,3.0160560068116395,3.0160560068116395,61.59563897322661
case39,40216.0,40216.0,1042160.0,64,16,4,3097.06,51674,204934,5.09,20.17,0.0,0.0,0,1417.9,1364.98,71.85,253.98,342.34,1222.48,80.38,71.7,60.53,High,1222.48,1417.9,71.85,2.1842584103251284,2.1842584103251284,43.10452331245651
case39,40216.0,40216.0,1042160.0,128,16,4,4892.77,51674,204934,5.09,20.17,0.0,0.0,0,2554.31,2499.93,79.94,244.62,419.34,2220.91,101.88,94.26,110.37,High,2220.91,2554.31,79.94,1.9154957698948054,1.9154957698948054,61.20552914686015
case39,40216.0,40216.0,1042160.0,256,16,4,5433.22,51674,204934,5.09,20.17,0.0,0.0,0,2863.57,2936.7,84.37,280.16,464.15,2431.76,152.69,94.46,191.67,High,2431.76,2936.7,84.37,1.8501106684373618,1.8501106684373618,64.39753466872111
case39,40216.0,40216.0,1042160.0,512,16,4,5072.11,51674,204934,5.09,20.17,0.0,0.0,0,2933.34,3131.96,86.62,281.44,511.31,3182.17,125.03,94.58,320.86,High,3182.17,3182.17,86.62,1.5939154727748672,1.5939154727748672,58.555876241052864
email-Enron,36692.0,36692.0,367662.0,16,16,4,535.95,65182,257207,1.43,5.64,0.0,0.0,0,222.29,186.16,2.41,79.58,224.18,48.99,223.23,206.67,48.9,Low,224.18,224.18,2.41,2.3907128200553127,2.3907128200553127,222.3858921161826
email-Enron,36692.0,36692.0,367662.0,32,16,4,907.81,65182,257207,1.43,5.64,0.0,0.0,0,432.8,377.09,19.67,80.9,232.4,99.64,232.33,296.38,98.95,Low,296.38,432.8,19.67,2.0975277264325323,2.0975277264325323,46.15200813421453
email-Enron,36692.0,36692.0,367662.0,64,16,4,1153.45,65182,257207,1.43,5.64,0.0,0.0,0,866.62,734.59,38.97,254.17,269.35,779.36,206.32,89.9,193.13,Low,779.36,866.62,38.97,1.3309755140661421,1.3309755140661421,29.598409032589174
email-Enron,36692.0,36692.0,367662.0,128,16,4,1398.62,65182,257207,1.43,5.64,0.0,0.0,0,1652.41,1426.43,42.87,265.08,282.19,1197.6,264.15,92.56,367.25,Low,1197.6,1652.41,42.87,0.8464122100447224,0.8464122100447224,32.6246792628878
email-Enron,36692.0,36692.0,367662.0,256,16,4,1494.94,65182,257207,1.43,5.64,0.0,0.0,0,1931.89,1817.3,45.16,270.9,288.6,1509.52,444.61,92.75,641.57,Low,1509.52,1931.89,45.16,0.773822526127264,0.773822526127264,33.10318866253322
email-Enron,36692.0,36692.0,367662.0,512,16,4,1482.32,65182,257207,1.43,5.64,0.0,0.0,0,2110.35,2111.1,45.9,273.63,292.14,2111.1,367.65,92.9,912.81,Low,2111.1,2111.1,45.9,0.7021552745014448,0.7021552745014448,32.294553376906315
ACTIVSg70K,69999.0,69999.0,238627.0,16,16,4,433.87,40484,155399,1.54,5.89,0.0,0.0,0,168.05,131.84,27.27,31.27,82.71,410.01,82.97,140.78,401.73,Low,410.01,410.01,27.27,1.0581937025926198,1.0581937025926198,15.91015768243491
ACTIVSg70K,69999.0,69999.0,238627.0,32,16,4,788.85,40484,155399,1.54,5.89,0.0,0.0,0,327.11,264.85,74.73,31.74,85.88,593.6,85.91,189.54,590.66,Low,593.6,593.6,74.73,1.3289252021563343,1.3289252021563343,10.55600160578081
ACTIVSg70K,69999.0,69999.0,238627.0,64,16,4,1065.3,40484,155399,1.54,5.89,0.0,0.0,0,638.89,512.35,145.9,140.55,103.54,724.21,291.27,47.32,672.19,Low,724.21,724.21,145.9,1.470982173678905,1.470982173678905,7.30157642220699
ACTIVSg70K,69999.0,69999.0,238627.0,128,16,4,1255.93,40484,155399,1.54,5.89,0.0,0.0,0,1042.61,868.92,172.32,144.79,107.59,1037.51,564.3,48.51,699.27,Low,1037.51,1042.61,172.32,1.204601912508033,1.204601912508033,7.288358867223771
ACTIVSg70K,69999.0,69999.0,238627.0,256,16,4,1350.08,40484,155399,1.54,5.89,0.0,0.0,0,1069.48,952.84,179.22,146.55,109.96,1053.83,582.46,49.48,711.92,Low,1053.83,1069.48,179.22,1.2623704978120207,1.2623704978120207,7.533087825019528
ACTIVSg70K,69999.0,69999.0,238627.0,512,16,4,1409.91,40484,155399,1.54,5.89,0.0,0.0,0,1093.37,1031.9,182.88,147.43,110.56,1026.21,748.63,49.53,709.67,Low,1026.21,1093.37,182.88,1.2895085835536004,1.2895085835536004,7.709481627296588
fe_tooth,78136.0,78136.0,905182.0,16,16,4,922.71,108228,425529,2.13,8.36,0.0,0.0,0,319.06,295.62,32.35,88.76,278.86,1033.31,279.12,249.84,1020.5,Medium,1033.31,1033.31,32.35,0.8929653250234684,0.8929653250234684,28.522720247295208
fe_tooth,78136.0,78136.0,905182.0,32,16,4,1638.34,108228,425529,2.13,8.36,0.0,0.0,0,630.57,605.27,109.71,88.77,284.56,1439.08,284.65,367.29,1437.94,Medium,1439.08,1439.08,109.71,1.1384634627678796,1.1384634627678796,14.933369793090876
fe_tooth,78136.0,78136.0,905182.0,64,16,4,2043.3,108228,425529,2.13,8.36,0.0,0.0,0,1206.91,1146.89,213.42,245.81,304.78,1062.11,992.52,94.33,1572.18,Medium,1572.18,1572.18,213.42,1.299660344235393,1.299660344235393,9.574079280292382
fe_tooth,78136.0,78136.0,905182.0,128,16,4,2319.49,108228,425529,2.13,8.36,0.0,0.0,0,2050.24,1957.15,249.74,251.59,315.56,1795.55,1854.88,96.48,1610.29,Medium,1854.88,2050.24,249.74,1.1313260886530359,1.1313260886530359,9.287619123888843
fe_tooth,78136.0,78136.0,905182.0,256,16,4,2494.9,108228,425529,2.13,8.36,0.0,0.0,0,2185.44,2195.71,254.45,254.93,321.22,1891.95,1936.74,97.87,1596.09,Medium,1936.74,2195.71,254.45,1.1362611638148936,1.1362611638148936,9.80506975830222
fe_tooth,78136.0,78136.0,905182.0,512,16,4,2570.63,108228,425529,2.13,8.36,0.0,0.0,0,2251.7,2332.0,256.95,256.59,325.22,2413.22,2362.24,97.9,1605.73,Medium,2413.22,2413.22,256.95,1.0652282013243717,1.0652282013243717,10.00439774275151
cz10228,10228.0,10228.0,102876.0,16,16,4,274.34,12697,49925,2.06,8.1,0.0,0.0,0,169.48,111.94,112.93,72.76,183.38,346.38,182.08,127.48,345.22,Medium,346.38,346.38,112.93,0.792020324499105,0.792020324499105,2.4292924820685378
cz10228,10228.0,10228.0,102876.0,32,16,4,520.89,12697,49925,2.06,8.1,0.0,0.0,0,330.26,237.31,263.45,75.81,212.12,605.15,211.9,186.37,594.66,Medium,605.15,605.15,263.45,0.860761794596381,0.860761794596381,1.9771873220724996
cz10228,10228.0,10228.0,102876.0,64,16,4,824.66,12697,49925,2.06,8.1,0.0,0.0,0,663.72,443.91,511.19,229.76,246.41,663.72,672.39,91.28,928.9,Medium,928.9,928.9,511.19,0.8877812466358058,0.8877812466358058,1.6132162209745886
cz10228,10228.0,10228.0,102876.0,128,16,4,1192.77,12697,49925,2.06,8.1,0.0,0.0,0,1232.05,884.95,759.23,253.47,271.44,1152.67,1243.21,96.42,1232.05,Medium,1243.21,1243.21,759.23,0.9594276107817665,0.9594276107817665,1.5710259078276674
cz10228,10228.0,10228.0,102876.0,256,16,4,1521.27,12697,49925,2.06,8.1,0.0,0.0,0,1612.16,1245.1,893.12,267.12,284.68,1468.35,1440.08,99.07,1438.83,Medium,1468.35,1612.16,893.12,0.9436222211194918,0.9436222211194918,1.7033209423145825
cz10228,10228.0,10228.0,102876.0,512,16,4,1935.35,12697,49925,2.06,8.1,0.0,0.0,0,1920.67,1758.56,987.71,274.75,292.34,2094.17,1799.91,100.24,1639.46,Medium,2094.17,2094.17,987.71,0.9241608847419264,0.9241608847419264,1.9594314120541454
cage11,39082.0,39082.0,559722.0,16,16,4,633.17,108659,432765,1.29,5.15,0.0,0.0,0,302.06,274.51,36.94,101.75,320.02,992.41,321.68,280.98,1001.29,Low,1001.29,1001.29,36.94,0.632354263000729,0.632354263000729,17.140498105035192
cage11,39082.0,39082.0,559722.0,32,16,4,978.53,108659,432765,1.29,5.15,0.0,0.0,0,594.82,553.91,224.79,103.08,333.76,1450.06,334.06,392.93,1442.58,Low,1450.06,1450.06,224.79,0.6748203522612858,0.6748203522612858,4.3530851016504295
cage11,39082.0,39082.0,559722.0,64,16,4,1234.23,108659,432765,1.29,5.15,0.0,0.0,0,1163.06,1067.15,440.73,258.06,353.69,947.08,1163.66,104.47,1734.23,Low,1734.23,1734.23,440.73,0.7116876077567567,0.7116876077567567,2.8004220270914164
cage11,39082.0,39082.0,559722.0,128,16,4,1350.76,108659,432765,1.29,5.15,0.0,0.0,0,2132.27,1963.08,525.75,268.69,373.24,1734.9,2171.57,107.84,1872.76,Low,2171.57,2171.57,525.75,0.6220200131701947,0.6220200131701947,2.569205896338564
cage11,39082.0,39082.0,559722.0,256,16,4,1610.71,108659,432765,1.29,5.15,0.0,0.0,0,2337.65,2296.3,545.34,274.16,383.32,1928.83,2312.9,109.58,1890.55,Low,2312.9,2337.65,545.34,0.6890295809894552,0.6890295809894552,2.95358858693659
cage11,39082.0,39082.0,559722.0,512,16,4,1706.31,108659,432765,1.29,5.15,0.0,0.0,0,2433.9,2518.43,561.86,277.15,388.71,2651.14,2872.21,109.63,1918.91,Low,2872.21,2872.21,561.86,0.5940756421013783,0.5940756421013783,3.03689531199943
crashbasis,160000.0,160000.0,1750416.0,16,16,4,1310.19,218712,855808,2.05,8.0,0.0,0.0,0,340.61,337.07,267.77,85.51,272.44,1330.1,272.78,423.62,1347.51,Medium,1347.51,1347.51,267.77,0.9723044726940803,0.9723044726940803,4.892967845539083
crashbasis,160000.0,160000.0,1750416.0,32,16,4,2009.66,218712,855808,2.05,8.0,0.0,0.0,0,658.67,667.97,840.13,84.82,269.05,1512.89,269.17,474.43,1513.55,Medium,1513.55,1513.55,840.13,1.3277790624690298,1.3277790624690298,2.3920821777582044
crashbasis,160000.0,160000.0,1750416.0,64,16,4,2226.28,218712,855808,2.05,8.0,0.0,0.0,0,1197.68,1214.09,1406.24,234.62,280.8,1020.8,958.34,89.49,1474.03,Medium,1474.03,1474.03,1406.24,1.510335610537099,1.510335610537099,1.5831437023552168
crashbasis,160000.0,160000.0,1750416.0,128,16,4,2434.51,218712,855808,2.05,8.0,0.0,0.0,0,1878.13,1887.5,1763.2,236.79,285.32,1598.01,1809.68,91.95,1477.46,Medium,1809.68,1887.5,1763.2,1.2898066225165563,1.2898066225165563,1.3807338929219601
crashbasis,160000.0,160000.0,1750416.0,256,16,4,2505.07,218712,855808,2.05,8.0,0.0,0.0,0,1903.53,1959.47,1938.85,237.63,288.03,1623.86,1848.87,93.14,1432.86,Medium,1848.87,1959.47,1938.85,1.2784426401016602,1.2784426401016602,1.2920390953400214
crashbasis,160000.0,160000.0,1750416.0,512,16,4,2547.1,218712,855808,2.05,8.0,0.0,0.0,0,1907.42,1994.99,2017.99,238.62,289.71,1904.7,2296.47,93.15,1431.8,Medium,2296.47,2296.47,2017.99,1.1091370668896177,1.1091370668896177,1.2621965421037764
fl2010,484481.0,484481.0,2346294.0,16,16,4,691.1,552586,2165072,1.08,4.25,0.0,0.0,0,259.66,262.74,8.3,43.45,123.47,666.94,123.52,183.59,661.86,Low,666.94,666.94,8.3,1.0362251476894473,1.0362251476894473,83.26506024096385
fl2010,484481.0,484481.0,2346294.0,32,16,4,1079.5,552586,2165072,1.08,4.25,0.0,0.0,0,510.62,520.3,29.3,43.45,124.53,834.09,124.56,235.16,835.28,Low,835.28,835.28,29.3,1.2923809979886984,1.2923809979886984,36.84300341296928
fl2010,484481.0,484481.0,2346294.0,64,16,4,1209.12,552586,2165072,1.08,4.25,0.0,0.0,0,979.66,994.19,56.92,162.52,140.03,716.43,428.63,56.48,918.76,Low,918.76,994.19,56.92,1.216186040897615,1.216186040897615,21.242445537596623
fl2010,484481.0,484481.0,2346294.0,128,16,4,1262.47,552586,2165072,1.08,4.25,0.0,0.0,0,1478.1,1464.15,65.14,164.1,140.88,1171.17,825.61,58.26,982.38,Low,1171.17,1478.1,65.14,0.8541167715310196,0.8541167715310196,19.380871968068774
fl2010,484481.0,484481.0,2346294.0,256,16,4,1280.68,552586,2165072,1.08,4.25,0.0,0.0,0,1477.86,1482.83,65.48,164.75,141.49,1181.34,835.82,59.63,1000.69,Low,1181.34,1482.83,65.48,0.8636728417957555,0.8636728417957555,19.558338423946243
fl2010,484481.0,484481.0,2346294.0,512,16,4,1289.11,552586,2165072,1.08,4.25,0.0,0.0,0,1472.99,1488.88,65.58,165.08,141.76,1385.62,1060.68,59.63,1003.95,Low,1385.62,1488.88,65.58,0.8658253183601095,0.8658253183601095,19.657060079292467
c-71,76638.0,76638.0,859520.0,16,16,4,766.74,122714,487223,1.76,7.0,0.0,0.0,0,304.7,283.77,4.41,87.28,153.66,33.4,154.32,284.62,33.91,Low,284.62,304.7,4.41,2.516376764030194,2.516376764030194,173.8639455782313
c-71,76638.0,76638.0,859520.0,32,16,4,1278.1,122714,487223,1.76,7.0,0.0,0.0,0,599.2,572.46,45.16,87.45,187.82,64.96,189.64,359.27,68.97,Low,359.27,599.2,45.16,2.133010680907877,2.133010680907877,28.301594331266607
c-71,76638.0,76638.0,859520.0,64,16,4,1593.92,122714,487223,1.76,7.0,0.0,0.0,0,1167.08,1098.47,89.14,248.89,244.61,984.32,169.0,93.05,126.36,Low,984.32,1167.08,89.14,1.3657332830654283,1.3657332830654283,17.88108593224142
c-71,76638.0,76638.0,859520.0,128,16,4,1768.1,122714,487223,1.76,7.0,0.0,0.0,0,1937.02,1860.0,101.99,255.47,275.46,1683.34,166.03,94.64,234.22,Low,1683.34,1937.02,101.99,0.912793879257829,0.912793879257829,17.33601333464065
c-71,76638.0,76638.0,859520.0,256,16,4,1832.67,122714,487223,1.76,7.0,0.0,0.0,0,2033.24,2069.97,104.97,258.92,291.13,1794.94,306.59,95.56,381.89,Low,1794.94,2069.97,104.97,0.885360657400832,0.885360657400832,17.45898828236639
c-71,76638.0,76638.0,859520.0,512,16,4,1893.09,122714,487223,1.76,7.0,0.0,0.0,0,2084.71,2180.4,105.87,261.28,299.4,2219.28,246.85,95.6,572.21,Low,2219.28,2219.28,105.87,0.8530198983454093,0.8530198983454093,17.8812694814395
3Dspectralwave,680943.0,680943.0,30290827.0,16,16,4,2774.9,2136621,8477497,2.02,8.03,0.0,0.0,0,429.34,472.73,126.81,149.63,559.09,1718.98,559.82,368.71,1720.36,Medium,1720.36,1720.36,126.81,1.612976353786417,1.612976353786417,21.882343663748916
3Dspectralwave,680943.0,680943.0,30290827.0,32,16,4,4356.83,2136621,8477497,2.02,8.03,0.0,0.0,0,844.52,932.31,454.76,147.25,530.57,2218.8,531.06,475.68,2215.51,Medium,2218.8,2218.8,454.76,1.9635974400576885,1.9635974400576885,9.580504002111004
3Dspectralwave,680943.0,680943.0,30290827.0,64,16,4,4692.07,2136621,8477497,2.02,8.03,0.0,0.0,0,1639.48,1805.31,870.32,282.59,504.79,1172.75,1866.35,111.42,2335.56,Medium,2335.56,2335.56,870.32,2.008970011474764,2.008970011474764,5.3912009375861745
3Dspectralwave,680943.0,680943.0,30290827.0,128,16,4,4852.36,2136621,8477497,2.02,8.03,0.0,0.0,0,2893.51,3159.9,1011.24,287.82,520.0,2187.66,3484.46,112.46,2395.74,Medium,3484.46,3484.46,1011.24,1.3925715892849968,1.3925715892849968,4.798425695186108
3Dspectralwave,680943.0,680943.0,30290827.0,256,16,4,4905.99,2136621,8477497,2.02,8.03,0.0,0.0,0,2895.77,3194.67,1017.46,290.22,528.19,2217.14,3522.27,112.87,2282.42,Medium,3522.27,3522.27,1017.46,1.3928489298094695,1.3928489298094695,4.821801348455959
3Dspectralwave,680943.0,680943.0,30290827.0,512,16,4,4926.51,2136621,8477497,2.02,8.03,0.0,0.0,0,2903.58,3219.73,1019.03,291.53,532.25,3121.08,4264.85,112.87,2278.42,Medium,4264.85,4264.85,1019.03,1.1551426193183816,1.1551426193183816,4.834509288244703
dixmaanl,60000.0,60000.0,299998.0,16,16,4,613.49,48750,187498,1.6,6.15,0.0,0.0,0,199.2,170.84,152.28,44.16,121.31,674.15,121.56,222.55,674.15,Low,674.15,674.15,152.28,0.9100200252169399,0.9100200252169399,4.028697136853165
dixmaanl,60000.0,60000.0,299998.0,32,16,4,943.39,48750,187498,1.6,6.15,0.0,0.0,0,390.37,343.64,511.51,44.8,126.45,849.85,126.5,258.51,858.36,Low,858.36,858.36,511.51,1.0990610000466006,1.0990610000466006,1.8443236691364784
dixmaanl,60000.0,60000.0,299998.0,64,16,4,1277.95,48750,187498,1.6,6.15,0.0,0.0,0,760.93,664.45,931.67,177.88,151.13,705.88,421.2,59.46,987.65,Low,987.65,987.65,931.67,1.2939300359439074,1.2939300359439074,1.3716766666308888
dixmaanl,60000.0,60000.0,299998.0,128,16,4,1434.54,48750,187498,1.6,6.15,0.0,0.0,0,1209.06,1067.13,981.99,184.77,157.43,1161.66,806.99,61.34,934.21,Low,1161.66,1209.06,981.99,1.186491985509404,1.186491985509404,1.4608499068218617
dixmaanl,60000.0,60000.0,299998.0,256,16,4,1519.94,48750,187498,1.6,6.15,0.0,0.0,0,1268.83,1190.76,1111.88,187.09,160.67,1240.3,841.07,62.59,868.3,Low,1240.3,1268.83,1111.88,1.1979067329744726,1.1979067329744726,1.367000035975105
dixmaanl,60000.0,60000.0,299998.0,512,16,4,1568.1,48750,187498,1.6,6.15,0.0,0.0,0,1293.44,1274.89,1194.17,188.73,162.19,1317.59,1065.59,62.62,867.28,Low,1317.59,1317.59,1194.17,1.1901274296253008,1.1901274296253008,1.3131296214106867
delaunay_n14,16384.0,16384.0,98244.0,16,16,4,304.16,13466,52351,1.88,7.3,0.0,0.0,0,145.12,99.04,20.26,48.76,122.35,376.41,122.96,139.16,382.27,Low,382.27,382.27,20.26,0.7956679833625449,0.7956679833625449,15.012833168805528
delaunay_n14,16384.0,16384.0,98244.0,32,16,4,572.85,13466,52351,1.88,7.3,0.0,0.0,0,281.91,206.83,61.83,50.55,138.86,629.77,139.06,216.4,625.76,Low,629.77,629.77,61.83,0.9096177969734983,0.9096177969734983,9.264919941775837
delaunay_n14,16384.0,16384.0,98244.0,64,16,4,852.44,13466,52351,1.88,7.3,0.0,0.0,0,577.06,397.75,121.74,182.86,167.3,576.21,442.04,67.75,834.34,Low,834.34,834.34,121.74,1.0216937938969726,1.0216937938969726,7.002135699030722
delaunay_n14,16384.0,16384.0,98244.0,128,16,4,1110.1,13466,52351,1.88,7.3,0.0,0.0,0,1069.32,749.95,130.49,200.34,180.02,1015.44,837.9,71.2,1002.49,Low,1015.44,1069.32,130.49,1.0381363857404706,1.0381363857404706,8.507165300022988
delaunay_n14,16384.0,16384.0,98244.0,256,16,4,1591.0,13466,52351,1.88,7.3,0.0,0.0,0,1388.61,1058.52,136.45,209.45,186.95,1266.64,930.12,73.52,1109.32,Low,1266.64,1388.61,136.45,1.145750066613376,1.145750066613376,11.659948699157201
delaunay_n14,16384.0,16384.0,98244.0,512,16,4,1801.61,13466,52351,1.88,7.3,0.0,0.0,0,1608.91,1427.06,143.12,214.16,189.6,1820.39,1204.06,74.44,1141.54,Low,1820.39,1820.39,143.12,0.9896835293535999,0.9896835293535999,12.588107881498043
ford1,18728.0,18728.0,101576.0,16,16,4,317.43,14199,55164,1.84,7.15,0.0,0.0,0,144.9,96.1,27.48,44.95,114.0,306.88,114.9,131.4,324.52,Low,324.52,324.52,27.48,0.9781523480833232,0.9781523480833232,11.551310043668122
ford1,18728.0,18728.0,101576.0,32,16,4,597.51,14199,55164,1.84,7.15,0.0,0.0,0,282.55,201.14,55.2,46.51,126.89,552.04,127.05,201.74,547.58,Low,552.04,552.04,55.2,1.0823672197666836,1.0823672197666836,10.82445652173913
ford1,18728.0,18728.0,101576.0,64,16,4,858.99,14199,55164,1.84,7.15,0.0,0.0,0,547.58,389.55,109.25,175.06,152.46,569.05,411.24,63.63,788.94,Low,788.94,788.94,109.25,1.0887900220549092,1.0887900220549092,7.862608695652174
ford1,18728.0,18728.0,101576.0,128,16,4,1023.44,14199,55164,1.84,7.15,0.0,0.0,0,1055.34,756.62,135.03,190.17,163.04,1004.46,779.85,66.75,974.35,Low,1004.46,1055.34,135.03,0.9697727746508236,0.9697727746508236,7.579352736428942
ford1,18728.0,18728.0,101576.0,256,16,4,1393.84,14199,55164,1.84,7.15,0.0,0.0,0,1323.47,1027.32,144.04,198.78,168.31,1244.42,860.36,68.97,1067.11,Low,1244.42,1323.47,144.04,1.0531708312239794,1.0531708312239794,9.67675645653985
ford1,18728.0,18728.0,101576.0,512,16,4,1594.91,14199,55164,1.84,7.15,0.0,0.0,0,1480.16,1317.03,148.58,202.72,170.23,1523.88,1117.37,69.59,1069.92,Low,1523.88,1523.88,148.58,1.04661128172822,1.04661128172822,10.73435186431552
Baumann,112211.0,112211.0,748331.0,16,16,4,816.06,125309,487299,1.56,6.07,0.0,0.0,0,259.6,241.7,185.52,57.94,166.81,923.1,167.13,265.4,912.03,Low,923.1,923.1,185.52,0.8840428989275267,0.8840428989275267,4.398771021992237
Baumann,112211.0,112211.0,748331.0,32,16,4,1291.34,125309,487299,1.56,6.07,0.0,0.0,0,509.81,489.78,636.78,58.12,170.79,1056.43,170.85,331.86,1054.97,Low,1056.43,1056.43,636.78,1.2223621063392747,1.2223621063392747,2.027921731210151
Baumann,112211.0,112211.0,748331.0,64,16,4,1543.75,125309,487299,1.56,6.07,0.0,0.0,0,1005.79,941.08,1112.03,199.68,190.11,945.47,588.5,71.56,1098.38,Low,1098.38,1098.38,1112.03,1.3882269363236603,1.4054789781314299,1.3882269363236603
Baumann,112211.0,112211.0,748331.0,128,16,4,1723.27,125309,487299,1.56,6.07,0.0,0.0,0,1745.07,1646.83,1398.22,203.53,194.95,1547.18,1132.73,73.98,1147.69,Low,1547.18,1745.07,1398.22,0.9875076644489906,0.9875076644489906,1.2324741456995323
Baumann,112211.0,112211.0,748331.0,256,16,4,1794.56,125309,487299,1.56,6.07,0.0,0.0,0,1840.05,1806.99,1471.6,204.71,198.66,1578.28,1157.95,75.24,1150.84,Low,1578.28,1840.05,1471.6,0.9752778457107144,0.9752778457107144,1.2194618102745312
Baumann,112211.0,112211.0,748331.0,512,16,4,1838.37,125309,487299,1.56,6.07,0.0,0.0,0,1877.09,1882.6,1514.92,206.53,200.17,1909.48,1483.52,75.29,1153.13,Low,1909.48,1909.48,1514.92,0.9627594947315499,0.9627594947315499,1.2135096242705885
crystm03,24696.0,24696.0,583770.0,16,16,4,857.22,68885,273180,2.14,8.47,0.0,0.0,0,330.0,303.89,270.14,140.33,466.27,1069.18,470.78,305.64,1083.06,Medium,1083.06,1083.06,270.14,0.7914796964157111,0.7914796964157111,3.173243503368624
crystm03,24696.0,24696.0,583770.0,32,16,4,1470.45,68885,273180,2.14,8.47,0.0,0.0,0,647.91,613.85,752.77,143.34,489.33,1628.37,489.12,433.39,1632.92,Medium,1632.92,1632.92,752.77,0.9005033926952943,0.9005033926952943,1.9533854962339094
crystm03,24696.0,24696.0,583770.0,64,16,4,1631.78,68885,273180,2.14,8.47,0.0,0.0,0,1274.61,1181.12,1463.08,294.16,488.92,1041.98,1840.09,126.13,1972.2,Medium,1972.2,1972.2,1463.08,0.827390731163168,0.827390731163168,1.115304699674659
crystm03,24696.0,24696.0,583770.0,128,16,4,2143.26,68885,273180,2.14,8.47,0.0,0.0,0,2376.67,2222.83,1962.25,308.59,520.35,1869.56,3413.86,130.03,2202.91,Medium,3413.86,3413.86,1962.25,0.6278113337981054,0.6278113337981054,1.0922461460058608
crystm03,24696.0,24696.0,583770.0,256,16,4,2529.2,68885,273180,2.14,8.47,0.0,0.0,0,2580.91,2595.25,2168.13,315.33,537.39,2150.17,3734.63,131.62,2260.48,Medium,3734.63,3734.63,2168.13,0.6772290695463807,0.6772290695463807,1.1665352169842214
crystm03,24696.0,24696.0,583770.0,512,16,4,2754.44,68885,273180,2.14,8.47,0.0,0.0,0,2726.7,2876.6,2308.53,319.97,546.44,3061.4,4523.16,131.74,2287.05,Medium,4523.16,4523.16,2308.53,0.6089636448854341,0.6089636448854341,1.1931575504758438
ex19,12005.0,12005.0,259577.0,16,16,4,623.98,19451,77343,3.36,13.36,0.0,0.0,0,246.56,212.32,233.28,130.4,376.64,587.96,381.05,186.56,586.63,Medium,587.96,587.96,233.28,1.0612626709299953,1.0612626709299953,2.6748113854595337
ex19,12005.0,12005.0,259577.0,32,16,4,1169.27,19451,77343,3.36,13.36,0.0,0.0,0,483.95,439.36,785.13,134.3,419.84,1023.15,417.81,319.85,1035.37,Medium,1035.37,1035.37,785.13,1.1293257482832226,1.1293257482832226,1.4892692929833276
ex19,12005.0,12005.0,259577.0,64,16,4,1880.99,19451,77343,3.36,13.36,0.0,0.0,0,951.94,843.08,1540.02,292.16,438.8,955.44,1272.36,126.28,1449.81,Medium,1449.81,1449.81,1540.02,1.2214062155036949,1.297404487484567,1.2214062155036949
ex19,12005.0,12005.0,259577.0,128,16,4,2389.66,19451,77343,3.36,13.36,0.0,0.0,0,1818.93,1593.13,1804.72,312.54,475.97,1754.46,2409.08,130.72,1807.85,Medium,2409.08,2409.08,1804.72,0.9919388314211234,0.9919388314211234,1.3241167604947026
ex19,12005.0,12005.0,259577.0,256,16,4,2924.81,19451,77343,3.36,13.36,0.0,0.0,0,2279.64,2123.63,2381.48,325.03,497.2,2070.75,2803.82,133.16,2012.62,Medium,2803.82,2803.82,2381.48,1.0431518428429785,1.0431518428429785,1.2281480423938056
ex19,12005.0,12005.0,259577.0,512,16,4,3539.18,19451,77343,3.36,13.36,0.0,0.0,0,2581.05,2606.94,2731.97,330.98,507.86,2877.55,3314.52,134.09,2237.92,Medium,3314.52,3314.52,2731.97,1.0677805534436358,1.0677805534436358,1.295468105433076
de2010,24115.0,24115.0,116056.0,16,16,4,269.9,27278,106861,1.09,4.25,0.0,0.0,0,153.11,105.89,16.33,40.86,105.51,236.85,105.79,123.6,251.75,Low,251.75,251.75,16.33,1.0720953326713007,1.0720953326713007,16.527862829148805
de2010,24115.0,24115.0,116056.0,32,16,4,463.3,27278,106861,1.09,4.25,0.0,0.0,0,298.73,216.52,28.03,42.29,115.77,461.46,115.71,195.55,447.23,Low,461.46,461.46,28.03,1.0039873445152343,1.0039873445152343,16.528719229397073
de2010,24115.0,24115.0,116056.0,64,16,4,553.31,27278,106861,1.09,4.25,0.0,0.0,0,591.37,415.97,55.55,164.85,140.84,621.45,354.91,60.22,654.76,Low,654.76,654.76,55.55,0.8450577310770357,0.8450577310770357,9.96057605760576
de2010,24115.0,24115.0,116056.0,128,16,4,853.35,27278,106861,1.09,4.25,0.0,0.0,0,1069.64,777.59,68.7,175.78,148.67,1089.73,664.13,62.54,859.67,Low,1089.73,1089.73,68.7,0.7830838831637195,0.7830838831637195,12.421397379912664
de2010,24115.0,24115.0,116056.0,256,16,4,1035.06,27278,106861,1.09,4.25,0.0,0.0,0,1249.59,1021.39,80.67,181.37,152.71,1254.66,744.55,63.93,960.13,Low,1254.66,1254.66,80.67,0.8249725025106402,0.8249725025106402,12.830792116028263
de2010,24115.0,24115.0,116056.0,512,16,4,1155.5,27278,106861,1.09,4.25,0.0,0.0,0,1342.17,1204.6,82.53,183.99,154.54,1343.14,924.06,64.18,986.66,Low,1343.14,1343.14,82.53,0.8602975118007058,0.8602975118007058,14.000969344480795
delaunay_n15,32768.0,32768.0,196548.0,16,16,4,490.14,27025,105066,1.87,7.27,0.0,0.0,0,194.6,143.26,19.06,50.32,136.02,552.1,137.06,169.0,550.55,Low,552.1,552.1,19.06,0.8877739539938416,0.8877739539938416,25.71563483735572
delaunay_n15,32768.0,32768.0,196548.0,32,16,4,865.85,27025,105066,1.87,7.27,0.0,0.0,0,377.61,298.25,57.09,51.74,146.95,800.6,146.3,256.93,789.35,Low,800.6,800.6,57.09,1.081501373969523,1.081501373969523,15.166403923629357
delaunay_n15,32768.0,32768.0,196548.0,64,16,4,1090.42,27025,105066,1.87,7.27,0.0,0.0,0,753.06,573.03,111.47,190.78,173.48,766.27,484.71,67.9,969.41,Low,969.41,969.41,111.47,1.1248285039353836,1.1248285039353836,9.78218354714273
delaunay_n15,32768.0,32768.0,196548.0,128,16,4,1564.56,27025,105066,1.87,7.27,0.0,0.0,0,1379.28,1042.69,134.12,201.3,183.13,1397.67,918.99,70.65,1089.66,Low,1397.67,1397.67,134.12,1.1194058683380197,1.1194058683380197,11.665374291679093
delaunay_n15,32768.0,32768.0,196548.0,256,16,4,1806.3,27025,105066,1.87,7.27,0.0,0.0,0,1575.54,1397.05,141.17,206.5,187.57,1621.85,978.76,72.27,1057.06,Low,1621.85,1621.85,141.17,1.1137281499522151,1.1137281499522151,12.795211447191331
delaunay_n15,32768.0,32768.0,196548.0,512,16,4,1961.8,27025,105066,1.87,7.27,0.0,0.0,0,1679.0,1572.78,145.96,208.89,189.6,1765.73,1231.55,72.31,1062.06,Low,1765.73,1765.73,145.96,1.1110418920219964,1.1110418920219964,13.440668676349684
Andrews,60000.0,60000.0,760154.0,16,16,4,492.01,189894,754015,1.01,4.0,0.0,0.0,0,301.89,286.53,17.65,93.82,302.13,1018.97,300.22,269.94,1012.19,Low,1018.97,1018.97,17.65,0.48285032925405064,0.48285032925405064,27.875920679886686
Andrews,60000.0,60000.0,760154.0,32,16,4,839.49,189894,754015,1.01,4.0,0.0,0.0,0,592.48,576.09,27.82,94.7,311.92,1418.2,312.43,389.92,1390.95,Low,1418.2,1418.2,27.82,0.5919404879424622,0.5919404879424622,30.175772825305536
Andrews,60000.0,60000.0,760154.0,64,16,4,1058.71,189894,754015,1.01,4.0,0.0,0.0,0,1168.57,1116.23,54.66,251.54,332.78,981.79,1054.31,98.45,1651.61,Low,1651.61,1651.61,54.66,0.6410169471001024,0.6410169471001024,19.36900841566045
Andrews,60000.0,60000.0,760154.0,128,16,4,1212.85,189894,754015,1.01,4.0,0.0,0.0,0,1954.75,1880.99,63.82,259.21,345.54,1746.48,1903.95,101.08,1672.51,Low,1903.95,1954.75,63.82,0.6204629748049623,0.6204629748049623,19.004230648699465
Andrews,60000.0,60000.0,760154.0,256,16,4,1279.59,189894,754015,1.01,4.0,0.0,0.0,0,2028.43,2056.21,66.23,262.95,352.55,1844.75,1976.35,102.48,1461.66,Low,1976.35,2056.21,66.23,0.6223051147499525,0.6223051147499525,19.320398610901403
Andrews,60000.0,60000.0,760154.0,512,16,4,1316.85,189894,754015,1.01,4.0,0.0,0.0,0,2101.69,2191.43,65.69,265.67,356.54,2292.86,2339.16,102.54,1471.65,Low,2339.16,2339.16,65.69,0.5629584979223311,0.5629584979223311,20.046430202466127
epb1,14734.0,14734.0,95053.0,16,16,4,315.79,10132,40329,2.36,9.38,0.0,0.0,0,155.82,101.77,126.4,51.83,128.8,384.83,128.62,136.18,387.97,Medium,387.97,387.97,126.4,0.8139546872180838,0.8139546872180838,2.498338607594937
epb1,14734.0,14734.0,95053.0,32,16,4,526.61,10132,40329,2.36,9.38,0.0,0.0,0,300.8,212.41,389.56,53.79,146.01,623.3,146.57,220.54,603.51,Medium,623.3,623.3,389.56,0.8448740574362266,0.8448740574362266,1.3518071670602732
epb1,14734.0,14734.0,95053.0,64,16,4,695.09,10132,40329,2.36,9.38,0.0,0.0,0,598.76,408.39,732.59,194.58,173.85,630.53,475.86,70.51,795.42,Medium,795.42,795.42,732.59,0.8738653792964723,0.8738653792964723,0.9488117500921388
epb1,14734.0,14734.0,95053.0,128,16,4,889.38,10132,40329,2.36,9.38,0.0,0.0,0,1124.89,787.19,946.98,212.35,188.74,1089.43,900.98,74.55,968.69,Medium,1089.43,1124.89,946.98,0.790637306758883,0.790637306758883,0.9391750617753278
epb1,14734.0,14734.0,95053.0,256,16,4,1832.35,10132,40329,2.36,9.38,0.0,0.0,0,1388.9,1080.92,1176.22,223.59,196.31,1362.77,1001.22,77.11,1062.04,Medium,1362.77,1388.9,1176.22,1.3192814457484339,1.3192814457484339,1.5578293176446583
epb1,14734.0,14734.0,95053.0,512,16,4,2181.99,10132,40329,2.36,9.38,0.0,0.0,0,1667.6,1453.97,1281.25,228.91,200.18,2009.05,1309.95,78.14,1148.68,Medium,2009.05,2009.05,1281.25,1.086080485801747,1.086080485801747,1.7030165853658534
fxm3_16,41340.0,85575.0,392252.0,16,16,4,624.61,51295,201286,1.95,7.65,0.0,0.0,0,233.48,206.99,88.42,75.12,210.44,566.84,214.11,199.92,557.97,Low,566.84,566.84,88.42,1.1019158845529602,1.1019158845529602,7.064125763401945
fxm3_16,41340.0,85575.0,392252.0,32,16,4,967.33,51295,201286,1.95,7.65,0.0,0.0,0,459.04,411.81,451.12,75.54,222.37,892.5,221.99,296.37,894.53,Low,894.53,894.53,451.12,1.081383519837233,1.081383519837233,2.1442853342791275
fxm3_16,41340.0,85575.0,392252.0,64,16,4,1347.95,51295,201286,1.95,7.65,0.0,0.0,0,905.89,805.86,826.66,225.98,246.04,838.15,719.4,86.94,1129.6,Low,1129.6,1129.6,826.66,1.1932985127478755,1.1932985127478755,1.630597827401834
fxm3_16,41340.0,85575.0,392252.0,128,16,4,1768.89,51295,201286,1.95,7.65,0.0,0.0,0,1617.53,1462.26,995.88,232.38,257.13,1433.54,1321.27,90.05,1280.82,Low,1433.54,1617.53,995.88,1.0935747714107313,1.0935747714107313,1.7762079768646826
fxm3_16,41340.0,85575.0,392252.0,256,16,4,2044.31,51295,201286,1.95,7.65,0.0,0.0,0,1780.94,1690.29,1094.15,237.21,263.17,1626.34,1428.32,91.78,1347.37,Low,1626.34,1780.94,1094.15,1.1478825788628477,1.1478825788628477,1.8684001279532054
fxm3_16,41340.0,85575.0,392252.0,512,16,4,2199.03,51295,201286,1.95,7.65,0.0,0.0,0,1870.09,1864.81,1144.53,239.17,266.06,1973.28,1747.47,91.84,1380.41,Low,1973.28,1973.28,1144.53,1.1144034298224277,1.1144034298224277,1.9213388901994708
conf5_4-8x8-10,49152.0,49152.0,1916928.0,16,16,4,2081.36,125952,497664,3.85,15.22,0.0,0.0,0,426.27,437.06,540.59,198.28,733.61,1688.92,737.28,747.34,1710.02,Medium,1710.02,1710.02,540.59,1.2171553549081298,1.2171553549081298,3.8501637100205333
conf5_4-8x8-10,49152.0,49152.0,1916928.0,32,16,4,3573.03,125952,497664,3.85,15.22,0.0,0.0,0,840.57,873.51,1502.88,194.44,675.57,2267.21,677.6,868.37,2269.9,Medium,2269.9,2269.9,1502.88,1.5740913696638619,1.5740913696638619,2.3774552858511657
conf5_4-8x8-10,49152.0,49152.0,1916928.0,64,16,4,4069.91,125952,497664,3.85,15.22,0.0,0.0,0,1626.58,1687.81,2973.13,332.76,621.67,1295.44,1774.93,211.02,2499.25,Medium,2499.25,2499.25,2973.13,1.3688974245996641,1.6284525357607282,1.3688974245996641
conf5_4-8x8-10,49152.0,49152.0,1916928.0,128,16,4,4575.01,125952,497664,3.85,15.22,0.0,0.0,0,2921.59,3047.58,3553.16,343.98,653.82,2385.35,3269.81,214.42,2591.32,Medium,3269.81,3269.81,3553.16,1.2875890756397124,1.399166924072041,1.2875890756397124
conf5_4-8x8-10,49152.0,49152.0,1916928.0,256,16,4,4923.09,125952,497664,3.85,15.22,0.0,0.0,0,3021.76,3250.41,3777.66,350.23,671.41,2505.38,3375.99,216.4,2565.74,Medium,3375.99,3375.99,3777.66,1.3032115118883119,1.458265575431207,1.3032115118883119
conf5_4-8x8-10,49152.0,49152.0,1916928.0,512,16,4,5092.71,125952,497664,3.85,15.22,0.0,0.0,0,3066.16,3376.73,3867.94,353.65,681.31,3413.37,4183.72,216.5,2584.01,Medium,4183.72,4183.72,3867.94,1.2172683640396584,1.2172683640396584,1.3166465870721882
crankseg_2,63838.0,63838.0,14148858.0,16,16,4,3649.43,557886,2225329,6.36,25.36,0.0,0.0,0,469.41,535.01,64.0,383.71,1702.84,757.19,1703.25,504.6,759.59,High,1703.25,1703.25,64.0,2.1426273301042125,2.1426273301042125,57.02234375
crankseg_2,63838.0,63838.0,14148858.0,32,16,4,5706.34,557886,2225329,6.36,25.36,0.0,0.0,0,920.7,1056.16,552.11,370.81,1167.88,1872.04,1168.89,629.82,1899.18,High,1899.18,1899.18,552.11,3.0046335787023875,3.0046335787023875,10.335512850700042
crankseg_2,63838.0,63838.0,14148858.0,64,16,4,6704.03,557886,2225329,6.36,25.36,0.0,0.0,0,1793.32,2049.59,1080.33,413.23,1003.96,1366.61,2624.41,552.6,3049.49,High,3049.49,3049.49,1080.33,2.198410225972212,2.198410225972212,6.205539048253774
crankseg_2,63838.0,63838.0,14148858.0,128,16,4,8078.71,557886,2225329,6.36,25.36,0.0,0.0,0,3275.39,3637.36,1290.57,423.55,1077.61,2558.39,4056.15,557.28,3084.64,High,4056.15,4056.15,1290.57,1.9917187480739125,1.9917187480739125,6.259799933362778
crankseg_2,63838.0,63838.0,14148858.0,256,16,4,8618.16,557886,2225329,6.36,25.36,0.0,0.0,0,3295.94,3710.87,1336.2,429.24,1118.36,2622.22,4697.59,558.66,3056.36,High,4697.59,4697.59,1336.2,1.8345917800404037,1.8345917800404037,6.449753030983385
crankseg_2,63838.0,63838.0,14148858.0,512,16,4,7856.79,557886,2225329,6.36,25.36,0.0,0.0,0,3305.57,3747.08,1358.82,431.78,1140.15,3679.66,4815.81,558.78,3066.8,High,4815.81,4815.81,1358.82,1.6314576364100741,1.6314576364100741,5.782068265112377
fxm4_6,22400.0,47185.0,265442.0,16,16,4,499.89,38052,150650,3.3,13.08,0.0,0.0,0,334.35,290.97,19.6,153.56,446.1,272.34,446.5,242.73,271.16,Medium,446.5,446.5,19.6,1.1195744680851063,1.1195744680851063,25.50459183673469
fxm4_6,22400.0,47185.0,265442.0,32,16,4,902.86,38052,150650,3.3,13.08,0.0,0.0,0,662.91,597.29,92.6,154.92,475.95,688.58,477.55,390.93,691.45,Medium,691.45,691.45,92.6,1.3057487887772072,1.3057487887772072,9.750107991360691
fxm4_6,22400.0,47185.0,265442.0,64,16,4,1247.67,38052,150650,3.3,13.08,0.0,0.0,0,1312.71,1143.15,183.4,310.96,493.89,1115.62,1166.59,132.14,1145.79,Medium,1166.59,1312.71,183.4,0.9504536417030418,0.9504536417030418,6.802998909487459
fxm4_6,22400.0,47185.0,265442.0,128,16,4,1522.25,38052,150650,3.3,13.08,0.0,0.0,0,2475.3,2176.37,224.65,325.28,536.54,2063.6,1918.47,135.33,1549.11,Medium,2063.6,2475.3,224.65,0.6149759625095947,0.6149759625095947,6.7760961495659915
fxm4_6,22400.0,47185.0,265442.0,256,16,4,1655.13,38052,150650,3.3,13.08,0.0,0.0,0,2784.17,2747.67,238.54,332.94,556.56,2366.46,2432.96,137.15,1906.54,Medium,2432.96,2784.17,238.54,0.5944787854189938,0.5944787854189938,6.938584723736062
fxm4_6,22400.0,47185.0,265442.0,512,16,4,1805.34,38052,150650,3.3,13.08,0.0,0.0,0,2968.33,3097.01,245.17,337.38,567.73,3384.54,2657.38,137.56,2155.17,Medium,3384.54,3384.54,245.17,0.5334077895371305,0.5334077895371305,7.363625239629645
BenElechi1,245874.0,245874.0,13150496.0,16,16,4,5788.07,371334,1465278,8.97,35.41,0.0,0.0,0,451.04,500.42,1184.09,234.37,1017.6,2240.67,1018.39,806.78,2246.41,High,2246.41,2246.41,1184.09,2.576586642687666,2.576586642687666,4.888201065797364
BenElechi1,245874.0,245874.0,13150496.0,32,16,4,8964.21,371334,1465278,8.97,35.41,0.0,0.0,0,890.65,991.7,4518.29,225.55,842.47,2785.83,842.14,890.02,2787.01,High,2787.01,2787.01,4518.29,1.9839828784783622,3.216425488247261,1.9839828784783622
BenElechi1,245874.0,245874.0,13150496.0,64,16,4,10306.03,371334,1465278,8.97,35.41,0.0,0.0,0,1745.37,1938.6,8082.67,340.63,728.94,1472.5,2532.35,215.4,2862.85,High,2862.85,2862.85,8082.67,1.2750774187242582,3.599919660478195,1.2750774187242582
BenElechi1,245874.0,245874.0,13150496.0,128,16,4,10986.21,371334,1465278,8.97,35.41,0.0,0.0,0,3218.82,3579.22,9612.06,347.39,763.32,2764.6,4660.2,218.22,2881.2,High,4660.2,4660.2,9612.06,1.142961030205804,2.35745461568173,1.142961030205804
BenElechi1,245874.0,245874.0,13150496.0,256,16,4,11203.83,371334,1465278,8.97,35.41,0.0,0.0,0,3235.95,3641.6,9946.01,350.95,781.17,2812.6,4707.22,219.49,2804.88,High,4707.22,4707.22,9946.01,1.1264647833653898,2.380137320966515,1.1264647833653898
BenElechi1,245874.0,245874.0,13150496.0,512,16,4,11315.9,371334,1465278,8.97,35.41,0.0,0.0,0,3237.34,3666.35,10076.53,352.9,790.71,3914.2,5603.63,219.51,2809.13,High,5603.63,5603.63,10076.53,1.122995713802271,2.019387432789103,1.122995713802271
CurlCurl_0,11083.0,11083.0,113343.0,16,16,4,320.18,10693,41943,2.7,10.6,0.0,0.0,0,186.73,123.6,111.56,73.65,191.78,451.57,191.46,162.38,458.88,Medium,458.88,458.88,111.56,0.697742329149233,0.697742329149233,2.8700250986016496
CurlCurl_0,11083.0,11083.0,113343.0,32,16,4,636.76,10693,41943,2.7,10.6,0.0,0.0,0,362.7,255.28,358.11,76.87,221.81,728.89,221.59,247.47,728.89,Medium,728.89,728.89,358.11,0.8736023268257213,0.8736023268257213,1.7781128703470999
CurlCurl_0,11083.0,11083.0,113343.0,64,16,4,1069.27,10693,41943,2.7,10.6,0.0,0.0,0,710.61,489.6,700.73,230.96,255.71,712.85,702.9,92.85,1069.27,Medium,1069.27,1069.27,700.73,1.0,1.0,1.5259372368815378
CurlCurl_0,11083.0,11083.0,113343.0,128,16,4,1498.75,10693,41943,2.7,10.6,0.0,0.0,0,1333.45,960.53,831.88,253.35,278.83,1300.92,1327.59,97.24,1321.78,Medium,1327.59,1333.45,831.88,1.1239641531366005,1.1239641531366005,1.801642063759196
CurlCurl_0,11083.0,11083.0,113343.0,256,16,4,2067.83,10693,41943,2.7,10.6,0.0,0.0,0,1757.26,1367.64,1175.3,265.28,291.75,1632.3,1522.66,99.65,1473.18,Medium,1632.3,1757.26,1175.3,1.1767353721134037,1.1767353721134037,1.7594061090785331
CurlCurl_0,11083.0,11083.0,113343.0,512,16,4,2491.05,10693,41943,2.7,10.6,0.0,0.0,0,2041.07,1860.94,1331.0,272.03,298.47,2241.64,1986.3,100.78,1627.91,Medium,2241.64,2241.64,1331.0,1.1112622901090274,1.1112622901090274,1.8715627347858754
cit-HepPh,34546.0,34546.0,421578.0,16,16,4,403.04,102424,406464,1.04,4.12,0.0,0.0,0,273.22,233.3,5.15,90.92,258.32,259.43,259.91,206.35,255.04,Low,259.91,273.22,5.15,1.4751482321938365,1.4751482321938365,78.26019417475727
cit-HepPh,34546.0,34546.0,421578.0,32,16,4,730.01,102424,406464,1.04,4.12,0.0,0.0,0,529.95,476.09,18.02,92.49,278.91,495.68,281.43,339.3,506.1,Low,506.1,529.95,18.02,1.377507312010567,1.377507312010567,40.511098779134294
cit-HepPh,34546.0,34546.0,421578.0,64,16,4,900.81,102424,406464,1.04,4.12,0.0,0.0,0,1050.01,910.54,35.78,251.69,313.56,881.96,764.42,98.26,810.73,Low,881.96,1050.01,35.78,0.8579061151798554,0.8579061151798554,25.1763555058692
cit-HepPh,34546.0,34546.0,421578.0,128,16,4,960.31,102424,406464,1.04,4.12,0.0,0.0,0,1943.88,1744.76,40.64,263.65,330.55,1640.38,1224.18,101.64,1437.61,Low,1640.38,1943.88,40.64,0.4940171203983784,0.4940171203983784,23.629675196850393
cit-HepPh,34546.0,34546.0,421578.0,256,16,4,1167.6,102424,406464,1.04,4.12,0.0,0.0,0,2188.59,2110.53,43.19,269.35,338.87,1903.29,1537.9,103.47,1607.16,Low,1903.29,2188.59,43.19,0.5334941674776911,0.5334941674776911,27.034035656401944
cit-HepPh,34546.0,34546.0,421578.0,512,16,4,1265.76,102424,406464,1.04,4.12,0.0,0.0,0,2325.55,2378.02,43.86,271.96,343.4,2478.05,1597.64,103.57,1718.97,Low,2478.05,2478.05,43.86,0.5107887250055487,0.5107887250055487,28.85909712722298
crystk03,24696.0,24696.0,1751178.0,16,16,4,2022.15,74722,298406,5.87,23.44,0.0,0.0,0,428.27,444.91,816.4,272.13,1009.32,1533.43,1021.69,384.28,1609.54,High,1609.54,1609.54,816.4,1.256352746747518,1.256352746747518,2.4769108280254777
crystk03,24696.0,24696.0,1751178.0,32,16,4,3618.14,74722,298406,5.87,23.44,0.0,0.0,0,844.96,891.41,2259.58,265.67,892.55,2308.74,893.0,542.24,2302.67,High,2308.74,2308.74,2259.58,1.5671491809385207,1.5671491809385207,1.6012444790624807
crystk03,24696.0,24696.0,1751178.0,64,16,4,4422.17,74722,298406,5.87,23.44,0.0,0.0,0,1650.11,1729.13,4364.31,378.53,804.86,1374.82,2361.67,314.47,2636.32,High,2636.32,2636.32,4364.31,1.013257536701105,1.6774025914911694,1.013257536701105
crystk03,24696.0,24696.0,1751178.0,128,16,4,5859.23,74722,298406,5.87,23.44,0.0,0.0,0,3062.17,3202.89,5896.22,394.21,862.17,2569.12,4251.72,321.39,2808.63,High,4251.72,4251.72,5896.22,0.9937264891744201,1.378084633983423,0.9937264891744201
crystk03,24696.0,24696.0,1751178.0,256,16,4,6978.54,74722,298406,5.87,23.44,0.0,0.0,0,3172.42,3465.96,6461.91,403.41,893.37,2729.82,4541.14,324.78,2856.73,High,4541.14,4541.14,6461.91,1.0799500457295135,1.5367374712076702,1.0799500457295135
crystk03,24696.0,24696.0,1751178.0,512,16,4,7588.04,74722,298406,5.87,23.44,0.0,0.0,0,3233.75,3612.07,6895.25,407.96,909.94,3824.84,5720.47,325.02,2888.99,High,5720.47,5720.47,6895.25,1.1004735143758384,1.326471426298888,1.1004735143758384
bcsstm39,46772.0,46772.0,46772.0,16,16,4,161.28,11693,46772,1.0,4.0,0.0,0.0,0,44.21,31.41,41.95,9.61,23.71,148.01,23.71,62.28,148.48,Low,148.48,148.48,41.95,1.0862068965517242,1.0862068965517242,3.844576877234803
bcsstm39,46772.0,46772.0,46772.0,32,16,4,306.7,11693,46772,1.0,4.0,0.0,0.0,0,86.45,63.85,162.4,9.75,25.04,199.45,25.03,77.82,196.11,Low,199.45,199.45,162.4,1.5377287540737028,1.5377287540737028,1.8885467980295565
bcsstm39,46772.0,46772.0,46772.0,64,16,4,372.69,11693,46772,1.0,4.0,0.0,0.0,0,170.08,123.33,311.81,53.47,30.65,187.65,83.41,17.83,237.72,Low,237.72,237.72,311.81,1.1952471056091851,1.567768803634528,1.1952471056091851
bcsstm39,46772.0,46772.0,46772.0,128,16,4,502.25,11693,46772,1.0,4.0,0.0,0.0,0,315.76,236.82,397.21,55.21,31.92,233.86,163.25,18.18,256.81,Low,256.81,315.76,397.21,1.2644445003902218,1.5906067899670637,1.2644445003902218
bcsstm39,46772.0,46772.0,46772.0,256,16,4,528.12,11693,46772,1.0,4.0,0.0,0.0,0,358.41,307.96,431.08,56.23,32.63,288.72,170.0,18.32,252.65,Low,288.72,358.41,431.08,1.225109028486592,1.4735079936385702,1.225109028486592
bcsstm39,46772.0,46772.0,46772.0,512,16,4,531.12,11693,46772,1.0,4.0,0.0,0.0,0,346.7,318.85,455.9,56.46,32.96,326.36,219.46,18.46,251.29,Low,326.36,346.7,455.9,1.164992322877824,1.5319296221517162,1.164992322877824
Chebyshev4,68121.0,68121.0,5377761.0,16,16,4,1915.84,397499,1589399,3.38,13.53,0.0,0.0,0,430.88,475.95,2.93,148.55,202.01,15.14,202.46,366.68,15.13,Medium,366.68,475.95,2.93,4.02529677487131,4.02529677487131,653.8703071672354
Chebyshev4,68121.0,68121.0,5377761.0,32,16,4,2688.88,397499,1589399,3.38,13.53,0.0,0.0,0,819.41,905.5,33.95,156.45,303.51,40.99,304.32,426.23,41.18,Medium,426.23,905.5,33.95,2.969497515184981,2.969497515184981,79.20117820324006
Chebyshev4,68121.0,68121.0,5377761.0,64,16,4,3450.6,397499,1589399,3.38,13.53,0.0,0.0,0,1442.92,1570.03,67.34,200.52,361.11,1307.03,112.4,180.53,84.13,Medium,1307.03,1570.03,67.34,2.1977923988713592,2.1977923988713592,51.24146124146124
Chebyshev4,68121.0,68121.0,5377761.0,128,16,4,3653.37,397499,1589399,3.38,13.53,0.0,0.0,0,2319.5,2494.32,77.43,193.39,526.03,2101.51,149.65,239.89,148.78,Medium,2101.51,2494.32,77.43,1.4646757432887518,1.4646757432887518,47.18287485470747
Chebyshev4,68121.0,68121.0,5377761.0,256,16,4,4332.54,397499,1589399,3.38,13.53,0.0,0.0,0,2603.53,2869.1,79.76,201.45,692.73,2313.26,260.15,238.05,285.09,Medium,2313.26,2869.1,79.76,1.510069359729532,1.510069359729532,54.31970912738214
Chebyshev4,68121.0,68121.0,5377761.0,512,16,4,4216.3,397499,1589399,3.38,13.53,0.0,0.0,0,2618.03,2891.85,80.37,202.77,790.84,3227.4,197.94,237.96,550.16,Medium,3227.4,3227.4,80.37,1.3064076346284936,1.3064076346284936,52.461117332337935
a2nnsnsl,80016.0,80016.0,347222.0,16,16,4,471.77,79192,311627,1.11,4.38,0.0,0.0,0,191.73,160.68,1.07,38.47,74.98,12.89,75.57,170.29,12.94,Low,170.29,191.73,1.07,2.460595629270328,2.460595629270328,440.9065420560747
a2nnsnsl,80016.0,80016.0,347222.0,32,16,4,749.94,79192,311627,1.11,4.38,0.0,0.0,0,372.16,325.11,12.99,38.31,93.95,35.07,94.5,220.46,34.87,Low,220.46,372.16,12.99,2.0151010318142735,2.0151010318142735,57.73210161662818
a2nnsnsl,80016.0,80016.0,347222.0,64,16,4,944.82,79192,311627,1.11,4.38,0.0,0.0,0,725.27,619.49,25.68,148.88,119.75,709.7,83.95,49.96,64.9,Low,709.7,725.27,25.68,1.3027148510209992,1.3027148510209992,36.79205607476636
a2nnsnsl,80016.0,80016.0,347222.0,128,16,4,1026.52,79192,311627,1.11,4.38,0.0,0.0,0,969.56,896.92,28.66,145.02,127.8,1071.26,86.57,52.25,101.3,Low,1071.26,1071.26,28.66,0.9582360958124078,0.9582360958124078,35.817166782972784
a2nnsnsl,80016.0,80016.0,347222.0,256,16,4,1011.02,79192,311627,1.11,4.38,0.0,0.0,0,1020.49,972.95,29.11,149.2,133.34,1125.75,149.6,53.42,168.81,Low,1125.75,1125.75,29.11,0.8980857206306906,0.8980857206306906,34.731020267949155
a2nnsnsl,80016.0,80016.0,347222.0,512,16,4,964.09,79192,311627,1.11,4.38,0.0,0.0,0,1034.26,1016.94,29.32,148.54,137.27,1117.03,100.53,53.49,269.9,Low,1117.03,1117.03,29.32,0.8630833549680851,0.8630833549680851,32.881650750341066
bcsstk25,15439.0,15439.0,252241.0,16,16,4,621.28,21045,82746,3.05,11.99,0.0,0.0,0,264.68,203.26,174.08,106.93,314.51,526.6,313.73,192.84,548.35,Medium,548.35,548.35,174.08,1.1329989969909728,1.1329989969909728,3.5689338235294112
bcsstk25,15439.0,15439.0,252241.0,32,16,4,1094.32,21045,82746,3.05,11.99,0.0,0.0,0,521.7,421.1,645.12,112.18,346.96,1048.82,346.48,306.12,1021.22,Medium,1048.82,1048.82,645.12,1.0433820865353445,1.0433820865353445,1.6963045634920635
bcsstk25,15439.0,15439.0,252241.0,64,16,4,1557.04,21045,82746,3.05,11.99,0.0,0.0,0,1034.83,806.53,1244.1,273.73,370.67,933.36,1106.32,113.42,1419.08,Medium,1419.08,1419.08,1244.1,1.097217915832793,1.097217915832793,1.251539265332369
bcsstk25,15439.0,15439.0,252241.0,128,16,4,1972.56,21045,82746,3.05,11.99,0.0,0.0,0,1957.25,1574.05,1375.55,293.26,400.46,1782.62,2046.58,117.4,1741.09,Medium,2046.58,2046.58,1375.55,0.9638323446921205,0.9638323446921205,1.434015484715205
bcsstk25,15439.0,15439.0,252241.0,256,16,4,2773.78,21045,82746,3.05,11.99,0.0,0.0,0,2336.92,2070.73,1633.95,303.13,415.9,2103.1,2360.15,119.82,1899.23,Medium,2360.15,2360.15,1633.95,1.1752558100120756,1.1752558100120756,1.697591725572998
bcsstk25,15439.0,15439.0,252241.0,512,16,4,3266.58,21045,82746,3.05,11.99,0.0,0.0,0,2587.09,2539.07,1755.1,308.32,423.78,2963.18,2951.27,120.77,2049.7,Medium,2963.18,2963.18,1755.1,1.102389999932505,1.102389999932505,1.861193094410575
cs4,22499.0,22499.0,87716.0,16,16,4,208.85,21185,82671,1.06,4.14,0.0,0.0,0,121.32,81.9,17.8,33.7,83.38,311.05,85.16,116.18,311.05,Low,311.05,311.05,17.8,0.6714354605368912,0.6714354605368912,11.73314606741573
cs4,22499.0,22499.0,87716.0,32,16,4,335.43,21185,82671,1.06,4.14,0.0,0.0,0,231.44,168.2,22.43,34.91,93.71,523.68,93.61,182.55,534.85,Low,534.85,534.85,22.43,0.627147798448163,0.627147798448163,14.954525189478378
cs4,22499.0,22499.0,87716.0,64,16,4,428.41,21185,82671,1.06,4.14,0.0,0.0,0,458.65,323.08,44.52,143.91,114.89,487.99,303.25,52.26,686.62,Low,686.62,686.62,44.52,0.6239404619731438,0.6239404619731438,9.622866127583109
cs4,22499.0,22499.0,87716.0,128,16,4,811.25,21185,82671,1.06,4.14,0.0,0.0,0,858.91,618.26,62.23,153.75,121.74,813.13,575.19,54.1,840.39,Low,840.39,858.91,62.23,0.9445110663515386,0.9445110663515386,13.03631688896031
cs4,22499.0,22499.0,87716.0,256,16,4,998.9,21185,82671,1.06,4.14,0.0,0.0,0,991.84,775.82,66.59,159.68,125.06,938.77,627.66,55.46,896.78,Low,938.77,991.84,66.59,1.0071180835618647,1.0071180835618647,15.000750863493016
cs4,22499.0,22499.0,87716.0,512,16,4,1113.85,21185,82671,1.06,4.14,0.0,0.0,0,1125.47,947.0,69.91,161.74,126.58,1175.92,812.19,55.84,904.0,Low,1175.92,1175.92,69.91,0.9472157969929926,0.9472157969929926,15.932627664139607
2D_54019_highK,54019.0,54019.0,486129.0,16,16,4,760.77,63596,249253,4.0,15.67,0.0,0.0,0,364.99,339.84,12.38,123.7,347.79,156.79,360.11,368.63,169.03,High,368.63,368.63,12.38,2.063776686650571,2.063776686650571,61.45153473344103
2D_54019_highK,54019.0,54019.0,486129.0,32,16,4,1235.4,63596,249253,4.0,15.67,0.0,0.0,0,713.76,706.68,89.66,123.71,370.0,326.05,376.86,495.61,295.06,High,495.61,713.76,89.66,1.730833893745797,1.730833893745797,13.778719607405757
2D_54019_highK,54019.0,54019.0,486129.0,64,16,4,1496.93,63596,249253,4.0,15.67,0.0,0.0,0,1406.37,1366.35,177.53,286.02,409.08,1175.71,659.99,113.82,552.72,High,1175.71,1406.37,177.53,1.0643927273761529,1.0643927273761529,8.431983326761674
2D_54019_highK,54019.0,54019.0,486129.0,128,16,4,1724.63,63596,249253,4.0,15.67,0.0,0.0,0,2525.76,2464.08,208.19,293.88,435.42,2141.1,827.41,116.27,806.08,High,2141.1,2525.76,208.19,0.6828162612441404,0.6828162612441404,8.28392333925741
2D_54019_highK,54019.0,54019.0,486129.0,256,16,4,1812.65,63596,249253,4.0,15.67,0.0,0.0,0,2764.94,2836.77,213.4,298.0,453.87,2302.52,1345.14,117.58,1129.72,High,2302.52,2836.77,213.4,0.6389837737990743,0.6389837737990743,8.494142455482661
2D_54019_highK,54019.0,54019.0,486129.0,512,16,4,1979.91,63596,249253,4.0,15.67,0.0,0.0,0,2908.97,3082.79,217.8,299.8,462.24,3055.61,1136.04,117.62,1493.17,High,3055.61,3082.79,217.8,0.6422461471589048,0.6422461471589048,9.090495867768595
conf5_4-8x8-05,49152.0,49152.0,1916928.0,16,16,4,2097.3,125952,497664,3.85,15.22,0.0,0.0,0,426.27,436.56,541.05,198.44,733.61,1697.9,735.86,749.09,1694.9,Medium,1697.9,1697.9,541.05,1.235231756876141,1.235231756876141,3.8763515386747995
conf5_4-8x8-05,49152.0,49152.0,1916928.0,32,16,4,3559.75,125952,497664,3.85,15.22,0.0,0.0,0,842.05,874.51,1487.72,194.51,677.0,2267.21,675.33,869.75,2256.54,Medium,2267.21,2267.21,1487.72,1.5701015785921904,1.5701015785921904,2.392755357190869
conf5_4-8x8-05,49152.0,49152.0,1916928.0,64,16,4,3870.63,125952,497664,3.85,15.22,0.0,0.0,0,1627.96,1684.84,2868.58,332.57,622.23,1289.77,1773.29,210.91,2489.52,Medium,2489.52,2489.52,2868.58,1.3493191753411096,1.5547695941386293,1.3493191753411096
conf5_4-8x8-05,49152.0,49152.0,1916928.0,128,16,4,4569.55,125952,497664,3.85,15.22,0.0,0.0,0,2927.17,3035.52,3543.3,343.85,654.07,2393.17,3271.21,214.47,2596.14,Medium,3271.21,3271.21,3543.3,1.289631134817825,1.3968990067895366,1.289631134817825
conf5_4-8x8-05,49152.0,49152.0,1916928.0,256,16,4,4930.21,125952,497664,3.85,15.22,0.0,0.0,0,3021.76,3257.31,3784.19,350.02,671.34,2502.52,3368.57,216.4,2565.31,Medium,3368.57,3368.57,3784.19,1.3028442017974784,1.4635913755688614,1.3028442017974784
conf5_4-8x8-05,49152.0,49152.0,1916928.0,512,16,4,5094.4,125952,497664,3.85,15.22,0.0,0.0,0,3069.69,3376.17,3867.45,353.62,681.2,3408.25,4182.29,216.5,2582.92,Medium,4182.29,4182.29,3867.45,1.2180886547800367,1.2180886547800367,1.3172503846203572
c-63,44234.0,44234.0,434704.0,16,16,4,694.42,61349,243281,1.79,7.09,0.0,0.0,0,258.6,224.89,8.16,77.61,144.8,36.71,144.52,239.9,36.77,Low,239.9,258.6,8.16,2.6853054911059546,2.6853054911059546,85.10049019607843
c-63,44234.0,44234.0,434704.0,32,16,4,1132.04,61349,243281,1.79,7.09,0.0,0.0,0,511.42,453.76,56.56,78.46,172.3,68.96,173.43,321.65,67.54,Low,321.65,511.42,56.56,2.2135231316725976,2.2135231316725976,20.01485148514851
c-63,44234.0,44234.0,434704.0,64,16,4,1303.46,61349,243281,1.79,7.09,0.0,0.0,0,1012.12,883.1,110.95,236.86,225.56,889.42,181.52,89.8,128.58,Low,889.42,1012.12,110.95,1.2878512429356204,1.2878512429356204,11.74817485353763
c-63,44234.0,44234.0,434704.0,128,16,4,1553.9,61349,243281,1.79,7.09,0.0,0.0,0,1840.99,1662.35,134.79,245.09,253.01,1592.32,219.6,91.98,240.0,Low,1592.32,1840.99,134.79,0.8440567303461725,0.8440567303461725,11.528303286593962
c-63,44234.0,44234.0,434704.0,256,16,4,1793.98,61349,243281,1.79,7.09,0.0,0.0,0,2019.53,1944.44,139.55,248.98,268.37,1840.02,325.36,92.66,399.68,Low,1840.02,2019.53,139.55,0.8883155981837358,0.8883155981837358,12.855463991400931
c-63,44234.0,44234.0,434704.0,512,16,4,1916.31,61349,243281,1.79,7.09,0.0,0.0,0,2120.51,2159.01,141.55,250.85,275.46,2286.79,257.77,92.75,598.12,Low,2286.79,2286.79,141.55,0.8379912453701477,0.8379912453701477,13.538043094312963
c-73b,169422.0,169422.0,1279274.0,16,16,4,901.53,206012,815129,1.57,6.21,0.0,0.0,0,281.65,272.77,0.45,59.06,82.18,8.87,83.04,249.96,8.87,Low,249.96,281.65,0.45,3.2008876264867747,3.2008876264867747,2003.3999999999999
c-73b,169422.0,169422.0,1279274.0,32,16,4,1296.78,206012,815129,1.57,6.21,0.0,0.0,0,544.95,544.84,5.51,59.42,124.03,15.75,117.84,298.97,15.59,Low,298.97,544.95,5.51,2.37963115882191,2.37963115882191,235.35027223230492
c-73b,169422.0,169422.0,1279274.0,64,16,4,1660.32,206012,815129,1.57,6.21,0.0,0.0,0,951.49,956.65,10.94,174.48,157.24,899.16,43.54,58.39,33.55,Low,899.16,956.65,10.94,1.7355563685778497,1.7355563685778497,151.76599634369288
c-73b,169422.0,169422.0,1279274.0,128,16,4,1856.04,206012,815129,1.57,6.21,0.0,0.0,0,1426.96,1413.56,12.31,169.68,177.68,1371.88,63.51,67.87,60.94,Low,1371.88,1426.96,12.31,1.3006951841677412,1.3006951841677412,150.77497969130786
c-73b,169422.0,169422.0,1279274.0,256,16,4,1767.87,206012,815129,1.57,6.21,0.0,0.0,0,1464.12,1484.61,12.47,177.46,190.04,1401.37,115.23,68.46,110.2,Low,1401.37,1484.61,12.47,1.1907975832036697,1.1907975832036697,141.76984763432236
c-73b,169422.0,169422.0,1279274.0,512,16,4,1593.68,206012,815129,1.57,6.21,0.0,0.0,0,1475.73,1527.55,12.55,178.86,199.45,1501.61,89.85,68.48,198.67,Low,1501.61,1527.55,12.55,1.0432915452849334,1.0432915452849334,126.98645418326693
af_2_k101,503625.0,503625.0,17550675.0,16,16,4,4934.12,628135,2511425,6.99,27.94,0.0,0.0,0,488.45,525.52,883.45,177.59,737.92,2041.96,737.89,763.74,2039.12,High,2041.96,2041.96,883.45,2.4163646692393583,2.4163646692393583,5.585058577169053
af_2_k101,503625.0,503625.0,17550675.0,32,16,4,7388.2,628135,2511425,6.99,27.94,0.0,0.0,0,966.87,1046.02,3629.17,174.84,642.61,2496.54,642.43,813.98,2496.01,High,2496.54,2496.54,3629.17,2.0357822863078887,2.9593757760740864,2.0357822863078887
af_2_k101,503625.0,503625.0,17550675.0,64,16,4,8376.41,628135,2511425,6.99,27.94,0.0,0.0,0,1873.27,2033.86,6393.69,293.54,582.66,1291.11,1666.18,183.08,2532.47,High,2532.47,2532.47,6393.69,1.3101057448828455,3.3076048284876034,1.3101057448828455
af_2_k101,503625.0,503625.0,17550675.0,128,16,4,8686.84,628135,2511425,6.99,27.94,0.0,0.0,0,3317.94,3631.24,7621.2,297.58,603.62,2436.96,3099.87,187.56,2629.71,High,3099.87,3631.24,7621.2,1.1398257492258437,2.392251682620813,1.1398257492258437
af_2_k101,503625.0,503625.0,17550675.0,256,16,4,8783.02,628135,2511425,6.99,27.94,0.0,0.0,0,3333.38,3683.92,7845.19,300.13,613.08,2470.21,3120.61,189.55,2566.8,High,3120.61,3683.92,7845.19,1.119542037860141,2.3841505787313513,1.119542037860141
af_2_k101,503625.0,503625.0,17550675.0,512,16,4,8828.58,628135,2511425,6.99,27.94,0.0,0.0,0,3334.73,3707.0,7900.04,301.4,618.46,3614.99,3842.59,189.56,2567.85,High,3842.59,3842.59,7900.04,1.1175361137411963,2.297559718835473,1.1175361137411963
c-67b,57975.0,57975.0,530583.0,16,16,4,766.74,62633,247729,2.15,8.49,0.0,0.0,0,273.77,242.12,2.54,74.23,204.75,53.36,205.46,244.79,54.08,Medium,244.79,273.77,2.54,2.8006720970157435,2.8006720970157435,301.86614173228344
c-67b,57975.0,57975.0,530583.0,32,16,4,1143.5,62633,247729,2.15,8.49,0.0,0.0,0,538.12,492.53,25.86,74.71,215.75,126.11,216.41,324.95,123.55,Medium,324.95,538.12,25.86,2.12499070839218,2.12499070839218,44.21887084300077
c-67b,57975.0,57975.0,530583.0,64,16,4,1593.34,62633,247729,2.15,8.49,0.0,0.0,0,1060.16,945.24,51.19,237.1,248.16,921.1,293.2,83.58,238.3,Medium,921.1,1060.16,51.19,1.5029240869302745,1.5029240869302745,31.126001172103926
c-67b,57975.0,57975.0,530583.0,128,16,4,1967.86,62633,247729,2.15,8.49,0.0,0.0,0,1870.54,1686.01,56.68,243.24,259.4,1614.37,413.27,85.0,437.36,Medium,1614.37,1870.54,56.68,1.0520277566905814,1.0520277566905814,34.71877205363444
c-67b,57975.0,57975.0,530583.0,256,16,4,2160.13,62633,247729,2.15,8.49,0.0,0.0,0,1979.75,1925.12,58.73,245.76,265.24,1804.32,615.75,85.75,775.27,Medium,1804.32,1979.75,58.73,1.0911125142063391,1.0911125142063391,36.780691299165674
c-67b,57975.0,57975.0,530583.0,512,16,4,2210.76,62633,247729,2.15,8.49,0.0,0.0,0,2049.35,2084.23,59.32,246.74,267.94,2202.34,449.02,85.91,988.15,Medium,2202.34,2202.34,59.32,1.003823206226105,1.003823206226105,37.2683749157114
bcsstk29,13992.0,13992.0,619488.0,16,16,4,1256.57,24245,96037,6.45,25.55,0.0,0.0,0,364.4,333.24,235.37,208.23,690.62,1112.19,708.8,241.14,1116.19,High,1116.19,1116.19,235.37,1.1257671185013303,1.1257671185013303,5.3387007690019965
bcsstk29,13992.0,13992.0,619488.0,32,16,4,2315.84,24245,96037,6.45,25.55,0.0,0.0,0,720.33,673.36,1065.33,208.93,672.99,1634.53,680.38,410.12,1742.58,High,1742.58,1742.58,1065.33,1.3289719840695982,1.3289719840695982,2.173824073291844
bcsstk29,13992.0,13992.0,619488.0,64,16,4,3499.93,24245,96037,6.45,25.55,0.0,0.0,0,1417.59,1300.76,2082.31,346.91,644.46,1215.87,1878.66,226.79,2167.94,High,2167.94,2167.94,2082.31,1.6144035351531867,1.6144035351531867,1.6807920050328722
bcsstk29,13992.0,13992.0,619488.0,128,16,4,4468.8,24245,96037,6.45,25.55,0.0,0.0,0,2681.77,2484.16,2336.59,368.17,694.88,2278.58,3355.39,234.14,2434.14,High,3355.39,3355.39,2336.59,1.3318272987640782,1.3318272987640782,1.9125306536448414
bcsstk29,13992.0,13992.0,619488.0,256,16,4,5294.77,24245,96037,6.45,25.55,0.0,0.0,0,2986.38,3020.97,2702.97,378.43,722.59,2580.53,3763.03,237.66,2571.16,High,3763.03,3763.03,2702.97,1.4070496381905009,1.4070496381905009,1.9588711676415205
bcsstk29,13992.0,13992.0,619488.0,512,16,4,6880.81,24245,96037,6.45,25.55,0.0,0.0,0,3155.12,3375.96,2951.7,383.22,737.1,3652.1,4450.74,238.84,2720.78,High,4450.74,4450.74,2951.7,1.5459923518336278,1.5459923518336278,2.33113460039977
av41092,41092.0,41092.0,1683902.0,16,16,4,1459.19,132856,527649,3.19,12.67,0.0,0.0,0,427.49,432.99,12.43,206.23,667.16,138.24,661.65,299.31,141.99,Medium,667.16,667.16,12.43,2.187166496792374,2.187166496792374,117.3925985518906
av41092,41092.0,41092.0,1683902.0,32,16,4,2415.93,132856,527649,3.19,12.67,0.0,0.0,0,826.86,861.33,92.03,203.2,655.85,410.66,656.88,463.25,414.96,Medium,656.88,861.33,92.03,2.8048831458326076,2.8048831458326076,26.251548408127782
av41092,41092.0,41092.0,1683902.0,64,16,4,3011.0,132856,527649,3.19,12.67,0.0,0.0,0,1596.49,1651.29,181.96,358.41,637.78,1250.58,868.77,203.95,793.83,Medium,1250.58,1651.29,181.96,1.8234228996723774,1.8234228996723774,16.547592877555505
av41092,41092.0,41092.0,1683902.0,128,16,4,3372.86,132856,527649,3.19,12.67,0.0,0.0,0,2924.71,3005.63,204.73,364.24,678.79,2325.83,1297.68,201.83,1373.49,Medium,2325.83,3005.63,204.73,1.1221807075388521,1.1221807075388521,16.474673960826454
av41092,41092.0,41092.0,1683902.0,256,16,4,3620.32,132856,527649,3.19,12.67,0.0,0.0,0,3051.58,3276.87,215.95,377.39,705.17,2462.07,1874.78,210.34,1882.51,Medium,2462.07,3276.87,215.95,1.1048103830789748,1.1048103830789748,16.764621440148183
av41092,41092.0,41092.0,1683902.0,512,16,4,3821.62,132856,527649,3.19,12.67,0.0,0.0,0,3113.83,3428.66,218.98,383.58,718.69,3341.08,1767.06,210.43,2222.7,Medium,3341.08,3428.66,218.98,1.1146103725653753,1.1146103725653753,17.45191341675039
af_shell2,504855.0,504855.0,17562051.0,16,16,4,4923.48,630091,2518300,6.98,27.91,0.0,0.0,0,486.58,524.01,700.67,177.86,737.94,2087.95,739.34,761.06,2100.67,High,2100.67,2100.67,700.67,2.3437665125888403,2.3437665125888403,7.026817189261706
af_shell2,504855.0,504855.0,17562051.0,32,16,4,7385.22,630091,2518300,6.98,27.91,0.0,0.0,0,962.06,1042.58,2263.25,174.89,642.07,2479.93,642.35,814.94,2482.55,High,2482.55,2482.55,2263.25,2.974852470242291,2.974852470242291,3.2631039434441624
af_shell2,504855.0,504855.0,17562051.0,64,16,4,8306.52,630091,2518300,6.98,27.91,0.0,0.0,0,1861.5,2023.86,4265.78,293.05,581.7,1289.44,1670.24,183.19,2588.41,High,2588.41,2588.41,4265.78,1.9472452869111865,3.20912065708292,1.9472452869111865
af_shell2,504855.0,504855.0,17562051.0,128,16,4,8625.23,630091,2518300,6.98,27.91,0.0,0.0,0,3300.6,3611.68,4836.76,297.72,602.19,2454.79,3098.82,187.63,2623.0,High,3098.82,3611.68,4836.76,1.7832660706754107,2.388149005448988,1.7832660706754107
af_shell2,504855.0,504855.0,17562051.0,256,16,4,8748.76,630091,2518300,6.98,27.91,0.0,0.0,0,3312.09,3664.4,4905.73,300.03,611.85,2490.22,3121.95,189.54,2559.15,High,3121.95,3664.4,4905.73,1.783375766705465,2.3875013644798604,1.783375766705465
af_shell2,504855.0,504855.0,17562051.0,512,16,4,8805.24,630091,2518300,6.98,27.91,0.0,0.0,0,3315.08,3687.98,4929.23,301.22,617.1,3590.02,3833.36,189.55,2560.05,High,3833.36,3833.36,4929.23,1.7863317394400344,2.297003151282426,1.7863317394400344
c-51,23196.0,23196.0,203048.0,16,16,4,462.52,29474,116816,1.74,6.89,0.0,0.0,0,204.48,153.13,12.95,68.34,129.66,31.65,128.35,172.51,35.79,Low,172.51,204.48,12.95,2.2619327073552427,2.2619327073552427,35.715830115830116
c-51,23196.0,23196.0,203048.0,32,16,4,877.1,29474,116816,1.74,6.89,0.0,0.0,0,398.92,311.43,55.58,70.6,153.07,65.48,154.12,261.16,66.33,Low,261.16,398.92,55.58,2.1986864534242456,2.1986864534242456,15.780856423173804
c-51,23196.0,23196.0,203048.0,64,16,4,1124.92,29474,116816,1.74,6.89,0.0,0.0,0,797.84,607.48,109.91,227.25,203.3,705.65,157.62,85.56,123.4,Low,705.65,797.84,109.91,1.4099568835856813,1.4099568835856813,10.234919479574199
c-51,23196.0,23196.0,203048.0,128,16,4,1318.49,29474,116816,1.74,6.89,0.0,0.0,0,1497.14,1156.16,152.78,240.62,229.89,1212.24,237.14,88.32,237.66,Low,1212.24,1497.14,152.78,0.8806724821993934,0.8806724821993934,8.629990836496924
c-51,23196.0,23196.0,203048.0,256,16,4,1541.16,29474,116816,1.74,6.89,0.0,0.0,0,1808.91,1649.14,164.86,248.02,243.87,1591.77,339.97,89.96,390.06,Low,1591.77,1808.91,164.86,0.8519826857057565,0.8519826857057565,9.348295523474462
c-51,23196.0,23196.0,203048.0,512,16,4,1676.78,29474,116816,1.74,6.89,0.0,0.0,0,2024.81,1933.81,169.3,251.69,251.85,2216.85,265.88,90.09,598.97,Low,2216.85,2216.85,169.3,0.7563795475562172,0.7563795475562172,9.904193738924985
bfly,49152.0,49152.0,196608.0,16,16,4,358.12,38912,150528,1.31,5.05,0.0,0.0,0,166.05,127.01,65.3,35.89,94.93,581.68,94.98,218.21,573.2,Low,581.68,581.68,65.3,0.6156649704304773,0.6156649704304773,5.484226646248086
bfly,49152.0,49152.0,196608.0,32,16,4,537.92,38912,150528,1.31,5.05,0.0,0.0,0,322.31,257.0,186.89,36.43,99.95,763.53,100.0,262.84,757.64,Low,763.53,763.53,186.89,0.7045171767972443,0.7045171767972443,2.878270640483707
bfly,49152.0,49152.0,196608.0,64,16,4,915.52,38912,150528,1.31,5.05,0.0,0.0,0,625.64,486.35,335.94,152.88,119.77,658.65,335.08,52.65,875.76,Low,875.76,875.76,335.94,1.0454005663652142,1.0454005663652142,2.7252485562898134
bfly,49152.0,49152.0,196608.0,128,16,4,1134.0,38912,150528,1.31,5.05,0.0,0.0,0,1091.51,869.47,410.99,159.25,125.17,1120.27,647.0,54.38,917.66,Low,1120.27,1120.27,410.99,1.0122559740062664,1.0122559740062664,2.759191221197596
bfly,49152.0,49152.0,196608.0,256,16,4,1268.44,38912,150528,1.31,5.05,0.0,0.0,0,1131.56,1040.6,444.12,162.03,127.87,1220.22,676.21,55.61,930.69,Low,1220.22,1220.22,444.12,1.0395174640638574,1.0395174640638574,2.856074934702333
bfly,49152.0,49152.0,196608.0,512,16,4,1338.32,38912,150528,1.31,5.05,0.0,0.0,0,1183.94,1120.27,456.33,163.52,128.8,1230.48,870.43,55.67,934.28,Low,1230.48,1230.48,456.33,1.0876405955399517,1.0876405955399517,2.932789866982228
c-53,30235.0,30235.0,355139.0,16,16,4,750.82,36926,146374,2.54,10.08,0.0,0.0,0,264.54,226.41,3.71,91.63,192.06,19.98,190.0,233.66,20.06,Medium,233.66,264.54,3.71,2.8382097225372345,2.8382097225372345,202.37735849056605
c-53,30235.0,30235.0,355139.0,32,16,4,1151.18,36926,146374,2.54,10.08,0.0,0.0,0,528.34,460.09,26.59,93.39,272.58,48.0,272.78,342.58,48.11,Medium,342.58,528.34,26.59,2.178862096377333,2.178862096377333,43.29371944339978
c-53,30235.0,30235.0,355139.0,64,16,4,1539.06,36926,146374,2.54,10.08,0.0,0.0,0,1048.49,888.34,52.5,264.07,305.41,917.35,129.69,86.52,93.25,Medium,917.35,1048.49,52.5,1.4678823832368453,1.4678823832368453,29.31542857142857
c-53,30235.0,30235.0,355139.0,128,16,4,2051.34,36926,146374,2.54,10.08,0.0,0.0,0,1971.99,1692.84,62.51,276.61,324.12,1675.69,176.38,91.02,175.09,Medium,1675.69,1971.99,62.51,1.0402385407633914,1.0402385407633914,32.81618940969445
c-53,30235.0,30235.0,355139.0,256,16,4,2282.02,36926,146374,2.54,10.08,0.0,0.0,0,2233.84,2115.6,67.11,284.7,333.47,1955.16,330.29,91.61,327.44,Medium,1955.16,2233.84,67.11,1.0215682412348244,1.0215682412348244,34.00417225450752
c-53,30235.0,30235.0,355139.0,512,16,4,2492.75,36926,146374,2.54,10.08,0.0,0.0,0,2412.07,2427.31,68.33,287.52,340.97,2733.72,248.9,91.88,618.74,Medium,2733.72,2733.72,68.33,0.9118527135185754,0.9118527135185754,36.481047855992976
amazon0505,410236.0,410236.0,3356824.0,16,16,4,975.25,618116,2433906,1.38,5.43,0.0,0.0,0,313.66,326.76,19.74,67.89,207.53,1080.75,207.54,258.5,1085.3,Low,1085.3,1085.3,19.74,0.8985994655855524,0.8985994655855524,49.40476190476191
amazon0505,410236.0,410236.0,3356824.0,32,16,4,1485.98,618116,2433906,1.38,5.43,0.0,0.0,0,600.34,633.42,33.42,67.44,207.02,1227.81,207.06,357.64,1225.12,Low,1227.81,1227.81,33.42,1.2102686897809922,1.2102686897809922,44.46379413524835
amazon0505,410236.0,410236.0,3356824.0,64,16,4,1634.49,618116,2433906,1.38,5.43,0.0,0.0,0,1094.5,1156.43,53.36,207.88,222.7,849.83,745.92,76.82,1269.36,Low,1269.36,1269.36,53.36,1.2876488939308,1.2876488939308,30.631371814092955
amazon0505,410236.0,410236.0,3356824.0,128,16,4,1703.76,618116,2433906,1.38,5.43,0.0,0.0,0,1506.57,1538.42,65.4,210.54,225.5,1414.52,1416.16,78.31,1245.75,Low,1416.16,1538.42,65.4,1.1074739017953483,1.1074739017953483,26.05137614678899
amazon0505,410236.0,410236.0,3356824.0,256,16,4,1730.15,618116,2433906,1.38,5.43,0.0,0.0,0,1510.34,1561.04,69.54,211.43,226.43,1425.86,1431.29,79.23,1171.77,Low,1431.29,1561.04,69.54,1.108331625070466,1.108331625070466,24.8799252228933
amazon0505,410236.0,410236.0,3356824.0,512,16,4,1742.19,618116,2433906,1.38,5.43,0.0,0.0,0,1512.08,1564.04,70.76,211.35,227.0,1545.25,1674.72,79.24,1171.93,Low,1674.72,1674.72,70.76,1.040287331613643,1.040287331613643,24.62111362351611
ABACUS_shell_ud,23412.0,23412.0,218484.0,16,16,4,425.89,38549,152255,1.43,5.67,0.0,0.0,0,220.47,163.41,76.93,71.82,200.63,600.23,201.37,198.98,600.23,Low,600.23,600.23,76.93,0.7095446745414258,0.7095446745414258,5.53607175354218
ABACUS_shell_ud,23412.0,23412.0,218484.0,32,16,4,736.88,38549,152255,1.43,5.67,0.0,0.0,0,430.93,337.17,261.19,73.9,217.4,973.2,217.07,319.65,958.26,Low,973.2,973.2,261.19,0.7571722153719688,0.7571722153719688,2.821241242007734
ABACUS_shell_ud,23412.0,23412.0,218484.0,64,16,4,860.17,38549,152255,1.43,5.67,0.0,0.0,0,853.45,656.6,506.92,226.29,246.04,791.61,724.66,87.79,1229.16,Low,1229.16,1229.16,506.92,0.6998031175762308,0.6998031175762308,1.6968555196086166
ABACUS_shell_ud,23412.0,23412.0,218484.0,128,16,4,1210.44,38549,152255,1.43,5.67,0.0,0.0,0,1583.22,1228.3,682.23,239.4,262.05,1466.34,1369.81,91.3,1435.03,Low,1466.34,1583.22,682.23,0.7645431462462576,0.7645431462462576,1.7742403588232707
ABACUS_shell_ud,23412.0,23412.0,218484.0,256,16,4,1458.99,38549,152255,1.43,5.67,0.0,0.0,0,1830.23,1681.45,771.69,246.44,271.18,1672.6,1486.92,93.2,1500.32,Low,1672.6,1830.23,771.69,0.7971621053091688,0.7971621053091688,1.8906426155580607
ABACUS_shell_ud,23412.0,23412.0,218484.0,512,16,4,1636.2,38549,152255,1.43,5.67,0.0,0.0,0,2023.0,1939.39,822.72,249.71,274.57,2140.03,1876.91,93.41,1517.25,Low,2140.03,2140.03,822.72,0.7645687209992382,0.7645687209992382,1.9887689614935822
biplane-9,21701.0,21701.0,84076.0,16,16,4,238.18,17043,65584,1.28,4.93,0.0,0.0,0,117.59,78.28,46.04,33.7,83.41,296.04,84.16,114.7,291.93,Low,296.04,296.04,46.04,0.8045534387244967,0.8045534387244967,5.1733275412684625
biplane-9,21701.0,21701.0,84076.0,32,16,4,361.62,17043,65584,1.28,4.93,0.0,0.0,0,229.72,160.14,132.09,34.76,92.14,520.59,92.49,179.27,512.66,Low,520.59,520.59,132.09,0.6946349334409035,0.6946349334409035,2.737678855325914
biplane-9,21701.0,21701.0,84076.0,64,16,4,471.01,17043,65584,1.28,4.93,0.0,0.0,0,450.81,313.13,233.87,145.4,112.03,473.0,300.0,51.61,682.16,Low,682.16,682.16,233.87,0.6904685117860913,0.6904685117860913,2.0139821268225937
biplane-9,21701.0,21701.0,84076.0,128,16,4,833.47,17043,65584,1.28,4.93,0.0,0.0,0,829.36,597.34,332.64,156.97,119.4,776.68,573.41,53.57,823.27,Low,823.27,829.36,332.64,1.0049556284363848,1.0049556284363848,2.5056216931216935
biplane-9,21701.0,21701.0,84076.0,256,16,4,1076.17,17043,65584,1.28,4.93,0.0,0.0,0,971.98,769.13,385.01,162.21,122.95,966.39,626.26,55.26,897.41,Low,966.39,971.98,385.01,1.1071935636535732,1.1071935636535732,2.795174151320745
biplane-9,21701.0,21701.0,84076.0,512,16,4,1238.12,17043,65584,1.28,4.93,0.0,0.0,0,1122.88,959.16,406.23,164.88,124.74,1197.34,813.56,55.69,896.51,Low,1197.34,1197.34,406.23,1.034058830407403,1.034058830407403,3.047830047017699
c-big,345241.0,345241.0,2340859.0,16,16,4,877.71,377999,1495457,1.57,6.19,0.0,0.0,0,281.47,290.02,0.87,58.19,113.69,31.19,112.84,243.73,31.24,Low,243.73,290.02,0.87,3.026377491207503,3.026377491207503,1008.8620689655173
c-big,345241.0,345241.0,2340859.0,32,16,4,1210.37,377999,1495457,1.57,6.19,0.0,0.0,0,521.5,548.31,10.75,57.5,130.81,60.21,131.66,294.91,60.38,Low,294.91,548.31,10.75,2.20745563641006,2.20745563641006,112.59255813953487
c-big,345241.0,345241.0,2340859.0,64,16,4,1343.2,377999,1495457,1.57,6.19,0.0,0.0,0,914.55,958.06,21.15,187.66,155.77,769.75,107.48,68.23,113.12,Low,769.75,958.06,21.15,1.4019998747468845,1.4019998747468845,63.50827423167849
c-big,345241.0,345241.0,2340859.0,128,16,4,1403.71,377999,1495457,1.57,6.19,0.0,0.0,0,1286.98,1297.68,23.87,189.97,168.54,1162.66,147.28,70.72,183.38,Low,1162.66,1297.68,23.87,1.0817073546637075,1.0817073546637075,58.806451612903224
c-big,345241.0,345241.0,2340859.0,256,16,4,1422.74,377999,1495457,1.57,6.19,0.0,0.0,0,1288.04,1307.96,24.03,189.93,176.45,1179.31,258.66,71.64,266.74,Low,1179.31,1307.96,24.03,1.0877549772164286,1.0877549772164286,59.206824802330416
c-big,345241.0,345241.0,2340859.0,512,16,4,1406.77,377999,1495457,1.57,6.19,0.0,0.0,0,1288.48,1307.62,24.08,190.13,180.46,1287.64,179.72,71.67,435.32,Low,1287.64,1307.62,24.08,1.0758247808996497,1.0758247808996497,58.42068106312293
amazon-2008,735323.0,735323.0,5158388.0,16,16,4,1227.31,624728,2430104,2.12,8.26,0.0,0.0,0,334.24,350.15,13.6,59.74,179.7,956.85,179.96,252.63,956.14,Medium,956.85,956.85,13.6,1.282656633746146,1.282656633746146,90.24338235294117
amazon-2008,735323.0,735323.0,5158388.0,32,16,4,1764.76,624728,2430104,2.12,8.26,0.0,0.0,0,647.31,685.55,39.41,59.43,179.84,1099.64,179.88,341.47,1100.34,Medium,1100.34,1100.34,39.41,1.6038315429776253,1.6038315429776253,44.779497589444304
amazon-2008,735323.0,735323.0,5158388.0,64,16,4,2041.92,624728,2430104,2.12,8.26,0.0,0.0,0,1217.03,1280.63,69.99,195.33,195.11,853.61,693.22,69.9,1125.06,Medium,1125.06,1280.63,69.99,1.59446522414749,1.59446522414749,29.174453493356197
amazon-2008,735323.0,735323.0,5158388.0,128,16,4,2226.32,624728,2430104,2.12,8.26,0.0,0.0,0,1694.54,1760.84,91.56,197.16,197.18,1437.73,1311.61,71.43,1173.53,Medium,1437.73,1760.84,91.56,1.2643511051543583,1.2643511051543583,24.315421581476627
amazon-2008,735323.0,735323.0,5158388.0,256,16,4,2240.16,624728,2430104,2.12,8.26,0.0,0.0,0,1691.41,1765.89,94.61,197.4,198.5,1453.91,1323.79,72.37,1165.26,Medium,1453.91,1765.89,94.61,1.2685727876594803,1.2685727876594803,23.677835323961524
amazon-2008,735323.0,735323.0,5158388.0,512,16,4,2228.7,624728,2430104,2.12,8.26,0.0,0.0,0,1685.59,1759.21,94.97,198.07,199.17,1731.09,1663.78,72.38,1164.5,Medium,1731.09,1759.21,94.97,1.2668754725132303,1.2668754725132303,23.46741076129304
c-66b,49989.0,49989.0,444851.0,16,16,4,668.95,64915,257312,1.94,7.69,0.0,0.0,0,275.54,247.03,4.21,78.96,165.12,25.23,165.12,252.53,25.27,Low,252.53,275.54,4.21,2.427778181026348,2.427778181026348,158.89548693586698
c-66b,49989.0,49989.0,444851.0,32,16,4,1041.81,64915,257312,1.94,7.69,0.0,0.0,0,538.88,497.02,44.71,78.82,197.55,50.31,196.92,336.26,50.3,Low,336.26,538.88,44.71,1.9332875593824228,1.9332875593824228,23.301498546186533
c-66b,49989.0,49989.0,444851.0,64,16,4,1358.32,64915,257312,1.94,7.69,0.0,0.0,0,1065.68,959.63,88.61,232.07,243.24,932.29,129.83,86.45,100.34,Low,932.29,1065.68,88.61,1.2746040087080548,1.2746040087080548,15.329195350411917
c-66b,49989.0,49989.0,444851.0,128,16,4,1588.75,64915,257312,1.94,7.69,0.0,0.0,0,1928.53,1771.1,106.74,238.42,263.83,1717.75,170.36,90.56,185.54,Low,1717.75,1928.53,106.74,0.823813993041332,0.823813993041332,14.884298294922242
c-66b,49989.0,49989.0,444851.0,256,16,4,1731.36,64915,257312,1.94,7.69,0.0,0.0,0,2084.08,2043.54,109.5,239.76,276.57,1891.52,244.98,91.31,338.14,Low,1891.52,2084.08,109.5,0.8307550573874323,0.8307550573874323,15.811506849315068
c-66b,49989.0,49989.0,444851.0,512,16,4,1809.72,64915,257312,1.94,7.69,0.0,0.0,0,2168.42,2225.54,112.0,242.44,282.68,2377.64,200.79,91.36,511.38,Low,2377.64,2377.64,112.0,0.7611412997762488,0.7611412997762488,16.158214285714287
cfd2,123440.0,123440.0,3085406.0,16,16,4,1891.73,250879,991615,3.11,12.31,0.0,0.0,0,412.27,432.42,77.75,151.55,564.1,1770.58,564.72,428.52,1739.66,Medium,1770.58,1770.58,77.75,1.068423906290594,1.068423906290594,24.330932475884243
cfd2,123440.0,123440.0,3085406.0,32,16,4,3020.47,250879,991615,3.11,12.31,0.0,0.0,0,814.75,864.47,402.49,149.26,527.94,2205.64,529.11,581.53,2194.67,Medium,2205.64,2205.64,402.49,1.3694301880633286,1.3694301880633286,7.504459738130139
cfd2,123440.0,123440.0,3085406.0,64,16,4,3507.14,250879,991615,3.11,12.31,0.0,0.0,0,1598.7,1689.68,785.08,293.46,509.93,1219.07,2171.52,120.08,2333.13,Medium,2333.13,2333.13,785.08,1.5031909923579054,1.5031909923579054,4.467239007489682
cfd2,123440.0,123440.0,3085406.0,128,16,4,3857.36,250879,991615,3.11,12.31,0.0,0.0,0,2997.96,3187.92,909.58,299.12,528.51,2240.25,4061.69,121.97,2380.11,Medium,4061.69,4061.69,909.58,0.9496933542441693,0.9496933542441693,4.240814441830295
cfd2,123440.0,123440.0,3085406.0,256,16,4,4031.23,250879,991615,3.11,12.31,0.0,0.0,0,3060.92,3340.07,929.69,302.36,537.86,2300.0,4173.89,122.83,2339.43,Medium,4173.89,4173.89,929.69,0.9658208529692923,0.9658208529692923,4.336101281072185
cfd2,123440.0,123440.0,3085406.0,512,16,4,4104.13,250879,991615,3.11,12.31,0.0,0.0,0,3089.64,3411.1,936.07,304.09,542.33,3198.44,5169.92,122.86,2347.82,Medium,5169.92,5169.92,936.07,0.7938478738549146,0.7938478738549146,4.384426378369139
bundle_adj,513351.0,513351.0,20207907.0,16,16,4,4703.89,666066,2634654,7.67,30.34,0.0,0.0,0,471.7,514.88,5.05,188.6,783.93,281.03,783.96,370.43,281.39,High,783.96,783.96,5.05,6.000165824786979,6.000165824786979,931.4633663366337
bundle_adj,513351.0,513351.0,20207907.0,32,16,4,6840.86,666066,2634654,7.67,30.34,0.0,0.0,0,934.2,1023.87,37.47,183.15,667.46,787.16,667.34,427.29,765.44,High,787.16,1023.87,37.47,6.681375565257308,6.681375565257308,182.56898852415264
bundle_adj,513351.0,513351.0,20207907.0,64,16,4,8092.06,666066,2634654,7.67,30.34,0.0,0.0,0,1835.55,2013.51,74.26,316.78,637.48,1330.68,1265.99,162.29,1402.58,High,1402.58,2013.51,74.26,4.018882449056623,4.018882449056623,108.96929706436843
bundle_adj,513351.0,513351.0,20207907.0,128,16,4,8872.36,666066,2634654,7.67,30.34,0.0,0.0,0,3361.22,3650.22,82.39,317.23,663.16,2522.22,1682.02,165.62,2387.85,High,2522.22,3650.22,82.39,2.4306370574924254,2.4306370574924254,107.68734069668649
bundle_adj,513351.0,513351.0,20207907.0,256,16,4,8888.7,666066,2634654,7.67,30.34,0.0,0.0,0,3396.42,3726.57,82.77,334.12,676.01,2558.61,2424.46,166.51,2652.98,High,2652.98,3726.57,82.77,2.3852228725074265,2.3852228725074265,107.39035882566148
bundle_adj,513351.0,513351.0,20207907.0,512,16,4,8026.08,666066,2634654,7.67,30.34,0.0,0.0,0,3398.94,3748.13,82.93,334.11,682.18,3624.32,2015.67,167.34,2645.56,High,3624.32,3748.13,82.93,2.1413558227702882,2.1413558227702882,96.78138188833955
598a,110971.0,110971.0,1483868.0,16,16,4,662.15,347698,1380369,1.07,4.27,0.0,0.0,0,328.22,328.94,14.49,98.31,328.07,1269.35,327.85,326.41,1284.73,Low,1284.73,1284.73,14.49,0.5154001229830392,0.5154001229830392,45.69703243616287
598a,110971.0,110971.0,1483868.0,32,16,4,1106.54,347698,1380369,1.07,4.27,0.0,0.0,0,647.55,662.44,25.17,98.5,330.15,1682.39,330.37,430.29,1656.1,Low,1682.39,1682.39,25.17,0.6577190782161092,0.6577190782161092,43.96265395311879
598a,110971.0,110971.0,1483868.0,64,16,4,1274.25,347698,1380369,1.07,4.27,0.0,0.0,0,1189.0,1218.53,48.17,248.34,336.27,995.22,1157.24,98.14,1718.43,Low,1718.43,1718.43,48.17,0.741519875700494,0.741519875700494,26.453186630682996
598a,110971.0,110971.0,1483868.0,128,16,4,1366.2,347698,1380369,1.07,4.27,0.0,0.0,0,1667.27,1673.61,57.75,253.84,345.11,1678.82,2091.06,100.3,1567.74,Low,2091.06,2091.06,57.75,0.6533528449685806,0.6533528449685806,23.65714285714286
598a,110971.0,110971.0,1483868.0,256,16,4,1403.77,347698,1380369,1.07,4.27,0.0,0.0,0,1714.34,1766.77,58.48,257.24,349.91,1745.47,2140.45,101.75,1316.58,Low,2140.45,2140.45,58.48,0.6558293816720784,0.6558293816720784,24.004274965800274
598a,110971.0,110971.0,1483868.0,512,16,4,1428.81,347698,1380369,1.07,4.27,0.0,0.0,0,1736.15,1814.78,48.4,258.51,352.7,1843.6,2049.01,101.77,1319.4,Low,2049.01,2049.01,48.4,0.6973172410090726,0.6973172410090726,29.520867768595043
flower_7_4,27693.0,67593.0,202218.0,16,16,4,354.77,43931,173133,1.17,4.6,0.0,0.0,0,184.34,141.12,15.49,58.63,158.73,530.76,160.36,163.08,534.97,Low,534.97,534.97,15.49,0.6631586817952407,0.6631586817952407,22.903163331181407
flower_7_4,27693.0,67593.0,202218.0,32,16,4,624.13,43931,173133,1.17,4.6,0.0,0.0,0,358.86,286.63,52.69,60.5,172.69,797.7,172.76,260.42,799.28,Low,799.28,799.28,52.69,0.7808652787508759,0.7808652787508759,11.845321692920859
flower_7_4,27693.0,67593.0,202218.0,64,16,4,763.09,43931,173133,1.17,4.6,0.0,0.0,0,701.54,546.54,102.98,201.41,197.33,655.49,577.77,76.09,1008.57,Low,1008.57,1008.57,102.98,0.75660588754375,0.75660588754375,7.410079627112061
flower_7_4,27693.0,67593.0,202218.0,128,16,4,1019.37,43931,173133,1.17,4.6,0.0,0.0,0,1180.84,950.5,122.87,211.91,207.56,1107.29,1080.66,79.23,1123.43,Low,1123.43,1180.84,122.87,0.863258358456692,0.863258358456692,8.29632945389436
flower_7_4,27693.0,67593.0,202218.0,256,16,4,1226.96,43931,173133,1.17,4.6,0.0,0.0,0,1270.31,1171.43,132.04,217.06,213.07,1320.61,1165.1,81.21,1136.46,Low,1320.61,1320.61,132.04,0.9290858012585094,0.9290858012585094,9.29233565586186
flower_7_4,27693.0,67593.0,202218.0,512,16,4,1330.11,43931,173133,1.17,4.6,0.0,0.0,0,1366.92,1292.9,137.23,219.97,215.97,1355.75,1427.21,81.36,1156.15,Low,1427.21,1427.21,137.23,0.9319651628001484,0.9319651628001484,9.69255993587408
cca,49152.0,49152.0,139264.0,16,16,4,297.57,26624,100352,1.39,5.23,0.0,0.0,0,115.57,103.01,51.01,25.88,67.41,345.57,67.24,122.81,346.43,Low,346.43,346.43,51.01,0.8589614063447161,0.8589614063447161,5.833562046657518
cca,49152.0,49152.0,139264.0,32,16,4,409.0,26624,100352,1.39,5.23,0.0,0.0,0,226.81,208.95,163.74,26.49,70.71,449.24,70.78,165.4,445.64,Low,449.24,449.24,163.74,0.9104264980856558,0.9104264980856558,2.4978624648833514
cca,49152.0,49152.0,139264.0,64,16,4,800.37,26624,100352,1.39,5.23,0.0,0.0,0,440.01,398.18,304.4,120.29,86.29,473.28,237.25,40.19,521.59,Low,521.59,521.59,304.4,1.5344811058494219,1.5344811058494219,2.629336399474376
cca,49152.0,49152.0,139264.0,128,16,4,1006.42,26624,100352,1.39,5.23,0.0,0.0,0,751.76,671.96,361.96,127.3,89.89,748.23,460.95,41.38,548.01,Low,748.23,751.76,361.96,1.3387517292753006,1.3387517292753006,2.7804729804398276
cca,49152.0,49152.0,139264.0,256,16,4,1123.1,26624,100352,1.39,5.23,0.0,0.0,0,833.29,756.61,387.11,130.69,91.74,796.93,480.43,42.58,553.6,Low,796.93,833.29,387.11,1.3477900850844244,1.3477900850844244,2.901242540879853
cca,49152.0,49152.0,139264.0,512,16,4,1175.84,26624,100352,1.39,5.23,0.0,0.0,0,878.29,809.82,400.65,131.84,92.22,897.57,619.55,42.6,552.98,Low,897.57,897.57,400.65,1.3100259589781296,1.3100259589781296,2.9348308997878445
dbir2,18906.0,45877.0,1158159.0,16,16,4,820.23,123418,492824,2.35,9.38,0.0,0.0,0,370.97,370.14,10.04,252.05,477.99,54.75,510.43,233.08,54.73,Medium,510.43,510.43,10.04,1.606939247301295,1.606939247301295,81.69621513944224
dbir2,18906.0,45877.0,1158159.0,32,16,4,1409.81,123418,492824,2.35,9.38,0.0,0.0,0,727.72,737.21,72.88,246.94,627.9,124.21,665.04,401.51,126.5,Medium,665.04,737.21,72.88,1.9123587580201027,1.9123587580201027,19.344264544456642
dbir2,18906.0,45877.0,1158159.0,64,16,4,1878.6,123418,492824,2.35,9.38,0.0,0.0,0,1422.36,1444.54,144.5,381.76,658.42,1075.11,366.48,218.48,246.82,Medium,1075.11,1444.54,144.5,1.3004831988037715,1.3004831988037715,13.000692041522491
dbir2,18906.0,45877.0,1158159.0,128,16,4,2502.1,123418,492824,2.35,9.38,0.0,0.0,0,2618.05,2567.27,175.91,395.36,745.22,1933.08,485.22,231.28,484.76,Medium,1933.08,2618.05,175.91,0.9557113118542425,0.9557113118542425,14.223750781649708
dbir2,18906.0,45877.0,1158159.0,256,16,4,2548.91,123418,492824,2.35,9.38,0.0,0.0,0,2820.48,2914.52,186.27,407.74,785.93,2214.98,890.59,225.44,912.12,Medium,2214.98,2914.52,186.27,0.8745556729753098,0.8745556729753098,13.683953400977074
dbir2,18906.0,45877.0,1158159.0,512,16,4,2608.47,123418,492824,2.35,9.38,0.0,0.0,0,2941.82,3165.99,190.95,413.17,816.29,3138.11,706.3,225.98,1535.26,Medium,3138.11,3165.99,190.95,0.8239034235736689,0.8239034235736689,13.660487038491752
fe_ocean,143437.0,143437.0,819186.0,16,16,4,716.7,179644,702346,1.17,4.56,0.0,0.0,0,238.97,223.52,109.77,50.12,141.87,841.05,141.97,247.34,844.52,Low,844.52,844.52,109.77,0.848647752569507,0.848647752569507,6.529106313200328
fe_ocean,143437.0,143437.0,819186.0,32,16,4,1104.02,179644,702346,1.17,4.56,0.0,0.0,0,469.45,447.15,356.79,50.23,144.46,959.8,144.59,294.72,958.67,Low,959.8,959.8,356.79,1.1502604709314441,1.1502604709314441,3.094313181423246
fe_ocean,143437.0,143437.0,819186.0,64,16,4,1283.99,179644,702346,1.17,4.56,0.0,0.0,0,900.45,859.81,668.18,179.46,159.63,794.36,499.43,64.99,1043.88,Low,1043.88,1043.88,668.18,1.230016860175499,1.230016860175499,1.9216229159807239
fe_ocean,143437.0,143437.0,819186.0,128,16,4,1408.44,179644,702346,1.17,4.56,0.0,0.0,0,1561.84,1460.22,768.74,182.69,161.89,1325.28,964.6,66.8,1057.87,Low,1325.28,1561.84,768.74,0.9017825129334632,0.9017825129334632,1.832140905897963
fe_ocean,143437.0,143437.0,819186.0,256,16,4,1450.85,179644,702346,1.17,4.56,0.0,0.0,0,1605.46,1563.15,786.83,183.08,163.46,1335.95,982.83,68.0,1061.21,Low,1335.95,1605.46,786.83,0.9036973826815989,0.9036973826815989,1.8439180000762552
fe_ocean,143437.0,143437.0,819186.0,512,16,4,1477.01,179644,702346,1.17,4.56,0.0,0.0,0,1622.75,1613.07,796.68,183.81,164.5,1553.42,1253.66,68.02,1064.74,Low,1553.42,1622.75,796.68,0.9101894931443537,0.9101894931443537,1.8539564191394287
cnr-2000,325557.0,325557.0,3216152.0,16,16,4,1826.32,208084,802934,4.01,15.46,0.0,0.0,0,356.91,267.08,2.08,79.82,245.85,207.48,244.7,336.88,208.68,High,336.88,356.91,2.08,5.1170323050629,5.1170323050629,878.0384615384614
cnr-2000,325557.0,325557.0,3216152.0,32,16,4,2644.86,208084,802934,4.01,15.46,0.0,0.0,0,707.31,532.08,21.2,79.19,244.45,389.48,243.67,413.39,402.5,High,413.39,707.31,21.2,3.7393222208084156,3.7393222208084156,124.75754716981133
cnr-2000,325557.0,325557.0,3216152.0,64,16,4,3188.25,208084,802934,4.01,15.46,0.0,0.0,0,1380.77,1042.77,41.78,232.28,264.8,1064.16,572.42,84.36,650.88,High,1064.16,1380.77,41.78,2.309037710842501,2.309037710842501,76.31043561512685
cnr-2000,325557.0,325557.0,3216152.0,128,16,4,3526.97,208084,802934,4.01,15.46,0.0,0.0,0,2505.77,1942.12,47.16,235.34,270.06,1951.7,817.63,85.94,1023.8,High,1951.7,2505.77,47.16,1.4075393990669534,1.4075393990669534,74.7873197625106
cnr-2000,325557.0,325557.0,3216152.0,256,16,4,3487.05,208084,802934,4.01,15.46,0.0,0.0,0,2532.28,2260.82,47.49,236.11,272.83,1983.98,1148.5,86.48,1400.95,High,1983.98,2532.28,47.49,1.3770396638602367,1.3770396638602367,73.42703727100442
cnr-2000,325557.0,325557.0,3216152.0,512,16,4,3643.46,208084,802934,4.01,15.46,0.0,0.0,0,2543.92,2477.36,47.65,236.26,274.22,2684.6,1110.54,86.49,1503.29,High,2684.6,2684.6,47.65,1.3571705281978694,1.3571705281978694,76.46295907660021
enron,69244.0,69244.0,276143.0,16,16,4,470.43,47306,183991,1.5,5.84,0.0,0.0,0,157.17,111.62,0.75,36.99,107.28,45.79,108.63,190.44,46.66,Low,190.44,190.44,0.75,2.470226843100189,2.470226843100189,627.24
enron,69244.0,69244.0,276143.0,32,16,4,751.41,47306,183991,1.5,5.84,0.0,0.0,0,308.2,219.16,5.2,37.35,114.63,99.24,114.42,246.23,90.58,Low,246.23,308.2,5.2,2.4380597014925374,2.4380597014925374,144.50192307692308
enron,69244.0,69244.0,276143.0,64,16,4,978.36,47306,183991,1.5,5.84,0.0,0.0,0,616.39,433.34,10.29,169.7,140.91,574.1,226.53,52.94,171.04,Low,574.1,616.39,10.29,1.5872418436379565,1.5872418436379565,95.07871720116619
enron,69244.0,69244.0,276143.0,128,16,4,1111.24,47306,183991,1.5,5.84,0.0,0.0,0,1178.21,855.59,11.96,176.35,145.69,906.13,310.32,54.17,334.72,Low,906.13,1178.21,11.96,0.9431595386221472,0.9431595386221472,92.91304347826086
enron,69244.0,69244.0,276143.0,256,16,4,1244.94,47306,183991,1.5,5.84,0.0,0.0,0,1370.01,1162.1,12.15,179.2,147.95,1166.08,530.41,54.6,533.29,Low,1166.08,1370.01,12.15,0.9087086955569668,0.9087086955569668,102.4641975308642
enron,69244.0,69244.0,276143.0,512,16,4,1317.71,47306,183991,1.5,5.84,0.0,0.0,0,1480.91,1389.62,12.24,180.45,149.25,1729.27,425.53,54.42,736.87,Low,1729.27,1729.27,12.24,0.7620036200246347,0.7620036200246347,107.65604575163398
dawson5,51537.0,51537.0,1010777.0,16,16,4,1307.6,81398,321100,3.15,12.42,0.0,0.0,0,331.95,316.36,66.25,128.37,440.81,1300.87,441.19,289.37,1284.34,Medium,1300.87,1300.87,66.25,1.0051734608377472,1.0051734608377472,19.737358490566038
dawson5,51537.0,51537.0,1010777.0,32,16,4,2099.23,81398,321100,3.15,12.42,0.0,0.0,0,656.56,629.38,271.6,128.32,433.62,1821.22,434.0,424.16,1801.74,Medium,1821.22,1821.22,271.6,1.1526504211462645,1.1526504211462645,7.729123711340206
dawson5,51537.0,51537.0,1010777.0,64,16,4,2544.44,81398,321100,3.15,12.42,0.0,0.0,0,1295.87,1234.16,548.89,285.49,441.19,1098.97,1642.2,115.79,2074.45,Medium,2074.45,2074.45,548.89,1.2265612572007039,1.2265612572007039,4.63561004937237
dawson5,51537.0,51537.0,1010777.0,128,16,4,3231.9,81398,321100,3.15,12.42,0.0,0.0,0,2434.87,2339.08,644.78,294.92,464.43,1798.14,3078.12,118.82,2166.14,Medium,3078.12,3078.12,644.78,1.049959065923356,1.049959065923356,5.012407332733646
dawson5,51537.0,51537.0,1010777.0,256,16,4,3545.03,81398,321100,3.15,12.42,0.0,0.0,0,2681.55,2731.37,679.54,300.6,476.81,2132.16,3231.26,120.17,2181.04,Medium,3231.26,3231.26,679.54,1.0971045350730055,1.0971045350730055,5.2168084292315395
dawson5,51537.0,51537.0,1010777.0,512,16,4,3763.22,81398,321100,3.15,12.42,0.0,0.0,0,2819.71,2980.82,690.66,303.16,483.42,2872.29,3995.66,120.23,2192.13,Medium,3995.66,3995.66,690.66,0.9418268821671514,0.9418268821671514,5.448730200098456
barth5,15606.0,15606.0,107362.0,16,16,4,316.7,13261,51614,1.19,4.64,0.0,0.0,0,91.63,61.3,25.22,33.32,81.01,276.95,80.79,104.92,267.32,Low,276.95,276.95,25.22,1.1435277125834988,1.1435277125834988,12.557494052339413
barth5,15606.0,15606.0,107362.0,32,16,4,525.0,13261,51614,1.19,4.64,0.0,0.0,0,180.04,127.83,56.64,34.82,90.89,452.09,91.43,169.14,439.17,Low,452.09,452.09,56.64,1.1612731978145945,1.1612731978145945,9.26906779661017
barth5,15606.0,15606.0,107362.0,64,16,4,740.43,13261,51614,1.19,4.64,0.0,0.0,0,353.36,243.98,111.59,141.34,111.79,357.47,289.0,52.24,617.93,Low,617.93,617.93,111.59,1.1982425193792177,1.1982425193792177,6.635271977775786
barth5,15606.0,15606.0,107362.0,128,16,4,918.61,13261,51614,1.19,4.64,0.0,0.0,0,676.58,481.28,118.67,155.36,120.73,609.51,556.42,54.66,760.23,Low,760.23,760.23,118.67,1.2083316890940898,1.2083316890940898,7.740878065222887
barth5,15606.0,15606.0,107362.0,256,16,4,1628.24,13261,51614,1.19,4.64,0.0,0.0,0,1032.26,772.17,133.35,162.36,125.29,1016.26,618.71,56.2,876.78,Low,1016.26,1032.26,133.35,1.5773545424602329,1.5773545424602329,12.210273715785528
barth5,15606.0,15606.0,107362.0,512,16,4,1948.71,13261,51614,1.19,4.64,0.0,0.0,0,1139.25,963.98,139.54,166.37,127.68,1141.9,804.04,56.95,932.9,Low,1141.9,1141.9,139.54,1.7065504860320517,1.7065504860320517,13.96524294109216
ecology2,999999.0,999999.0,4995991.0,16,16,4,1104.09,811999,3122489,1.6,6.15,0.0,0.0,0,320.03,328.62,146.46,44.99,126.25,942.82,126.34,267.67,941.57,Low,942.82,942.82,146.46,1.171050677753972,1.171050677753972,7.538508807865628
ecology2,999999.0,999999.0,4995991.0,32,16,4,1523.63,811999,3122489,1.6,6.15,0.0,0.0,0,627.24,648.07,530.36,44.87,127.07,934.62,127.1,280.23,933.57,Low,934.62,934.62,530.36,1.6302133487406647,1.6302133487406647,2.8728222339542953
ecology2,999999.0,999999.0,4995991.0,64,16,4,1715.21,811999,3122489,1.6,6.15,0.0,0.0,0,1177.4,1215.57,952.75,170.49,140.63,758.64,445.8,57.19,998.05,Low,998.05,1215.57,952.75,1.4110335069144517,1.4110335069144517,1.800272894253477
ecology2,999999.0,999999.0,4995991.0,128,16,4,1770.29,811999,3122489,1.6,6.15,0.0,0.0,0,1571.19,1584.77,1103.29,171.85,141.61,1235.18,862.18,58.93,1008.58,Low,1235.18,1584.77,1103.29,1.1170643058614185,1.1170643058614185,1.6045554659246435
ecology2,999999.0,999999.0,4995991.0,256,16,4,1784.32,811999,3122489,1.6,6.15,0.0,0.0,0,1552.06,1572.15,1124.46,171.93,142.45,1241.26,868.82,59.98,1008.29,Low,1241.26,1572.15,1124.46,1.134955315968578,1.134955315968578,1.5868238976931148
ecology2,999999.0,999999.0,4995991.0,512,16,4,1786.76,811999,3122489,1.6,6.15,0.0,0.0,0,1543.1,1574.97,1136.21,172.23,142.83,1470.83,1116.48,59.98,1008.01,Low,1470.83,1574.97,1136.21,1.1344724026489392,1.1344724026489392,1.5725614103026728
ecology1,1000000.0,1000000.0,4996000.0,16,16,4,1102.87,812000,3122000,1.6,6.15,0.0,0.0,0,320.3,328.12,146.46,44.98,126.35,939.45,126.43,267.74,940.87,Low,940.87,940.87,146.46,1.1721810664597658,1.1721810664597658,7.530178888433701
ecology1,1000000.0,1000000.0,4996000.0,32,16,4,1525.26,812000,3122000,1.6,6.15,0.0,0.0,0,627.24,648.03,530.47,44.89,127.07,934.53,127.11,280.02,933.4,Low,934.53,934.53,530.47,1.6321145388591056,1.6321145388591056,2.87529926291779
ecology1,1000000.0,1000000.0,4996000.0,64,16,4,1714.78,812000,3122000,1.6,6.15,0.0,0.0,0,1177.19,1214.76,954.12,170.55,140.64,759.44,445.88,57.21,998.35,Low,998.35,1214.76,954.12,1.41162040238401,1.41162040238401,1.7972372447910117
ecology1,1000000.0,1000000.0,4996000.0,128,16,4,1769.67,812000,3122000,1.6,6.15,0.0,0.0,0,1572.86,1586.41,1103.08,171.89,141.58,1234.57,862.23,58.94,1009.32,Low,1234.57,1586.41,1103.08,1.1155186868464015,1.1155186868464015,1.6042988722486131
ecology1,1000000.0,1000000.0,4996000.0,256,16,4,1783.85,812000,3122000,1.6,6.15,0.0,0.0,0,1553.18,1572.03,1123.99,171.97,142.48,1241.32,868.75,59.98,1007.49,Low,1241.32,1572.03,1123.99,1.1347429756429583,1.1347429756429583,1.5870692799758004
ecology1,1000000.0,1000000.0,4996000.0,512,16,4,1786.76,812000,3122000,1.6,6.15,0.0,0.0,0,1542.88,1573.9,1135.95,172.29,142.82,1469.41,1116.59,59.98,1008.12,Low,1469.41,1573.9,1135.95,1.1352436622402948,1.1352436622402948,1.5729213433689861
af_shell8,504855.0,504855.0,17579155.0,16,16,4,4903.53,630091,2518300,6.98,27.91,0.0,0.0,0,486.4,523.85,700.36,177.81,738.69,2098.91,738.38,765.57,2097.41,High,2098.91,2098.91,700.36,2.3362268987236234,2.3362268987236234,7.001442115483465
af_shell8,504855.0,504855.0,17579155.0,32,16,4,7378.45,630091,2518300,6.98,27.91,0.0,0.0,0,962.17,1042.12,2263.25,174.91,641.85,2481.5,642.3,816.17,2480.98,High,2481.5,2481.5,2263.25,2.9733830344549665,2.9733830344549665,3.2601126698332044
af_shell8,504855.0,504855.0,17579155.0,64,16,4,8325.43,630091,2518300,6.98,27.91,0.0,0.0,0,1861.6,2022.52,4263.71,292.91,581.78,1289.91,1669.53,183.13,2589.26,High,2589.26,2589.26,4263.71,1.9526257648855105,3.215370414713084,1.9526257648855105
af_shell8,504855.0,504855.0,17579155.0,128,16,4,8663.95,630091,2518300,6.98,27.91,0.0,0.0,0,3302.07,3612.14,4839.25,297.4,602.25,2455.52,3095.47,187.64,2622.56,High,3095.47,3612.14,4839.25,1.7903497442785556,2.3985642859911303,1.7903497442785556
af_shell8,504855.0,504855.0,17579155.0,256,16,4,8758.65,630091,2518300,6.98,27.91,0.0,0.0,0,3312.48,3665.11,4905.9,299.88,611.82,2485.75,3122.44,189.54,2559.8,High,3122.44,3665.11,4905.9,1.78532990888522,2.3897372793722425,1.78532990888522
af_shell8,504855.0,504855.0,17579155.0,512,16,4,8810.78,630091,2518300,6.98,27.91,0.0,0.0,0,3315.39,3689.38,4928.58,301.47,617.22,3591.63,3832.03,189.55,2560.36,High,3832.03,3832.03,4928.58,1.7876913837251298,2.299246091497196,1.7876913837251298
cond-mat-2003,31163.0,31163.0,240058.0,16,16,4,452.94,42147,165709,1.45,5.7,0.0,0.0,0,211.88,162.86,4.76,62.79,172.95,267.33,175.35,172.08,264.96,Low,267.33,267.33,4.76,1.694310402872854,1.694310402872854,95.15546218487395
cond-mat-2003,31163.0,31163.0,240058.0,32,16,4,824.94,42147,165709,1.45,5.7,0.0,0.0,0,414.97,332.03,17.45,63.99,185.23,540.67,185.66,254.84,515.15,Low,540.67,540.67,17.45,1.5257735772282541,1.5257735772282541,47.27449856733525
cond-mat-2003,31163.0,31163.0,240058.0,64,16,4,1012.9,42147,165709,1.45,5.7,0.0,0.0,0,806.24,640.15,34.32,214.96,216.22,820.01,603.92,78.77,1006.53,Low,1006.53,1006.53,34.32,1.006328673760345,1.006328673760345,29.513403263403262
cond-mat-2003,31163.0,31163.0,240058.0,128,16,4,1313.59,42147,165709,1.45,5.7,0.0,0.0,0,1527.82,1214.71,41.49,226.26,227.19,1366.88,1098.66,81.63,1323.55,Low,1366.88,1527.82,41.49,0.8597806024269875,0.8597806024269875,31.660400096408768
cond-mat-2003,31163.0,31163.0,240058.0,256,16,4,1521.16,42147,165709,1.45,5.7,0.0,0.0,0,1749.06,1574.8,43.06,231.91,232.18,1619.96,1211.65,83.51,1338.3,Low,1619.96,1749.06,43.06,0.8697014396304301,0.8697014396304301,35.32652113330237
cond-mat-2003,31163.0,31163.0,240058.0,512,16,4,1594.74,42147,165709,1.45,5.7,0.0,0.0,0,1888.36,1823.37,43.92,234.83,235.04,1994.77,1368.34,83.64,1347.69,Low,1994.77,1994.77,43.92,0.7994605894413892,0.7994605894413892,36.310109289617486
bodyy4,17546.0,17546.0,121550.0,16,16,4,374.0,14433,56952,2.14,8.45,0.0,0.0,0,182.27,118.96,31.27,55.73,145.68,398.49,144.31,168.19,397.19,Medium,398.49,398.49,31.27,0.9385429998243369,0.9385429998243369,11.960345378957467
bodyy4,17546.0,17546.0,121550.0,32,16,4,560.14,14433,56952,2.14,8.45,0.0,0.0,0,351.91,253.51,125.58,57.83,160.87,677.43,160.55,255.64,669.99,Medium,677.43,677.43,125.58,0.8268603398137078,0.8268603398137078,4.460423634336678
bodyy4,17546.0,17546.0,121550.0,64,16,4,750.31,14433,56952,2.14,8.45,0.0,0.0,0,699.79,478.66,246.22,204.17,188.47,749.24,522.22,75.24,923.77,Medium,923.77,923.77,246.22,0.8122259869881031,0.8122259869881031,3.0473154089838355
bodyy4,17546.0,17546.0,121550.0,128,16,4,904.56,14433,56952,2.14,8.45,0.0,0.0,0,1266.89,916.83,311.96,220.01,202.81,1330.84,986.35,78.5,1088.73,Medium,1330.84,1330.84,311.96,0.6796910222115355,0.6796910222115355,2.899602513142711
bodyy4,17546.0,17546.0,121550.0,256,16,4,1756.82,14433,56952,2.14,8.45,0.0,0.0,0,1583.61,1261.16,354.28,228.99,209.16,1575.94,1092.39,80.31,1171.78,Medium,1575.94,1583.61,354.28,1.109376677338486,1.109376677338486,4.958846110421136
bodyy4,17546.0,17546.0,121550.0,512,16,4,2068.94,14433,56952,2.14,8.45,0.0,0.0,0,1736.54,1552.11,371.23,233.0,211.61,1913.69,1428.26,81.17,1216.34,Medium,1913.69,1913.69,371.23,1.081125992193093,1.081125992193093,5.57320259677289
co9,10789.0,22924.0,109651.0,16,16,4,232.8,19238,76219,1.44,5.7,0.0,0.0,0,142.59,94.69,4.03,73.49,152.5,42.73,155.09,119.58,42.35,Low,155.09,155.09,4.03,1.501063898381585,1.501063898381585,57.7667493796526
co9,10789.0,22924.0,109651.0,32,16,4,441.25,19238,76219,1.44,5.7,0.0,0.0,0,277.95,200.46,31.04,77.06,200.64,117.4,200.83,208.86,118.41,Low,208.86,277.95,31.04,1.5875157402410507,1.5875157402410507,14.215528350515465
co9,10789.0,22924.0,109651.0,64,16,4,693.99,19238,76219,1.44,5.7,0.0,0.0,0,551.7,373.28,61.75,232.68,231.7,550.32,250.63,91.49,218.86,Low,550.32,551.7,61.75,1.257911908646003,1.257911908646003,11.238704453441295
co9,10789.0,22924.0,109651.0,128,16,4,976.85,19238,76219,1.44,5.7,0.0,0.0,0,1093.78,762.79,63.03,256.19,257.55,803.3,386.78,96.36,395.85,Low,803.3,1093.78,63.03,0.8930955036661852,0.8930955036661852,15.498175471997461
co9,10789.0,22924.0,109651.0,256,16,4,1043.67,19238,76219,1.44,5.7,0.0,0.0,0,1385.79,1082.3,85.94,268.55,270.03,1081.64,638.2,98.86,679.22,Low,1081.64,1385.79,85.94,0.7531227675188882,0.7531227675188882,12.14417035140796
co9,10789.0,22924.0,109651.0,512,16,4,1257.2,19238,76219,1.44,5.7,0.0,0.0,0,1670.08,1510.47,95.42,274.92,276.63,1572.06,575.78,99.71,993.44,Low,1572.06,1670.08,95.42,0.7527783100210769,0.7527783100210769,13.175434919304129
brack2,62631.0,62631.0,733118.0,16,16,4,928.0,86506,340132,2.16,8.47,0.0,0.0,0,313.03,289.77,25.94,89.17,279.92,985.37,279.28,247.84,980.1,Medium,985.37,985.37,25.94,0.9417782152896881,0.9417782152896881,35.77486507324595
brack2,62631.0,62631.0,733118.0,32,16,4,1433.27,86506,340132,2.16,8.47,0.0,0.0,0,620.76,581.61,104.17,89.6,285.7,1399.08,285.59,361.41,1399.08,Medium,1399.08,1399.08,104.17,1.0244374874917803,1.0244374874917803,13.758951713545166
brack2,62631.0,62631.0,733118.0,64,16,4,1906.68,86506,340132,2.16,8.47,0.0,0.0,0,1200.85,1120.98,202.73,248.51,308.26,1054.85,989.03,94.35,1591.14,Medium,1591.14,1591.14,202.73,1.1983106451977827,1.1983106451977827,9.405021457110443
brack2,62631.0,62631.0,733118.0,128,16,4,2158.61,86506,340132,2.16,8.47,0.0,0.0,0,2016.83,1929.26,235.14,255.32,321.16,1844.32,1876.18,97.07,1616.58,Medium,1876.18,2016.83,235.14,1.070298438638854,1.070298438638854,9.18010546908225
brack2,62631.0,62631.0,733118.0,256,16,4,2426.54,86506,340132,2.16,8.47,0.0,0.0,0,2193.73,2193.32,241.35,258.72,326.7,1973.4,1942.03,99.11,1620.82,Medium,1973.4,2193.73,241.35,1.106125184047262,1.106125184047262,10.054029417857883
brack2,62631.0,62631.0,733118.0,512,16,4,2551.08,86506,340132,2.16,8.47,0.0,0.0,0,2258.57,2346.45,245.99,260.03,332.16,2462.97,2373.51,99.15,1634.26,Medium,2462.97,2462.97,245.99,1.0357738827513125,1.0357738827513125,10.370665474206268
eu-2005,862664.0,862664.0,19235140.0,16,16,4,2057.89,1388281,5473709,3.51,13.86,0.0,0.0,0,464.17,398.61,3.16,141.87,509.99,435.57,510.2,417.34,432.64,Medium,510.2,510.2,3.16,4.033496667973344,4.033496667973344,651.2310126582278
c-52,23948.0,23948.0,202708.0,16,16,4,471.41,28964,114686,1.77,7.0,0.0,0.0,0,201.71,152.08,12.01,66.51,117.38,30.26,118.96,179.55,30.08,Low,179.55,201.71,12.01,2.3370680680184424,2.3370680680184424,39.251457119067446
c-52,23948.0,23948.0,202708.0,32,16,4,858.93,28964,114686,1.77,7.0,0.0,0.0,0,392.86,309.02,49.87,68.66,149.94,59.68,147.48,254.99,60.7,Low,254.99,392.86,49.87,2.1863513719900216,2.1863513719900216,17.22338079005414
c-52,23948.0,23948.0,202708.0,64,16,4,1097.2,28964,114686,1.77,7.0,0.0,0.0,0,789.55,597.1,98.31,223.32,196.48,724.63,145.21,84.35,117.21,Low,724.63,789.55,98.31,1.3896523336077513,1.3896523336077513,11.16061438307395
c-52,23948.0,23948.0,202708.0,128,16,4,1247.43,28964,114686,1.77,7.0,0.0,0.0,0,1475.64,1153.43,122.81,236.92,223.59,1212.96,223.38,86.94,215.45,Low,1212.96,1475.64,122.81,0.8453484589737335,0.8453484589737335,10.157397606058138
c-52,23948.0,23948.0,202708.0,256,16,4,1541.51,28964,114686,1.77,7.0,0.0,0.0,0,1792.96,1614.46,144.08,243.69,237.37,1598.55,311.99,88.48,367.32,Low,1598.55,1792.96,144.08,0.8597570497947528,0.8597570497947528,10.69898667406996
c-52,23948.0,23948.0,202708.0,512,16,4,1732.08,28964,114686,1.77,7.0,0.0,0.0,0,1986.8,1893.44,147.57,247.22,244.98,2173.17,240.89,88.66,564.67,Low,2173.17,2173.17,147.57,0.7970292245889644,0.7970292245889644,11.737344988818865
bcircuit,68902.0,68902.0,375558.0,16,16,4,643.08,51816,200855,1.87,7.25,0.0,0.0,0,223.02,187.4,10.88,47.74,132.66,612.66,132.47,180.73,616.68,Low,616.68,616.68,10.88,1.0428098851916716,1.0428098851916716,59.106617647058826
bcircuit,68902.0,68902.0,375558.0,32,16,4,1028.93,51816,200855,1.87,7.25,0.0,0.0,0,439.25,375.56,39.31,48.25,137.01,884.71,136.99,254.79,865.34,Low,884.71,884.71,39.31,1.1630138689514078,1.1630138689514078,26.17476469091834
bcircuit,68902.0,68902.0,375558.0,64,16,4,1414.53,51816,200855,1.87,7.25,0.0,0.0,0,868.34,727.47,76.71,184.59,161.17,828.59,464.8,63.35,1038.89,Low,1038.89,1038.89,76.71,1.3615782229109914,1.3615782229109914,18.43996871333594
bcircuit,68902.0,68902.0,375558.0,128,16,4,1541.54,51816,200855,1.87,7.25,0.0,0.0,0,1435.48,1248.22,90.96,190.02,167.7,1384.55,893.92,65.38,1071.11,Low,1384.55,1435.48,90.96,1.0738846936216457,1.0738846936216457,16.94744942832014
bcircuit,68902.0,68902.0,375558.0,256,16,4,1751.87,51816,200855,1.87,7.25,0.0,0.0,0,1532.5,1428.66,92.97,192.05,170.34,1458.12,924.45,66.98,1052.17,Low,1458.12,1532.5,92.97,1.1431451876019576,1.1431451876019576,18.843390340970206
bcircuit,68902.0,68902.0,375558.0,512,16,4,1892.58,51816,200855,1.87,7.25,0.0,0.0,0,1564.83,1532.69,94.53,192.85,172.01,1572.81,1185.89,67.05,1056.24,Low,1572.81,1572.81,94.53,1.2033112709100273,1.2033112709100273,20.020945731513805
cop20k_A,121192.0,121192.0,2624331.0,16,16,4,1441.94,282209,1119477,2.34,9.3,0.0,0.0,0,389.95,40.61,12.96,140.93,522.67,1687.67,523.61,486.53,1683.34,Medium,1687.67,1687.67,12.96,0.8543968903873388,0.8543968903873388,111.2608024691358
cop20k_A,121192.0,121192.0,2624331.0,32,16,4,2328.6,282209,1119477,2.34,9.3,0.0,0.0,0,766.34,81.16,47.95,138.38,491.68,2131.0,491.95,621.58,2125.83,Medium,2131.0,2131.0,47.95,1.0927264195213515,1.0927264195213515,48.563086548488
cop20k_A,121192.0,121192.0,2624331.0,64,16,4,2725.16,282209,1119477,2.34,9.3,0.0,0.0,0,1462.02,161.68,92.67,293.09,476.57,1170.14,1902.03,116.02,2218.84,Medium,2218.84,2218.84,92.67,1.2281913071695119,1.2281913071695119,29.407143627927052
cop20k_A,121192.0,121192.0,2624331.0,128,16,4,3041.38,282209,1119477,2.34,9.3,0.0,0.0,0,2531.92,322.07,107.25,298.75,493.36,2097.16,3401.04,117.9,2183.99,Medium,3401.04,3401.04,107.25,0.8942499941194458,0.8942499941194458,28.35785547785548
cop20k_A,121192.0,121192.0,2624331.0,256,16,4,3154.48,282209,1119477,2.34,9.3,0.0,0.0,0,2592.57,608.16,109.52,301.96,501.06,2150.1,3467.04,118.72,2034.66,Medium,3467.04,3467.04,109.52,0.9098481701970557,0.9098481701970557,28.802775748721697
cop20k_A,121192.0,121192.0,2624331.0,512,16,4,3214.25,282209,1119477,2.34,9.3,0.0,0.0,0,2617.3,1025.45,109.92,303.25,506.25,2845.29,3764.0,118.74,2038.46,Medium,3764.0,3764.0,109.92,0.8539452709883103,0.8539452709883103,29.241721251819506
Delor295K,295734.0,1823928.0,2401323.0,16,16,4,1185.84,306629,1202009,2.0,7.83,0.0,0.0,0,306.06,310.53,30.77,67.29,201.37,1091.01,201.4,278.32,1079.25,Medium,1091.01,1091.01,30.77,1.0869194599499545,1.0869194599499545,38.53883652908677
Delor295K,295734.0,1823928.0,2401323.0,32,16,4,1806.86,306629,1202009,2.0,7.83,0.0,0.0,0,601.61,619.06,83.16,67.13,202.86,1196.47,202.81,346.11,1193.5,Medium,1196.47,1196.47,83.16,1.5101590512089729,1.5101590512089729,21.727513227513228
Delor295K,295734.0,1823928.0,2401323.0,64,16,4,2115.7,306629,1202009,2.0,7.83,0.0,0.0,0,1158.52,1184.08,152.26,206.16,217.15,924.12,716.87,77.07,1263.36,Medium,1263.36,1263.36,152.26,1.6746612208713272,1.6746612208713272,13.895310652830684
Delor295K,295734.0,1823928.0,2401323.0,128,16,4,2264.33,306629,1202009,2.0,7.83,0.0,0.0,0,1966.08,1987.23,189.37,209.13,219.77,1638.15,1368.76,79.0,1284.9,Medium,1638.15,1987.23,189.37,1.1394403264846042,1.1394403264846042,11.957173786766647
Delor295K,295734.0,1823928.0,2401323.0,256,16,4,2321.94,306629,1202009,2.0,7.83,0.0,0.0,0,1986.31,2041.72,193.73,210.04,221.39,1649.47,1388.95,80.03,1285.63,Medium,1649.47,2041.72,193.73,1.1372470270164372,1.1372470270164372,11.985443658700254
Delor295K,295734.0,1823928.0,2401323.0,512,16,4,2345.33,306629,1202009,2.0,7.83,0.0,0.0,0,1987.8,2062.49,194.65,210.53,222.32,2066.1,1752.67,80.04,1284.58,Medium,2066.1,2066.1,194.65,1.1351483471274382,1.1351483471274382,12.048959671204726
bcsstk17,10974.0,10974.0,428650.0,16,16,4,967.61,17894,70487,6.08,23.96,0.0,0.0,0,326.47,285.2,245.36,192.57,602.88,506.08,608.01,204.22,514.59,High,608.01,608.01,245.36,1.591437640828276,1.591437640828276,3.9436338441473753
bcsstk17,10974.0,10974.0,428650.0,32,16,4,1839.7,17894,70487,6.08,23.96,0.0,0.0,0,637.87,581.22,842.97,194.75,611.92,1122.12,612.36,344.85,1144.59,High,1144.59,1144.59,842.97,1.607300430721918,1.607300430721918,2.182402695232333
bcsstk17,10974.0,10974.0,428650.0,64,16,4,2896.28,17894,70487,6.08,23.96,0.0,0.0,0,1251.53,1135.5,1661.43,338.32,597.42,1110.49,1565.84,221.87,1676.05,High,1676.05,1676.05,1661.43,1.7280391396438055,1.7280391396438055,1.7432452766592634
bcsstk17,10974.0,10974.0,428650.0,128,16,4,3950.69,17894,70487,6.08,23.96,0.0,0.0,0,2381.39,2186.99,1845.64,359.68,648.36,2032.72,2652.13,228.81,2188.39,High,2652.13,2652.13,1845.64,1.4896290905800242,1.4896290905800242,2.1405528705489694
bcsstk17,10974.0,10974.0,428650.0,256,16,4,5114.39,17894,70487,6.08,23.96,0.0,0.0,0,2811.97,2729.17,2578.35,370.94,676.24,2449.43,3166.39,232.43,2432.06,High,3166.39,3166.39,2578.35,1.6152116448068623,1.6152116448068623,1.9835902806058139
bcsstk17,10974.0,10974.0,428650.0,512,16,4,5780.36,17894,70487,6.08,23.96,0.0,0.0,0,3035.36,3160.55,2936.59,377.14,691.34,3623.99,3454.24,233.96,2647.52,High,3623.99,3623.99,2936.59,1.595026476342374,1.595026476342374,1.9683919103449918
2cubes_sphere,101492.0,101492.0,1647264.0,16,16,4,908.08,255490,1012492,1.63,6.45,0.0,0.0,0,346.57,352.51,30.43,113.35,384.16,1383.09,385.14,335.83,1375.01,Low,1383.09,1383.09,30.43,0.6565588645713584,0.6565588645713584,29.841603680578377
2cubes_sphere,101492.0,101492.0,1647264.0,32,16,4,1512.64,255490,1012492,1.63,6.45,0.0,0.0,0,686.22,708.2,92.64,113.07,383.53,1836.41,383.58,462.91,1837.44,Low,1837.44,1837.44,92.64,0.8232323232323233,0.8232323232323233,16.328151986183077
2cubes_sphere,101492.0,101492.0,1647264.0,64,16,4,1744.06,255490,1012492,1.63,6.45,0.0,0.0,0,1336.52,1364.76,179.06,265.38,384.61,1080.35,1407.02,106.69,1980.48,Low,1980.48,1980.48,179.06,0.8806248990143803,0.8806248990143803,9.740087121635206
2cubes_sphere,101492.0,101492.0,1647264.0,128,16,4,1961.32,255490,1012492,1.63,6.45,0.0,0.0,0,2444.01,2505.34,210.6,272.17,399.17,1920.73,2640.38,108.82,2061.01,Low,2640.38,2640.38,210.6,0.7428173217491422,0.7428173217491422,9.31301044634378
2cubes_sphere,101492.0,101492.0,1647264.0,256,16,4,2061.01,255490,1012492,1.63,6.45,0.0,0.0,0,2534.25,2688.59,215.68,276.05,407.05,1986.3,2708.48,109.81,2060.69,Low,2708.48,2708.48,215.68,0.7609470994801513,0.7609470994801513,9.555869807121663
2cubes_sphere,101492.0,101492.0,1647264.0,512,16,4,2114.93,255490,1012492,1.63,6.45,0.0,0.0,0,2585.21,2791.38,218.03,278.89,409.72,2727.26,3329.28,109.83,2070.81,Low,3329.28,3329.28,218.03,0.6352514657823913,0.6352514657823913,9.700178874466816
amazon0302,262111.0,262111.0,1234877.0,16,16,4,742.11,257350,1004950,1.23,4.8,0.0,0.0,0,225.38,220.79,22.42,42.17,119.8,769.39,119.37,228.94,774.7,Low,774.7,774.7,22.42,0.9579321027494514,0.9579321027494514,33.10035682426405
amazon0302,262111.0,262111.0,1234877.0,32,16,4,1149.26,257350,1004950,1.23,4.8,0.0,0.0,0,439.15,434.2,33.69,42.6,121.19,870.55,121.24,264.17,871.78,Low,871.78,871.78,33.69,1.318291312028264,1.318291312028264,34.11279311368359
amazon0302,262111.0,262111.0,1234877.0,64,16,4,1302.27,257350,1004950,1.23,4.8,0.0,0.0,0,816.99,811.22,58.01,162.97,136.07,735.37,422.25,56.17,938.53,Low,938.53,938.53,58.01,1.3875635302014853,1.3875635302014853,22.44906050680917
amazon0302,262111.0,262111.0,1234877.0,128,16,4,1363.94,257350,1004950,1.23,4.8,0.0,0.0,0,1169.11,1142.74,67.58,164.78,136.95,1129.55,819.43,57.86,931.54,Low,1129.55,1169.11,67.58,1.1666481340506882,1.1666481340506882,20.182598401894055
amazon0302,262111.0,262111.0,1234877.0,256,16,4,1395.74,257350,1004950,1.23,4.8,0.0,0.0,0,1186.31,1182.9,71.26,165.38,137.03,1135.0,829.68,59.22,887.92,Low,1135.0,1186.31,71.26,1.1765390159401843,1.1765390159401843,19.586584339040133
amazon0302,262111.0,262111.0,1234877.0,512,16,4,1408.07,257350,1004950,1.23,4.8,0.0,0.0,0,1193.05,1202.34,69.32,165.66,137.16,1160.91,1052.3,59.23,888.44,Low,1160.91,1202.34,69.32,1.1711080060548598,1.1711080060548598,20.31260819388344
barrier2-11,115625.0,115625.0,2158759.0,16,16,4,519.18,584161,2326012,1.68,6.67,0.0,0.0,0,417.83,449.44,1.1,180.95,658.37,112.88,659.37,389.21,113.82,Low,659.37,659.37,1.1,0.787387961235725,0.787387961235725,471.9818181818181
barrier2-11,115625.0,115625.0,2158759.0,32,16,4,922.74,584161,2326012,1.68,6.67,0.0,0.0,0,819.33,894.65,10.98,177.78,633.54,235.59,635.87,521.73,235.64,Low,635.87,894.65,10.98,1.0313977533113508,1.0313977533113508,84.03825136612022
barrier2-11,115625.0,115625.0,2158759.0,64,16,4,1071.74,584161,2326012,1.68,6.67,0.0,0.0,0,1524.12,1669.9,21.74,311.49,584.49,1187.28,462.15,191.9,395.75,Low,1187.28,1669.9,21.74,0.6417989101143781,0.6417989101143781,49.298068077276916
barrier2-11,115625.0,115625.0,2158759.0,128,16,4,1222.31,584161,2326012,1.68,6.67,0.0,0.0,0,2715.83,2951.02,24.46,317.76,605.41,2121.55,579.41,196.64,624.36,Low,2121.55,2951.02,24.46,0.414199158257145,0.414199158257145,49.97179067865903
barrier2-11,115625.0,115625.0,2158759.0,256,16,4,1262.02,584161,2326012,1.68,6.67,0.0,0.0,0,2776.41,3058.41,24.71,321.95,615.8,2173.54,993.2,198.77,1089.52,Low,2173.54,3058.41,24.71,0.41263924719053363,0.41263924719053363,51.07324969647915
barrier2-11,115625.0,115625.0,2158759.0,512,16,4,1161.25,584161,2326012,1.68,6.67,0.0,0.0,0,2798.02,3116.41,24.82,324.28,622.59,2958.16,657.66,198.8,1489.54,Low,2958.16,3116.41,24.82,0.3726242695922552,0.3726242695922552,46.78686543110395
cat_ears_4_4,19020.0,44448.0,132888.0,16,16,4,286.4,27234,107126,1.24,4.88,0.0,0.0,0,135.88,126.2,16.42,55.32,144.13,368.11,144.29,139.0,362.09,Low,368.11,368.11,16.42,0.7780283067561325,0.7780283067561325,17.442143727161994
cat_ears_4_4,19020.0,44448.0,132888.0,32,16,4,539.1,27234,107126,1.24,4.88,0.0,0.0,0,266.04,256.79,60.02,57.92,160.59,648.23,160.98,234.58,654.62,Low,654.62,654.62,60.02,0.8235312089456479,0.8235312089456479,8.982005998000666
cat_ears_4_4,19020.0,44448.0,132888.0,64,16,4,758.28,27234,107126,1.24,4.88,0.0,0.0,0,519.6,488.56,118.62,194.57,186.84,704.04,529.43,73.86,896.38,Low,896.38,896.38,118.62,0.8459358754099824,0.8459358754099824,6.392513909964593
cat_ears_4_4,19020.0,44448.0,132888.0,128,16,4,931.73,27234,107126,1.24,4.88,0.0,0.0,0,928.48,871.4,134.59,210.27,198.97,1156.81,983.44,77.23,1070.6,Low,1156.81,1156.81,134.59,0.8054304509815787,0.8054304509815787,6.922728285905342
cat_ears_4_4,19020.0,44448.0,132888.0,256,16,4,1151.17,27234,107126,1.24,4.88,0.0,0.0,0,1161.86,1090.92,149.27,217.4,205.75,1249.24,1085.35,79.71,1126.17,Low,1249.24,1249.24,149.27,0.921496269731997,0.921496269731997,7.711998392175253
cat_ears_4_4,19020.0,44448.0,132888.0,512,16,4,1340.19,27234,107126,1.24,4.88,0.0,0.0,0,1314.91,1226.19,157.13,221.17,208.89,1378.42,1374.41,79.85,1150.86,Low,1378.42,1378.42,157.13,0.9722653472816704,0.9722653472816704,8.529179660154012
bayer04,20545.0,20545.0,85537.0,16,16,4,250.84,14999,57962,2.74,10.61,0.0,0.0,0,144.23,115.53,102.44,61.61,161.18,400.71,163.83,148.4,415.36,Medium,415.36,415.36,102.44,0.6039098613251156,0.6039098613251156,2.448652869972667
bayer04,20545.0,20545.0,85537.0,32,16,4,438.65,14999,57962,2.74,10.61,0.0,0.0,0,285.86,243.8,189.38,63.12,178.04,693.17,177.94,233.77,693.17,Medium,693.17,693.17,189.38,0.6328173463941025,0.6328173463941025,2.316242475446193
bayer04,20545.0,20545.0,85537.0,64,16,4,610.98,14999,57962,2.74,10.61,0.0,0.0,0,566.13,464.81,368.25,211.4,204.87,523.3,541.1,79.35,985.03,Medium,985.03,985.03,368.25,0.6202653726282449,0.6202653726282449,1.659144602851324
bayer04,20545.0,20545.0,85537.0,128,16,4,781.16,14999,57962,2.74,10.61,0.0,0.0,0,1121.28,940.62,433.32,225.37,218.22,749.5,1020.57,82.71,1181.67,Medium,1181.67,1181.67,433.32,0.6610644257703081,0.6610644257703081,1.8027323917659004
bayer04,20545.0,20545.0,85537.0,256,16,4,1170.74,14999,57962,2.74,10.61,0.0,0.0,0,1551.07,1295.98,468.4,233.97,225.23,1150.68,1143.45,84.78,1282.27,Medium,1282.27,1551.07,468.4,0.7547950769468819,0.7547950769468819,2.4994449188727583
bayer04,20545.0,20545.0,85537.0,512,16,4,1370.65,14999,57962,2.74,10.61,0.0,0.0,0,1824.6,1677.86,500.5,237.97,228.56,1776.83,1431.16,85.38,1299.62,Medium,1776.83,1824.6,500.5,0.7512057437246521,0.7512057437246521,2.7385614385614385
bcsstk30,28924.0,28924.0,2043492.0,16,16,4,2653.89,68169,269809,7.57,29.98,0.0,0.0,0,435.53,457.16,431.39,268.0,989.58,1113.01,985.77,349.73,1132.76,High,1132.76,1132.76,431.39,2.3428528549736924,2.3428528549736924,6.151950671086488
bcsstk30,28924.0,28924.0,2043492.0,32,16,4,4649.58,68169,269809,7.57,29.98,0.0,0.0,0,857.35,909.63,1825.36,262.54,849.86,1966.79,853.41,520.37,1873.04,High,1966.79,1966.79,1825.36,2.3640449666715817,2.3640449666715817,2.5472126046368935
bcsstk30,28924.0,28924.0,2043492.0,64,16,4,5504.36,68169,269809,7.57,29.98,0.0,0.0,0,1678.09,1770.41,3547.73,378.44,787.55,1319.45,2099.66,310.11,2382.39,High,2382.39,2382.39,3547.73,1.5515160398339218,2.3104361586474087,1.5515160398339218
bcsstk30,28924.0,28924.0,2043492.0,128,16,4,6889.14,68169,269809,7.57,29.98,0.0,0.0,0,3102.08,3272.86,4311.16,393.43,843.81,2487.89,3725.6,315.49,2639.32,High,3725.6,3725.6,4311.16,1.5979782703495116,1.8491357096843464,1.5979782703495116
bcsstk30,28924.0,28924.0,2043492.0,256,16,4,8173.97,68169,269809,7.57,29.98,0.0,0.0,0,3193.58,3490.54,4562.64,401.51,874.48,2642.94,4055.55,318.44,2750.79,High,4055.55,4055.55,4562.64,1.7915000964353969,2.01550221301673,1.7915000964353969
bcsstk30,28924.0,28924.0,2043492.0,512,16,4,9139.31,68169,269809,7.57,29.98,0.0,0.0,0,3246.86,3618.2,4772.42,405.73,891.3,3721.78,4686.57,318.66,2819.1,High,4686.57,4686.57,4772.42,1.9150263388385764,1.9501063677700323,1.9150263388385764
fcondp2,201822.0,201822.0,11294316.0,16,16,4,5021.93,349459,1384170,8.16,32.32,0.0,0.0,0,441.53,492.66,283.69,238.45,1006.18,2204.63,1006.44,668.66,2206.35,High,2206.35,2206.35,283.69,2.276125728012328,2.276125728012328,17.70217490923191
fcondp2,201822.0,201822.0,11294316.0,32,16,4,7909.18,349459,1384170,8.16,32.32,0.0,0.0,0,868.06,971.76,1329.29,229.52,823.95,2778.09,823.92,785.04,2779.11,High,2779.11,2779.11,1329.29,2.8459398872300845,2.8459398872300845,5.949928157136517
fcondp2,201822.0,201822.0,11294316.0,64,16,4,9291.91,349459,1384170,8.16,32.32,0.0,0.0,0,1692.22,1889.23,2559.76,342.01,737.09,1448.73,2557.88,217.27,2859.32,High,2859.32,2859.32,2559.76,3.2496922345172976,3.2496922345172976,3.6299926555614586
fcondp2,201822.0,201822.0,11294316.0,128,16,4,10088.71,349459,1384170,8.16,32.32,0.0,0.0,0,3101.56,3456.56,2979.93,349.31,771.13,2716.53,4683.04,219.96,2872.14,High,4683.04,4683.04,2979.93,2.1543078854761006,2.1543078854761006,3.385552680767669
fcondp2,201822.0,201822.0,11294316.0,256,16,4,10322.69,349459,1384170,8.16,32.32,0.0,0.0,0,3114.22,3511.98,3011.06,352.84,789.16,2764.7,4742.4,221.05,2793.16,High,4742.4,4742.4,3011.06,2.1766805836707155,2.1766805836707155,3.428257822826513
fcondp2,201822.0,201822.0,11294316.0,512,16,4,10433.55,349459,1384170,8.16,32.32,0.0,0.0,0,3111.19,3530.3,3030.35,355.04,798.4,3865.48,5544.67,221.08,2796.7,High,5544.67,5544.67,3030.35,1.8817260540302667,1.8817260540302667,3.443018133218935
c-70,68924.0,68924.0,658986.0,16,16,4,807.58,94598,375079,1.76,6.97,0.0,0.0,0,275.96,254.24,5.8,76.69,149.5,39.5,147.42,253.55,39.44,Low,253.55,275.96,5.8,2.9264386142919268,2.9264386142919268,139.23793103448276
c-70,68924.0,68924.0,658986.0,32,16,4,1224.88,94598,375079,1.76,6.97,0.0,0.0,0,545.97,512.03,46.23,77.1,178.37,76.05,176.2,331.32,75.22,Low,331.32,545.97,46.23,2.243493232228877,2.243493232228877,26.49534934025525
c-70,68924.0,68924.0,658986.0,64,16,4,1500.25,94598,375079,1.76,6.97,0.0,0.0,0,1061.6,990.21,90.27,234.68,227.49,935.4,189.57,86.24,140.39,Low,935.4,1061.6,90.27,1.4131970610399398,1.4131970610399398,16.619585687382298
c-70,68924.0,68924.0,658986.0,128,16,4,1629.64,94598,375079,1.76,6.97,0.0,0.0,0,1785.87,1720.03,107.27,240.41,249.58,1620.62,207.7,87.99,267.74,Low,1620.62,1785.87,107.27,0.9125188283581673,0.9125188283581673,15.191945557937915
c-70,68924.0,68924.0,658986.0,256,16,4,1783.45,94598,375079,1.76,6.97,0.0,0.0,0,1900.46,1923.34,109.27,244.05,262.34,1767.9,358.51,89.24,427.03,Low,1767.9,1923.34,109.27,0.9272671498539,0.9272671498539,16.321497208748973
c-70,68924.0,68924.0,658986.0,512,16,4,1826.24,94598,375079,1.76,6.97,0.0,0.0,0,1963.09,2046.14,111.04,245.9,268.89,2062.55,290.85,89.32,641.76,Low,2062.55,2062.55,111.04,0.8854282320428595,0.8854282320428595,16.446685878962533
bayer02,13935.0,13935.0,63307.0,16,16,4,204.22,9969,39101,1.63,6.39,0.0,0.0,0,95.33,62.43,62.13,37.79,89.56,235.85,90.97,99.65,238.5,Low,238.5,238.5,62.13,0.8562683438155136,0.8562683438155136,3.2869789151778526
bayer02,13935.0,13935.0,63307.0,32,16,4,407.12,9969,39101,1.63,6.39,0.0,0.0,0,179.38,127.1,219.96,39.59,103.38,400.5,103.71,155.31,396.75,Low,400.5,400.5,219.96,1.0165293383270912,1.0165293383270912,1.850881978541553
bayer02,13935.0,13935.0,63307.0,64,16,4,636.25,9969,39101,1.63,6.39,0.0,0.0,0,375.69,248.75,418.25,154.75,125.85,385.35,323.65,58.21,545.43,Low,545.43,545.43,418.25,1.166510826320518,1.166510826320518,1.521219366407651
bayer02,13935.0,13935.0,63307.0,128,16,4,865.74,9969,39101,1.63,6.39,0.0,0.0,0,702.66,484.71,521.42,170.38,136.25,602.88,611.56,60.81,713.49,Low,713.49,713.49,521.42,1.2133877139132994,1.2133877139132994,1.6603505811054429
bayer02,13935.0,13935.0,63307.0,256,16,4,1091.5,9969,39101,1.63,6.39,0.0,0.0,0,986.32,827.67,633.23,179.28,142.12,1046.06,694.52,62.29,821.66,Low,1046.06,1046.06,633.23,1.0434391908685927,1.0434391908685927,1.7237022882680857
bayer02,13935.0,13935.0,63307.0,512,16,4,1325.8,9969,39101,1.63,6.39,0.0,0.0,0,1244.79,1077.59,709.27,184.13,144.92,1261.75,882.52,63.16,924.98,Low,1261.75,1261.75,709.27,1.050762829403606,1.050762829403606,1.8692458443188067
as-caida,31379.0,31379.0,106762.0,16,16,4,273.05,24549,95230,1.12,4.35,0.0,0.0,0,120.64,80.45,0.41,30.56,66.39,8.39,66.31,117.45,8.36,Low,117.45,120.64,0.41,2.2633454907161803,2.2633454907161803,665.9756097560976
as-caida,31379.0,31379.0,106762.0,32,16,4,452.38,24549,95230,1.12,4.35,0.0,0.0,0,241.27,169.33,3.56,31.42,86.48,17.97,86.87,174.88,17.79,Low,174.88,241.27,3.56,1.8749948190823558,1.8749948190823558,127.07303370786516
as-caida,31379.0,31379.0,106762.0,64,16,4,551.03,24549,95230,1.12,4.35,0.0,0.0,0,469.28,326.24,7.02,143.16,108.03,475.03,46.99,45.33,35.72,Low,475.03,475.03,7.02,1.159989895375029,1.159989895375029,78.49430199430199
as-caida,31379.0,31379.0,106762.0,128,16,4,795.25,24549,95230,1.12,4.35,0.0,0.0,0,902.85,628.01,8.49,150.74,112.16,919.37,65.04,47.96,71.07,Low,919.37,919.37,8.49,0.8649945071081284,0.8649945071081284,93.66902237926972
as-caida,31379.0,31379.0,106762.0,256,16,4,944.8,24549,95230,1.12,4.35,0.0,0.0,0,1056.4,854.1,8.8,154.13,114.58,1071.64,117.23,47.91,130.76,Low,1071.64,1071.64,8.8,0.8816393565003171,0.8816393565003171,107.36363636363635
as-caida,31379.0,31379.0,106762.0,512,16,4,985.12,24549,95230,1.12,4.35,0.0,0.0,0,1153.79,1065.62,8.96,155.9,115.82,1187.89,97.14,47.73,234.84,Low,1187.89,1187.89,8.96,0.8293023764826709,0.8293023764826709,109.94642857142856
crack_dual,20141.0,20141.0,60086.0,16,16,4,195.72,11199,43672,1.38,5.37,0.0,0.0,0,84.87,56.0,33.34,26.08,63.18,202.31,64.06,93.59,205.07,Low,205.07,205.07,33.34,0.9544058126493393,0.9544058126493393,5.870425914817036
crack_dual,20141.0,20141.0,60086.0,32,16,4,341.4,11199,43672,1.38,5.37,0.0,0.0,0,163.95,116.56,72.52,27.23,70.98,338.51,70.94,140.06,337.56,Low,338.51,338.51,72.52,1.0085374139611827,1.0085374139611827,4.707666850523993
crack_dual,20141.0,20141.0,60086.0,64,16,4,429.19,11199,43672,1.38,5.37,0.0,0.0,0,328.79,222.54,143.15,121.2,88.04,330.14,227.6,43.17,461.31,Low,461.31,461.31,143.15,0.9303722009061152,0.9303722009061152,2.9981837233670974
crack_dual,20141.0,20141.0,60086.0,128,16,4,529.39,11199,43672,1.38,5.37,0.0,0.0,0,621.04,437.39,164.51,130.91,93.83,559.59,437.39,44.77,532.32,Low,559.59,621.04,164.51,0.8524249645755507,0.8524249645755507,3.2179806698680933
crack_dual,20141.0,20141.0,60086.0,256,16,4,994.18,11199,43672,1.38,5.37,0.0,0.0,0,868.45,678.46,176.63,136.4,96.69,855.32,478.53,45.87,580.19,Low,855.32,868.45,176.63,1.1447751741608612,1.1447751741608612,5.628602162713015
crack_dual,20141.0,20141.0,60086.0,512,16,4,1154.81,11199,43672,1.38,5.37,0.0,0.0,0,921.3,770.95,188.38,138.78,97.96,824.86,622.45,46.26,580.19,Low,824.86,921.3,188.38,1.2534570715293607,1.2534570715293607,6.130215521817602
coPapersCiteseer,434102.0,434102.0,32073440.0,16,16,4,3889.1,1562073,6207548,5.17,20.53,0.0,0.0,0,462.97,523.0,25.91,265.64,1106.25,1984.74,1106.74,483.48,1984.13,High,1984.74,1984.74,25.91,1.9595009925733344,1.9595009925733344,150.1003473562331
coPapersCiteseer,434102.0,434102.0,32073440.0,32,16,4,6109.81,1562073,6207548,5.17,20.53,0.0,0.0,0,910.08,1029.74,151.57,257.53,879.28,2660.48,879.45,581.39,2658.17,High,2660.48,2660.48,151.57,2.2965066454173684,2.2965066454173684,40.31015372435179
coPapersCiteseer,434102.0,434102.0,32073440.0,64,16,4,6719.06,1562073,6207548,5.17,20.53,0.0,0.0,0,1765.62,1995.73,284.76,356.87,795.5,1335.77,2468.85,281.91,2739.91,High,2739.91,2739.91,284.76,2.452292228576851,2.452292228576851,23.595519033572135
coPapersCiteseer,434102.0,434102.0,32073440.0,128,16,4,7141.32,1562073,6207548,5.17,20.53,0.0,0.0,0,3192.82,3586.03,346.51,364.07,837.77,2474.06,4344.67,284.22,2811.18,High,4344.67,4344.67,346.51,1.6436967594777048,1.6436967594777048,20.609275345588873
coPapersCiteseer,434102.0,434102.0,32073440.0,256,16,4,7171.16,1562073,6207548,5.17,20.53,0.0,0.0,0,3194.37,3622.22,348.72,367.83,860.62,2505.92,4386.9,285.53,2787.15,High,4386.9,4386.9,348.72,1.6346759670838178,1.6346759670838178,20.564234916265196
coPapersCiteseer,434102.0,434102.0,32073440.0,512,16,4,7172.21,1562073,6207548,5.17,20.53,0.0,0.0,0,3196.97,3641.77,349.68,369.64,872.35,3472.35,4666.22,285.55,2786.27,High,4666.22,4666.22,349.68,1.5370492604292125,1.5370492604292125,20.51078128574697
af_shell1,504855.0,504855.0,17562051.0,16,16,4,4897.39,630091,2518300,6.98,27.91,0.0,0.0,0,486.47,524.2,700.19,177.79,738.19,2099.41,739.21,762.51,2099.91,High,2099.91,2099.91,700.19,2.3321904272087854,2.3321904272087854,6.994372955911967
af_shell1,504855.0,504855.0,17562051.0,32,16,4,7351.21,630091,2518300,6.98,27.91,0.0,0.0,0,961.93,1041.99,2260.78,174.9,642.14,2486.41,642.15,816.4,2480.1,High,2486.41,2486.41,2260.78,2.9565558375328287,2.9565558375328287,3.2516255451658274
af_shell1,504855.0,504855.0,17562051.0,64,16,4,8313.4,630091,2518300,6.98,27.91,0.0,0.0,0,1864.41,2023.63,4266.81,292.96,581.69,1289.53,1668.62,183.18,2588.41,High,2588.41,2588.41,4266.81,1.9483876713516652,3.2117786594859394,1.9483876713516652
af_shell1,504855.0,504855.0,17562051.0,128,16,4,8642.74,630091,2518300,6.98,27.91,0.0,0.0,0,3301.91,3615.58,4837.59,297.56,602.17,2452.27,3098.95,187.62,2622.51,High,3098.95,3615.58,4837.59,1.7865796812048973,2.390415922203353,1.7865796812048973
af_shell1,504855.0,504855.0,17562051.0,256,16,4,8750.13,630091,2518300,6.98,27.91,0.0,0.0,0,3312.29,3663.63,4905.22,299.85,611.81,2490.28,3121.74,189.54,2558.99,High,3121.74,3663.63,4905.22,1.7838404801415633,2.3883771013994313,1.7838404801415633
af_shell1,504855.0,504855.0,17562051.0,512,16,4,8805.24,630091,2518300,6.98,27.91,0.0,0.0,0,3315.29,3688.77,4929.7,301.21,617.14,3590.76,3832.03,189.55,2560.35,High,3832.03,3832.03,4929.7,1.7861614297016046,2.2978003825648545,1.7861614297016046
big_dual,30269.0,30269.0,89858.0,16,16,4,207.05,21752,84236,1.07,4.13,0.0,0.0,0,112.46,76.74,22.67,26.7,66.66,299.53,67.21,121.59,293.65,Low,299.53,299.53,22.67,0.6912496244115782,0.6912496244115782,9.133215703573004
big_dual,30269.0,30269.0,89858.0,32,16,4,296.56,21752,84236,1.07,4.13,0.0,0.0,0,219.17,159.18,69.44,27.36,72.44,410.31,72.44,160.17,405.68,Low,410.31,410.31,69.44,0.7227705880919305,0.7227705880919305,4.27073732718894
big_dual,30269.0,30269.0,89858.0,64,16,4,402.5,21752,84236,1.07,4.13,0.0,0.0,0,430.97,302.55,135.02,122.67,88.81,466.79,239.3,42.95,497.14,Low,497.14,497.14,135.02,0.8096310898338497,0.8096310898338497,2.981039845948748
big_dual,30269.0,30269.0,89858.0,128,16,4,793.45,21752,84236,1.07,4.13,0.0,0.0,0,796.08,585.39,162.02,129.99,93.72,750.38,461.4,44.28,564.26,Low,750.38,796.08,162.02,0.9966963119284494,0.9966963119284494,4.897234909270461
big_dual,30269.0,30269.0,89858.0,256,16,4,961.69,21752,84236,1.07,4.13,0.0,0.0,0,865.58,696.24,177.04,133.93,96.18,830.58,492.37,45.22,580.67,Low,830.58,865.58,177.04,1.1110353751241941,1.1110353751241941,5.432049254405785
big_dual,30269.0,30269.0,89858.0,512,16,4,1055.21,21752,84236,1.07,4.13,0.0,0.0,0,927.87,809.3,182.28,135.56,97.39,935.41,637.29,45.43,580.67,Low,935.41,935.41,182.28,1.128072182251633,1.128072182251633,5.788951064296686
boyd1,93279.0,93279.0,1211231.0,16,16,4,713.75,82996,326619,3.71,14.59,0.0,0.0,0,319.16,303.64,0.35,60.67,31.85,2.86,30.43,236.2,2.9,Medium,236.2,319.16,0.35,2.236339140243138,2.236339140243138,2039.2857142857144
boyd1,93279.0,93279.0,1211231.0,32,16,4,1141.06,82996,326619,3.71,14.59,0.0,0.0,0,612.82,589.69,4.22,65.07,50.66,7.05,48.24,294.31,7.51,Medium,294.31,612.82,4.22,1.8619823112822687,1.8619823112822687,270.39336492890993
boyd1,93279.0,93279.0,1211231.0,64,16,4,2090.13,82996,326619,3.71,14.59,0.0,0.0,0,965.51,936.22,8.39,118.89,101.53,1063.18,22.72,38.53,14.32,Medium,1063.18,1063.18,8.39,1.965922985759702,1.965922985759702,249.12157330154946
boyd1,93279.0,93279.0,1211231.0,128,16,4,2847.44,82996,326619,3.71,14.59,0.0,0.0,0,1426.87,1479.37,9.4,112.11,156.76,1429.6,31.16,59.37,25.24,Medium,1429.6,1479.37,9.4,1.9247652717034955,1.9247652717034955,302.9191489361702
boyd1,93279.0,93279.0,1211231.0,256,16,4,3205.91,82996,326619,3.71,14.59,0.0,0.0,0,1673.26,1713.05,9.62,121.38,208.68,1748.6,53.04,58.97,50.62,Medium,1748.6,1748.6,9.62,1.8334153036715086,1.8334153036715086,333.25467775467774
boyd1,93279.0,93279.0,1211231.0,512,16,4,3376.84,82996,326619,3.71,14.59,0.0,0.0,0,1690.11,1769.11,9.73,121.61,257.79,1976.41,36.45,59.0,101.3,Medium,1976.41,1976.41,9.73,1.7085726139819166,1.7085726139819166,347.054470709147
dielFilterV2real,1157456.0,1157456.0,48538952.0,32,16,4,3517.06,4541185,18093230,2.68,10.69,0.0,0.0,0,892.78,1003.31,178.16,-1.0,725.52,2542.77,725.21,511.42,2544.7,Medium,2544.7,2544.7,178.16,1.3821118402955161,1.3821118402955161,19.741019308486752
dielFilterV2real,1157456.0,1157456.0,48538952.0,64,16,4,3701.73,4541185,18093230,2.68,10.69,0.0,0.0,0,1727.38,1935.56,342.75,0.0,666.89,1224.6,2633.98,191.62,2636.34,Medium,2636.34,2636.34,342.75,1.404117071394433,1.404117071394433,10.800087527352298
dielFilterV2real,1157456.0,1157456.0,48538952.0,128,16,4,3809.25,4541185,18093230,2.68,10.69,0.0,0.0,0,3046.01,3379.09,399.4,0.0,692.86,2314.7,4785.4,193.89,2686.26,Medium,4785.4,4785.4,399.4,0.7960149621766206,0.7960149621766206,9.537431146720081
dielFilterV2real,1157456.0,1157456.0,48538952.0,256,16,4,3823.36,4541185,18093230,2.68,10.69,0.0,0.0,0,3047.11,3408.13,400.47,0.0,706.65,2342.13,4841.88,194.76,2622.39,Medium,4841.88,4841.88,400.47,0.78964369211959,0.78964369211959,9.547182061078233
dielFilterV2real,1157456.0,1157456.0,48538952.0,512,16,4,3832.25,4541185,18093230,2.68,10.69,0.0,0.0,0,3049.71,3423.68,400.9,0.0,713.7,3270.22,5485.11,194.77,2622.8,Medium,5485.11,5485.11,400.9,0.6986642018118142,0.6986642018118142,9.559116986779745
dielFilterV3clx,420408.0,420408.0,32886208.0,16,16,4,2618.54,2436780,9706733,3.39,13.5,0.0,0.0,0,445.54,506.11,45.9,266.24,1106.16,1996.01,1106.31,501.39,1996.25,Medium,1996.25,1996.25,45.9,1.3117294927989982,1.3117294927989982,57.04880174291939
dielFilterV3clx,420408.0,420408.0,32886208.0,32,16,4,4111.29,2436780,9706733,3.39,13.5,0.0,0.0,0,878.31,999.61,202.65,261.11,930.53,2707.35,930.82,598.4,2710.92,Medium,2710.92,2710.92,202.65,1.516566331725023,1.516566331725023,20.287638786084383
dielFilterV3clx,420408.0,420408.0,32886208.0,64,16,4,4516.1,2436780,9706733,3.39,13.5,0.0,0.0,0,1716.13,1945.12,391.45,351.94,835.16,1351.05,2520.5,284.31,2848.03,Medium,2848.03,2848.03,391.45,1.5856925664406625,1.5856925664406625,11.536850172435816
dielFilterV3clx,420408.0,420408.0,32886208.0,128,16,4,4801.96,2436780,9706733,3.39,13.5,0.0,0.0,0,3142.12,3502.45,450.87,358.19,881.42,2505.93,4528.14,287.34,2904.31,Medium,4528.14,4528.14,450.87,1.0604707451624729,1.0604707451624729,10.650431388205027
dielFilterV3clx,420408.0,420408.0,32886208.0,256,16,4,4875.55,2436780,9706733,3.39,13.5,0.0,0.0,0,3146.52,3536.94,455.75,360.63,906.44,2537.38,4585.8,288.8,2868.85,Medium,4585.8,4585.8,455.75,1.063184177242793,1.063184177242793,10.69786066922655
dielFilterV3clx,420408.0,420408.0,32886208.0,512,16,4,4916.74,2436780,9706733,3.39,13.5,0.0,0.0,0,3147.76,3553.9,457.05,363.9,919.72,3519.89,5218.4,288.83,2873.63,Medium,5218.4,5218.4,457.05,0.9421930093515254,0.9421930093515254,10.757553878131494
cryg10000,10000.0,10000.0,49699.0,16,16,4,172.57,8100,31100,1.6,6.14,0.0,0.0,0,85.69,56.67,93.77,40.21,90.69,234.43,90.53,102.68,229.03,Low,234.43,234.43,93.77,0.7361259224501983,0.7361259224501983,1.8403540578010025
cryg10000,10000.0,10000.0,49699.0,32,16,4,295.83,8100,31100,1.6,6.14,0.0,0.0,0,167.34,115.44,214.68,42.24,107.92,383.78,107.34,157.77,380.84,Low,383.78,383.78,214.68,0.7708322476418782,0.7708322476418782,1.3780044717719395
cryg10000,10000.0,10000.0,49699.0,64,16,4,412.44,8100,31100,1.6,6.14,0.0,0.0,0,336.94,220.39,412.44,166.92,133.42,320.64,334.11,60.06,595.2,Low,595.2,595.2,412.44,0.6929435483870967,0.6929435483870967,1.0
cryg10000,10000.0,10000.0,49699.0,128,16,4,505.2,8100,31100,1.6,6.14,0.0,0.0,0,659.36,436.91,640.24,184.58,146.5,567.99,635.13,63.55,790.44,Low,790.44,790.44,640.24,0.6391376954607559,0.6391376954607559,0.7890790953392478
cryg10000,10000.0,10000.0,49699.0,256,16,4,692.67,8100,31100,1.6,6.14,0.0,0.0,0,1019.47,743.16,776.55,195.09,153.87,1028.7,730.2,66.14,926.79,Low,1028.7,1028.7,776.55,0.6733449985418488,0.6733449985418488,0.8919837743867105
cryg10000,10000.0,10000.0,49699.0,512,16,4,1343.22,8100,31100,1.6,6.14,0.0,0.0,0,1229.03,985.36,956.9,201.01,157.59,1573.06,972.11,67.25,1070.95,Low,1573.06,1573.06,956.9,0.8538898706978755,0.8538898706978755,1.4037203469537047
conf5_4-8x8-15,49152.0,49152.0,1916928.0,16,16,4,2097.3,125952,497664,3.85,15.22,0.0,0.0,0,426.36,435.86,540.59,197.78,732.49,1697.9,733.89,751.15,1697.9,Medium,1697.9,1697.9,540.59,1.235231756876141,1.235231756876141,3.8796500120239
conf5_4-8x8-15,49152.0,49152.0,1916928.0,32,16,4,3569.7,125952,497664,3.85,15.22,0.0,0.0,0,839.65,873.71,1496.43,194.46,676.05,2265.87,677.0,865.63,2264.53,Medium,2265.87,2265.87,1496.43,1.5754213613314092,1.5754213613314092,2.38547743629839
conf5_4-8x8-15,49152.0,49152.0,1916928.0,64,16,4,4063.44,125952,497664,3.85,15.22,0.0,0.0,0,1622.45,1687.44,2970.83,332.76,621.57,1289.77,1774.11,210.92,2500.88,Medium,2500.88,2500.88,2970.83,1.3677793747875173,1.6248040689677232,1.3677793747875173
conf5_4-8x8-15,49152.0,49152.0,1916928.0,128,16,4,4599.71,125952,497664,3.85,15.22,0.0,0.0,0,2926.61,3042.14,3551.51,343.78,653.99,2388.7,3271.21,214.48,2592.19,Medium,3271.21,3271.21,3551.51,1.2951420663323487,1.4061188367607094,1.2951420663323487
conf5_4-8x8-15,49152.0,49152.0,1916928.0,256,16,4,4916.78,125952,497664,3.85,15.22,0.0,0.0,0,3019.38,3254.2,3777.2,350.18,671.18,2509.07,3373.02,216.39,2566.6,Medium,3373.02,3373.02,3777.2,1.3016996717144975,1.4576788753105525,1.3016996717144975
conf5_4-8x8-15,49152.0,49152.0,1916928.0,512,16,4,5099.48,125952,497664,3.85,15.22,0.0,0.0,0,3066.01,3376.36,3867.21,353.62,681.25,3406.36,4180.58,216.5,2584.01,Medium,4180.58,4180.58,3867.21,1.2198020370379228,1.2198020370379228,1.3186457420207331
a0nsdsil,80016.0,80016.0,355034.0,16,16,4,477.84,80932,317481,1.12,4.39,0.0,0.0,0,193.27,164.29,1.09,39.18,76.38,12.91,76.7,174.64,13.12,Low,174.64,193.27,1.09,2.4723961297666475,2.4723961297666475,438.3853211009174
a0nsdsil,80016.0,80016.0,355034.0,32,16,4,747.44,80932,317481,1.12,4.39,0.0,0.0,0,382.17,330.11,13.3,38.87,96.06,35.48,95.89,229.72,35.94,Low,229.72,382.17,13.3,1.9557788418766517,1.9557788418766517,56.19849624060151
a0nsdsil,80016.0,80016.0,355034.0,64,16,4,956.32,80932,317481,1.12,4.39,0.0,0.0,0,736.59,626.71,26.18,150.15,121.94,724.19,87.12,50.62,68.58,Low,724.19,736.59,26.18,1.2983070636310567,1.2983070636310567,36.52864782276547
a0nsdsil,80016.0,80016.0,355034.0,128,16,4,1040.77,80932,317481,1.12,4.39,0.0,0.0,0,993.45,915.92,29.3,143.96,130.93,1093.67,89.14,52.81,103.29,Low,1093.67,1093.67,29.3,0.9516307478489855,0.9516307478489855,35.521160409556316
a0nsdsil,80016.0,80016.0,355034.0,256,16,4,1012.03,80932,317481,1.12,4.39,0.0,0.0,0,1046.33,993.45,29.76,149.84,136.66,1149.21,145.89,54.01,171.65,Low,1149.21,1149.21,29.76,0.880631042194203,0.880631042194203,34.006384408602145
a0nsdsil,80016.0,80016.0,355034.0,512,16,4,1003.1,80932,317481,1.12,4.39,0.0,0.0,0,1054.3,1035.46,29.98,149.37,140.17,1143.31,103.44,54.03,276.92,Low,1143.31,1143.31,29.98,0.8773648441804935,0.8773648441804935,33.45897264843229
crystk02,13965.0,13965.0,968583.0,16,16,4,1358.46,41370,165136,5.87,23.41,0.0,0.0,0,400.08,389.77,691.85,267.79,924.22,1337.82,921.58,290.95,1307.13,High,1337.82,1337.82,691.85,1.0154280844956722,1.0154280844956722,1.963518103635181
crystk02,13965.0,13965.0,968583.0,32,16,4,2430.57,41370,165136,5.87,23.41,0.0,0.0,0,789.07,791.33,2403.43,262.84,845.92,1992.97,841.15,429.62,2043.42,High,2043.42,2043.42,2403.43,1.011292194904782,1.189461784655137,1.011292194904782
crystk02,13965.0,13965.0,968583.0,64,16,4,3668.88,41370,165136,5.87,23.41,0.0,0.0,0,1544.79,1536.82,4679.14,376.44,786.99,1300.98,2144.07,316.5,2346.66,High,2346.66,2346.66,4679.14,0.7840928033783986,1.5634476234307486,0.7840928033783986
crystk02,13965.0,13965.0,968583.0,128,16,4,4656.65,41370,165136,5.87,23.41,0.0,0.0,0,2893.45,2859.29,5430.04,398.23,848.15,2387.14,3897.72,324.36,2678.42,High,3897.72,3897.72,5430.04,0.8575719515878335,1.1947112670997404,0.8575719515878335
crystk02,13965.0,13965.0,968583.0,256,16,4,6147.29,41370,165136,5.87,23.41,0.0,0.0,0,3117.55,3290.3,6441.12,408.86,882.49,2658.2,4315.6,328.67,2797.35,High,4315.6,4315.6,6441.12,0.9543821571403731,1.4244346093243117,0.9543821571403731
crystk02,13965.0,13965.0,968583.0,512,16,4,7094.22,41370,165136,5.87,23.41,0.0,0.0,0,3241.78,3556.47,7084.49,414.34,900.9,3700.41,5449.13,329.9,2908.93,High,5449.13,5449.13,7084.49,1.0013734227869615,1.3018995692890425,1.0013734227869615
cage12,130228.0,130228.0,2032536.0,16,16,4,751.4,403987,1608401,1.26,5.03,0.0,0.0,0,351.65,362.18,37.78,110.18,368.95,1502.24,368.35,375.98,1489.04,Low,1502.24,1502.24,37.78,0.5001863883267653,0.5001863883267653,19.88883006881948
cage12,130228.0,130228.0,2032536.0,32,16,4,1267.17,403987,1608401,1.26,5.03,0.0,0.0,0,692.28,722.68,224.04,110.08,368.78,1830.29,369.05,466.71,1813.95,Low,1830.29,1830.29,224.04,0.6923329089925641,0.6923329089925641,5.655998928762721
cage12,130228.0,130228.0,2032536.0,64,16,4,1451.29,403987,1608401,1.26,5.03,0.0,0.0,0,1347.61,1395.97,431.74,258.63,370.7,1036.22,1355.93,103.58,1957.66,Low,1957.66,1957.66,431.74,0.7413391498012933,0.7413391498012933,3.361490712002594
cage12,130228.0,130228.0,2032536.0,128,16,4,1659.21,403987,1608401,1.26,5.03,0.0,0.0,0,2402.52,2466.67,508.36,264.27,380.89,1895.8,2523.32,105.95,1971.9,Low,2523.32,2523.32,508.36,0.6575503701472662,0.6575503701472662,3.263848453851601
cage12,130228.0,130228.0,2032536.0,256,16,4,1751.34,403987,1608401,1.26,5.03,0.0,0.0,0,2461.26,2600.81,516.79,267.69,387.5,1941.3,2591.9,107.21,1868.35,Low,2591.9,2600.81,516.79,0.6733825231370226,0.6733825231370226,3.3888813638034794
cage12,130228.0,130228.0,2032536.0,512,16,4,1785.72,403987,1608401,1.26,5.03,0.0,0.0,0,2489.99,2670.44,521.96,268.76,389.83,2613.35,3100.89,107.24,1875.95,Low,3100.89,3100.89,521.96,0.5758733782881689,0.5758733782881689,3.4211816997471067
ch7-8-b5,141120.0,141120.0,846720.0,16,16,4,765.57,168409,660342,1.28,5.03,0.0,0.0,0,254.73,238.85,81.88,52.02,149.47,881.08,149.68,329.85,883.84,Low,883.84,883.84,81.88,0.8661861875452571,0.8661861875452571,9.349902296042991
ch7-8-b5,141120.0,141120.0,846720.0,32,16,4,1220.94,168409,660342,1.28,5.03,0.0,0.0,0,500.43,481.23,209.4,52.47,152.55,1003.22,152.58,371.29,1003.82,Low,1003.82,1003.82,209.4,1.216293757845032,1.216293757845032,5.830659025787965
ch7-8-b5,141120.0,141120.0,846720.0,64,16,4,1415.33,168409,660342,1.28,5.03,0.0,0.0,0,951.64,909.96,375.4,184.8,168.78,835.65,523.56,67.02,1039.24,Low,1039.24,1039.24,375.4,1.3618894576806126,1.3618894576806126,3.7701917954182207
ch7-8-b5,141120.0,141120.0,846720.0,128,16,4,1539.84,168409,660342,1.28,5.03,0.0,0.0,0,1495.64,1415.03,450.92,188.43,171.3,1316.83,1006.65,68.66,1027.26,Low,1316.83,1495.64,450.92,1.029552566125538,1.029552566125538,3.414885123747006
ch7-8-b5,141120.0,141120.0,846720.0,256,16,4,1589.52,168409,660342,1.28,5.03,0.0,0.0,0,1521.51,1501.11,479.88,189.25,173.15,1344.93,1027.49,69.86,1010.33,Low,1344.93,1521.51,479.88,1.044699016108997,1.044699016108997,3.312328082020505
ch7-8-b5,141120.0,141120.0,846720.0,512,16,4,1621.39,168409,660342,1.28,5.03,0.0,0.0,0,1526.31,1535.74,489.41,190.32,173.38,1487.35,1304.28,69.88,1009.24,Low,1487.35,1535.74,489.41,1.0557711591805905,1.0557711591805905,3.312948243803764
af_shell7,504855.0,504855.0,17579155.0,16,16,4,4910.38,630091,2518300,6.98,27.91,0.0,0.0,0,486.49,524.01,700.5,177.83,738.56,2101.67,738.66,765.3,2095.66,High,2101.67,2101.67,700.5,2.3364181817316707,2.3364181817316707,7.009821556031406
af_shell7,504855.0,504855.0,17579155.0,32,16,4,7392.41,630091,2518300,6.98,27.91,0.0,0.0,0,962.01,1042.33,2267.19,174.94,642.02,2481.85,642.35,816.25,2481.5,High,2481.85,2481.85,2267.19,2.9785885528940104,2.9785885528940104,3.2606045368936876
af_shell7,504855.0,504855.0,17579155.0,64,16,4,8299.88,630091,2518300,6.98,27.91,0.0,0.0,0,1862.09,2024.5,4264.75,292.87,581.59,1289.58,1668.89,183.18,2587.27,High,2587.27,2587.27,4264.75,1.9461586259452486,3.2079682445202855,1.9461586259452486
af_shell7,504855.0,504855.0,17579155.0,128,16,4,8647.44,630091,2518300,6.98,27.91,0.0,0.0,0,3302.45,3613.53,4837.92,297.31,602.17,2452.18,3097.79,187.65,2623.39,High,3097.79,3613.53,4837.92,1.7874293084631412,2.3930727017625424,1.7874293084631412
af_shell7,504855.0,504855.0,17579155.0,256,16,4,8760.56,630091,2518300,6.98,27.91,0.0,0.0,0,3312.41,3663.68,4906.24,299.94,611.84,2488.81,3121.6,189.54,2559.41,High,3121.6,3663.68,4906.24,1.785595486564049,2.3911913704253647,1.785595486564049
af_shell7,504855.0,504855.0,17579155.0,512,16,4,8810.92,630091,2518300,6.98,27.91,0.0,0.0,0,3316.64,3688.34,4928.8,301.54,617.1,3591.17,3832.03,189.56,2560.4,High,3832.03,3832.03,4928.8,1.7876399935075473,2.299282625657941,1.7876399935075473
3Dspectralwave2,292008.0,292008.0,12935272.0,16,16,4,2512.19,908477,3604308,2.03,8.04,0.0,0.0,0,408.12,440.95,126.02,150.29,548.56,1649.89,549.14,371.71,1635.86,Medium,1649.89,1649.89,126.02,1.5226409033329493,1.5226409033329493,19.93485161085542
3Dspectralwave2,292008.0,292008.0,12935272.0,32,16,4,4049.23,908477,3604308,2.03,8.04,0.0,0.0,0,803.41,874.45,440.19,148.74,527.38,2172.23,527.51,482.08,2169.97,Medium,2172.23,2172.23,440.19,1.8640889776865248,1.8640889776865248,9.198823235421068
3Dspectralwave2,292008.0,292008.0,12935272.0,64,16,4,4475.1,908477,3604308,2.03,8.04,0.0,0.0,0,1559.24,1688.98,852.1,289.11,503.12,1179.42,1841.23,115.44,2304.62,Medium,2304.62,2304.62,852.1,1.9417951766451738,1.9417951766451738,5.25184837460392
3Dspectralwave2,292008.0,292008.0,12935272.0,128,16,4,4734.51,908477,3604308,2.03,8.04,0.0,0.0,0,2861.99,3087.35,977.02,294.63,518.77,2191.36,3440.18,116.94,2378.7,Medium,3440.18,3440.18,977.02,1.376239034004035,1.376239034004035,4.845868047736997
3Dspectralwave2,292008.0,292008.0,12935272.0,256,16,4,4859.8,908477,3604308,2.03,8.04,0.0,0.0,0,2890.93,3163.79,987.28,297.56,527.2,2228.92,3490.4,117.57,2379.91,Medium,3490.4,3490.4,987.28,1.392333256933303,1.392333256933303,4.92241309456284
3Dspectralwave2,292008.0,292008.0,12935272.0,512,16,4,4915.43,908477,3604308,2.03,8.04,0.0,0.0,0,2898.89,3198.28,990.78,298.98,531.54,3128.41,4236.7,117.57,2390.72,Medium,4236.7,4236.7,990.78,1.160202516109236,1.160202516109236,4.961172005894347
F1,343791.0,343791.0,26837113.0,16,16,4,3141.42,1598096,6365812,4.22,16.79,0.0,0.0,0,433.67,497.54,49.44,268.7,1111.41,1974.19,1126.62,491.16,1977.68,High,1977.68,1977.68,49.44,1.5884369564338012,1.5884369564338012,63.54004854368932
F1,343791.0,343791.0,26837113.0,32,16,4,4900.41,1598096,6365812,4.22,16.79,0.0,0.0,0,839.92,964.51,177.53,260.74,911.52,2641.84,912.02,582.67,2641.71,High,2641.84,2641.84,177.53,1.8549230839112132,1.8549230839112132,27.603278319157326
F1,343791.0,343791.0,26837113.0,64,16,4,5503.36,1598096,6365812,4.22,16.79,0.0,0.0,0,1609.23,1836.24,325.85,352.86,829.73,1309.0,2472.04,284.92,2726.79,High,2726.79,2726.79,325.85,2.018255897960606,2.018255897960606,16.889243516955652
F1,343791.0,343791.0,26837113.0,128,16,4,5879.85,1598096,6365812,4.22,16.79,0.0,0.0,0,2888.82,3257.38,403.08,359.01,874.48,2392.43,4317.86,288.51,2761.02,High,4317.86,4317.86,403.08,1.3617509599662798,1.3617509599662798,14.587302768681157
F1,343791.0,343791.0,26837113.0,256,16,4,5995.36,1598096,6365812,4.22,16.79,0.0,0.0,0,2889.71,3282.45,411.54,361.87,896.57,2419.57,4408.15,290.63,2699.21,High,4408.15,4408.15,411.54,1.3600626112995249,1.3600626112995249,14.568110025756912
F1,343791.0,343791.0,26837113.0,512,16,4,6065.44,1598096,6365812,4.22,16.79,0.0,0.0,0,2887.95,3295.4,413.03,363.33,908.26,3292.2,4391.25,290.62,2701.97,High,4391.25,4391.25,413.03,1.3812559066325076,1.3812559066325076,14.685228675883108
ASIC_320ks,321671.0,321671.0,1316085.0,16,16,4,675.61,225758,872424,2.1,8.1,0.0,0.0,0,276.27,270.47,1.0,50.3,140.69,403.04,140.56,204.13,405.82,Medium,405.82,405.82,1.0,1.6648021290227195,1.6648021290227195,675.61
ASIC_320ks,321671.0,321671.0,1316085.0,32,16,4,988.05,225758,872424,2.1,8.1,0.0,0.0,0,539.57,538.22,5.25,50.07,142.37,700.71,142.37,254.92,696.44,Medium,700.71,700.71,5.25,1.4100697863595495,1.4100697863595495,188.2
ASIC_320ks,321671.0,321671.0,1316085.0,64,16,4,1193.19,225758,872424,2.1,8.1,0.0,0.0,0,1039.86,1035.14,10.38,180.84,157.29,841.63,460.4,63.67,837.96,Medium,841.63,1039.86,10.38,1.1474525416883044,1.1474525416883044,114.95086705202311
ASIC_320ks,321671.0,321671.0,1316085.0,128,16,4,1284.93,225758,872424,2.1,8.1,0.0,0.0,0,1673.62,1663.91,11.59,182.25,158.68,1383.26,857.37,65.22,922.26,Medium,1383.26,1673.62,11.59,0.7677549264468638,0.7677549264468638,110.86540120793788
ASIC_320ks,321671.0,321671.0,1316085.0,256,16,4,1283.52,225758,872424,2.1,8.1,0.0,0.0,0,1680.07,1709.63,11.68,182.52,159.72,1388.05,917.46,66.28,983.75,Medium,1388.05,1709.63,11.68,0.7507589361440778,0.7507589361440778,109.89041095890411
ASIC_320ks,321671.0,321671.0,1316085.0,512,16,4,1301.36,225758,872424,2.1,8.1,0.0,0.0,0,1682.29,1735.91,11.7,182.86,160.32,1629.24,1094.27,66.3,1020.66,Medium,1629.24,1735.91,11.7,0.7496702017961759,0.7496702017961759,111.22735042735043
ca2010,710145.0,710145.0,3489366.0,16,16,4,710.52,826511,3239780,1.08,4.22,0.0,0.0,0,276.25,284.34,9.68,44.11,125.58,650.03,125.58,183.69,650.03,Low,650.03,650.03,9.68,1.093057243511838,1.093057243511838,73.40082644628099
ca2010,710145.0,710145.0,3489366.0,32,16,4,1094.02,826511,3239780,1.08,4.22,0.0,0.0,0,542.29,562.44,28.86,43.99,126.41,822.19,126.44,235.85,825.59,Low,825.59,825.59,28.86,1.3251371746266305,1.3251371746266305,37.907830907830906
ca2010,710145.0,710145.0,3489366.0,64,16,4,1230.6,826511,3239780,1.08,4.22,0.0,0.0,0,1025.61,1059.31,54.75,164.7,142.18,706.81,435.72,57.91,923.48,Low,923.48,1059.31,54.75,1.1616995969074209,1.1616995969074209,22.47671232876712
ca2010,710145.0,710145.0,3489366.0,128,16,4,1265.01,826511,3239780,1.08,4.22,0.0,0.0,0,1412.56,1407.64,64.53,166.47,143.09,1150.47,833.73,59.14,980.43,Low,1150.47,1412.56,64.53,0.8955442600668291,0.8955442600668291,19.603440260344026
ca2010,710145.0,710145.0,3489366.0,256,16,4,1278.54,826511,3239780,1.08,4.22,0.0,0.0,0,1403.39,1412.34,65.26,167.35,143.7,1156.04,846.21,59.86,967.96,Low,1156.04,1412.34,65.26,0.9052636050809295,0.9052636050809295,19.591480232914495
ca2010,710145.0,710145.0,3489366.0,512,16,4,1283.4,826511,3239780,1.08,4.22,0.0,0.0,0,1397.79,1410.02,65.3,167.86,143.98,1322.73,1063.26,59.87,969.31,Low,1322.73,1410.02,65.3,0.9101998553212012,0.9101998553212012,19.653905053598777
EternityII_Etilde,10054.0,204304.0,1170516.0,16,16,4,309.99,288935,1155386,1.01,4.05,0.0,0.0,0,356.21,374.21,16.22,309.66,689.76,228.44,764.04,203.6,227.77,Low,764.04,764.04,16.22,0.40572483116067226,0.40572483116067226,19.111590628853268
EternityII_Etilde,10054.0,204304.0,1170516.0,32,16,4,522.67,288935,1155386,1.01,4.05,0.0,0.0,0,678.95,729.98,62.25,313.27,727.25,478.54,721.65,347.13,473.03,Low,727.25,729.98,62.25,0.7160059179703553,0.7160059179703553,8.396305220883534
EternityII_Etilde,10054.0,204304.0,1170516.0,64,16,4,830.15,288935,1155386,1.01,4.05,0.0,0.0,0,1083.06,1169.05,122.81,393.42,706.62,936.6,844.53,383.49,679.25,Low,936.6,1169.05,122.81,0.7101064967281125,0.7101064967281125,6.759628694731699
EternityII_Etilde,10054.0,204304.0,1170516.0,128,16,4,1133.81,288935,1155386,1.01,4.05,0.0,0.0,0,1296.43,1291.07,170.83,406.24,824.6,1404.55,947.59,389.33,975.84,Low,1404.55,1404.55,170.83,0.8072407532661706,0.8072407532661706,6.637066089094421
EternityII_Etilde,10054.0,204304.0,1170516.0,256,16,4,1187.96,288935,1155386,1.01,4.05,0.0,0.0,0,1339.36,1348.91,188.31,417.61,884.41,1524.73,1255.75,395.59,1176.1,Low,1524.73,1524.73,188.31,0.7791281079273051,0.7791281079273051,6.308533800647868
EternityII_Etilde,10054.0,204304.0,1170516.0,512,16,4,1117.2,288935,1155386,1.01,4.05,0.0,0.0,0,1352.42,1374.75,197.11,419.72,923.64,1363.59,983.32,395.38,1203.04,Low,1363.59,1374.75,197.11,0.8126568466994,0.8126568466994,5.667901171934453
bcsstk18,11948.0,11948.0,149090.0,16,16,4,377.44,15507,60901,2.45,9.61,0.0,0.0,0,178.34,140.65,64.04,85.93,229.37,387.25,230.79,149.84,383.26,Medium,387.25,387.25,64.04,0.9746675274370562,0.9746675274370562,5.893816364772017
bcsstk18,11948.0,11948.0,149090.0,32,16,4,718.51,15507,60901,2.45,9.61,0.0,0.0,0,343.53,292.05,254.2,90.63,265.05,739.9,265.05,255.51,743.59,Medium,743.59,743.59,254.2,0.9662717357683669,0.9662717357683669,2.826553894571204
bcsstk18,11948.0,11948.0,149090.0,64,16,4,1142.45,15507,60901,2.45,9.61,0.0,0.0,0,691.83,573.97,497.8,248.38,296.55,635.1,814.7,100.62,1110.54,Medium,1110.54,1110.54,497.8,1.028733769157347,1.028733769157347,2.2949979911611087
bcsstk18,11948.0,11948.0,149090.0,128,16,4,1489.04,15507,60901,2.45,9.61,0.0,0.0,0,1317.92,1105.39,548.88,270.64,323.06,1039.86,1496.51,105.89,1426.7,Medium,1496.51,1496.51,548.88,0.9950083861785086,0.9950083861785086,2.7128698440460575
bcsstk18,11948.0,11948.0,149090.0,256,16,4,1976.34,15507,60901,2.45,9.61,0.0,0.0,0,1830.73,1599.89,715.92,282.67,337.83,1509.77,1759.17,108.8,1649.68,Medium,1759.17,1830.73,715.92,1.0795365783048292,1.0795365783048292,2.7605598390881663
bcsstk18,11948.0,11948.0,149090.0,512,16,4,2361.82,15507,60901,2.45,9.61,0.0,0.0,0,2208.74,2058.19,798.21,288.57,344.82,2372.39,2228.34,109.87,1838.49,Medium,2372.39,2372.39,798.21,0.9955445774092794,0.9955445774092794,2.9588955287455683
fome20,33874.0,108175.0,232647.0,16,16,4,356.27,56591,223272,1.04,4.11,0.0,0.0,0,188.84,147.53,9.19,56.58,153.46,308.14,153.77,172.2,306.11,Low,308.14,308.14,9.19,1.1561952359317194,1.1561952359317194,38.767138193688794
fome20,33874.0,108175.0,232647.0,32,16,4,612.23,56591,223272,1.04,4.11,0.0,0.0,0,369.57,297.5,39.63,57.71,163.66,531.76,163.84,254.4,528.14,Low,531.76,531.76,39.63,1.1513276666165189,1.1513276666165189,15.448650012616705
fome20,33874.0,108175.0,232647.0,64,16,4,764.66,56591,223272,1.04,4.11,0.0,0.0,0,709.29,561.95,74.12,195.46,186.49,659.06,506.03,73.01,730.45,Low,730.45,730.45,74.12,1.0468341433362995,1.0468341433362995,10.316513761467888
fome20,33874.0,108175.0,232647.0,128,16,4,965.84,56591,223272,1.04,4.11,0.0,0.0,0,1042.09,867.28,79.65,204.1,194.93,1008.77,886.27,75.83,896.95,Low,1008.77,1042.09,79.65,0.9268297363951291,0.9268297363951291,12.126051475204017
fome20,33874.0,108175.0,232647.0,256,16,4,1111.48,56591,223272,1.04,4.11,0.0,0.0,0,1096.42,950.31,82.79,208.22,198.99,1102.27,1013.71,77.76,1003.6,Low,1102.27,1102.27,82.79,1.0083554845908898,1.0083554845908898,13.425292909771711
fome20,33874.0,108175.0,232647.0,512,16,4,1209.14,56591,223272,1.04,4.11,0.0,0.0,0,1133.48,1055.99,84.48,209.99,200.6,1049.14,1142.0,77.82,1017.59,Low,1142.0,1142.0,84.48,1.0587915936952716,1.0587915936952716,14.312736742424242
cant,62451.0,62451.0,4007383.0,16,16,4,2645.14,189053,751435,5.33,21.2,0.0,0.0,0,431.74,464.57,975.98,259.43,1003.6,1834.88,1008.91,409.29,1827.35,High,1834.88,1834.88,975.98,1.4415874607603765,1.4415874607603765,2.710239963933687
cant,62451.0,62451.0,4007383.0,32,16,4,4592.99,189053,751435,5.33,21.2,0.0,0.0,0,855.09,926.56,4101.72,251.69,868.53,2594.62,869.56,562.2,2620.92,High,2620.92,2620.92,4101.72,1.1197717055284124,1.7524342597255924,1.1197717055284124
cant,62451.0,62451.0,4007383.0,64,16,4,5648.18,189053,751435,5.33,21.2,0.0,0.0,0,1678.66,1817.82,7736.26,364.17,786.76,1433.0,2284.06,294.64,2813.19,High,2813.19,2813.19,7736.26,0.7300918014647905,2.0077492099715983,0.7300918014647905
cant,62451.0,62451.0,4007383.0,128,16,4,6588.38,189053,751435,5.33,21.2,0.0,0.0,0,3157.28,3413.81,9125.84,374.17,831.73,2621.77,4263.74,298.87,2872.93,High,4263.74,4263.74,9125.84,0.7219477878200802,1.5452114810002486,0.7219477878200802
cant,62451.0,62451.0,4007383.0,256,16,4,6909.28,189053,751435,5.33,21.2,0.0,0.0,0,3248.79,3602.95,9757.74,379.58,855.59,2709.98,4376.96,301.15,2845.65,High,4376.96,4376.96,9757.74,0.7080819943962434,1.5785568065506652,0.7080819943962434
cant,62451.0,62451.0,4007383.0,512,16,4,7239.26,189053,751435,5.33,21.2,0.0,0.0,0,3289.54,3700.8,10077.51,382.2,868.07,3742.27,5459.42,301.27,2856.55,High,5459.42,5459.42,10077.51,0.7183580070870681,1.3260126533587817,0.7183580070870681
dielFilterV2clx,607232.0,607232.0,25309272.0,16,16,4,2252.92,2295090,9142316,2.77,11.03,0.0,0.0,0,446.27,498.65,38.34,197.78,799.79,1887.2,797.39,429.49,1885.09,Medium,1887.2,1887.2,38.34,1.1937897414158543,1.1937897414158543,58.76160667709963
dielFilterV2clx,607232.0,607232.0,25309272.0,32,16,4,3463.94,2295090,9142316,2.77,11.03,0.0,0.0,0,880.74,985.66,221.02,194.33,721.46,2497.21,721.73,512.73,2501.66,Medium,2501.66,2501.66,221.02,1.384656588025551,1.384656588025551,15.672518324133563
dielFilterV2clx,607232.0,607232.0,25309272.0,64,16,4,3735.69,2295090,9142316,2.77,11.03,0.0,0.0,0,1710.37,1910.1,425.3,313.29,664.49,1234.87,2560.37,196.03,2617.43,Medium,2617.43,2617.43,425.3,1.427235876413123,1.427235876413123,8.783658593933694
dielFilterV2clx,607232.0,607232.0,25309272.0,128,16,4,3888.57,2295090,9142316,2.77,11.03,0.0,0.0,0,3059.59,3386.37,497.41,319.08,690.56,2335.23,4649.13,198.62,2677.73,Medium,4649.13,4649.13,497.41,0.8364081021610495,0.8364081021610495,7.8176353511187955
dielFilterV2clx,607232.0,607232.0,25309272.0,256,16,4,3916.4,2295090,9142316,2.77,11.03,0.0,0.0,0,3062.92,3420.46,499.12,322.22,704.48,2367.5,4719.24,199.74,2650.17,Medium,4719.24,4719.24,499.12,0.8298793873589816,0.8298793873589816,7.846610033659241
dielFilterV2clx,607232.0,607232.0,25309272.0,512,16,4,3932.53,2295090,9142316,2.77,11.03,0.0,0.0,0,3063.8,3438.5,500.1,323.66,711.79,3318.02,5389.97,199.75,2653.55,Medium,5389.97,5389.97,500.1,0.7296014634589802,0.7296014634589802,7.863487302539492
ccc,49152.0,49152.0,147456.0,16,16,4,377.13,36864,147456,1.0,4.0,0.0,0.0,0,121.36,110.12,106.54,27.43,71.44,376.16,71.48,172.67,386.01,Low,386.01,386.01,106.54,0.9769954146265641,0.9769954146265641,3.5397972592453537
ccc,49152.0,49152.0,147456.0,32,16,4,658.29,36864,147456,1.0,4.0,0.0,0.0,0,235.36,223.93,359.21,27.91,74.98,475.66,74.83,208.42,471.86,Low,475.66,475.66,359.21,1.3839507211033089,1.3839507211033089,1.8326048829375574
ccc,49152.0,49152.0,147456.0,64,16,4,791.71,36864,147456,1.0,4.0,0.0,0.0,0,459.01,429.28,674.08,125.55,90.74,458.65,250.35,42.29,570.98,Low,570.98,570.98,674.08,1.1745045098504627,1.386580966058356,1.1745045098504627
ccc,49152.0,49152.0,147456.0,128,16,4,978.96,36864,147456,1.0,4.0,0.0,0.0,0,792.24,762.05,846.23,131.19,94.4,741.92,483.26,43.67,574.88,Low,741.92,792.24,846.23,1.1568486108977465,1.2356861557103909,1.1568486108977465
ccc,49152.0,49152.0,147456.0,256,16,4,1081.25,36864,147456,1.0,4.0,0.0,0.0,0,880.99,850.81,945.99,133.26,96.62,849.89,506.18,44.87,578.83,Low,849.89,880.99,945.99,1.1429824839586042,1.2273124553059627,1.1429824839586042
ccc,49152.0,49152.0,147456.0,512,16,4,1135.92,36864,147456,1.0,4.0,0.0,0.0,0,921.06,915.34,1002.89,134.42,97.3,944.85,650.03,44.95,580.25,Low,944.85,944.85,1002.89,1.1326466511780955,1.2022225750119067,1.1326466511780955
coupled,11341.0,11341.0,97193.0,16,16,4,215.03,20421,80576,1.22,4.82,0.0,0.0,0,156.63,100.53,1.93,64.48,55.88,8.39,54.73,117.15,8.39,Low,117.15,156.63,1.93,1.3728532209666093,1.3728532209666093,111.41450777202073
coupled,11341.0,11341.0,97193.0,32,16,4,401.62,20421,80576,1.22,4.82,0.0,0.0,0,308.37,210.07,17.02,67.85,87.3,16.54,87.15,190.02,16.39,Low,190.02,308.37,17.02,1.3023964717709244,1.3023964717709244,23.596944770857814
coupled,11341.0,11341.0,97193.0,64,16,4,642.6,20421,80576,1.22,4.82,0.0,0.0,0,616.73,403.78,33.82,210.97,142.32,590.84,46.92,79.99,32.92,Low,590.84,616.73,33.82,1.0419470432766365,1.0419470432766365,19.000591366055588
coupled,11341.0,11341.0,97193.0,128,16,4,826.3,20421,80576,1.22,4.82,0.0,0.0,0,1176.39,785.83,34.37,231.68,184.67,969.48,65.14,86.43,64.34,Low,969.48,1176.39,34.37,0.7024031146133509,0.7024031146133509,24.041315100378238
coupled,11341.0,11341.0,97193.0,256,16,4,1006.53,20421,80576,1.22,4.82,0.0,0.0,0,1497.03,1160.8,46.87,246.0,218.03,1204.25,122.6,88.52,123.29,Low,1204.25,1497.03,46.87,0.672351255485862,0.672351255485862,21.474930659270324
coupled,11341.0,11341.0,97193.0,512,16,4,1117.96,20421,80576,1.22,4.82,0.0,0.0,0,1782.21,1610.18,49.83,252.46,238.83,2072.8,73.92,89.62,209.67,Low,2072.8,2072.8,49.83,0.5393477421844848,0.5393477421844848,22.435480634156132
c-49,21132.0,21132.0,157040.0,16,16,4,401.64,23729,93938,1.67,6.62,0.0,0.0,0,164.96,123.36,12.99,59.13,98.83,26.5,99.27,161.23,26.66,Low,161.23,164.96,12.99,2.434772065955383,2.434772065955383,30.919168591224018
c-49,21132.0,21132.0,157040.0,32,16,4,712.2,23729,93938,1.67,6.62,0.0,0.0,0,329.23,253.91,50.5,61.19,127.78,52.08,125.99,239.58,52.55,Low,239.58,329.23,50.5,2.1632293533396107,2.1632293533396107,14.102970297029703
c-49,21132.0,21132.0,157040.0,64,16,4,972.38,23729,93938,1.67,6.62,0.0,0.0,0,645.6,489.61,100.33,207.66,176.55,605.17,132.92,78.31,99.22,Low,605.17,645.6,100.33,1.5061648079306071,1.5061648079306071,9.691817003887172
c-49,21132.0,21132.0,157040.0,128,16,4,1136.94,23729,93938,1.67,6.62,0.0,0.0,0,1228.09,946.75,123.4,220.87,198.98,1071.05,199.36,81.06,191.02,Low,1071.05,1228.09,123.4,0.9257790552809648,0.9257790552809648,9.213452188006483
c-49,21132.0,21132.0,157040.0,256,16,4,1431.7,23729,93938,1.67,6.62,0.0,0.0,0,1635.85,1368.56,138.24,229.45,211.93,1416.39,319.8,82.94,322.1,Low,1416.39,1635.85,138.24,0.8752024941162088,0.8752024941162088,10.356626157407407
c-49,21132.0,21132.0,157040.0,512,16,4,1579.78,23729,93938,1.67,6.62,0.0,0.0,0,1820.12,1694.32,145.85,233.05,218.82,2004.52,213.12,83.23,489.28,Low,2004.52,2004.52,145.85,0.7881088739448846,0.7881088739448846,10.831539252656839
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,16,16,4,197.63,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,194.48,140.46,13.92,100.7,250.09,241.32,239.85,173.01,233.49,High,250.09,250.09,13.92,0.7902355152145227,0.7902355152145227,14.197557471264368
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,32,16,4,359.78,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,380.54,290.47,34.57,107.03,305.02,442.19,304.43,261.44,421.02,High,442.19,442.19,34.57,0.8136321490761889,0.8136321490761889,10.407289557419727
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,64,16,4,591.24,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,750.26,554.97,68.79,266.51,350.62,646.14,752.93,111.27,752.04,High,752.93,752.93,68.79,0.7852522810885475,0.7852522810885475,8.594853903183601
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,128,16,4,792.02,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1399.37,1059.78,95.51,290.53,387.53,1204.98,1245.26,117.26,1107.99,High,1245.26,1399.37,95.51,0.5659832638973252,0.5659832638973252,8.292534813108574
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,256,16,4,977.94,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1920.29,1552.0,106.12,303.52,406.95,1657.63,1635.16,120.57,1441.58,High,1657.63,1920.29,106.12,0.5092668294892959,0.5092668294892959,9.21541650961176
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,512,16,4,1146.61,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,2232.58,2018.22,116.37,310.55,417.28,2408.81,1749.22,121.77,1778.07,High,2408.81,2408.81,116.37,0.4760068249467579,0.4760068249467579,9.8531408438601
c-45,13206.0,13206.0,174452.0,16,16,4,471.49,13534,53225,3.28,12.89,0.0,0.0,0,219.44,160.05,11.41,89.05,170.03,15.21,172.21,172.38,15.17,Medium,172.38,219.44,11.41,2.1486055413780534,2.1486055413780534,41.32252410166521
c-45,13206.0,13206.0,174452.0,32,16,4,872.26,13534,53225,3.28,12.89,0.0,0.0,0,423.94,335.48,52.25,95.64,272.79,42.46,276.25,281.6,42.71,Medium,281.6,423.94,52.25,2.0575081379440485,2.0575081379440485,16.693971291866028
c-45,13206.0,13206.0,174452.0,64,16,4,1421.2,13534,53225,3.28,12.89,0.0,0.0,0,857.26,637.85,103.12,267.67,303.26,803.93,114.71,87.69,82.48,Medium,803.93,857.26,103.12,1.6578400951869912,1.6578400951869912,13.78200155159038
c-45,13206.0,13206.0,174452.0,128,16,4,1853.41,13534,53225,3.28,12.89,0.0,0.0,0,1638.05,1247.2,107.22,287.1,334.04,1362.91,157.66,92.79,165.2,Medium,1362.91,1638.05,107.22,1.1314733982479168,1.1314733982479168,17.286047379220296
c-45,13206.0,13206.0,174452.0,256,16,4,2620.88,13534,53225,3.28,12.89,0.0,0.0,0,2089.25,1781.26,127.94,302.9,346.22,1719.8,294.4,93.54,313.59,Medium,1719.8,2089.25,127.94,1.2544597343544335,1.2544597343544335,20.48522745036736
c-45,13206.0,13206.0,174452.0,512,16,4,2838.06,13534,53225,3.28,12.89,0.0,0.0,0,2409.35,2270.22,133.05,308.87,358.01,2592.88,226.97,94.9,592.74,Medium,2592.88,2592.88,133.05,1.0945589460368392,1.0945589460368392,21.330777903043966
dc1,116835.0,116835.0,766396.0,16,16,4,418.34,102824,400364,1.91,7.45,0.0,0.0,0,250.21,229.67,0.14,46.2,17.02,1.77,17.04,173.2,1.77,Low,173.2,250.21,0.14,1.6719555573318412,1.6719555573318412,2988.142857142857
dc1,116835.0,116835.0,766396.0,32,16,4,753.96,102824,400364,1.91,7.45,0.0,0.0,0,478.55,455.24,1.75,49.01,30.66,3.38,30.98,241.46,3.4,Low,241.46,478.55,1.75,1.5755093511649776,1.5755093511649776,430.8342857142857
dc1,116835.0,116835.0,766396.0,64,16,4,1255.87,102824,400364,1.91,7.45,0.0,0.0,0,807.8,773.75,3.49,128.72,49.98,868.19,7.78,44.96,5.59,Low,868.19,868.19,3.49,1.4465382001635585,1.4465382001635585,359.8481375358166
dc1,116835.0,116835.0,766396.0,128,16,4,1795.36,102824,400364,1.91,7.45,0.0,0.0,0,1315.42,1275.47,3.85,129.42,74.5,1294.86,8.43,58.22,10.28,Low,1294.86,1315.42,3.85,1.3648568518039863,1.3648568518039863,466.3272727272727
dc1,116835.0,116835.0,766396.0,256,16,4,1876.98,102824,400364,1.91,7.45,0.0,0.0,0,1341.76,1354.51,3.92,129.93,103.31,1318.11,15.75,58.99,19.89,Low,1318.11,1354.51,3.92,1.3857262035717715,1.3857262035717715,478.8214285714286
dc1,116835.0,116835.0,766396.0,512,16,4,1908.98,102824,400364,1.91,7.45,0.0,0.0,0,1356.38,1392.1,3.93,128.36,132.09,1516.21,11.05,59.02,39.47,Low,1516.21,1516.21,3.93,1.2590472296053976,1.2590472296053976,485.74554707379133
c-67,57975.0,57975.0,530229.0,16,16,4,775.19,62633,247729,2.15,8.49,0.0,0.0,0,274.05,242.34,2.54,74.19,206.74,53.1,204.12,243.0,54.04,Medium,243.0,274.05,2.54,2.828644407954753,2.828644407954753,305.1929133858268
c-67,57975.0,57975.0,530229.0,32,16,4,1175.67,62633,247729,2.15,8.49,0.0,0.0,0,539.21,491.17,25.9,74.76,215.93,124.71,214.75,319.86,122.28,Medium,319.86,539.21,25.9,2.1803564473952632,2.1803564473952632,45.3926640926641
c-67,57975.0,57975.0,530229.0,64,16,4,1594.67,62633,247729,2.15,8.49,0.0,0.0,0,1063.87,958.01,51.12,237.07,248.28,910.46,296.8,83.78,235.84,Medium,910.46,1063.87,51.12,1.4989331403272959,1.4989331403272959,31.194640062597813
c-67,57975.0,57975.0,530229.0,128,16,4,1983.09,62633,247729,2.15,8.49,0.0,0.0,0,1847.0,1670.13,56.65,242.91,259.39,1610.09,411.24,84.95,455.42,Medium,1610.09,1847.0,56.65,1.0736816459122902,1.0736816459122902,35.006001765225065
c-67,57975.0,57975.0,530229.0,256,16,4,2182.57,62633,247729,2.15,8.49,0.0,0.0,0,1983.91,1930.8,58.72,245.85,265.29,1815.48,612.3,85.73,763.38,Medium,1815.48,1983.91,58.72,1.100135590828213,1.100135590828213,37.1691076294278
c-67,57975.0,57975.0,530229.0,512,16,4,2168.35,62633,247729,2.15,8.49,0.0,0.0,0,2051.58,2074.33,59.31,246.87,268.46,2210.35,451.43,85.93,973.46,Medium,2210.35,2210.35,59.31,0.9809984844029226,0.9809984844029226,36.559602090709824
aug3d,24300.0,24300.0,69984.0,16,16,4,238.85,13036,49104,1.43,5.37,0.0,0.0,0,88.81,61.17,43.23,25.39,64.03,237.23,63.56,106.04,239.67,Low,239.67,239.67,43.23,0.9965786289481371,0.9965786289481371,5.525098311357854
aug3d,24300.0,24300.0,69984.0,32,16,4,387.72,13036,49104,1.43,5.37,0.0,0.0,0,173.87,123.43,135.76,26.45,69.74,380.35,69.74,157.09,388.8,Low,388.8,388.8,135.76,0.9972222222222222,0.9972222222222222,2.8559222156747204
aug3d,24300.0,24300.0,69984.0,64,16,4,508.05,13036,49104,1.43,5.37,0.0,0.0,0,343.06,245.77,268.91,118.07,86.51,352.56,225.03,41.83,479.34,Low,479.34,479.34,268.91,1.059894855426211,1.059894855426211,1.8892938157747945
aug3d,24300.0,24300.0,69984.0,128,16,4,714.12,13036,49104,1.43,5.37,0.0,0.0,0,652.53,478.93,356.61,127.13,91.36,518.4,433.0,43.16,570.72,Low,570.72,652.53,356.61,1.0943864649901154,1.0943864649901154,2.002523765458063
aug3d,24300.0,24300.0,69984.0,256,16,4,958.68,13036,49104,1.43,5.37,0.0,0.0,0,772.77,695.49,399.05,132.11,93.65,772.24,467.73,44.26,607.24,Low,772.24,772.77,399.05,1.240576109321014,1.240576109321014,2.402405713569728
aug3d,24300.0,24300.0,69984.0,512,16,4,1103.2,13036,49104,1.43,5.37,0.0,0.0,0,884.47,780.31,428.53,134.07,94.74,814.95,587.33,44.7,614.57,Low,814.95,884.47,428.53,1.2473006433231202,1.2473006433231202,2.574382190278394
af_3_k101,503625.0,503625.0,17550675.0,16,16,4,4928.58,628135,2511425,6.99,27.94,0.0,0.0,0,488.24,525.72,882.79,177.54,737.64,2042.2,738.39,764.7,2039.35,High,2042.2,2042.2,882.79,2.4133679365390264,2.4133679365390264,5.582958574519422
af_3_k101,503625.0,503625.0,17550675.0,32,16,4,7389.76,628135,2511425,6.99,27.94,0.0,0.0,0,966.79,1046.27,3623.55,174.76,642.52,2492.29,642.58,812.81,2495.3,High,2495.3,2495.3,3623.55,2.039370230850961,2.9614715665451046,2.039370230850961
af_3_k101,503625.0,503625.0,17550675.0,64,16,4,8376.41,628135,2511425,6.99,27.94,0.0,0.0,0,1876.48,2033.92,6425.88,293.39,582.66,1290.75,1665.82,183.08,2533.66,High,2533.66,2533.66,6425.88,1.3035428610556064,3.306051324960729,1.3035428610556064
af_3_k101,503625.0,503625.0,17550675.0,128,16,4,8689.53,628135,2511425,6.99,27.94,0.0,0.0,0,3320.53,3632.08,7573.11,297.72,603.57,2444.13,3100.14,187.6,2629.81,High,3100.14,3632.08,7573.11,1.1474189599781333,2.3924390431928813,1.1474189599781333
af_3_k101,503625.0,503625.0,17550675.0,256,16,4,8781.37,628135,2511425,6.99,27.94,0.0,0.0,0,3331.25,3685.57,7840.37,300.1,613.03,2470.77,3120.43,189.55,2567.08,High,3120.43,3685.57,7840.37,1.1200198460021658,2.382635521778178,1.1200198460021658
af_3_k101,503625.0,503625.0,17550675.0,512,16,4,8828.86,628135,2511425,6.99,27.94,0.0,0.0,0,3335.76,3707.24,7902.71,301.4,618.36,3616.65,3842.72,189.56,2567.8,High,3842.72,3842.72,7902.71,1.1171939752312814,2.297554856976309,1.1171939752312814
barrier2-1,113076.0,113076.0,2129496.0,16,16,4,559.36,569682,2268167,1.68,6.68,0.0,0.0,0,417.41,448.76,1.17,181.07,684.61,139.11,685.23,392.28,139.21,Low,685.23,685.23,1.17,0.8163098521664258,0.8163098521664258,478.08547008547015
barrier2-1,113076.0,113076.0,2129496.0,32,16,4,898.71,569682,2268167,1.68,6.68,0.0,0.0,0,821.56,894.89,11.05,177.88,635.61,274.34,635.66,519.89,284.01,Low,635.66,894.89,11.05,1.0042686810669468,1.0042686810669468,81.331221719457
barrier2-1,113076.0,113076.0,2129496.0,64,16,4,1095.7,569682,2268167,1.68,6.68,0.0,0.0,0,1522.79,1668.34,21.92,311.71,585.26,1184.73,532.33,192.66,451.2,Low,1184.73,1668.34,21.92,0.6567606123452054,0.6567606123452054,49.98631386861314
barrier2-1,113076.0,113076.0,2129496.0,128,16,4,1233.95,569682,2268167,1.68,6.68,0.0,0.0,0,2723.99,2944.53,24.49,318.25,605.31,2117.46,664.45,196.98,723.6,Low,2117.46,2944.53,24.49,0.41906518187962083,0.41906518187962083,50.3858717844018
barrier2-1,113076.0,113076.0,2129496.0,256,16,4,1288.99,569682,2268167,1.68,6.68,0.0,0.0,0,2770.72,3053.52,24.75,321.82,615.85,2174.25,1141.89,198.99,1291.0,Low,2174.25,3053.52,24.75,0.42213248971678585,0.42213248971678585,52.08040404040404
barrier2-1,113076.0,113076.0,2129496.0,512,16,4,1251.36,569682,2268167,1.68,6.68,0.0,0.0,0,2797.59,3113.17,24.98,324.39,622.66,2956.11,744.26,199.01,1639.19,Low,2956.11,3113.17,24.98,0.40195684784319513,0.40195684784319513,50.09447558046437
conf6_0-8x8-30,49152.0,49152.0,1916928.0,16,16,4,2090.43,125952,497664,3.85,15.22,0.0,0.0,0,425.89,435.47,540.28,198.3,733.33,1697.9,734.17,745.6,1705.45,Medium,1705.45,1705.45,540.28,1.2257351432173325,1.2257351432173325,3.869160435329829
conf6_0-8x8-30,49152.0,49152.0,1916928.0,32,16,4,3596.49,125952,497664,3.85,15.22,0.0,0.0,0,841.5,871.53,1555.32,194.5,677.72,2256.54,675.81,863.87,2247.28,Medium,2256.54,2256.54,1555.32,1.5938073333510596,1.5938073333510596,2.312379446030399
conf6_0-8x8-30,49152.0,49152.0,1916928.0,64,16,4,3938.22,125952,497664,3.85,15.22,0.0,0.0,0,1623.48,1687.44,2851.51,332.61,622.23,1294.78,1774.93,210.96,2496.0,Medium,2496.0,2496.0,2851.51,1.3810998383312698,1.5778124999999998,1.3810998383312698
conf6_0-8x8-30,49152.0,49152.0,1916928.0,128,16,4,4566.83,125952,497664,3.85,15.22,0.0,0.0,0,2930.52,3049.4,3555.63,343.98,654.13,2379.06,3269.81,214.43,2589.13,Medium,3269.81,3269.81,3555.63,1.2843940454996723,1.3966652496628245,1.2843940454996723
conf6_0-8x8-30,49152.0,49152.0,1916928.0,256,16,4,4910.48,125952,497664,3.85,15.22,0.0,0.0,0,3022.06,3253.86,3780.46,350.12,671.5,2519.99,3375.99,216.4,2564.02,Medium,3375.99,3375.99,3780.46,1.2989107145691263,1.4545303747937641,1.2989107145691263
conf6_0-8x8-30,49152.0,49152.0,1916928.0,512,16,4,5093.13,125952,497664,3.85,15.22,0.0,0.0,0,3065.86,3373.57,3876.25,353.63,681.26,3406.55,4177.74,216.5,2583.9,Medium,4177.74,4177.74,3876.25,1.2191112898361316,1.2191112898361316,1.3139322799097066
rajat06,10922.0,10922.0,46983.0,16,16,4,156.09,8865,34899,1.35,5.3,0.0,0.0,0,72.17,48.04,11.93,35.62,80.45,125.96,81.43,85.58,124.95,Low,125.96,125.96,11.93,1.2392029215624007,1.2392029215624007,13.083822296730931
rajat06,10922.0,10922.0,46983.0,32,16,4,266.95,8865,34899,1.35,5.3,0.0,0.0,0,143.68,95.98,63.28,37.27,94.63,251.25,95.79,136.18,242.18,Low,251.25,251.25,63.28,1.0624875621890546,1.0624875621890546,4.218552465233881
rajat06,10922.0,10922.0,46983.0,64,16,4,408.55,8865,34899,1.35,5.3,0.0,0.0,0,278.01,185.15,124.54,153.79,118.12,266.95,298.3,54.66,472.19,Low,472.19,472.19,124.54,0.8652237446790487,0.8652237446790487,3.2804721374658743
rajat06,10922.0,10922.0,46983.0,128,16,4,553.56,8865,34899,1.35,5.3,0.0,0.0,0,536.95,363.86,134.91,171.31,130.55,399.43,565.21,57.52,682.15,Low,682.15,682.15,134.91,0.8114930733709594,0.8114930733709594,4.103179897709584
rajat06,10922.0,10922.0,46983.0,256,16,4,962.52,8865,34899,1.35,5.3,0.0,0.0,0,910.08,640.86,186.03,179.62,136.43,767.85,647.48,59.71,808.31,Low,808.31,910.08,186.03,1.0576213080168775,1.0576213080168775,5.174004192872117
rajat06,10922.0,10922.0,46983.0,512,16,4,1213.44,8865,34899,1.35,5.3,0.0,0.0,0,1097.41,877.67,209.1,184.18,139.74,1176.41,759.32,60.87,925.2,Low,1176.41,1176.41,209.1,1.031477121071735,1.031477121071735,5.803156384505022
cti,16840.0,16840.0,96464.0,16,16,4,266.48,16959,66023,1.46,5.69,0.0,0.0,0,146.82,97.05,71.19,46.9,116.78,410.49,117.64,152.39,412.24,Low,412.24,412.24,71.19,0.6464195614205318,0.6464195614205318,3.7432223626913896
cti,16840.0,16840.0,96464.0,32,16,4,497.24,16959,66023,1.46,5.69,0.0,0.0,0,284.55,202.44,214.6,48.34,132.14,606.69,132.05,232.44,588.2,Low,606.69,606.69,214.6,0.8195948507474987,0.8195948507474987,2.317054986020503
cti,16840.0,16840.0,96464.0,64,16,4,709.29,16959,66023,1.46,5.69,0.0,0.0,0,561.65,384.7,414.45,177.32,159.64,575.05,430.16,65.62,789.07,Low,789.07,789.07,414.45,0.8988936342783276,0.8988936342783276,1.711400651465798
cti,16840.0,16840.0,96464.0,128,16,4,856.51,16959,66023,1.46,5.69,0.0,0.0,0,1052.81,722.58,462.1,193.31,170.47,990.64,811.47,69.15,957.46,Low,990.64,1052.81,462.1,0.8135466038506474,0.8135466038506474,1.8535165548582557
cti,16840.0,16840.0,96464.0,256,16,4,1276.61,16959,66023,1.46,5.69,0.0,0.0,0,1288.33,994.47,512.25,202.12,176.88,1228.84,899.96,71.48,1050.66,Low,1228.84,1288.33,512.25,0.990902951883446,0.990902951883446,2.4921620302586627
cti,16840.0,16840.0,96464.0,512,16,4,1470.63,16959,66023,1.46,5.69,0.0,0.0,0,1476.25,1317.48,549.16,205.95,179.62,1765.93,1174.6,72.44,1094.63,Low,1765.93,1765.93,549.16,0.8327793287389648,0.8327793287389648,2.6779627066792924
ca-AstroPh,18772.0,18772.0,396160.0,16,16,4,357.22,94940,377967,1.05,4.17,0.0,0.0,0,284.8,255.59,5.48,132.63,371.63,193.91,366.81,186.34,191.2,Low,371.63,371.63,5.48,0.9612248742028362,0.9612248742028362,65.18613138686132
ca-AstroPh,18772.0,18772.0,396160.0,32,16,4,621.43,94940,377967,1.05,4.17,0.0,0.0,0,562.73,513.83,31.07,136.32,405.9,398.15,406.32,337.59,409.04,Low,409.04,562.73,31.07,1.1043129031684822,1.1043129031684822,20.000965561635017
ca-AstroPh,18772.0,18772.0,396160.0,64,16,4,849.22,94940,377967,1.05,4.17,0.0,0.0,0,1099.68,994.13,61.79,303.11,435.7,992.88,752.08,123.26,753.16,Low,992.88,1099.68,61.79,0.7722428342790629,0.7722428342790629,13.743647839456223
ca-AstroPh,18772.0,18772.0,396160.0,128,16,4,1034.36,94940,377967,1.05,4.17,0.0,0.0,0,2021.22,1838.33,74.93,320.06,466.0,1816.21,1145.38,127.14,1233.18,Low,1816.21,2021.22,74.93,0.5117503290092122,0.5117503290092122,13.80435072734552
ca-AstroPh,18772.0,18772.0,396160.0,256,16,4,1135.94,94940,377967,1.05,4.17,0.0,0.0,0,2401.88,2271.07,79.37,328.73,484.67,2039.43,1624.86,128.92,1669.36,Low,2039.43,2401.88,79.37,0.47293786533881793,0.47293786533881793,14.311956658687162
ca-AstroPh,18772.0,18772.0,396160.0,512,16,4,1225.08,94940,377967,1.05,4.17,0.0,0.0,0,2580.85,2629.56,81.4,333.28,494.5,2780.68,1559.3,129.1,1942.26,Low,2780.68,2780.68,81.4,0.4405684940374297,0.4405684940374297,15.050122850122849
bcsstm36,23052.0,23052.0,320606.0,16,16,4,921.28,18766,72357,4.43,17.08,0.0,0.0,0,276.62,220.5,127.02,98.8,319.01,468.04,320.93,329.16,461.97,High,468.04,468.04,127.02,1.9683787710452096,1.9683787710452096,7.2530310187372065
bcsstm36,23052.0,23052.0,320606.0,32,16,4,1603.03,18766,72357,4.43,17.08,0.0,0.0,0,535.68,444.98,367.46,101.12,331.38,891.81,332.58,503.7,842.59,High,891.81,891.81,367.46,1.7975017100054944,1.7975017100054944,4.362461220268873
bcsstm36,23052.0,23052.0,320606.0,64,16,4,2226.43,18766,72357,4.43,17.08,0.0,0.0,0,1082.21,858.96,718.44,264.47,357.92,957.03,1386.4,103.85,1263.47,High,1386.4,1386.4,718.44,1.605907386035776,1.605907386035776,3.098978341963142
bcsstm36,23052.0,23052.0,320606.0,128,16,4,2849.83,18766,72357,4.43,17.08,0.0,0.0,0,2058.47,1701.96,1019.82,281.08,378.85,1778.67,2399.3,108.32,1635.74,High,2399.3,2399.3,1019.82,1.1877756012170215,1.1877756012170215,2.794444117589378
bcsstm36,23052.0,23052.0,320606.0,256,16,4,3587.2,18766,72357,4.43,17.08,0.0,0.0,0,2435.75,2274.81,1133.38,288.87,389.82,2167.17,2880.23,110.9,1879.01,High,2880.23,2880.23,1133.38,1.2454560920482045,1.2454560920482045,3.1650461451587284
bcsstm36,23052.0,23052.0,320606.0,512,16,4,4180.68,18766,72357,4.43,17.08,0.0,0.0,0,2694.88,2695.58,1183.18,293.59,395.58,3237.42,3155.76,111.62,1985.56,High,3237.42,3237.42,1183.18,1.2913616398243046,1.2913616398243046,3.533426866579895
cond-mat-2005,40421.0,40421.0,351382.0,16,16,4,499.12,63482,250139,1.4,5.54,0.0,0.0,0,237.26,195.98,3.62,70.05,200.79,290.4,201.6,195.65,279.99,Low,290.4,290.4,3.62,1.718732782369146,1.718732782369146,137.87845303867402
cond-mat-2005,40421.0,40421.0,351382.0,32,16,4,895.24,63482,250139,1.4,5.54,0.0,0.0,0,472.29,397.05,16.62,71.05,209.97,616.47,210.22,290.76,635.42,Low,635.42,635.42,16.62,1.40889490415788,1.40889490415788,53.86522262334537
cond-mat-2005,40421.0,40421.0,351382.0,64,16,4,1118.16,63482,250139,1.4,5.54,0.0,0.0,0,930.21,765.13,32.66,226.55,241.21,822.44,686.3,84.01,1130.77,Low,1130.77,1130.77,32.66,0.9888483069059137,0.9888483069059137,34.2363747703613
cond-mat-2005,40421.0,40421.0,351382.0,128,16,4,1412.59,63482,250139,1.4,5.54,0.0,0.0,0,1736.31,1441.58,37.02,235.85,252.39,1426.95,1290.08,86.59,1429.85,Low,1429.85,1736.31,37.02,0.8135586387223479,0.8135586387223479,38.15748244192328
cond-mat-2005,40421.0,40421.0,351382.0,256,16,4,1594.93,63482,250139,1.4,5.54,0.0,0.0,0,1901.31,1773.0,39.12,239.91,257.73,1654.55,1345.34,88.1,1419.38,Low,1654.55,1901.31,39.12,0.8388584712645493,0.8388584712645493,40.77019427402863
cond-mat-2005,40421.0,40421.0,351382.0,512,16,4,1598.55,63482,250139,1.4,5.54,0.0,0.0,0,2005.41,1980.69,40.18,241.66,260.45,2212.58,1505.07,88.11,1424.78,Low,2212.58,2212.58,40.18,0.7224823509206447,0.7224823509206447,39.784718765555
darcy003,389874.0,389874.0,2097566.0,16,16,4,875.08,379340,1492744,1.41,5.54,0.0,0.0,0,266.15,268.02,18.34,47.83,136.13,782.59,136.21,227.58,780.26,Low,782.59,782.59,18.34,1.1181844899628157,1.1181844899628157,47.714285714285715
darcy003,389874.0,389874.0,2097566.0,32,16,4,1205.5,379340,1492744,1.41,5.54,0.0,0.0,0,486.74,500.95,44.42,47.62,135.7,800.93,135.78,277.15,802.92,Low,802.92,802.92,44.42,1.5013949085836698,1.5013949085836698,27.13867627194957
darcy003,389874.0,389874.0,2097566.0,64,16,4,1324.43,379340,1492744,1.41,5.54,0.0,0.0,0,832.01,841.93,80.56,172.35,149.04,697.74,477.94,61.06,798.34,Low,798.34,841.93,80.56,1.5730880239449838,1.5730880239449838,16.440292949354518
darcy003,389874.0,389874.0,2097566.0,128,16,4,1405.4,379340,1492744,1.41,5.54,0.0,0.0,0,1092.97,1068.79,100.88,174.09,150.26,1008.03,907.71,62.45,798.69,Low,1008.03,1092.97,100.88,1.2858541405528057,1.2858541405528057,13.931403647898495
darcy003,389874.0,389874.0,2097566.0,256,16,4,1397.39,379340,1492744,1.41,5.54,0.0,0.0,0,1092.83,1074.56,103.96,174.85,150.84,1018.44,919.98,63.6,781.28,Low,1018.44,1092.83,103.96,1.2786892746355794,1.2786892746355794,13.44161215852251
darcy003,389874.0,389874.0,2097566.0,512,16,4,1383.33,379340,1492744,1.41,5.54,0.0,0.0,0,1082.78,1070.07,104.73,175.17,151.21,1053.49,1122.1,63.61,780.71,Low,1122.1,1122.1,104.73,1.2328045628731843,1.2328045628731843,13.208536236035519
aug2dc,30200.0,30200.0,80000.0,16,16,4,258.06,14414,52226,1.53,5.55,0.0,0.0,0,97.68,64.36,35.21,23.99,60.06,301.89,60.06,102.96,295.2,Low,301.89,301.89,35.21,0.8548146675941568,0.8548146675941568,7.329167850042602
aug2dc,30200.0,30200.0,80000.0,32,16,4,422.16,14414,52226,1.53,5.55,0.0,0.0,0,184.76,132.45,60.79,24.78,64.88,414.51,64.96,141.22,414.51,Low,414.51,414.51,60.79,1.0184555258015489,1.0184555258015489,6.944563250534628
aug2dc,30200.0,30200.0,80000.0,64,16,4,493.83,14414,52226,1.53,5.55,0.0,0.0,0,379.15,259.32,119.67,117.26,79.84,411.84,212.48,39.57,513.64,Low,513.64,513.64,119.67,0.9614321314539366,0.9614321314539366,4.1265981448984705
aug2dc,30200.0,30200.0,80000.0,128,16,4,826.87,14414,52226,1.53,5.55,0.0,0.0,0,697.93,502.75,140.11,124.3,83.98,588.78,412.11,40.82,585.01,Low,588.78,697.93,140.11,1.1847463212643103,1.1847463212643103,5.90157733209621
aug2dc,30200.0,30200.0,80000.0,256,16,4,1003.92,14414,52226,1.53,5.55,0.0,0.0,0,780.49,621.06,153.57,127.83,86.04,748.98,438.66,41.71,597.85,Low,748.98,780.49,153.57,1.2862688823687682,1.2862688823687682,6.537214299667904
aug2dc,30200.0,30200.0,80000.0,512,16,4,1069.79,14414,52226,1.53,5.55,0.0,0.0,0,819.72,738.18,157.55,129.24,86.92,817.11,567.75,41.9,591.36,Low,817.11,819.72,157.55,1.3050675840530912,1.3050675840530912,6.790161853379879
ACTIVSg10K,20000.0,20000.0,135888.0,16,16,4,348.43,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,153.38,129.33,27.72,55.09,146.37,389.08,146.37,134.64,385.82,High,389.08,389.08,27.72,0.8955227716664954,0.8955227716664954,12.56962481962482
ACTIVSg10K,20000.0,20000.0,135888.0,32,16,4,586.99,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,301.39,265.39,93.99,56.96,162.62,671.88,163.0,232.47,683.55,High,683.55,683.55,93.99,0.8587374734840173,0.8587374734840173,6.245238855197361
ACTIVSg10K,20000.0,20000.0,135888.0,64,16,4,817.37,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,604.11,509.66,184.69,195.65,193.25,578.12,522.72,71.67,963.19,High,963.19,963.19,184.69,0.8486072322179424,0.8486072322179424,4.425632140343278
ACTIVSg10K,20000.0,20000.0,135888.0,128,16,4,968.04,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1115.27,975.12,209.25,213.5,205.92,1054.44,969.97,75.42,1187.38,High,1187.38,1187.38,209.25,0.8152739645269416,0.8152739645269416,4.626236559139785
ACTIVSg10K,20000.0,20000.0,135888.0,256,16,4,1465.1,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1482.03,1325.18,234.12,221.42,212.9,1433.82,1079.75,78.47,1286.5,High,1433.82,1482.03,234.12,0.9885764795584434,0.9885764795584434,6.257901930633863
ACTIVSg10K,20000.0,20000.0,135888.0,512,16,4,1631.68,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1684.2,1598.1,241.54,225.91,216.66,1991.66,1380.38,79.15,1327.98,High,1991.66,1991.66,241.54,0.8192562987658536,0.8192562987658536,6.755320029808728
e40r0100,17281.0,17281.0,553562.0,16,16,4,966.08,39171,155064,3.57,14.13,0.0,0.0,0,346.41,310.47,225.67,168.15,561.42,808.12,563.71,240.37,804.6,Medium,808.12,808.12,225.67,1.195466019898035,1.195466019898035,4.280941197323526
e40r0100,17281.0,17281.0,553562.0,32,16,4,1771.4,39171,155064,3.57,14.13,0.0,0.0,0,677.55,628.33,688.94,171.91,569.22,1447.22,570.09,378.5,1447.22,Medium,1447.22,1447.22,688.94,1.224001879465458,1.224001879465458,2.5711963305948267
e40r0100,17281.0,17281.0,553562.0,64,16,4,2427.9,39171,155064,3.57,14.13,0.0,0.0,0,1339.53,1216.62,1369.36,317.36,557.6,1101.07,1634.13,198.82,1865.42,Medium,1865.42,1865.42,1369.36,1.3015299503597044,1.3015299503597044,1.7730180522287786
e40r0100,17281.0,17281.0,553562.0,128,16,4,2954.3,39171,155064,3.57,14.13,0.0,0.0,0,2500.56,2336.94,1730.56,336.1,597.64,2041.72,2903.93,207.76,2229.86,Medium,2903.93,2903.93,1730.56,1.0173454594291187,1.0173454594291187,1.7071352625739646
e40r0100,17281.0,17281.0,553562.0,256,16,4,3640.36,39171,155064,3.57,14.13,0.0,0.0,0,2846.08,2836.05,1957.35,348.02,619.46,2361.86,3308.55,212.76,2386.04,Medium,3308.55,3308.55,1957.35,1.1002886460836319,1.1002886460836319,1.8598411117071552
e40r0100,17281.0,17281.0,553562.0,512,16,4,4257.15,39171,155064,3.57,14.13,0.0,0.0,0,3012.07,3190.56,2114.6,353.88,631.36,3407.85,3952.25,213.31,2498.8,Medium,3952.25,3952.25,2114.6,1.0771459295338097,1.0771459295338097,2.0132176298117845
filter3D,106437.0,106437.0,2707179.0,16,16,4,1006.01,406490,1615916,1.68,6.66,0.0,0.0,0,392.4,414.77,35.97,154.26,567.19,1376.3,567.07,334.01,1355.62,Low,1376.3,1376.3,35.97,0.7309525539489937,0.7309525539489937,27.96802891298304
filter3D,106437.0,106437.0,2707179.0,32,16,4,1692.52,406490,1615916,1.68,6.66,0.0,0.0,0,776.36,829.28,114.86,152.26,548.79,1896.45,549.63,464.39,1913.2,Low,1913.2,1913.2,114.86,0.8846539828559481,0.8846539828559481,14.735504091938012
filter3D,106437.0,106437.0,2707179.0,64,16,4,1974.6,406490,1615916,1.68,6.66,0.0,0.0,0,1519.61,1611.18,226.54,300.38,521.64,1122.84,1857.41,121.76,2196.49,Low,2196.49,2196.49,226.54,0.8989797358512901,0.8989797358512901,8.71634148494747
filter3D,106437.0,106437.0,2707179.0,128,16,4,2205.67,406490,1615916,1.68,6.66,0.0,0.0,0,2819.24,2980.65,259.97,307.9,541.06,2097.17,3367.66,123.46,2363.32,Low,3367.66,3367.66,259.97,0.6549562604300909,0.6549562604300909,8.484325114436281
filter3D,106437.0,106437.0,2707179.0,256,16,4,2270.65,406490,1615916,1.68,6.66,0.0,0.0,0,2881.89,3127.65,265.4,311.39,551.21,2157.11,3495.95,124.19,2379.15,Low,3495.95,3495.95,265.4,0.6495087172299375,0.6495087172299375,8.555576488319518
filter3D,106437.0,106437.0,2707179.0,512,16,4,2315.81,406490,1615916,1.68,6.66,0.0,0.0,0,2906.36,3207.08,266.93,312.62,555.81,3034.1,4154.31,124.21,2388.99,Low,4154.31,4154.31,266.93,0.5574475665032219,0.5574475665032219,8.675720226276551
af_4_k101,503625.0,503625.0,17550675.0,16,16,4,4934.12,628135,2511425,6.99,27.94,0.0,0.0,0,488.45,525.52,882.92,177.82,738.17,2042.2,738.66,763.67,2040.3,High,2042.2,2042.2,882.92,2.416080697287239,2.416080697287239,5.588411181080959
af_4_k101,503625.0,503625.0,17550675.0,32,16,4,7406.91,628135,2511425,6.99,27.94,0.0,0.0,0,966.93,1045.68,3626.17,174.76,642.51,2496.54,642.92,812.78,2496.54,High,2496.54,2496.54,3626.17,2.042626242012923,2.966870148285227,2.042626242012923
af_4_k101,503625.0,503625.0,17550675.0,64,16,4,8362.44,628135,2511425,6.99,27.94,0.0,0.0,0,1873.87,2034.21,6367.01,293.37,582.7,1290.59,1666.14,183.09,2534.76,High,2534.76,2534.76,6367.01,1.3134014239022713,3.2991052407328505,1.3134014239022713
af_4_k101,503625.0,503625.0,17550675.0,128,16,4,8684.15,628135,2511425,6.99,27.94,0.0,0.0,0,3317.71,3632.93,7616.24,297.76,603.62,2443.45,3098.23,187.57,2629.66,High,3098.23,3632.93,7616.24,1.1402148566746846,2.390398383673784,1.1402148566746846
af_4_k101,503625.0,503625.0,17550675.0,256,16,4,8785.77,628135,2511425,6.99,27.94,0.0,0.0,0,3333.34,3685.66,7840.59,300.11,612.99,2468.34,3120.85,189.55,2567.51,High,3120.85,3685.66,7840.59,1.1205496014968261,2.383771156319357,1.1205496014968261
af_4_k101,503625.0,503625.0,17550675.0,512,16,4,8827.89,628135,2511425,6.99,27.94,0.0,0.0,0,3334.93,3707.05,7901.37,301.77,618.42,3614.71,3843.64,189.56,2567.78,High,3843.64,3843.64,7901.37,1.1172606775786984,2.2967525574715633,1.1172606775786984
epb2,25228.0,25228.0,175027.0,16,16,4,498.65,18374,72919,2.4,9.53,0.0,0.0,0,190.87,137.38,65.7,56.72,150.11,317.65,152.6,169.6,321.15,Medium,321.15,321.15,65.7,1.5527012299548497,1.5527012299548497,7.589802130898021
epb2,25228.0,25228.0,175027.0,32,16,4,953.83,18374,72919,2.4,9.53,0.0,0.0,0,361.25,283.22,243.94,58.4,164.42,522.47,164.58,262.8,520.91,Medium,522.47,522.47,243.94,1.8256167818247937,1.8256167818247937,3.9101008444699517
epb2,25228.0,25228.0,175027.0,64,16,4,1400.22,18374,72919,2.4,9.53,0.0,0.0,0,736.96,550.4,474.33,209.43,191.08,712.22,527.19,74.18,802.88,Medium,802.88,802.88,474.33,1.7439966121960941,1.7439966121960941,2.951995446208336
epb2,25228.0,25228.0,175027.0,128,16,4,1637.68,18374,72919,2.4,9.53,0.0,0.0,0,1363.4,1037.97,639.37,222.79,202.87,1282.25,939.74,77.1,1097.35,Medium,1282.25,1363.4,639.37,1.2011735367463694,1.2011735367463694,2.561396374556204
epb2,25228.0,25228.0,175027.0,256,16,4,1954.24,18374,72919,2.4,9.53,0.0,0.0,0,1717.0,1455.53,710.41,229.58,208.63,1647.31,1063.59,79.4,1140.71,Medium,1647.31,1717.0,710.41,1.1381712288875947,1.1381712288875947,2.750862178178798
epb2,25228.0,25228.0,175027.0,512,16,4,2289.81,18374,72919,2.4,9.53,0.0,0.0,0,1839.97,1722.28,742.13,232.94,211.36,2145.1,1266.3,79.57,1141.87,Medium,2145.1,2145.1,742.13,1.0674607244417509,1.0674607244417509,3.0854567259105545
fe_rotor,99617.0,99617.0,1324862.0,16,16,4,881.48,214513,849830,1.56,6.18,0.0,0.0,0,335.15,328.18,13.42,98.64,323.53,1227.86,323.61,310.2,1231.28,Low,1231.28,1231.28,13.42,0.7159053992593074,0.7159053992593074,65.68405365126677
fe_rotor,99617.0,99617.0,1324862.0,32,16,4,1457.49,214513,849830,1.56,6.18,0.0,0.0,0,661.77,659.63,40.61,98.28,326.92,1646.81,327.05,417.54,1641.71,Low,1646.81,1646.81,40.61,0.8850383468645442,0.8850383468645442,35.88992858901749
fe_rotor,99617.0,99617.0,1324862.0,64,16,4,1747.26,214513,849830,1.56,6.18,0.0,0.0,0,1279.13,1274.52,78.79,253.84,337.05,1018.34,1142.61,98.69,1803.76,Low,1803.76,1803.76,78.79,0.9686765423337916,0.9686765423337916,22.17616448787917
fe_rotor,99617.0,99617.0,1324862.0,128,16,4,1891.98,214513,849830,1.56,6.18,0.0,0.0,0,2273.47,2285.23,90.58,260.84,350.2,1816.12,2147.26,101.18,1853.6,Low,2147.26,2285.23,90.58,0.8279166648433637,0.8279166648433637,20.887392360344446
fe_rotor,99617.0,99617.0,1324862.0,256,16,4,2007.37,214513,849830,1.56,6.18,0.0,0.0,0,2351.39,2451.46,92.85,263.32,355.85,1871.44,2203.28,102.43,1780.73,Low,2203.28,2451.46,92.85,0.8188467280722508,0.8188467280722508,21.61949380721594
fe_rotor,99617.0,99617.0,1324862.0,512,16,4,2057.04,214513,849830,1.56,6.18,0.0,0.0,0,2377.77,2531.53,93.86,264.35,356.69,2499.0,2721.5,102.46,1784.1,Low,2721.5,2721.5,93.86,0.7558478780084512,0.7558478780084512,21.9160451736629
ct2010,67578.0,67578.0,336352.0,16,16,4,431.77,77401,303151,1.11,4.35,0.0,0.0,0,197.74,163.12,15.07,43.84,121.3,513.51,121.56,167.01,507.32,Low,513.51,513.51,15.07,0.8408210161437947,0.8408210161437947,28.65096217650962
ct2010,67578.0,67578.0,336352.0,32,16,4,749.11,77401,303151,1.11,4.35,0.0,0.0,0,388.62,327.03,37.77,44.38,125.81,737.61,125.93,233.82,736.81,Low,737.61,737.61,37.77,1.0155908949173682,1.0155908949173682,19.833465713529254
ct2010,67578.0,67578.0,336352.0,64,16,4,962.38,77401,303151,1.11,4.35,0.0,0.0,0,760.98,631.05,74.23,170.05,149.47,704.03,422.16,60.51,904.17,Low,904.17,904.17,74.23,1.0643794861585765,1.0643794861585765,12.96483901387579
ct2010,67578.0,67578.0,336352.0,128,16,4,1129.65,77401,303151,1.11,4.35,0.0,0.0,0,1311.31,1110.07,89.07,174.68,154.81,1169.41,807.57,62.3,983.13,Low,1169.41,1311.31,89.07,0.8614667774973119,0.8614667774973119,12.682721455035367
ct2010,67578.0,67578.0,336352.0,256,16,4,1234.6,77401,303151,1.11,4.35,0.0,0.0,0,1386.3,1293.35,90.8,177.14,157.31,1274.97,842.2,63.61,1016.17,Low,1274.97,1386.3,90.8,0.8905720262569429,0.8905720262569429,13.59691629955947
ct2010,67578.0,67578.0,336352.0,512,16,4,1268.95,77401,303151,1.11,4.35,0.0,0.0,0,1434.91,1400.01,91.69,178.44,158.55,1507.25,1064.3,63.63,1021.28,Low,1507.25,1507.25,91.69,0.841897495438713,0.841897495438713,13.839568109935653
192bit,13691.0,13682.0,154303.0,16,16,4,282.09,30645,121260,1.27,5.04,0.0,0.0,0,190.73,139.14,28.51,80.74,219.8,559.07,217.33,180.89,565.21,Low,565.21,565.21,28.51,0.4990888342386015,0.4990888342386015,9.89442300947036
192bit,13691.0,13682.0,154303.0,32,16,4,521.29,30645,121260,1.27,5.04,0.0,0.0,0,366.52,290.04,61.41,84.53,252.34,921.21,251.92,301.67,921.21,Low,921.21,921.21,61.41,0.5658753161602674,0.5658753161602674,8.488682624979646
192bit,13691.0,13682.0,154303.0,64,16,4,822.95,30645,121260,1.27,5.04,0.0,0.0,0,747.23,553.55,121.81,246.29,290.59,665.1,804.71,95.51,1280.52,Low,1280.52,1280.52,121.81,0.642668603379877,0.642668603379877,6.756013463590839
192bit,13691.0,13682.0,154303.0,128,16,4,1035.59,30645,121260,1.27,5.04,0.0,0.0,0,1409.16,1079.04,127.18,268.59,312.35,1254.5,1518.36,100.49,1564.54,Low,1564.54,1564.54,127.18,0.6619134058573126,0.6619134058573126,8.14271111810033
192bit,13691.0,13682.0,154303.0,256,16,4,1360.25,30645,121260,1.27,5.04,0.0,0.0,0,1925.78,1594.86,151.85,280.23,325.32,1716.86,1701.48,103.68,1732.52,Low,1732.52,1925.78,151.85,0.7063371724703756,0.7063371724703756,8.957853144550544
192bit,13691.0,13682.0,154303.0,512,16,4,1485.92,30645,121260,1.27,5.04,0.0,0.0,0,2256.72,2069.45,157.54,286.56,331.3,2601.53,2201.38,104.61,1856.97,Low,2601.53,2601.53,157.54,0.571171579801117,0.571171579801117,9.432017265456393
c-61,43618.0,43618.0,310016.0,16,16,4,570.93,48826,193140,1.61,6.35,0.0,0.0,0,214.99,179.41,6.54,59.2,108.66,28.32,109.66,205.04,28.57,Low,205.04,214.99,6.54,2.655611888925066,2.655611888925066,87.29816513761467
c-61,43618.0,43618.0,310016.0,32,16,4,859.96,48826,193140,1.61,6.35,0.0,0.0,0,427.02,361.96,46.98,60.02,131.25,56.48,132.63,274.96,56.06,Low,274.96,427.02,46.98,2.013863519273102,2.013863519273102,18.304810557684124
c-61,43618.0,43618.0,310016.0,64,16,4,1123.25,48826,193140,1.61,6.35,0.0,0.0,0,841.29,706.19,92.51,205.48,175.4,752.01,141.0,75.73,109.12,Low,752.01,841.29,92.51,1.3351519689999882,1.3351519689999882,12.14193060209707
c-61,43618.0,43618.0,310016.0,128,16,4,1347.16,48826,193140,1.61,6.35,0.0,0.0,0,1510.43,1318.52,111.66,213.97,194.83,1349.36,205.34,77.92,196.18,Low,1349.36,1510.43,111.66,0.8919049542183352,0.8919049542183352,12.064839691921907
c-61,43618.0,43618.0,310016.0,256,16,4,1509.51,48826,193140,1.61,6.35,0.0,0.0,0,1699.88,1568.71,115.7,217.92,205.81,1542.37,258.1,78.76,323.88,Low,1542.37,1699.88,115.7,0.8880097418641315,0.8880097418641315,13.046758859118409
c-61,43618.0,43618.0,310016.0,512,16,4,1598.02,48826,193140,1.61,6.35,0.0,0.0,0,1792.97,1752.43,118.64,219.91,211.43,1939.11,213.93,78.83,506.77,Low,1939.11,1939.11,118.64,0.8240997158490235,0.8240997158490235,13.469487525286581
Chevron2,90249.0,90249.0,803173.0,16,16,4,1181.14,78707,303649,2.65,10.2,0.0,0.0,0,284.71,263.94,243.61,72.63,215.96,1142.49,216.31,324.12,1136.03,Medium,1142.49,1142.49,243.61,1.033829617764707,1.033829617764707,4.848487336316244
Chevron2,90249.0,90249.0,803173.0,32,16,4,1914.6,78707,303649,2.65,10.2,0.0,0.0,0,563.23,527.88,814.16,72.32,220.2,1394.4,220.29,393.71,1393.19,Medium,1394.4,1394.4,814.16,1.373063683304647,1.373063683304647,2.3516262159772037
Chevron2,90249.0,90249.0,803173.0,64,16,4,2370.99,78707,303649,2.65,10.2,0.0,0.0,0,1080.99,1012.19,1442.61,226.13,244.07,973.84,767.12,83.38,1484.61,Medium,1484.61,1484.61,1442.61,1.5970456887667468,1.5970456887667468,1.6435419136149063
Chevron2,90249.0,90249.0,803173.0,128,16,4,2705.42,78707,303649,2.65,10.2,0.0,0.0,0,1878.77,1802.86,1766.67,230.25,251.78,1588.87,1472.36,85.71,1507.95,Medium,1588.87,1878.77,1766.67,1.4399953160844596,1.4399953160844596,1.5313669219492039
Chevron2,90249.0,90249.0,803173.0,256,16,4,2871.04,78707,303649,2.65,10.2,0.0,0.0,0,2026.62,2024.06,1911.46,231.24,255.82,1630.6,1512.03,86.93,1403.84,Medium,1630.6,2026.62,1911.46,1.4166641995045939,1.4166641995045939,1.5020141671811076
Chevron2,90249.0,90249.0,803173.0,512,16,4,2972.65,78707,303649,2.65,10.2,0.0,0.0,0,2088.88,2149.32,1970.83,232.97,260.58,2066.04,1942.82,86.98,1403.0,Medium,2066.04,2149.32,1970.83,1.3830653415964118,1.3830653415964118,1.5083239041419099
ar2010,186211.0,186211.0,904310.0,16,16,4,617.28,208217,815372,1.11,4.34,0.0,0.0,0,220.29,213.78,12.7,43.61,122.52,636.84,122.72,180.79,635.94,Low,636.84,636.84,12.7,0.9692858488788392,0.9692858488788392,48.60472440944882
ar2010,186211.0,186211.0,904310.0,32,16,4,985.09,208217,815372,1.11,4.34,0.0,0.0,0,432.06,426.66,35.91,43.66,124.35,832.7,124.45,240.7,830.79,Low,832.7,832.7,35.91,1.1830070853848924,1.1830070853848924,27.43219159008633
ar2010,186211.0,186211.0,904310.0,64,16,4,1160.86,208217,815372,1.11,4.34,0.0,0.0,0,834.81,813.59,70.28,165.04,139.99,757.85,427.17,59.0,902.73,Low,902.73,902.73,70.28,1.285943748407608,1.285943748407608,16.5176437108708
ar2010,186211.0,186211.0,904310.0,128,16,4,1243.04,208217,815372,1.11,4.34,0.0,0.0,0,1387.78,1330.36,79.56,167.14,141.04,1191.06,822.29,60.49,961.14,Low,1191.06,1387.78,79.56,0.8957039300177262,0.8957039300177262,15.623931623931623
ar2010,186211.0,186211.0,904310.0,256,16,4,1282.25,208217,815372,1.11,4.34,0.0,0.0,0,1428.61,1403.39,80.57,168.77,141.85,1200.64,834.81,61.42,993.68,Low,1200.64,1428.61,80.57,0.8975507661293146,0.8975507661293146,15.91473253071863
ar2010,186211.0,186211.0,904310.0,512,16,4,1305.45,208217,815372,1.11,4.34,0.0,0.0,0,1437.27,1438.91,81.08,169.23,141.65,1392.72,1066.09,61.42,996.52,Low,1392.72,1438.91,81.08,0.9072492372698778,0.9072492372698778,16.100764676862358
2D_27628_bjtcai,27628.0,27628.0,206670.0,16,16,4,462.35,29916,117589,3.77,14.8,0.0,0.0,0,308.64,259.92,75.03,111.14,338.61,573.7,337.06,289.85,635.43,Medium,635.43,635.43,75.03,0.7276175188455063,0.7276175188455063,6.162201785952286
2D_27628_bjtcai,27628.0,27628.0,206670.0,32,16,4,805.73,29916,117589,3.77,14.8,0.0,0.0,0,607.96,535.55,398.83,111.9,356.31,990.82,353.19,409.71,972.33,Medium,990.82,990.82,398.83,0.8131951313053833,0.8131951313053833,2.020234184991099
2D_27628_bjtcai,27628.0,27628.0,206670.0,64,16,4,998.41,29916,117589,3.77,14.8,0.0,0.0,0,1196.21,1036.02,775.31,275.73,379.11,1003.73,1151.88,111.29,1357.54,Medium,1357.54,1357.54,775.31,0.7354553088675103,0.7354553088675103,1.2877558653957772
2D_27628_bjtcai,27628.0,27628.0,206670.0,128,16,4,1410.72,29916,117589,3.77,14.8,0.0,0.0,0,2266.91,1998.41,930.7,289.59,402.59,1868.77,2089.14,114.3,1635.06,Medium,2089.14,2266.91,930.7,0.6223096638155022,0.6223096638155022,1.5157623294294615
2D_27628_bjtcai,27628.0,27628.0,206670.0,256,16,4,1698.37,29916,117589,3.77,14.8,0.0,0.0,0,2540.83,2468.26,1021.24,294.91,414.97,2198.69,2362.91,115.85,1716.24,Medium,2362.91,2540.83,1021.24,0.6684311819366112,0.6684311819366112,1.6630468841800163
2D_27628_bjtcai,27628.0,27628.0,206670.0,512,16,4,1808.93,29916,117589,3.77,14.8,0.0,0.0,0,2752.52,2816.52,1072.07,297.83,421.17,2992.55,2758.41,116.02,1782.51,Medium,2992.55,2992.55,1072.07,0.6044777865031494,0.6044777865031494,1.687324521719664
ex35,19716.0,19716.0,227872.0,16,16,4,558.51,23752,92401,2.47,9.61,0.0,0.0,0,239.46,177.32,218.59,84.71,241.23,598.97,242.52,173.81,583.65,Medium,598.97,598.97,218.59,0.9324507070470974,0.9324507070470974,2.555057413422389
ex35,19716.0,19716.0,227872.0,32,16,4,1045.28,23752,92401,2.47,9.61,0.0,0.0,0,466.21,369.27,642.84,87.0,262.01,998.72,262.01,278.3,998.72,Medium,998.72,998.72,642.84,1.0466196731816726,1.0466196731816726,1.6260344720303652
ex35,19716.0,19716.0,227872.0,64,16,4,1472.52,23752,92401,2.47,9.61,0.0,0.0,0,918.34,698.95,1215.49,245.25,290.62,865.24,877.72,97.65,1322.94,Medium,1322.94,1322.94,1215.49,1.11306635221552,1.11306635221552,1.2114620441138964
ex35,19716.0,19716.0,227872.0,128,16,4,1781.99,23752,92401,2.47,9.61,0.0,0.0,0,1728.85,1350.34,1536.75,261.0,310.43,1565.75,1644.74,101.48,1564.41,Medium,1644.74,1728.85,1536.75,1.0307371952453943,1.0307371952453943,1.1595835366845615
ex35,19716.0,19716.0,227872.0,256,16,4,2328.19,23752,92401,2.47,9.61,0.0,0.0,0,2039.85,1838.53,1808.48,268.78,320.91,1867.69,1813.87,103.36,1678.77,Medium,1867.69,2039.85,1808.48,1.1413535308968799,1.1413535308968799,1.2873739272759444
ex35,19716.0,19716.0,227872.0,512,16,4,2648.71,23752,92401,2.47,9.61,0.0,0.0,0,2220.33,2179.25,1986.58,273.03,326.4,2494.08,2287.08,104.01,1701.85,Medium,2494.08,2494.08,1986.58,1.0619988131896332,1.0619988131896332,1.3333014527479388
copter1,17222.0,17222.0,211064.0,16,16,4,445.28,30642,120221,1.76,6.89,0.0,0.0,0,234.52,174.87,157.51,87.8,247.15,578.26,248.31,167.51,583.05,Low,583.05,583.05,157.51,0.7637080867850099,0.7637080867850099,2.826995111421497
copter1,17222.0,17222.0,211064.0,32,16,4,734.14,30642,120221,1.76,6.89,0.0,0.0,0,464.39,356.23,535.02,90.74,273.22,977.15,273.4,276.62,970.41,Low,977.15,977.15,535.02,0.7513073734841119,0.7513073734841119,1.3721730028783972
copter1,17222.0,17222.0,211064.0,64,16,4,1034.63,30642,120221,1.76,6.89,0.0,0.0,0,925.72,688.07,1022.1,253.53,301.74,834.25,915.68,99.84,1294.87,Low,1294.87,1294.87,1022.1,0.7990222956744694,0.7990222956744694,1.0122590744545545
copter1,17222.0,17222.0,211064.0,128,16,4,1308.92,30642,120221,1.76,6.89,0.0,0.0,0,1702.13,1314.02,1396.62,270.12,323.72,1491.62,1719.46,104.23,1530.84,Low,1719.46,1719.46,1396.62,0.7612389936375374,0.7612389936375374,0.937205539087225
copter1,17222.0,17222.0,211064.0,256,16,4,1819.52,30642,120221,1.76,6.89,0.0,0.0,0,2060.42,1863.7,1634.57,278.79,334.96,1782.07,1913.33,106.57,1658.66,Low,1913.33,2060.42,1634.57,0.8830820900593083,0.8830820900593083,1.1131490239023107
copter1,17222.0,17222.0,211064.0,512,16,4,2043.58,30642,120221,1.76,6.89,0.0,0.0,0,2331.39,2240.89,1809.28,283.14,340.53,2272.56,2464.98,107.35,1702.56,Low,2464.98,2464.98,1809.28,0.8290452660873516,0.8290452660873516,1.129499027237354
chipcool1,20082.0,20082.0,281150.0,16,16,4,357.24,63114,250531,1.12,4.45,0.0,0.0,0,234.68,211.55,39.49,96.32,288.06,649.31,288.95,205.52,663.09,Low,663.09,663.09,39.49,0.5387503958738633,0.5387503958738633,9.046340845783742
chipcool1,20082.0,20082.0,281150.0,32,16,4,612.53,63114,250531,1.12,4.45,0.0,0.0,0,460.52,430.22,166.26,99.63,314.49,1173.9,315.19,345.82,1169.02,Low,1173.9,1173.9,166.26,0.5217906124882868,0.5217906124882868,3.6841693732707808
chipcool1,20082.0,20082.0,281150.0,64,16,4,806.74,63114,250531,1.12,4.45,0.0,0.0,0,906.94,820.28,328.64,253.69,338.73,756.29,1069.01,101.99,1546.91,Low,1546.91,1546.91,328.64,0.5215170889062712,0.5215170889062712,2.4547833495618305
chipcool1,20082.0,20082.0,281150.0,128,16,4,984.76,63114,250531,1.12,4.45,0.0,0.0,0,1683.53,1553.31,390.49,269.3,361.55,1389.25,1988.68,107.61,1778.02,Low,1988.68,1988.68,390.49,0.4951827342760022,0.4951827342760022,2.5218571538323644
chipcool1,20082.0,20082.0,281150.0,256,16,4,1284.89,63114,250531,1.12,4.45,0.0,0.0,0,2098.13,1954.13,413.76,277.47,373.4,1740.87,2186.87,111.38,1898.06,Low,2186.87,2186.87,413.76,0.5875474993941113,0.5875474993941113,3.1053992652745555
chipcool1,20082.0,20082.0,281150.0,512,16,4,1378.4,63114,250531,1.12,4.45,0.0,0.0,0,2323.55,2281.14,438.72,281.13,379.72,2513.77,2643.78,111.84,1917.89,Low,2643.78,2643.78,438.72,0.5213746983485766,0.5213746983485766,3.1418672501823486
bips07_3078,21128.0,21128.0,75729.0,16,16,4,256.71,11295,43458,1.74,6.7,0.0,0.0,0,103.17,68.78,12.86,31.06,76.19,199.29,77.51,105.77,197.21,Low,199.29,199.29,12.86,1.2881228360680415,1.2881228360680415,19.96189735614308
bips07_3078,21128.0,21128.0,75729.0,32,16,4,460.36,11295,43458,1.74,6.7,0.0,0.0,0,192.94,132.39,34.6,32.3,85.38,380.55,85.33,164.63,380.55,Low,380.55,380.55,34.6,1.2097227696754698,1.2097227696754698,13.305202312138729
bips07_3078,21128.0,21128.0,75729.0,64,16,4,637.72,11295,43458,1.74,6.7,0.0,0.0,0,373.51,259.79,68.67,138.57,104.17,387.86,274.88,49.05,533.3,Low,533.3,533.3,68.67,1.195799737483593,1.195799737483593,9.286733653706131
bips07_3078,21128.0,21128.0,75729.0,128,16,4,859.34,11295,43458,1.74,6.7,0.0,0.0,0,735.23,514.73,83.84,148.42,110.76,559.92,521.82,50.85,652.13,Low,652.13,735.23,83.84,1.168804319736681,1.168804319736681,10.24976145038168
bips07_3078,21128.0,21128.0,75729.0,256,16,4,1112.64,11295,43458,1.74,6.7,0.0,0.0,0,975.57,804.56,93.82,154.59,114.35,858.12,567.52,52.17,716.96,Low,858.12,975.57,93.82,1.1405024754758757,1.1405024754758757,11.859305052227672
bips07_3078,21128.0,21128.0,75729.0,512,16,4,1269.42,11295,43458,1.74,6.7,0.0,0.0,0,1097.02,969.33,98.9,156.75,115.88,960.88,726.64,52.67,727.51,Low,960.88,1097.02,98.9,1.157153014530273,1.157153014530273,12.835389282103135
FEM_3D_thermal1,17880.0,17880.0,430740.0,16,16,4,955.08,28277,111832,3.85,15.23,0.0,0.0,0,318.36,280.43,315.33,142.44,464.66,839.65,463.16,235.76,846.25,Medium,846.25,846.25,315.33,1.128602658788774,1.128602658788774,3.02882694320236
FEM_3D_thermal1,17880.0,17880.0,430740.0,32,16,4,1787.3,28277,111832,3.85,15.23,0.0,0.0,0,627.44,566.39,800.63,145.4,477.27,1421.58,476.22,412.19,1414.58,Medium,1421.58,1421.58,800.63,1.257263045343913,1.257263045343913,2.2323670109788543
FEM_3D_thermal1,17880.0,17880.0,430740.0,64,16,4,2544.99,28277,111832,3.85,15.23,0.0,0.0,0,1244.91,1096.73,1557.83,301.8,484.39,1062.24,1776.25,129.12,1846.69,Medium,1846.69,1846.69,1557.83,1.3781360163319234,1.3781360163319234,1.6336763318205452
FEM_3D_thermal1,17880.0,17880.0,430740.0,128,16,4,2922.75,28277,111832,3.85,15.23,0.0,0.0,0,2344.16,2123.18,2041.42,316.81,519.9,1929.41,3291.23,132.89,2102.45,Medium,3291.23,3291.23,2041.42,0.8880418566918751,0.8880418566918751,1.4317239960419708
FEM_3D_thermal1,17880.0,17880.0,430740.0,256,16,4,3753.73,28277,111832,3.85,15.23,0.0,0.0,0,2762.26,2651.73,2367.52,325.26,541.94,2298.81,3679.57,134.73,2218.88,Medium,3679.57,3679.57,2367.52,1.0201545289259342,1.0201545289259342,1.585511421234034
FEM_3D_thermal1,17880.0,17880.0,430740.0,512,16,4,4277.99,28277,111832,3.85,15.23,0.0,0.0,0,2945.86,3053.54,2525.41,329.59,551.74,3129.81,4622.29,135.31,2285.47,Medium,4622.29,4622.29,2525.41,0.9255131114663944,0.9255131114663944,1.6939784035067573
c-57,37833.0,37833.0,403373.0,16,16,4,696.67,43187,170971,2.37,9.38,0.0,0.0,0,266.4,225.23,1.71,77.79,97.87,11.27,98.16,237.79,11.26,Medium,237.79,266.4,1.71,2.615127627627628,2.615127627627628,407.4093567251462
c-57,37833.0,37833.0,403373.0,32,16,4,1032.97,43187,170971,2.37,9.38,0.0,0.0,0,523.17,462.03,20.86,79.21,171.77,21.84,171.04,339.08,22.45,Medium,339.08,523.17,20.86,1.9744442533019861,1.9744442533019861,49.51917545541707
c-57,37833.0,37833.0,403373.0,64,16,4,1282.59,43187,170971,2.37,9.38,0.0,0.0,0,1025.82,884.23,41.25,229.7,205.27,923.0,60.03,66.12,43.46,Medium,923.0,1025.82,41.25,1.2503070714160378,1.2503070714160378,31.093090909090908
c-57,37833.0,37833.0,403373.0,128,16,4,2098.17,43187,170971,2.37,9.38,0.0,0.0,0,1880.26,1620.79,45.74,226.19,261.16,1686.56,79.49,74.52,82.23,Medium,1686.56,1880.26,45.74,1.1158935466371673,1.1158935466371673,45.871665937909924
c-57,37833.0,37833.0,403373.0,256,16,4,2434.54,43187,170971,2.37,9.38,0.0,0.0,0,2163.21,2019.67,46.96,249.24,279.89,1956.88,158.06,75.18,158.74,Medium,1956.88,2163.21,46.96,1.1254293388066807,1.1254293388066807,51.842844974446336
c-57,37833.0,37833.0,403373.0,512,16,4,2391.69,43187,170971,2.37,9.38,0.0,0.0,0,2292.49,2277.99,47.67,249.3,295.48,2493.04,125.17,75.37,304.69,Medium,2493.04,2493.04,47.67,0.9593468215511985,0.9593468215511985,50.17180616740088
delaunay_n17,131072.0,131072.0,786352.0,16,16,4,911.18,107956,419545,1.87,7.28,0.0,0.0,0,255.56,234.8,19.16,52.43,149.84,814.03,150.01,215.97,811.51,Low,814.03,814.03,19.16,1.1193444959030994,1.1193444959030994,47.55636743215031
delaunay_n17,131072.0,131072.0,786352.0,32,16,4,1432.34,107956,419545,1.87,7.28,0.0,0.0,0,500.06,474.99,59.26,52.6,152.57,1003.64,152.63,289.79,1004.92,Low,1004.92,1004.92,59.26,1.425327389244915,1.425327389244915,24.17043536955788
delaunay_n17,131072.0,131072.0,786352.0,64,16,4,1725.4,107956,419545,1.87,7.28,0.0,0.0,0,937.25,884.78,114.31,188.87,169.45,894.09,521.54,66.11,1011.39,Low,1011.39,1011.39,114.31,1.7059690129425842,1.7059690129425842,15.094042515965358
delaunay_n17,131072.0,131072.0,786352.0,128,16,4,1885.17,107956,419545,1.87,7.28,0.0,0.0,0,1433.64,1373.54,135.1,191.61,171.49,1419.09,993.97,67.98,1025.73,Low,1419.09,1433.64,135.1,1.3149535448229681,1.3149535448229681,13.953886010362696
delaunay_n17,131072.0,131072.0,786352.0,256,16,4,1905.73,107956,419545,1.87,7.28,0.0,0.0,0,1455.87,1444.01,138.04,193.38,173.67,1423.26,1014.48,69.68,1028.42,Low,1423.26,1455.87,138.04,1.308997369270608,1.308997369270608,13.805636047522459
delaunay_n17,131072.0,131072.0,786352.0,512,16,4,1909.06,107956,419545,1.87,7.28,0.0,0.0,0,1460.01,1472.48,139.24,194.51,173.99,1463.49,1264.42,69.72,1025.48,Low,1463.49,1472.48,139.24,1.2964929914158425,1.2964929914158425,13.710571674806088
foldoc,13356.0,13356.0,120238.0,16,16,4,307.51,16450,64486,1.86,7.31,0.0,0.0,0,186.13,122.07,8.02,67.78,174.51,230.78,175.79,145.04,226.86,Low,230.78,230.78,8.02,1.3324811508796255,1.3324811508796255,38.3428927680798
foldoc,13356.0,13356.0,120238.0,32,16,4,582.27,16450,64486,1.86,7.31,0.0,0.0,0,356.79,253.93,33.07,70.81,199.57,421.15,199.73,256.92,424.12,Low,424.12,424.12,33.07,1.372889748184476,1.372889748184476,17.60719685515573
foldoc,13356.0,13356.0,120238.0,64,16,4,928.48,16450,64486,1.86,7.31,0.0,0.0,0,705.21,492.27,65.46,224.12,232.91,693.01,591.58,86.89,832.1,Low,832.1,832.1,65.46,1.1158274245883908,1.1158274245883908,14.183929117018028
foldoc,13356.0,13356.0,120238.0,128,16,4,1269.0,16450,64486,1.86,7.31,0.0,0.0,0,1347.2,965.77,67.86,244.88,253.27,1324.94,1066.41,90.7,1147.86,Low,1324.94,1347.2,67.86,0.9419536817102138,0.9419536817102138,18.70026525198939
foldoc,13356.0,13356.0,120238.0,256,16,4,1587.3,16450,64486,1.86,7.31,0.0,0.0,0,1734.72,1364.4,80.81,254.67,262.99,1605.85,1269.84,93.09,1366.34,Low,1605.85,1734.72,80.81,0.9150179856115107,0.9150179856115107,19.6423709936889
foldoc,13356.0,13356.0,120238.0,512,16,4,1844.49,16450,64486,1.86,7.31,0.0,0.0,0,2007.1,1791.26,83.9,260.66,267.92,2235.69,1448.65,94.01,1525.02,Low,2235.69,2235.69,83.9,0.8250204634810729,0.8250204634810729,21.984386174016684
atmosmodl,1489752.0,1489752.0,10319760.0,32,16,4,1602.57,1931898,7539642,1.37,5.34,0.0,0.0,0,693.37,732.73,495.17,-1.0,175.0,1064.72,175.05,344.08,1064.28,Low,1064.72,1064.72,495.17,1.5051562852205274,1.5051562852205274,3.236403659349314
atmosmodl,1489752.0,1489752.0,10319760.0,64,16,4,1713.11,1931898,7539642,1.37,5.34,0.0,0.0,0,1219.33,1305.56,800.18,0.0,189.78,853.58,618.75,68.41,1059.06,Low,1059.06,1305.56,800.18,1.312164894757805,1.312164894757805,2.140905796195856
atmosmodl,1489752.0,1489752.0,10319760.0,128,16,4,1644.62,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.83,1383.25,1027.81,0.0,191.76,1340.1,1189.44,69.7,955.68,Low,1340.1,1383.25,1027.81,1.1889535514187601,1.1889535514187601,1.600120644866269
atmosmodl,1489752.0,1489752.0,10319760.0,256,16,4,1647.65,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.13,1376.34,1098.32,0.0,193.47,1367.22,1198.5,70.52,981.24,Low,1367.22,1376.34,1098.32,1.1971242570876384,1.1971242570876384,1.5001547818486418
atmosmodl,1489752.0,1489752.0,10319760.0,512,16,4,1653.15,1931898,7539642,1.37,5.34,0.0,0.0,0,1375.11,1382.65,1119.5,0.0,194.14,1352.54,1512.23,70.52,978.4,Low,1512.23,1512.23,1119.5,1.0931868829476998,1.0931868829476998,1.4766860205448862
c-42,10471.0,10471.0,110285.0,16,16,4,308.06,12450,49274,2.24,8.86,0.0,0.0,0,161.71,107.6,14.02,74.12,133.68,22.96,132.87,129.44,22.9,Medium,133.68,161.71,14.02,1.9050151505781954,1.9050151505781954,21.972895863052784
c-42,10471.0,10471.0,110285.0,32,16,4,592.93,12450,49274,2.24,8.86,0.0,0.0,0,318.28,223.93,56.25,79.48,167.61,48.54,166.59,213.32,48.49,Medium,213.32,318.28,56.25,1.862919442000754,1.862919442000754,10.540977777777776
c-42,10471.0,10471.0,110285.0,64,16,4,946.65,12450,49274,2.24,8.86,0.0,0.0,0,628.4,427.88,111.68,237.56,227.39,606.8,132.24,91.67,90.69,Medium,606.8,628.4,111.68,1.5064449395289625,1.5064449395289625,8.476450573065902
c-42,10471.0,10471.0,110285.0,128,16,4,1215.26,12450,49274,2.24,8.86,0.0,0.0,0,1205.3,843.48,155.88,264.23,261.11,973.82,185.94,95.79,172.96,Medium,973.82,1205.3,155.88,1.0082635028623579,1.0082635028623579,7.796125224531691
c-42,10471.0,10471.0,110285.0,256,16,4,1627.82,12450,49274,2.24,8.86,0.0,0.0,0,1666.25,1281.45,174.16,277.4,279.82,1296.52,339.34,98.35,337.65,Medium,1296.52,1666.25,174.16,0.9769362340585146,0.9769362340585146,9.346692696371154
c-42,10471.0,10471.0,110285.0,512,16,4,1876.19,12450,49274,2.24,8.86,0.0,0.0,0,2031.73,1807.03,182.47,284.63,290.73,2144.06,285.8,99.58,664.24,Medium,2144.06,2144.06,182.47,0.875064130667985,0.875064130667985,10.282183372609197
c-58,37595.0,37595.0,552551.0,16,16,4,702.1,79613,316347,1.75,6.94,0.0,0.0,0,306.3,273.27,7.27,106.57,163.62,28.77,163.48,274.9,29.41,Low,274.9,306.3,7.27,2.2921971922951356,2.2921971922951356,96.57496561210455
c-58,37595.0,37595.0,552551.0,32,16,4,1194.7,79613,316347,1.75,6.94,0.0,0.0,0,603.23,555.33,72.5,106.81,215.17,56.57,217.76,376.66,56.44,Low,376.66,603.23,72.5,1.9805049483613215,1.9805049483613215,16.478620689655173
c-58,37595.0,37595.0,552551.0,64,16,4,1439.87,79613,316347,1.75,6.94,0.0,0.0,0,1171.91,1079.21,142.39,270.27,291.78,969.4,156.42,102.2,111.67,Low,969.4,1171.91,142.39,1.2286523709158552,1.2286523709158552,10.11215675258094
c-58,37595.0,37595.0,552551.0,128,16,4,1616.24,79613,316347,1.75,6.94,0.0,0.0,0,2206.92,2040.84,158.92,280.38,329.17,1766.06,215.67,106.83,215.53,Low,1766.06,2206.92,158.92,0.7323509687709567,0.7323509687709567,10.170148502391141
c-58,37595.0,37595.0,552551.0,256,16,4,1800.57,79613,316347,1.75,6.94,0.0,0.0,0,2386.86,2377.23,163.72,284.16,356.3,2000.66,285.23,107.95,378.03,Low,2000.66,2386.86,163.72,0.7543676629546768,0.7543676629546768,10.997862203762521
c-58,37595.0,37595.0,552551.0,512,16,4,1968.12,79613,316347,1.75,6.94,0.0,0.0,0,2500.97,2617.2,166.44,286.03,371.43,2724.47,226.87,107.97,574.46,Low,2724.47,2724.47,166.44,0.722386372395365,0.722386372395365,11.824801730353279
bodyy5,18589.0,18589.0,128853.0,16,16,4,397.69,15264,60414,2.14,8.47,0.0,0.0,0,160.0,126.0,30.08,55.63,145.75,399.02,145.59,168.77,413.04,Medium,413.04,413.04,30.08,0.9628365291497191,0.9628365291497191,13.221077127659575
bodyy5,18589.0,18589.0,128853.0,32,16,4,599.32,15264,60414,2.14,8.47,0.0,0.0,0,317.25,261.44,103.47,57.88,161.4,693.2,161.5,263.03,698.82,Medium,698.82,698.82,103.47,0.8576171260124209,0.8576171260124209,5.7922103025031415
bodyy5,18589.0,18589.0,128853.0,64,16,4,771.57,15264,60414,2.14,8.47,0.0,0.0,0,622.29,492.5,203.91,202.48,189.49,778.8,525.0,75.54,923.44,Medium,923.44,923.44,203.91,0.8355388547171446,0.8355388547171446,3.7838752390760635
bodyy5,18589.0,18589.0,128853.0,128,16,4,957.13,15264,60414,2.14,8.47,0.0,0.0,0,1147.89,937.67,255.18,219.77,203.27,1373.5,994.47,78.52,1103.79,Medium,1373.5,1373.5,255.18,0.6968547506370586,0.6968547506370586,3.7508033544948662
bodyy5,18589.0,18589.0,128853.0,256,16,4,1811.64,15264,60414,2.14,8.47,0.0,0.0,0,1505.46,1289.59,275.58,227.58,209.23,1612.23,1102.02,80.3,1175.28,Medium,1612.23,1612.23,275.58,1.1236858264639662,1.1236858264639662,6.573916829958633
bodyy5,18589.0,18589.0,128853.0,512,16,4,2110.18,15264,60414,2.14,8.47,0.0,0.0,0,1733.13,1570.61,285.7,232.12,211.18,1932.27,1436.95,80.89,1183.01,Medium,1932.27,1932.27,285.7,1.0920730539727883,1.0920730539727883,7.385999299964998
c-59,41282.0,41282.0,480536.0,16,16,4,763.97,65491,260029,1.85,7.34,0.0,0.0,0,274.59,240.87,10.14,89.17,162.73,41.69,166.74,250.54,39.65,Low,250.54,274.59,10.14,2.782220765504935,2.782220765504935,75.3422090729783
c-59,41282.0,41282.0,480536.0,32,16,4,1190.92,65491,260029,1.85,7.34,0.0,0.0,0,539.32,483.92,58.64,89.88,199.93,83.49,199.68,346.71,83.44,Low,346.71,539.32,58.64,2.2081880887042944,2.2081880887042944,20.30900409276944
c-59,41282.0,41282.0,480536.0,64,16,4,1428.04,65491,260029,1.85,7.34,0.0,0.0,0,1063.13,950.62,115.87,254.79,257.52,937.63,199.95,97.13,154.76,Low,937.63,1063.13,115.87,1.3432411840508685,1.3432411840508685,12.324501596616898
c-59,41282.0,41282.0,480536.0,128,16,4,1738.71,65491,260029,1.85,7.34,0.0,0.0,0,1950.43,1753.78,131.12,264.39,288.91,1689.8,278.19,99.3,281.06,Low,1689.8,1950.43,131.12,0.8914495777854115,0.8914495777854115,13.260448444173276
c-59,41282.0,41282.0,480536.0,256,16,4,1824.96,65491,260029,1.85,7.34,0.0,0.0,0,2156.68,2108.19,135.62,268.8,305.98,1915.44,377.09,100.12,455.81,Low,1915.44,2156.68,135.62,0.8461895135115085,0.8461895135115085,13.456422356584575
c-59,41282.0,41282.0,480536.0,512,16,4,2046.74,65491,260029,1.85,7.34,0.0,0.0,0,2271.7,2340.87,139.52,271.38,315.33,2478.19,298.21,100.25,701.16,Low,2478.19,2478.19,139.52,0.825901161734976,0.825901161734976,14.669868119266054
copter2,55476.0,55476.0,759952.0,16,16,4,770.74,112997,446543,1.7,6.73,0.0,0.0,0,319.44,299.08,34.86,100.02,323.94,1079.48,324.21,281.36,1081.01,Low,1081.01,1081.01,34.86,0.712981378525638,0.712981378525638,22.10958118187034
copter2,55476.0,55476.0,759952.0,32,16,4,1315.93,112997,446543,1.7,6.73,0.0,0.0,0,628.58,604.58,115.52,100.32,332.36,1562.08,332.0,406.61,1547.76,Low,1562.08,1562.08,115.52,0.8424216429376217,0.8424216429376217,11.391360803324101
copter2,55476.0,55476.0,759952.0,64,16,4,1621.23,112997,446543,1.7,6.73,0.0,0.0,0,1227.21,1161.56,225.29,261.17,351.5,1046.77,1150.14,102.29,1778.71,Low,1778.71,1778.71,225.29,0.9114639261037494,0.9114639261037494,7.196191575302943
copter2,55476.0,55476.0,759952.0,128,16,4,1958.64,112997,446543,1.7,6.73,0.0,0.0,0,2181.42,2111.71,260.68,268.82,366.31,1864.34,2152.84,104.77,1824.61,Low,2152.84,2181.42,260.68,0.8978738619798113,0.8978738619798113,7.513579868037441
copter2,55476.0,55476.0,759952.0,256,16,4,2114.28,112997,446543,1.7,6.73,0.0,0.0,0,2336.07,2355.98,271.82,273.06,373.38,1965.29,2241.33,106.13,1786.28,Low,2241.33,2355.98,271.82,0.8974099949914686,0.8974099949914686,7.778235597086308
copter2,55476.0,55476.0,759952.0,512,16,4,2195.6,112997,446543,1.7,6.73,0.0,0.0,0,2400.88,2508.09,275.41,275.38,378.28,2542.71,2753.45,106.16,1793.79,Low,2753.45,2753.45,275.41,0.7973996259238411,0.7973996259238411,7.972114302312915
circuit_3,12127.0,12127.0,48137.0,16,16,4,166.56,6675,25407,1.89,7.21,0.0,0.0,0,65.85,44.57,1.12,33.38,30.41,5.49,30.09,86.73,5.49,Low,86.73,86.73,1.12,1.9204427533725354,1.9204427533725354,148.7142857142857
circuit_3,12127.0,12127.0,48137.0,32,16,4,308.57,6675,25407,1.89,7.21,0.0,0.0,0,130.28,93.11,10.34,34.98,47.61,10.45,46.13,139.12,10.5,Low,139.12,139.12,10.34,2.218013225991949,2.218013225991949,29.842359767891683
circuit_3,12127.0,12127.0,48137.0,64,16,4,501.43,6675,25407,1.89,7.21,0.0,0.0,0,258.11,176.81,20.58,149.96,74.89,253.02,29.28,52.2,20.47,Low,253.02,258.11,20.58,1.942698849327806,1.942698849327806,24.36491739552964
circuit_3,12127.0,12127.0,48137.0,128,16,4,752.14,6675,25407,1.89,7.21,0.0,0.0,0,512.78,354.6,20.94,163.94,94.39,361.25,41.1,54.65,40.68,Low,361.25,512.78,20.94,1.4667888763212293,1.4667888763212293,35.91881566380133
circuit_3,12127.0,12127.0,48137.0,256,16,4,922.39,6675,25407,1.89,7.21,0.0,0.0,0,859.59,618.63,26.85,172.53,109.7,666.26,79.21,55.89,79.95,Low,666.26,859.59,26.85,1.0730580858316174,1.0730580858316174,34.353445065176906
circuit_3,12127.0,12127.0,48137.0,512,16,4,1208.14,6675,25407,1.89,7.21,0.0,0.0,0,1068.23,855.77,29.28,176.81,118.78,1024.19,48.09,56.9,133.53,Low,1024.19,1068.23,29.28,1.1309736667197139,1.1309736667197139,41.26161202185793
bcsstk31,35588.0,35588.0,1181416.0,16,16,4,1747.66,65579,259101,4.56,18.02,0.0,0.0,0,392.63,386.46,157.96,178.76,631.77,908.78,637.23,313.21,926.6,High,926.6,926.6,157.96,1.8860997194042737,1.8860997194042737,11.063940238034945
bcsstk31,35588.0,35588.0,1181416.0,32,16,4,2881.5,65579,259101,4.56,18.02,0.0,0.0,0,771.16,779.04,691.49,178.39,614.52,1761.99,612.93,458.71,1754.14,High,1761.99,1761.99,691.49,1.6353668295506785,1.6353668295506785,4.167088461149112
bcsstk31,35588.0,35588.0,1181416.0,64,16,4,3539.82,65579,259101,4.56,18.02,0.0,0.0,0,1521.95,1502.6,1334.93,324.68,585.8,1234.5,1865.64,200.7,2220.71,High,2220.71,2220.71,1334.93,1.594003719531141,1.594003719531141,2.6516896017019618
bcsstk31,35588.0,35588.0,1181416.0,128,16,4,4400.06,65579,259101,4.56,18.02,0.0,0.0,0,2836.53,2846.79,1590.33,340.34,620.08,2349.32,3391.22,206.2,2464.49,High,3391.22,3391.22,1590.33,1.2974858605457624,1.2974858605457624,2.7667591003125143
bcsstk31,35588.0,35588.0,1181416.0,256,16,4,5023.29,65579,259101,4.56,18.02,0.0,0.0,0,2989.51,3156.76,1664.41,348.13,638.19,2527.43,3606.0,209.16,2499.69,High,3606.0,3606.0,1664.41,1.3930366056572379,1.3930366056572379,3.018060453854519
bcsstk31,35588.0,35588.0,1181416.0,512,16,4,5438.83,65579,259101,4.56,18.02,0.0,0.0,0,3061.65,3345.6,1707.48,351.93,648.03,3459.81,4112.85,209.24,2537.44,High,4112.85,4112.85,1707.48,1.3223993094812598,1.3223993094812598,3.1852964602806475
ford2,100196.0,100196.0,544688.0,16,16,4,707.39,76924,298849,1.82,7.08,0.0,0.0,0,229.92,208.06,16.3,48.02,134.42,709.23,134.56,202.71,700.11,Low,709.23,709.23,16.3,0.9974056370993895,0.9974056370993895,43.39815950920245
ford2,100196.0,100196.0,544688.0,32,16,4,1158.91,76924,298849,1.82,7.08,0.0,0.0,0,456.38,422.08,67.03,48.28,137.7,939.93,137.76,270.72,944.0,Low,944.0,944.0,67.03,1.227658898305085,1.227658898305085,17.28942264657616
ford2,100196.0,100196.0,544688.0,64,16,4,1414.77,76924,298849,1.82,7.08,0.0,0.0,0,831.27,765.82,130.66,181.53,156.78,852.74,470.88,63.92,1008.68,Low,1008.68,1008.68,130.66,1.4025954713090376,1.4025954713090376,10.827873871115873
ford2,100196.0,100196.0,544688.0,128,16,4,1681.78,76924,298849,1.82,7.08,0.0,0.0,0,1386.42,1271.15,148.19,184.93,164.2,1271.15,904.42,65.36,1022.89,Low,1271.15,1386.42,148.19,1.2130378961642214,1.2130378961642214,11.348808961468386
ford2,100196.0,100196.0,544688.0,256,16,4,1816.01,76924,298849,1.82,7.08,0.0,0.0,0,1480.38,1424.02,152.3,186.4,165.73,1285.4,927.33,66.48,1014.55,Low,1285.4,1480.38,152.3,1.226718815439279,1.226718815439279,11.923900196979645
ford2,100196.0,100196.0,544688.0,512,16,4,1867.97,76924,298849,1.82,7.08,0.0,0.0,0,1519.75,1513.94,153.35,187.29,165.57,1523.2,1171.14,66.54,1017.99,Low,1523.2,1523.2,153.35,1.2263458508403362,1.2263458508403362,12.181089012063907
bips07_1693,13275.0,13275.0,49044.0,16,16,4,174.53,7642,29315,1.67,6.42,0.0,0.0,0,73.86,44.75,9.31,31.22,72.77,170.89,72.77,92.19,171.48,Low,171.48,171.48,9.31,1.0177863307674364,1.0177863307674364,18.746509129967777
bips07_1693,13275.0,13275.0,49044.0,32,16,4,341.77,7642,29315,1.67,6.42,0.0,0.0,0,144.04,92.02,43.36,32.57,83.76,298.14,84.05,148.39,304.62,Low,304.62,304.62,43.36,1.121955222900663,1.121955222900663,7.882149446494465
bips07_1693,13275.0,13275.0,49044.0,64,16,4,517.61,7642,29315,1.67,6.42,0.0,0.0,0,291.49,180.31,85.07,137.19,103.74,291.49,261.22,50.02,455.16,Low,455.16,455.16,85.07,1.1372044995166535,1.1372044995166535,6.084518631715059
bips07_1693,13275.0,13275.0,49044.0,128,16,4,635.9,7642,29315,1.67,6.42,0.0,0.0,0,528.78,361.61,90.68,151.02,112.36,434.98,484.98,52.15,590.0,Low,590.0,590.0,90.68,1.0777966101694916,1.0777966101694916,7.0125716806352
bips07_1693,13275.0,13275.0,49044.0,256,16,4,927.55,7642,29315,1.67,6.42,0.0,0.0,0,894.76,647.45,109.6,157.89,116.81,788.65,556.53,53.62,704.4,Low,788.65,894.76,109.6,1.0366466985560374,1.0366466985560374,8.463047445255475
bips07_1693,13275.0,13275.0,49044.0,512,16,4,1181.78,7642,29315,1.67,6.42,0.0,0.0,0,1052.59,861.84,114.3,161.73,119.24,1078.63,705.99,54.55,813.16,Low,1078.63,1078.63,114.3,1.0956305684062189,1.0956305684062189,10.33928258967629
c-64b,51035.0,51035.0,707601.0,16,16,4,1034.5,64622,256101,2.8,11.11,0.0,0.0,0,321.47,292.4,2.71,97.65,183.31,15.01,183.26,280.41,15.01,Medium,280.41,321.47,2.71,3.2180296761750706,3.2180296761750706,381.7343173431734
c-64b,51035.0,51035.0,707601.0,32,16,4,1659.09,64622,256101,2.8,11.11,0.0,0.0,0,633.86,593.75,30.37,97.98,302.95,43.82,302.95,392.69,43.74,Medium,392.69,633.86,30.37,2.6174391821537877,2.6174391821537877,54.62923938096806
c-64b,51035.0,51035.0,707601.0,64,16,4,2113.82,64622,256101,2.8,11.11,0.0,0.0,0,1248.42,1135.82,60.24,255.94,320.82,1047.94,123.22,70.87,84.35,Medium,1047.94,1248.42,60.24,1.693196199996796,1.693196199996796,35.08997343957503
c-64b,51035.0,51035.0,707601.0,128,16,4,2783.09,64622,256101,2.8,11.11,0.0,0.0,0,2176.92,2061.28,70.1,252.98,348.55,1917.44,175.86,79.94,157.14,Medium,1917.44,2176.92,70.1,1.278453043749885,1.278453043749885,39.70171184022825
c-64b,51035.0,51035.0,707601.0,256,16,4,2821.94,64622,256101,2.8,11.11,0.0,0.0,0,2417.48,2398.8,73.12,275.79,364.77,2114.41,318.77,80.86,304.56,Medium,2114.41,2417.48,73.12,1.1673064513460298,1.1673064513460298,38.59327133479212
c-64b,51035.0,51035.0,707601.0,512,16,4,2884.86,64622,256101,2.8,11.11,0.0,0.0,0,2517.91,2605.3,74.7,276.56,369.33,2727.17,225.99,81.02,559.35,Medium,2727.17,2727.17,74.7,1.057821844622814,1.057821844622814,38.619277108433735
CurlCurl_1,226451.0,226451.0,2472071.0,16,16,4,1617.85,232848,915437,2.7,10.62,0.0,0.0,0,349.95,352.0,193.27,85.19,270.17,1295.63,270.59,386.02,1294.96,Medium,1295.63,1295.63,193.27,1.2486975448237536,1.2486975448237536,8.370931856987633
CurlCurl_1,226451.0,226451.0,2472071.0,32,16,4,2521.24,232848,915437,2.7,10.62,0.0,0.0,0,688.41,704.19,632.32,84.8,271.18,1482.06,271.22,457.75,1483.39,Medium,1483.39,1483.39,632.32,1.6996474291993338,1.6996474291993338,3.9872849190283395
CurlCurl_1,226451.0,226451.0,2472071.0,64,16,4,2872.0,232848,915437,2.7,10.62,0.0,0.0,0,1334.45,1361.84,1184.37,233.03,284.08,1057.68,963.3,88.19,1569.32,Medium,1569.32,1569.32,1184.37,1.8300920143756532,1.8300920143756532,2.424917888835415
CurlCurl_1,226451.0,226451.0,2472071.0,128,16,4,3025.33,232848,915437,2.7,10.62,0.0,0.0,0,2394.55,2457.63,1379.41,235.53,289.35,1927.17,1849.49,90.7,1617.45,Medium,1927.17,2457.63,1379.41,1.2309949015921842,1.2309949015921842,2.1932057908816085
CurlCurl_1,226451.0,226451.0,2472071.0,256,16,4,3091.54,232848,915437,2.7,10.62,0.0,0.0,0,2432.69,2552.31,1420.27,236.4,292.0,1950.45,1873.05,91.9,1550.43,Medium,1950.45,2552.31,1420.27,1.2112713581030519,1.2112713581030519,2.176726960366691
CurlCurl_1,226451.0,226451.0,2472071.0,512,16,4,3128.21,232848,915437,2.7,10.62,0.0,0.0,0,2464.98,2610.85,1440.34,237.07,293.72,2657.69,2380.07,91.93,1543.21,Medium,2657.69,2657.69,1440.34,1.177040964145555,1.177040964145555,2.1718552563977953
dc2,116835.0,116835.0,766396.0,16,16,4,416.29,102824,400364,1.91,7.45,0.0,0.0,0,252.1,228.77,0.14,45.97,17.01,1.77,16.99,172.07,1.75,Low,172.07,252.1,0.14,1.6512891709639033,1.6512891709639033,2973.5
dc2,116835.0,116835.0,766396.0,32,16,4,745.52,102824,400364,1.91,7.45,0.0,0.0,0,479.15,456.05,1.75,49.04,30.99,3.39,30.53,241.73,3.4,Low,241.73,479.15,1.75,1.5559219451111344,1.5559219451111344,426.01142857142855
dc2,116835.0,116835.0,766396.0,64,16,4,1261.04,102824,400364,1.91,7.45,0.0,0.0,0,812.08,772.77,3.49,128.16,49.69,869.42,7.67,44.93,5.6,Low,869.42,869.42,3.49,1.4504382231832715,1.4504382231832715,361.3295128939828
dc2,116835.0,116835.0,766396.0,128,16,4,1799.58,102824,400364,1.91,7.45,0.0,0.0,0,1322.23,1269.92,3.85,129.99,73.81,1299.8,8.5,58.22,10.28,Low,1299.8,1322.23,3.85,1.3610188847628626,1.3610188847628626,467.4233766233766
dc2,116835.0,116835.0,766396.0,256,16,4,1889.42,102824,400364,1.91,7.45,0.0,0.0,0,1342.64,1350.63,3.92,130.0,103.17,1314.43,15.04,59.0,19.99,Low,1314.43,1350.63,3.92,1.3989175421840179,1.3989175421840179,481.9948979591837
dc2,116835.0,116835.0,766396.0,512,16,4,1876.98,102824,400364,1.91,7.45,0.0,0.0,0,1358.18,1390.76,3.93,128.24,132.07,1520.82,10.9,59.02,39.25,Low,1520.82,1520.82,3.93,1.2341894504280586,1.2341894504280586,477.6030534351145
bodyy6,19366.0,19366.0,134208.0,16,16,4,407.93,15902,63026,2.14,8.47,0.0,0.0,0,162.15,129.44,46.63,55.66,146.15,427.77,146.94,176.37,427.77,Medium,427.77,427.77,46.63,0.9536199359468874,0.9536199359468874,8.74823075273429
bodyy6,19366.0,19366.0,134208.0,32,16,4,587.34,15902,63026,2.14,8.47,0.0,0.0,0,315.2,265.78,103.41,57.67,162.15,707.34,162.44,266.56,703.64,Medium,707.34,707.34,103.41,0.8303503265756214,0.8303503265756214,5.679721496953873
bodyy6,19366.0,19366.0,134208.0,64,16,4,747.68,15902,63026,2.14,8.47,0.0,0.0,0,613.89,511.38,204.32,202.63,189.99,794.97,532.6,71.63,947.26,Medium,947.26,947.26,204.32,0.7893081097058885,0.7893081097058885,3.6593578700078306
bodyy6,19366.0,19366.0,134208.0,128,16,4,920.02,15902,63026,2.14,8.47,0.0,0.0,0,1160.37,973.79,234.45,219.15,204.09,1405.46,1009.35,75.09,1094.4,Medium,1405.46,1405.46,234.45,0.6546041865296771,0.6546041865296771,3.924162934527618
bodyy6,19366.0,19366.0,134208.0,256,16,4,1833.76,15902,63026,2.14,8.47,0.0,0.0,0,1511.9,1333.31,263.15,228.22,210.65,1611.34,1103.93,78.34,1176.2,Medium,1611.34,1611.34,263.15,1.1380341827299019,1.1380341827299019,6.968497054911648
bodyy6,19366.0,19366.0,134208.0,512,16,4,2088.84,15902,63026,2.14,8.47,0.0,0.0,0,1744.31,1594.65,278.86,232.36,214.44,1950.22,1438.27,79.59,1183.95,Medium,1950.22,1950.22,278.86,1.0710791602998637,1.0710791602998637,7.490640464749337
fe_4elt2,11143.0,11143.0,65636.0,16,16,4,207.71,9740,38202,1.72,6.74,0.0,0.0,0,104.52,69.68,20.74,46.32,110.68,287.88,111.44,115.96,291.72,Low,291.72,291.72,20.74,0.7120183737830796,0.7120183737830796,10.014946962391516
fe_4elt2,11143.0,11143.0,65636.0,32,16,4,366.68,9740,38202,1.72,6.74,0.0,0.0,0,208.37,147.0,71.77,48.89,130.23,462.23,130.49,188.88,462.23,Low,462.23,462.23,71.77,0.7932847283819743,0.7932847283819743,5.109098509126376
fe_4elt2,11143.0,11143.0,65636.0,64,16,4,551.56,9740,38202,1.72,6.74,0.0,0.0,0,411.51,279.01,142.61,175.97,158.35,402.67,405.79,67.82,715.38,Low,715.38,715.38,142.61,0.7710028236741312,0.7710028236741312,3.867610966972862
fe_4elt2,11143.0,11143.0,65636.0,128,16,4,684.6,9740,38202,1.72,6.74,0.0,0.0,0,784.88,539.66,151.1,195.64,172.95,727.27,759.9,70.71,908.46,Low,908.46,908.46,151.1,0.7535829865926953,0.7535829865926953,4.530774321641298
fe_4elt2,11143.0,11143.0,65636.0,256,16,4,1299.72,9740,38202,1.72,6.74,0.0,0.0,0,1070.52,915.59,206.16,207.63,181.0,1266.8,872.96,73.07,1018.6,Low,1266.8,1266.8,206.16,1.0259867382380803,1.0259867382380803,6.30442374854482
fe_4elt2,11143.0,11143.0,65636.0,512,16,4,1572.12,9740,38202,1.72,6.74,0.0,0.0,0,1354.19,1228.28,222.99,214.76,184.97,1550.08,1157.22,74.38,1167.51,Low,1550.08,1550.08,222.99,1.0142186209744013,1.0142186209744013,7.050181622494281
CoupCons3D,416800.0,416800.0,17277420.0,16,16,4,3769.89,902639,3610556,6.18,24.73,0.0,0.0,0,447.62,503.92,426.46,230.07,956.44,2180.98,955.7,598.68,2175.45,High,2180.98,2180.98,426.46,1.728530293721171,1.728530293721171,8.839961543872814
CoupCons3D,416800.0,416800.0,17277420.0,32,16,4,5497.11,902639,3610556,6.18,24.73,0.0,0.0,0,874.49,985.79,1364.24,222.22,799.85,2873.44,798.88,698.72,2872.33,High,2873.44,2873.44,1364.24,1.913076312712289,1.913076312712289,4.0294303055180904
CoupCons3D,416800.0,416800.0,17277420.0,64,16,4,6255.97,902639,3610556,6.18,24.73,0.0,0.0,0,1682.51,1887.8,2555.65,334.65,717.52,1335.01,2469.56,209.83,2900.04,High,2900.04,2900.04,2555.65,2.157201279982345,2.157201279982345,2.447897795081486
CoupCons3D,416800.0,416800.0,17277420.0,128,16,4,6613.05,902639,3610556,6.18,24.73,0.0,0.0,0,3026.5,3388.65,3097.21,341.24,747.31,2512.86,4387.25,212.68,2899.15,High,4387.25,4387.25,3097.21,1.5073337512108953,1.5073337512108953,2.1351635827083086
CoupCons3D,416800.0,416800.0,17277420.0,256,16,4,6706.42,902639,3610556,6.18,24.73,0.0,0.0,0,3029.45,3422.13,3132.38,344.3,761.6,2550.98,4456.22,213.88,2801.19,High,4456.22,4456.22,3132.38,1.5049571161208377,1.5049571161208377,2.1409982186069376
CoupCons3D,416800.0,416800.0,17277420.0,512,16,4,6767.33,902639,3610556,6.18,24.73,0.0,0.0,0,3025.94,3433.58,3141.86,345.74,768.3,3565.89,4853.57,213.9,2796.44,High,4853.57,4853.57,3141.86,1.3942994538041071,1.3942994538041071,2.153924745214618
d_pretok,182730.0,182730.0,1641672.0,16,16,4,1191.34,219361,863004,1.9,7.48,0.0,0.0,0,314.92,311.99,97.72,73.45,225.63,1144.82,224.64,290.41,1153.67,Low,1153.67,1153.67,97.72,1.03265231825392,1.03265231825392,12.191363078182562
d_pretok,182730.0,182730.0,1641672.0,32,16,4,1825.09,219361,863004,1.9,7.48,0.0,0.0,0,606.79,617.63,291.02,72.95,225.46,1292.15,225.6,371.71,1295.72,Low,1295.72,1295.72,291.02,1.4085527737474144,1.4085527737474144,6.271355920555289
d_pretok,182730.0,182730.0,1641672.0,64,16,4,2064.35,219361,863004,1.9,7.48,0.0,0.0,0,1120.79,1138.27,551.04,218.33,241.23,947.16,789.17,82.42,1290.37,Low,1290.37,1290.37,551.04,1.5998124568922092,1.5998124568922092,3.746279761904762
d_pretok,182730.0,182730.0,1641672.0,128,16,4,2224.86,219361,863004,1.9,7.48,0.0,0.0,0,1881.03,1884.81,650.2,220.96,244.67,1591.54,1504.05,84.02,1321.13,Low,1591.54,1884.81,650.2,1.1804160631575598,1.1804160631575598,3.4218086742540756
d_pretok,182730.0,182730.0,1641672.0,256,16,4,2280.69,219361,863004,1.9,7.48,0.0,0.0,0,1929.82,1968.87,660.87,222.19,246.18,1605.06,1528.29,85.1,1359.63,Low,1605.06,1968.87,660.87,1.1583751085648113,1.1583751085648113,3.451041808525126
d_pretok,182730.0,182730.0,1641672.0,512,16,4,2308.15,219361,863004,1.9,7.48,0.0,0.0,0,1958.23,2013.32,666.86,222.97,247.37,2023.63,1945.4,85.12,1359.39,Low,2023.63,2023.63,666.86,1.1405988248839956,1.1405988248839956,3.461221245838707
EternityII_E,11077.0,262144.0,1503732.0,16,16,4,340.29,368418,1473672,1.02,4.08,0.0,0.0,0,362.35,391.7,2.37,273.7,67.31,6.99,65.78,223.34,7.03,Low,273.7,391.7,2.37,0.8687515956088844,0.8687515956088844,143.58227848101265
EternityII_E,11077.0,262144.0,1503732.0,32,16,4,582.84,368418,1473672,1.02,4.08,0.0,0.0,0,652.52,722.6,11.56,276.5,103.52,13.24,109.41,403.79,12.98,Low,403.79,722.6,11.56,0.8065873235538334,0.8065873235538334,50.418685121107266
EternityII_E,11077.0,262144.0,1503732.0,64,16,4,946.79,368418,1473672,1.02,4.08,0.0,0.0,0,1025.04,1094.22,22.94,355.93,175.8,895.88,31.47,385.5,22.79,Low,895.88,1094.22,22.94,0.8652647548025076,0.8652647548025076,41.27244986922406
EternityII_E,11077.0,262144.0,1503732.0,128,16,4,1140.92,368418,1473672,1.02,4.08,0.0,0.0,0,1245.97,1248.3,27.41,364.61,294.78,1325.02,34.41,416.04,40.81,Low,1325.02,1325.02,27.41,0.8610587010007397,0.8610587010007397,41.624224735498
EternityII_E,11077.0,262144.0,1503732.0,256,16,4,977.24,368418,1473672,1.02,4.08,0.0,0.0,0,1275.5,1281.82,31.38,363.29,440.51,1404.45,59.8,418.6,74.71,Low,1404.45,1404.45,31.38,0.6958168678130229,0.6958168678130229,31.1421287444232
EternityII_E,11077.0,262144.0,1503732.0,512,16,4,1065.13,368418,1473672,1.02,4.08,0.0,0.0,0,1282.77,1305.32,33.33,364.78,598.78,1363.27,41.96,418.46,138.77,Low,1363.27,1363.27,33.33,0.7813052440088905,0.7813052440088905,31.95709570957096
af_shell4,504855.0,504855.0,17562051.0,16,16,4,4917.96,630091,2518300,6.98,27.91,0.0,0.0,0,486.57,524.21,700.03,177.75,738.81,2097.41,738.87,764.3,2098.66,High,2098.66,2098.66,700.03,2.343381014552143,2.343381014552143,7.025356056169022
af_shell4,504855.0,504855.0,17562051.0,32,16,4,7371.27,630091,2518300,6.98,27.91,0.0,0.0,0,962.09,1041.56,2263.98,174.86,641.64,2479.75,642.25,814.98,2482.2,High,2482.2,2482.2,2263.98,2.969651921682379,2.969651921682379,3.2558900697002624
af_shell4,504855.0,504855.0,17562051.0,64,16,4,8314.38,630091,2518300,6.98,27.91,0.0,0.0,0,1861.6,2022.29,4260.35,292.78,581.74,1290.1,1669.68,183.18,2588.98,High,2588.98,2588.98,4260.35,1.95157205393923,3.211450069139197,1.95157205393923
af_shell4,504855.0,504855.0,17562051.0,128,16,4,8650.19,630091,2518300,6.98,27.91,0.0,0.0,0,3301.22,3615.67,4841.09,297.31,601.98,2453.85,3096.77,187.6,2623.35,High,3096.77,3615.67,4841.09,1.7868269336037959,2.3924168964534926,1.7868269336037959
af_shell4,504855.0,504855.0,17562051.0,256,16,4,8744.14,630091,2518300,6.98,27.91,0.0,0.0,0,3309.87,3664.06,4904.36,299.93,611.84,2487.25,3121.29,189.54,2558.94,High,3121.29,3664.06,4904.36,1.7829319218001942,2.3864620120849547,1.7829319218001942
af_shell4,504855.0,504855.0,17562051.0,512,16,4,8805.93,630091,2518300,6.98,27.91,0.0,0.0,0,3315.78,3688.56,4929.57,301.51,617.16,3589.38,3831.37,189.54,2560.55,High,3831.37,3831.37,4929.57,1.786348505042022,2.2983762988173946,1.786348505042022
fd15,11532.0,11532.0,44206.0,16,16,4,147.35,9693,37618,1.18,4.56,0.0,0.0,0,66.88,44.47,15.9,31.94,71.88,210.5,72.59,82.01,210.5,Low,210.5,210.5,15.9,0.7,0.7,9.267295597484276
fd15,11532.0,11532.0,44206.0,32,16,4,281.57,9693,37618,1.18,4.56,0.0,0.0,0,130.21,87.19,38.9,33.75,84.85,322.67,85.09,127.58,327.45,Low,327.45,327.45,38.9,0.8598870056497175,0.8598870056497175,7.238303341902314
fd15,11532.0,11532.0,44206.0,64,16,4,443.17,9693,37618,1.18,4.56,0.0,0.0,0,267.51,170.35,77.11,145.18,106.84,249.4,268.73,49.7,477.9,Low,477.9,477.9,77.11,0.9273278928646161,0.9273278928646161,5.7472441966022565
fd15,11532.0,11532.0,44206.0,128,16,4,615.04,9693,37618,1.18,4.56,0.0,0.0,0,497.4,339.07,80.98,160.31,116.45,373.05,505.21,52.22,608.69,Low,608.69,608.69,80.98,1.0104322397279402,1.0104322397279402,7.594961718942948
fd15,11532.0,11532.0,44206.0,256,16,4,930.65,9693,37618,1.18,4.56,0.0,0.0,0,842.02,598.39,110.57,168.97,121.53,710.14,575.51,54.25,708.0,Low,710.14,842.02,110.57,1.1052587824517233,1.1052587824517233,8.416840010852853
fd15,11532.0,11532.0,44206.0,512,16,4,1043.21,9693,37618,1.18,4.56,0.0,0.0,0,995.49,784.58,118.92,173.87,124.41,1059.62,765.47,55.71,817.21,Low,1059.62,1059.62,118.92,0.9845133160944491,0.9845133160944491,8.772367978472923
apache2,715176.0,715176.0,4817870.0,16,16,4,1080.48,892915,3481372,1.38,5.4,0.0,0.0,0,330.72,342.62,151.32,57.78,169.29,1040.58,169.54,300.25,1038.56,Low,1040.58,1040.58,151.32,1.0383440004612814,1.0383440004612814,7.140364789849326
apache2,715176.0,715176.0,4817870.0,32,16,4,1539.99,892915,3481372,1.38,5.4,0.0,0.0,0,650.62,679.48,470.36,57.55,170.34,1035.66,170.25,336.38,1035.88,Low,1035.88,1035.88,470.36,1.486649032706491,1.486649032706491,3.2740666723360827
apache2,715176.0,715176.0,4817870.0,64,16,4,1677.39,892915,3481372,1.38,5.4,0.0,0.0,0,1253.27,1305.21,881.22,191.47,185.26,847.73,600.25,67.95,1139.25,Low,1139.25,1305.21,881.22,1.2851495161698119,1.2851495161698119,1.9034860761217405
apache2,715176.0,715176.0,4817870.0,128,16,4,1727.38,892915,3481372,1.38,5.4,0.0,0.0,0,1959.88,1985.93,1004.32,193.32,187.06,1485.74,1160.9,70.11,1150.26,Low,1485.74,1985.93,1004.32,0.869809107068225,0.869809107068225,1.7199498167914609
apache2,715176.0,715176.0,4817870.0,256,16,4,1739.03,892915,3481372,1.38,5.4,0.0,0.0,0,1950.26,1991.47,1015.52,193.1,188.69,1504.26,1170.47,71.09,1152.74,Low,1504.26,1991.47,1015.52,0.8732393658955445,0.8732393658955445,1.7124527335749173
apache2,715176.0,715176.0,4817870.0,512,16,4,1748.16,892915,3481372,1.38,5.4,0.0,0.0,0,1939.37,1986.88,1019.3,193.42,189.28,1879.0,1494.13,71.1,1154.57,Low,1879.0,1986.88,1019.3,0.8798518279916251,0.8798518279916251,1.7150593544589425
c-62ghs,41731.0,41731.0,559339.0,16,16,4,769.38,77806,308936,1.81,7.19,0.0,0.0,0,299.43,271.53,6.73,98.51,157.16,29.22,157.56,268.4,29.21,Low,268.4,299.43,6.73,2.569482015830077,2.569482015830077,114.32095096582466
c-62ghs,41731.0,41731.0,559339.0,32,16,4,1251.32,77806,308936,1.81,7.19,0.0,0.0,0,592.52,549.18,58.19,99.14,204.21,59.16,201.31,376.16,56.67,Low,376.16,592.52,58.19,2.111861202997367,2.111861202997367,21.5040384945867
c-62ghs,41731.0,41731.0,559339.0,64,16,4,1416.94,77806,308936,1.81,7.19,0.0,0.0,0,1160.46,1062.88,114.42,256.29,271.53,962.72,154.44,99.28,113.19,Low,962.72,1160.46,114.42,1.2210158040776933,1.2210158040776933,12.383674182835168
c-62ghs,41731.0,41731.0,559339.0,128,16,4,1599.83,77806,308936,1.81,7.19,0.0,0.0,0,2151.32,2009.31,130.17,267.85,311.39,1750.0,206.73,103.7,220.7,Low,1750.0,2151.32,130.17,0.7436504099808489,0.7436504099808489,12.290312668049474
c-62ghs,41731.0,41731.0,559339.0,256,16,4,1854.8,77806,308936,1.81,7.19,0.0,0.0,0,2328.78,2329.38,134.67,267.12,335.35,1971.25,279.04,104.29,374.69,Low,1971.25,2329.38,134.67,0.7962633833895714,0.7962633833895714,13.772926412712557
c-62ghs,41731.0,41731.0,559339.0,512,16,4,1989.42,77806,308936,1.81,7.19,0.0,0.0,0,2436.89,2535.27,136.83,268.23,347.0,2638.41,222.84,104.35,552.01,Low,2638.41,2638.41,136.83,0.7540223088905819,0.7540223088905819,14.539355404516552
af_5_k101,503625.0,503625.0,17550675.0,16,16,4,4927.2,628135,2511425,6.99,27.94,0.0,0.0,0,488.55,525.66,882.7,177.78,738.04,2041.73,738.26,763.54,2039.12,High,2041.73,2041.73,882.7,2.41324758905438,2.41324758905438,5.581964427325252
af_5_k101,503625.0,503625.0,17550675.0,32,16,4,7403.79,628135,2511425,6.99,27.94,0.0,0.0,0,966.71,1046.43,3617.58,174.8,642.73,2496.72,642.75,812.83,2494.06,High,2496.72,2496.72,3617.58,2.0466140347967428,2.965406613476882,2.0466140347967428
af_5_k101,503625.0,503625.0,17550675.0,64,16,4,8348.52,628135,2511425,6.99,27.94,0.0,0.0,0,1873.52,2033.8,6475.07,293.32,582.73,1291.92,1666.37,183.15,2533.84,High,2533.84,2533.84,6475.07,1.289332779413968,3.2948094591607995,1.289332779413968
af_5_k101,503625.0,503625.0,17550675.0,128,16,4,8689.53,628135,2511425,6.99,27.94,0.0,0.0,0,3318.26,3631.8,7599.34,297.7,603.5,2448.18,3098.36,187.59,2630.15,High,3098.36,3631.8,7599.34,1.143458510870681,2.3926234924830663,1.143458510870681
af_5_k101,503625.0,503625.0,17550675.0,256,16,4,8783.02,628135,2511425,6.99,27.94,0.0,0.0,0,3334.09,3684.5,7840.37,300.16,613.04,2473.28,3121.16,189.56,2566.92,High,3121.16,3684.5,7840.37,1.1202302952539231,2.383775274799837,1.1202302952539231
af_5_k101,503625.0,503625.0,17550675.0,512,16,4,8829.42,628135,2511425,6.99,27.94,0.0,0.0,0,3335.52,3708.3,7901.37,301.49,618.37,3615.29,3842.43,189.56,2567.77,High,3842.43,3842.43,7901.37,1.1174543148846339,2.297874001608357,1.1174543148846339
dictionary28,52652.0,52652.0,178076.0,16,16,4,341.8,38575,149384,1.19,4.62,0.0,0.0,0,134.91,96.99,8.37,31.03,85.24,377.28,84.96,138.9,374.9,Low,377.28,377.28,8.37,0.905958439355386,0.905958439355386,40.836320191158904
dictionary28,52652.0,52652.0,178076.0,32,16,4,528.42,38575,149384,1.19,4.62,0.0,0.0,0,263.04,195.69,37.13,31.52,89.26,574.44,89.44,194.62,569.84,Low,574.44,574.44,37.13,0.9198871944850635,0.9198871944850635,14.231618637220574
dictionary28,52652.0,52652.0,178076.0,64,16,4,798.55,38575,149384,1.19,4.62,0.0,0.0,0,521.83,378.48,72.78,142.12,108.29,544.16,348.14,47.47,703.16,Low,703.16,703.16,72.78,1.1356590249729792,1.1356590249729792,10.97210772190162
dictionary28,52652.0,52652.0,178076.0,128,16,4,1032.32,38575,149384,1.19,4.62,0.0,0.0,0,973.09,732.45,89.33,148.0,111.97,791.89,663.53,48.67,791.89,Low,791.89,973.09,89.33,1.0608679567152062,1.0608679567152062,11.556252098958916
dictionary28,52652.0,52652.0,178076.0,256,16,4,1109.94,38575,149384,1.19,4.62,0.0,0.0,0,1141.51,970.11,92.17,151.06,113.92,1053.31,705.08,49.57,815.23,Low,1053.31,1141.51,92.17,0.972343650077529,0.972343650077529,12.042313117066291
dictionary28,52652.0,52652.0,178076.0,512,16,4,1181.27,38575,149384,1.19,4.62,0.0,0.0,0,1193.89,1103.06,93.5,152.46,114.78,1295.39,922.82,49.58,817.8,Low,1295.39,1295.39,93.5,0.9119029790256216,0.9119029790256216,12.633903743315507
CurlCurl_3,1219574.0,1219574.0,13544618.0,32,16,4,2876.94,1276105,5017696,2.7,10.61,0.0,0.0,0,820.12,873.4,631.3,-1.0,275.94,1508.98,276.04,404.48,1508.48,Medium,1508.98,1508.98,631.3,1.9065461437527336,1.9065461437527336,4.5571677490891815
CurlCurl_3,1219574.0,1219574.0,13544618.0,64,16,4,3097.51,1276105,5017696,2.7,10.61,0.0,0.0,0,1570.16,1672.95,1085.92,0.0,288.47,1047.11,992.15,85.18,1590.68,Medium,1590.68,1672.95,1085.92,1.851525747930303,1.851525747930303,2.852429276558126
CurlCurl_3,1219574.0,1219574.0,13544618.0,128,16,4,3136.6,1276105,5017696,2.7,10.61,0.0,0.0,0,2405.85,2541.26,1335.79,0.0,293.77,1937.37,1908.23,86.35,1522.32,Medium,1937.37,2541.26,1335.79,1.2342696142858265,1.2342696142858265,2.348123582299613
CurlCurl_3,1219574.0,1219574.0,13544618.0,256,16,4,3146.3,1276105,5017696,2.7,10.61,0.0,0.0,0,2390.93,2542.4,1387.73,0.0,296.54,1958.71,1920.05,86.96,1507.81,Medium,1958.71,2542.4,1387.73,1.2375314663310257,1.2375314663310257,2.2672277748553396
CurlCurl_3,1219574.0,1219574.0,13544618.0,512,16,4,3155.74,1276105,5017696,2.7,10.61,0.0,0.0,0,2388.89,2548.42,1393.94,0.0,297.98,2508.23,2416.09,86.96,1507.37,Medium,2508.23,2548.42,1393.94,1.238312366093501,1.238312366093501,2.2638994504784997
ca-HepPh,12008.0,12008.0,237010.0,16,16,4,252.68,54404,216486,1.09,4.36,0.0,0.0,0,255.67,192.07,7.53,124.55,297.01,105.34,290.45,164.13,102.96,Low,297.01,297.01,7.53,0.8507457661358204,0.8507457661358204,33.55644090305445
ca-HepPh,12008.0,12008.0,237010.0,32,16,4,470.72,54404,216486,1.09,4.36,0.0,0.0,0,490.7,402.05,40.51,130.08,343.74,226.59,343.74,273.05,226.59,Low,343.74,490.7,40.51,0.9592826574281639,0.9592826574281639,11.619846951370034
ca-HepPh,12008.0,12008.0,237010.0,64,16,4,733.21,54404,216486,1.09,4.36,0.0,0.0,0,983.44,772.02,80.93,306.71,386.64,881.9,578.07,121.67,457.77,Low,881.9,983.44,80.93,0.7455564142194745,0.7455564142194745,9.059804769553935
ca-HepPh,12008.0,12008.0,237010.0,128,16,4,909.83,54404,216486,1.09,4.36,0.0,0.0,0,1877.31,1487.12,82.27,330.85,428.88,1598.72,840.46,126.35,735.48,Low,1598.72,1877.31,82.27,0.4846455833080312,0.4846455833080312,11.05907378145132
ca-HepPh,12008.0,12008.0,237010.0,256,16,4,996.63,54404,216486,1.09,4.36,0.0,0.0,0,2287.19,1977.14,105.37,343.46,456.23,1881.97,1218.56,127.97,1202.71,Low,1881.97,2287.19,105.37,0.4357442975878698,0.4357442975878698,9.458384739489418
ca-HepPh,12008.0,12008.0,237010.0,512,16,4,1156.15,54404,216486,1.09,4.36,0.0,0.0,0,2524.74,2463.24,114.67,350.28,466.07,2664.91,1217.19,128.58,1630.69,Low,2664.91,2664.91,114.67,0.4338420434461202,0.4338420434461202,10.082410395046656
fd18,16428.0,16428.0,63406.0,16,16,4,205.86,13892,53875,1.18,4.56,0.0,0.0,0,89.94,58.87,27.83,32.84,78.77,289.53,78.77,104.11,290.85,Low,290.85,290.85,27.83,0.707787519339866,0.707787519339866,7.397053539346031
fd18,16428.0,16428.0,63406.0,32,16,4,375.18,13892,53875,1.18,4.56,0.0,0.0,0,174.91,123.12,50.18,34.27,89.49,419.91,89.43,158.32,434.29,Low,434.29,434.29,50.18,0.8638927905316723,0.8638927905316723,7.476683937823834
fd18,16428.0,16428.0,63406.0,64,16,4,519.72,13892,53875,1.18,4.56,0.0,0.0,0,339.52,236.59,98.76,141.53,110.03,350.79,284.33,50.82,575.11,Low,575.11,575.11,98.76,0.9036879901236285,0.9036879901236285,5.262454434993924
fd18,16428.0,16428.0,63406.0,128,16,4,678.14,13892,53875,1.18,4.56,0.0,0.0,0,656.21,462.4,105.11,155.65,119.04,526.19,538.48,53.25,674.53,Low,674.53,674.53,105.11,1.0053518746386374,1.0053518746386374,6.451717248596708
fd18,16428.0,16428.0,63406.0,256,16,4,995.58,13892,53875,1.18,4.56,0.0,0.0,0,869.32,761.63,110.67,163.52,123.67,883.71,603.87,55.2,750.92,Low,883.71,883.71,110.67,1.1265913025766372,1.1265913025766372,8.995933857413933
fd18,16428.0,16428.0,63406.0,512,16,4,1159.42,13892,53875,1.18,4.56,0.0,0.0,0,1046.95,943.72,116.26,167.33,125.91,995.58,792.88,55.96,794.13,Low,995.58,1046.95,116.26,1.1074263336357992,1.1074263336357992,9.972647514192328
c-68,64810.0,64810.0,565996.0,16,16,4,744.73,86913,344551,1.64,6.51,0.0,0.0,0,263.5,238.92,5.35,71.55,152.4,52.2,149.94,237.12,52.6,Low,237.12,263.5,5.35,2.826299810246679,2.826299810246679,139.2018691588785
c-68,64810.0,64810.0,565996.0,32,16,4,1063.9,86913,344551,1.64,6.51,0.0,0.0,0,519.27,479.67,29.16,71.94,174.21,102.1,174.94,315.15,102.69,Low,315.15,519.27,29.16,2.0488377915150116,2.0488377915150116,36.484910836762694
c-68,64810.0,64810.0,565996.0,64,16,4,1346.01,86913,344551,1.64,6.51,0.0,0.0,0,1018.0,924.85,57.51,228.8,219.59,879.23,232.95,83.89,196.68,Low,879.23,1018.0,57.51,1.3222102161100195,1.3222102161100195,23.404799165362547
c-68,64810.0,64810.0,565996.0,128,16,4,1542.75,86913,344551,1.64,6.51,0.0,0.0,0,1750.31,1603.42,68.27,235.59,234.36,1541.2,263.4,85.64,339.0,Low,1541.2,1750.31,68.27,0.8814152921482481,0.8814152921482481,22.597773546213563
c-68,64810.0,64810.0,565996.0,256,16,4,1594.07,86913,344551,1.64,6.51,0.0,0.0,0,1859.95,1826.19,69.62,238.68,246.11,1715.49,441.31,86.71,509.66,Low,1715.49,1859.95,69.62,0.8570499206967929,0.8570499206967929,22.896725079000284
c-68,64810.0,64810.0,565996.0,512,16,4,1723.79,86913,344551,1.64,6.51,0.0,0.0,0,1918.05,1958.07,70.81,240.51,251.9,2003.12,369.89,86.77,774.72,Low,2003.12,2003.12,70.81,0.8605525380406566,0.8605525380406566,24.343877983335684
delaunay_n18,262144.0,262144.0,1572792.0,16,16,4,1064.14,216065,839731,1.87,7.28,0.0,0.0,0,267.39,263.18,19.42,52.63,150.88,852.0,150.95,221.83,856.17,Low,856.17,856.17,19.42,1.2429073665276757,1.2429073665276757,54.79608650875386
delaunay_n18,262144.0,262144.0,1572792.0,32,16,4,1509.4,216065,839731,1.87,7.28,0.0,0.0,0,511.06,512.89,57.91,52.45,150.95,983.61,150.98,286.22,982.07,Low,983.61,983.61,57.91,1.5345512957371317,1.5345512957371317,26.064582973579697
delaunay_n18,262144.0,262144.0,1572792.0,64,16,4,1770.66,216065,839731,1.87,7.28,0.0,0.0,0,947.32,943.91,111.41,185.01,165.55,813.34,528.85,65.05,1002.26,Low,1002.26,1002.26,111.41,1.766667331830064,1.766667331830064,15.89318732609281
delaunay_n18,262144.0,262144.0,1572792.0,128,16,4,1888.39,216065,839731,1.87,7.28,0.0,0.0,0,1423.02,1400.53,128.6,186.68,167.0,1265.19,1007.31,67.01,1024.45,Low,1265.19,1423.02,128.6,1.327029837950275,1.327029837950275,14.684214618973563
delaunay_n18,262144.0,262144.0,1572792.0,256,16,4,1891.23,216065,839731,1.87,7.28,0.0,0.0,0,1423.34,1427.94,130.51,187.51,167.98,1265.32,1019.93,68.47,1026.38,Low,1265.32,1427.94,130.51,1.3244464053111475,1.3244464053111475,14.491073480959315
delaunay_n18,262144.0,262144.0,1572792.0,512,16,4,1883.37,216065,839731,1.87,7.28,0.0,0.0,0,1424.55,1443.26,131.39,187.93,168.49,1414.5,1267.74,68.49,1023.45,Low,1414.5,1443.26,131.39,1.3049415905658024,1.3049415905658024,14.33419590532004
c-73,169422.0,169422.0,1279274.0,16,16,4,897.74,206012,815129,1.57,6.21,0.0,0.0,0,281.28,273.82,0.45,59.32,85.05,8.87,83.42,250.25,8.88,Low,250.25,281.28,0.45,3.191624004550626,3.191624004550626,1994.9777777777776
c-73,169422.0,169422.0,1279274.0,32,16,4,1312.75,206012,815129,1.57,6.21,0.0,0.0,0,544.6,544.6,5.51,59.41,131.02,15.78,130.85,297.99,15.75,Low,297.99,544.6,5.51,2.4104847594564816,2.4104847594564816,238.2486388384755
c-73,169422.0,169422.0,1279274.0,64,16,4,1660.86,206012,815129,1.57,6.21,0.0,0.0,0,949.02,955.22,10.94,175.16,156.57,899.95,48.22,58.39,33.59,Low,899.95,955.22,10.94,1.7387198760494964,1.7387198760494964,151.81535648994515
c-73,169422.0,169422.0,1279274.0,128,16,4,1861.44,206012,815129,1.57,6.21,0.0,0.0,0,1427.96,1415.32,12.31,169.5,175.01,1371.88,66.16,67.91,65.01,Low,1371.88,1427.96,12.31,1.3035659262164205,1.3035659262164205,151.2136474411048
c-73,169422.0,169422.0,1279274.0,256,16,4,1771.39,206012,815129,1.57,6.21,0.0,0.0,0,1459.01,1487.74,12.47,178.55,191.66,1401.46,114.73,68.47,117.26,Low,1401.46,1487.74,12.47,1.190658313952707,1.190658313952707,142.05212510024057
c-73,169422.0,169422.0,1279274.0,512,16,4,1596.41,206012,815129,1.57,6.21,0.0,0.0,0,1474.67,1527.72,12.55,178.36,199.84,1502.82,89.47,68.52,189.68,Low,1502.82,1527.72,12.55,1.0449624276699918,1.0449624276699918,127.20398406374503
c-66,49989.0,49989.0,444853.0,16,16,4,657.09,64915,257312,1.94,7.69,0.0,0.0,0,275.09,245.94,4.25,78.91,164.36,25.51,166.17,250.13,25.41,Low,250.13,275.09,4.25,2.3886364462539538,2.3886364462539538,154.6094117647059
c-66,49989.0,49989.0,444853.0,32,16,4,1047.95,64915,257312,1.94,7.69,0.0,0.0,0,541.81,496.03,44.95,78.97,197.47,49.99,197.35,326.36,50.1,Low,326.36,541.81,44.95,1.934165113231576,1.934165113231576,23.313681868743046
c-66,49989.0,49989.0,444853.0,64,16,4,1340.93,64915,257312,1.94,7.69,0.0,0.0,0,1060.59,961.01,91.8,231.99,243.66,941.52,131.64,86.45,100.2,Low,941.52,1060.59,91.8,1.264324574057836,1.264324574057836,14.607080610021788
c-66,49989.0,49989.0,444853.0,128,16,4,1610.33,64915,257312,1.94,7.69,0.0,0.0,0,1927.6,1794.99,106.78,237.06,263.64,1718.49,162.66,90.57,178.56,Low,1718.49,1927.6,106.78,0.8354067233865947,0.8354067233865947,15.080820378348005
c-66,49989.0,49989.0,444853.0,256,16,4,1733.05,64915,257312,1.94,7.69,0.0,0.0,0,2087.35,2040.41,109.5,240.72,275.8,1898.27,247.53,91.3,330.47,Low,1898.27,2087.35,109.5,0.8302632524492778,0.8302632524492778,15.826940639269406
c-66,49989.0,49989.0,444853.0,512,16,4,1788.8,64915,257312,1.94,7.69,0.0,0.0,0,2164.89,2225.85,111.98,241.96,282.94,2371.99,201.49,91.33,511.74,Low,2371.99,2371.99,111.98,0.7541347138900248,0.7541347138900248,15.974281121628861
a5esindl,60008.0,60008.0,255004.0,16,16,4,337.31,59056,231537,1.1,4.32,0.0,0.0,0,171.03,147.49,0.69,36.84,61.61,6.28,62.24,153.99,6.28,Low,153.99,171.03,0.69,1.9722270946617553,1.9722270946617553,488.8550724637682
a5esindl,60008.0,60008.0,255004.0,32,16,4,724.44,59056,231537,1.1,4.32,0.0,0.0,0,328.83,299.12,8.05,37.18,86.3,13.57,86.52,206.82,13.68,Low,206.82,328.83,8.05,2.2030836602499773,2.2030836602499773,89.99254658385092
a5esindl,60008.0,60008.0,255004.0,64,16,4,888.52,59056,231537,1.1,4.32,0.0,0.0,0,658.07,569.21,15.79,144.42,113.47,728.06,38.66,48.85,27.24,Low,728.06,728.06,15.79,1.2203939235777272,1.2203939235777272,56.27105763141229
a5esindl,60008.0,60008.0,255004.0,128,16,4,1015.95,59056,231537,1.1,4.32,0.0,0.0,0,1016.97,873.68,18.54,137.54,123.74,1068.08,34.2,52.03,39.98,Low,1068.08,1068.08,18.54,0.951192794547225,0.951192794547225,54.79773462783172
a5esindl,60008.0,60008.0,255004.0,256,16,4,1021.55,59056,231537,1.1,4.32,0.0,0.0,0,1092.68,1003.21,19.22,147.91,131.77,1184.34,65.05,53.08,73.37,Low,1184.34,1184.34,19.22,0.8625479169832987,0.8625479169832987,53.15036420395422
a5esindl,60008.0,60008.0,255004.0,512,16,4,1005.31,59056,231537,1.1,4.32,0.0,0.0,0,1112.95,1069.76,19.41,147.86,135.09,1180.74,39.07,53.09,141.23,Low,1180.74,1180.74,19.41,0.8514236834527499,0.8514236834527499,51.79340546110252
engine,143571.0,143571.0,4706073.0,16,16,4,2253.87,330052,1306617,3.6,14.26,0.0,0.0,0,410.62,456.63,38.14,179.66,687.22,1713.17,688.73,439.7,1671.19,Medium,1713.17,1713.17,38.14,1.3156137452792191,1.3156137452792191,59.09465128474043
engine,143571.0,143571.0,4706073.0,32,16,4,3197.06,330052,1306617,3.6,14.26,0.0,0.0,0,800.76,880.22,125.29,175.4,621.18,2176.22,621.67,525.11,2174.71,Medium,2176.22,2176.22,125.29,1.4690886031743116,1.4690886031743116,25.51727991060739
engine,143571.0,143571.0,4706073.0,64,16,4,3621.45,330052,1306617,3.6,14.26,0.0,0.0,0,1547.54,1689.64,241.68,313.21,584.22,1197.17,2122.72,190.64,2317.69,Medium,2317.69,2317.69,241.68,1.5625256181801706,1.5625256181801706,14.984483614697119
engine,143571.0,143571.0,4706073.0,128,16,4,4229.23,330052,1306617,3.6,14.26,0.0,0.0,0,2820.33,3081.91,280.55,318.59,607.42,2208.0,3665.88,194.02,2405.35,Medium,3665.88,3665.88,280.55,1.153673879123157,1.153673879123157,15.074781678845124
engine,143571.0,143571.0,4706073.0,256,16,4,4579.84,330052,1306617,3.6,14.26,0.0,0.0,0,2868.14,3185.02,283.73,322.11,618.64,2269.35,3853.88,195.9,2376.65,Medium,3853.88,3853.88,283.73,1.1883711999335735,1.1883711999335735,16.14154301624784
engine,143571.0,143571.0,4706073.0,512,16,4,4779.26,330052,1306617,3.6,14.26,0.0,0.0,0,2894.99,3248.23,283.81,324.16,624.56,3126.5,4057.18,195.92,2395.75,Medium,4057.18,4057.18,283.81,1.1779758354324925,1.1779758354324925,16.839646242204292
barrier2-12,115625.0,115625.0,2158759.0,16,16,4,548.47,584161,2326012,1.68,6.67,0.0,0.0,0,417.16,449.75,1.1,180.94,654.61,113.45,656.15,393.97,114.79,Low,656.15,656.15,1.1,0.8358911834184257,0.8358911834184257,498.60909090909087
barrier2-12,115625.0,115625.0,2158759.0,32,16,4,909.53,584161,2326012,1.68,6.67,0.0,0.0,0,819.76,895.48,10.96,177.77,636.49,233.73,633.23,523.48,234.4,Low,636.49,895.48,10.96,1.0156899093223746,1.0156899093223746,82.98631386861312
barrier2-12,115625.0,115625.0,2158759.0,64,16,4,1093.46,584161,2326012,1.68,6.67,0.0,0.0,0,1525.16,1667.05,21.76,310.74,585.44,1189.0,457.03,191.9,389.02,Low,1189.0,1667.05,21.76,0.6559251372184398,0.6559251372184398,50.25091911764706
barrier2-12,115625.0,115625.0,2158759.0,128,16,4,1220.59,584161,2326012,1.68,6.67,0.0,0.0,0,2721.76,2949.06,24.47,317.58,604.28,2122.27,570.61,196.67,621.37,Low,2122.27,2949.06,24.47,0.413891206011407,0.413891206011407,49.88107887208827
barrier2-12,115625.0,115625.0,2158759.0,256,16,4,1282.21,584161,2326012,1.68,6.67,0.0,0.0,0,2775.54,3059.61,24.71,321.72,616.4,2175.28,1008.02,198.76,1087.77,Low,2175.28,3059.61,24.71,0.41907628750069453,0.41907628750069453,51.890327802509105
barrier2-12,115625.0,115625.0,2158759.0,512,16,4,1161.17,584161,2326012,1.68,6.67,0.0,0.0,0,2797.96,3115.63,24.82,323.98,623.32,2958.09,656.49,198.81,1503.13,Low,2958.09,3115.63,24.82,0.372691879330986,0.372691879330986,46.783642224012894
amazon0312,400727.0,400727.0,3200440.0,16,16,4,962.83,598566,2356516,1.36,5.35,0.0,0.0,0,310.54,323.87,20.0,66.52,202.55,1075.06,202.53,254.63,1070.02,Low,1075.06,1075.06,20.0,0.8956058266515358,0.8956058266515358,48.1415
amazon0312,400727.0,400727.0,3200440.0,32,16,4,1457.73,598566,2356516,1.36,5.35,0.0,0.0,0,591.91,627.91,30.09,66.15,202.17,1208.85,201.97,341.65,1207.26,Low,1208.85,1208.85,30.09,1.2058816230301528,1.2058816230301528,48.4456630109671
amazon0312,400727.0,400727.0,3200440.0,64,16,4,1596.03,598566,2356516,1.36,5.35,0.0,0.0,0,1078.86,1139.76,49.25,206.27,218.01,840.89,726.55,75.92,1253.48,Low,1253.48,1253.48,49.25,1.2732791907329992,1.2732791907329992,32.40670050761421
amazon0312,400727.0,400727.0,3200440.0,128,16,4,1675.73,598566,2356516,1.36,5.35,0.0,0.0,0,1480.74,1516.89,60.58,208.26,220.48,1391.34,1379.87,77.46,1230.94,Low,1391.34,1516.89,60.58,1.1047142508685535,1.1047142508685535,27.66143941895015
amazon0312,400727.0,400727.0,3200440.0,256,16,4,1698.63,598566,2356516,1.36,5.35,0.0,0.0,0,1485.51,1537.52,64.49,209.1,221.38,1401.9,1396.47,78.4,1157.51,Low,1401.9,1537.52,64.49,1.1047856288048286,1.1047856288048286,26.339432470150413
amazon0312,400727.0,400727.0,3200440.0,512,16,4,1713.21,598566,2356516,1.36,5.35,0.0,0.0,0,1486.72,1535.65,65.43,208.95,221.95,1511.65,1633.19,78.41,1157.01,Low,1633.19,1633.19,65.43,1.0489961363956428,1.0489961363956428,26.183860614397062
bcsstm35,30237.0,30237.0,20619.0,16,16,4,85.91,4657,16125,1.28,4.43,0.0,0.0,0,22.12,14.45,21.57,6.81,17.44,74.71,17.52,41.24,73.38,Low,74.71,74.71,21.57,1.1499129969214297,1.1499129969214297,3.9828465461288824
bcsstm35,30237.0,30237.0,20619.0,32,16,4,173.27,4657,16125,1.28,4.43,0.0,0.0,0,43.5,30.14,68.39,6.84,18.73,118.84,18.74,60.82,119.53,Low,119.53,119.53,68.39,1.4495942441228145,1.4495942441228145,2.5335575376517037
bcsstm35,30237.0,30237.0,20619.0,64,16,4,256.93,4657,16125,1.28,4.43,0.0,0.0,0,88.21,58.66,126.3,43.57,24.05,89.55,84.94,12.67,163.64,Low,163.64,163.64,126.3,1.5700928868247375,1.5700928868247375,2.034283452098179
bcsstm35,30237.0,30237.0,20619.0,128,16,4,331.23,4657,16125,1.28,4.43,0.0,0.0,0,172.91,116.66,176.61,45.34,25.01,114.87,160.46,12.86,209.33,Low,209.33,209.33,176.61,1.582334113600535,1.582334113600535,1.8754883641922881
bcsstm35,30237.0,30237.0,20619.0,256,16,4,409.31,4657,16125,1.28,4.43,0.0,0.0,0,269.97,198.74,209.2,46.67,25.51,204.27,178.91,13.08,228.62,Low,228.62,269.97,209.2,1.5161314220098527,1.5161314220098527,1.9565487571701723
bcsstm35,30237.0,30237.0,20619.0,512,16,4,448.85,4657,16125,1.28,4.43,0.0,0.0,0,340.11,287.25,227.76,46.95,25.77,323.59,246.38,13.25,233.23,Low,323.59,340.11,227.76,1.3197200905589368,1.3197200905589368,1.9707147874956097
af23560,23560.0,23560.0,460598.0,16,16,4,992.67,34647,138588,3.49,13.98,0.0,0.0,0,331.91,284.19,387.1,130.88,424.04,1071.36,426.28,336.52,1052.73,Medium,1071.36,1071.36,387.1,0.9265512992831542,0.9265512992831542,2.564376130198915
af23560,23560.0,23560.0,460598.0,32,16,4,1471.56,34647,138588,3.49,13.98,0.0,0.0,0,657.96,573.08,926.81,132.06,425.16,1557.09,424.41,475.46,1600.85,Medium,1600.85,1600.85,926.81,0.9192366555267514,0.9192366555267514,1.5877687983513342
af23560,23560.0,23560.0,460598.0,64,16,4,1881.91,34647,138588,3.49,13.98,0.0,0.0,0,1296.54,1114.51,1801.88,291.33,434.9,1113.23,1607.49,122.26,1925.47,Medium,1925.47,1925.47,1801.88,0.9773769521207809,0.9773769521207809,1.0444147224010478
af23560,23560.0,23560.0,460598.0,128,16,4,3198.6,34647,138588,3.49,13.98,0.0,0.0,0,2415.24,2122.77,2478.6,304.23,466.7,2040.05,2989.23,125.14,2173.99,Medium,2989.23,2989.23,2478.6,1.0700414488011962,1.0700414488011962,1.2904865649963688
af23560,23560.0,23560.0,460598.0,256,16,4,3852.36,34647,138588,3.49,13.98,0.0,0.0,0,2736.88,2671.76,2881.4,310.32,482.66,2310.11,3245.96,126.81,2226.46,Medium,3245.96,3245.96,2881.4,1.1868168430911041,1.1868168430911041,1.3369750815575763
af23560,23560.0,23560.0,460598.0,512,16,4,4243.92,34647,138588,3.49,13.98,0.0,0.0,0,2906.26,3017.76,3106.69,313.82,490.85,3276.15,4064.04,126.95,2246.8,Medium,4064.04,4064.04,3106.69,1.0442613753801635,1.0442613753801635,1.3660584094325472
cyl6,13681.0,13681.0,714241.0,16,16,4,1615.93,20641,81331,8.78,34.6,0.0,0.0,0,369.69,348.92,49.62,229.44,802.52,242.03,800.72,360.91,241.22,High,802.52,802.52,49.62,2.013569755270897,2.013569755270897,32.56610237807336
cyl6,13681.0,13681.0,714241.0,32,16,4,2909.33,20641,81331,8.78,34.6,0.0,0.0,0,726.96,705.08,297.6,227.47,639.43,439.53,650.49,550.47,438.59,High,650.49,726.96,297.6,4.002049631341476,4.002049631341476,9.77597446236559
cyl6,13681.0,13681.0,714241.0,64,16,4,4534.86,20641,81331,8.78,34.6,0.0,0.0,0,1424.21,1366.31,593.35,359.19,659.2,1280.0,972.42,240.49,769.24,High,1280.0,1424.21,593.35,3.1841231279095075,3.1841231279095075,7.642807786298137
cyl6,13681.0,13681.0,714241.0,128,16,4,6157.25,20641,81331,8.78,34.6,0.0,0.0,0,2693.98,2596.06,630.26,378.06,723.1,2330.31,1481.44,247.25,1197.39,High,2330.31,2693.98,630.26,2.2855589128352847,2.2855589128352847,9.769380890426174
cyl6,13681.0,13681.0,714241.0,256,16,4,7283.53,20641,81331,8.78,34.6,0.0,0.0,0,2969.05,3076.14,755.46,387.63,764.66,2641.67,2214.7,250.82,1669.76,High,2641.67,3076.14,755.46,2.367749842334874,2.367749842334874,9.641185502872421
cyl6,13681.0,13681.0,714241.0,512,16,4,8430.73,20641,81331,8.78,34.6,0.0,0.0,0,3085.69,3361.63,784.69,393.3,785.18,3892.98,2078.17,251.93,2266.98,High,3892.98,3892.98,784.69,2.1656237638004816,2.1656237638004816,10.744026303380952
bloweya,30004.0,30004.0,150009.0,16,16,4,275.25,18123,67491,2.22,8.28,0.0,0.0,0,161.13,128.32,0.6,42.62,30.37,3.94,30.29,132.4,4.0,Medium,132.4,161.13,0.6,1.7082479985105194,1.7082479985105194,458.75
bloweya,30004.0,30004.0,150009.0,32,16,4,455.26,18123,67491,2.22,8.28,0.0,0.0,0,314.81,263.64,6.61,42.89,50.68,7.93,50.81,202.44,7.77,Medium,202.44,314.81,6.61,1.446142117467679,1.446142117467679,68.87443267776096
bloweya,30004.0,30004.0,150009.0,64,16,4,651.5,18123,67491,2.22,8.28,0.0,0.0,0,617.96,506.36,13.11,161.04,87.61,623.09,22.5,52.93,15.56,Medium,623.09,623.09,13.11,1.0455953393570752,1.0455953393570752,49.69488939740656
bloweya,30004.0,30004.0,150009.0,128,16,4,1320.21,18123,67491,2.22,8.28,0.0,0.0,0,1127.89,954.71,15.44,167.65,113.73,1111.18,30.07,59.17,30.91,Medium,1111.18,1127.89,15.44,1.170513081949481,1.170513081949481,85.50582901554405
bloweya,30004.0,30004.0,150009.0,256,16,4,1670.25,18123,67491,2.22,8.28,0.0,0.0,0,1415.18,1211.58,16.54,169.19,134.12,1412.68,40.39,60.34,57.76,Medium,1412.68,1415.18,16.54,1.180238556226063,1.180238556226063,100.98246674727933
bloweya,30004.0,30004.0,150009.0,512,16,4,1743.02,18123,67491,2.22,8.28,0.0,0.0,0,1503.38,1367.6,17.14,171.14,146.94,1610.29,31.21,60.47,88.69,Medium,1610.29,1610.29,17.14,1.0824261468431153,1.0824261468431153,101.6931155192532
delaunay_n16,65536.0,65536.0,393150.0,16,16,4,681.37,54050,209928,1.87,7.27,0.0,0.0,0,229.91,196.67,22.34,51.78,145.77,702.05,145.77,197.86,703.31,Low,703.31,703.31,22.34,0.9688046522870428,0.9688046522870428,30.5
delaunay_n16,65536.0,65536.0,393150.0,32,16,4,1141.22,54050,209928,1.87,7.27,0.0,0.0,0,451.12,402.41,60.28,52.29,150.89,929.43,151.01,277.55,941.68,Low,941.68,941.68,60.28,1.211897884631722,1.211897884631722,18.93198407431984
delaunay_n16,65536.0,65536.0,393150.0,64,16,4,1519.42,54050,209928,1.87,7.27,0.0,0.0,0,889.48,775.06,116.71,191.57,176.78,861.7,508.11,67.26,1064.73,Low,1064.73,1064.73,116.71,1.4270472326317472,1.4270472326317472,13.018764458915262
delaunay_n16,65536.0,65536.0,393150.0,128,16,4,1772.94,54050,209928,1.87,7.27,0.0,0.0,0,1492.03,1337.81,140.73,197.17,183.54,1471.09,964.49,69.23,1046.31,Low,1471.09,1492.03,140.73,1.1882736942286685,1.1882736942286685,12.598166702195694
delaunay_n16,65536.0,65536.0,393150.0,256,16,4,1875.49,54050,209928,1.87,7.27,0.0,0.0,0,1550.12,1491.32,145.54,199.78,186.73,1559.35,1001.66,70.94,1032.57,Low,1559.35,1559.35,145.54,1.2027383204540354,1.2027383204540354,12.886422976501306
delaunay_n16,65536.0,65536.0,393150.0,512,16,4,1929.87,54050,209928,1.87,7.27,0.0,0.0,0,1582.09,1571.81,147.94,200.96,188.62,1707.49,1255.69,70.95,1034.61,Low,1707.49,1707.49,147.94,1.1302379516131866,1.1302379516131866,13.044950655671217
fome21,67748.0,216350.0,465294.0,16,16,4,463.44,113200,446564,1.04,4.11,0.0,0.0,0,211.88,182.61,9.54,57.74,162.41,462.52,162.69,193.95,458.42,Low,462.52,462.52,9.54,1.0019891031739168,1.0019891031739168,48.57861635220126
fome21,67748.0,216350.0,465294.0,32,16,4,696.03,113200,446564,1.04,4.11,0.0,0.0,0,413.04,369.43,39.75,58.21,168.1,698.64,168.22,273.7,701.27,Low,701.27,701.27,39.75,0.9925278423431774,0.9925278423431774,17.51018867924528
fome21,67748.0,216350.0,465294.0,64,16,4,925.04,113200,446564,1.04,4.11,0.0,0.0,0,767.18,677.04,71.04,191.91,183.46,683.75,551.3,72.26,856.9,Low,856.9,856.9,71.04,1.0795191971058467,1.0795191971058467,13.021396396396394
fome21,67748.0,216350.0,465294.0,128,16,4,1134.86,113200,446564,1.04,4.11,0.0,0.0,0,1108.5,955.67,83.98,196.76,188.57,1036.58,997.95,74.65,977.25,Low,1036.58,1108.5,83.98,1.0237798827244022,1.0237798827244022,13.513455584663014
fome21,67748.0,216350.0,465294.0,256,16,4,1240.58,113200,446564,1.04,4.11,0.0,0.0,0,1144.28,1066.73,84.19,199.49,190.88,1124.07,1071.49,76.32,1015.51,Low,1124.07,1144.28,84.19,1.0841577236340756,1.0841577236340756,14.73547927307281
fome21,67748.0,216350.0,465294.0,512,16,4,1295.63,113200,446564,1.04,4.11,0.0,0.0,0,1167.06,1111.73,87.45,200.35,190.63,1106.28,1225.47,76.39,1026.5,Low,1225.47,1225.47,87.45,1.0572515035047778,1.0572515035047778,14.815666094911379
dtoc,24993.0,24993.0,69972.0,16,16,4,244.66,8748,33116,2.11,8.0,0.0,0.0,0,87.25,57.83,68.67,24.96,61.16,224.99,61.81,99.53,227.92,Medium,227.92,227.92,68.67,1.0734468234468235,1.0734468234468235,3.562836755497306
dtoc,24993.0,24993.0,69972.0,32,16,4,339.67,8748,33116,2.11,8.0,0.0,0.0,0,169.63,119.61,234.02,25.98,67.41,410.39,67.61,150.8,414.04,Medium,414.04,414.04,234.02,0.8203796734615013,0.8203796734615013,1.4514571404153491
dtoc,24993.0,24993.0,69972.0,64,16,4,415.26,8748,33116,2.11,8.0,0.0,0.0,0,346.83,237.19,433.93,120.38,82.93,376.7,220.73,40.75,510.74,Medium,510.74,510.74,433.93,0.8130555664330187,0.8130555664330187,0.9569746272440255
dtoc,24993.0,24993.0,69972.0,128,16,4,1019.63,8748,33116,2.11,8.0,0.0,0.0,0,675.24,463.77,626.15,129.25,88.29,508.89,426.33,42.21,594.87,Medium,594.87,675.24,626.15,1.5100260648065873,1.5100260648065873,1.6284117224307275
dtoc,24993.0,24993.0,69972.0,256,16,4,1310.95,8748,33116,2.11,8.0,0.0,0.0,0,825.63,690.66,699.72,133.15,90.63,730.78,458.64,43.22,607.13,Medium,730.78,825.63,699.72,1.587817787628841,1.587817787628841,1.8735351283370492
dtoc,24993.0,24993.0,69972.0,512,16,4,1378.76,8748,33116,2.11,8.0,0.0,0.0,0,891.72,798.82,775.85,135.24,91.87,815.7,596.3,43.69,615.31,Medium,815.7,891.72,775.85,1.5461804153770242,1.5461804153770242,1.7770960881613713
airfoil_2d,14214.0,14214.0,259688.0,16,16,4,370.98,41462,164487,1.58,6.26,0.0,0.0,0,237.37,206.92,44.49,115.21,340.35,777.51,336.82,235.44,779.84,Low,779.84,779.84,44.49,0.4757129667624128,0.4757129667624128,8.33850303438975
airfoil_2d,14214.0,14214.0,259688.0,32,16,4,669.3,41462,164487,1.58,6.26,0.0,0.0,0,464.14,433.17,203.6,120.11,375.81,1227.84,375.27,390.51,1202.26,Low,1227.84,1227.84,203.6,0.5451035965598123,0.5451035965598123,3.287328094302554
airfoil_2d,14214.0,14214.0,259688.0,64,16,4,1039.79,41462,164487,1.58,6.26,0.0,0.0,0,919.25,825.72,400.6,277.59,397.53,938.35,1304.96,117.92,1557.35,Low,1557.35,1557.35,400.6,0.6676662278871159,0.6676662278871159,2.5955816275586616
airfoil_2d,14214.0,14214.0,259688.0,128,16,4,1278.46,41462,164487,1.58,6.26,0.0,0.0,0,1724.07,1560.86,439.4,296.24,431.64,1789.41,2374.29,122.29,1904.22,Low,2374.29,2374.29,439.4,0.53845991854407,0.53845991854407,2.90955848884843
airfoil_2d,14214.0,14214.0,259688.0,256,16,4,1620.52,41462,164487,1.58,6.26,0.0,0.0,0,2166.32,2022.89,499.34,306.82,449.82,2043.78,2737.16,124.87,2056.93,Low,2737.16,2737.16,499.34,0.592044308699528,0.592044308699528,3.245323827452237
airfoil_2d,14214.0,14214.0,259688.0,512,16,4,1823.57,41462,164487,1.58,6.26,0.0,0.0,0,2439.82,2457.13,536.3,312.32,458.61,2687.59,3284.59,125.93,2193.2,Low,3284.59,3284.59,536.3,0.5551895365936083,0.5551895365936083,3.400279694201007
Emilia_923,923136.0,923136.0,40373538.0,16,16,4,3275.74,2641137,10485435,3.91,15.53,0.0,0.0,0,466.83,521.71,179.65,206.17,875.84,2286.45,875.73,710.82,2277.05,Medium,2286.45,2286.45,179.65,1.432675107699709,1.432675107699709,18.23401057612023
Emilia_923,923136.0,923136.0,40373538.0,32,16,4,4949.86,2641137,10485435,3.91,15.53,0.0,0.0,0,917.26,1027.79,610.11,200.05,764.43,2735.14,764.64,807.34,2734.32,Medium,2735.14,2735.14,610.11,1.8097282040407439,1.8097282040407439,8.113061579059513
Emilia_923,923136.0,923136.0,40373538.0,64,16,4,5225.0,2641137,10485435,3.91,15.53,0.0,0.0,0,1783.26,1994.54,1176.46,314.93,671.73,1346.15,2122.12,193.91,2807.66,Medium,2807.66,2807.66,1176.46,1.8609803181296882,1.8609803181296882,4.441289971609744
Emilia_923,923136.0,923136.0,40373538.0,128,16,4,5346.34,2641137,10485435,3.91,15.53,0.0,0.0,0,3167.1,3554.23,1361.67,320.48,699.4,2497.29,3938.64,195.55,2785.89,Medium,3938.64,3938.64,1361.67,1.3574076330916256,1.3574076330916256,3.9263110739019
Emilia_923,923136.0,923136.0,40373538.0,256,16,4,5376.28,2641137,10485435,3.91,15.53,0.0,0.0,0,3161.07,3573.05,1366.84,323.46,713.61,2528.52,3962.05,196.3,2659.3,Medium,3962.05,3962.05,1366.84,1.3569440062593858,1.3569440062593858,3.9333645488864826
Emilia_923,923136.0,923136.0,40373538.0,512,16,4,5388.5,2641137,10485435,3.91,15.53,0.0,0.0,0,3165.37,3595.18,1368.83,324.96,720.89,3440.4,4872.49,196.3,2656.96,Medium,4872.49,4872.49,1368.83,1.1059027314576326,1.1059027314576326,3.9365735701292346
big,13209.0,13209.0,91465.0,16,16,4,259.11,14529,56952,1.61,6.3,0.0,0.0,0,145.64,94.78,23.09,54.22,135.3,376.4,136.92,147.76,365.86,Low,376.4,376.4,23.09,0.6883900106269927,0.6883900106269927,11.221741013425726
big,13209.0,13209.0,91465.0,32,16,4,495.75,14529,56952,1.61,6.3,0.0,0.0,0,282.74,199.05,53.44,56.65,156.35,605.73,157.16,230.97,607.74,Low,607.74,607.74,53.44,0.8157271201500642,0.8157271201500642,9.276758982035929
big,13209.0,13209.0,91465.0,64,16,4,742.11,14529,56952,1.61,6.3,0.0,0.0,0,555.17,380.71,105.77,196.38,189.47,552.66,493.74,74.73,825.87,Low,825.87,825.87,105.77,0.8985796796105925,0.8985796796105925,7.01626169991491
big,13209.0,13209.0,91465.0,128,16,4,944.15,14529,56952,1.61,6.3,0.0,0.0,0,1045.31,736.88,111.1,214.39,204.51,1017.69,929.76,78.28,1043.82,Low,1043.82,1045.31,111.1,0.9032248806574127,0.9032248806574127,8.498199819981998
big,13209.0,13209.0,91465.0,256,16,4,1313.68,14529,56952,1.61,6.3,0.0,0.0,0,1356.29,1034.96,132.77,224.59,212.68,1221.57,1050.57,80.68,1165.16,Low,1221.57,1356.29,132.77,0.9685834150513534,0.9685834150513534,9.894403856292836
big,13209.0,13209.0,91465.0,512,16,4,1615.28,14529,56952,1.61,6.3,0.0,0.0,0,1665.84,1441.1,138.43,230.44,216.55,1933.21,1367.7,81.68,1280.91,Low,1933.21,1933.21,138.43,0.8355429570507084,0.8355429570507084,11.668568951816802
cont11_l,1468599.0,1961394.0,5382999.0,32,16,4,941.66,1131988,4468183,1.2,4.76,0.0,0.0,0,458.34,479.17,154.85,-1.0,92.49,599.61,92.49,191.48,599.74,Low,599.74,599.74,154.85,1.5701137159435754,1.5701137159435754,6.081110752340975
cont11_l,1468599.0,1961394.0,5382999.0,64,16,4,1017.58,1131988,4468183,1.2,4.76,0.0,0.0,0,748.37,770.24,280.93,0.0,102.75,501.35,327.39,46.71,613.45,Low,613.45,770.24,280.93,1.3211206896551724,1.3211206896551724,3.6221834620724023
cont11_l,1468599.0,1961394.0,5382999.0,128,16,4,1070.82,1131988,4468183,1.2,4.76,0.0,0.0,0,881.75,882.1,337.91,0.0,103.16,728.06,635.26,47.74,619.44,Low,728.06,882.1,337.91,1.2139439972792199,1.2139439972792199,3.168950312213311
cont11_l,1468599.0,1961394.0,5382999.0,256,16,4,1071.02,1131988,4468183,1.2,4.76,0.0,0.0,0,872.57,876.94,342.75,0.0,103.79,728.58,639.68,48.6,621.01,Low,728.58,876.94,342.75,1.22131502725386,1.22131502725386,3.1247848285922686
cont11_l,1468599.0,1961394.0,5382999.0,512,16,4,1070.56,1131988,4468183,1.2,4.76,0.0,0.0,0,872.95,878.46,343.27,0.0,103.99,819.12,813.53,48.6,619.87,Low,819.12,878.46,343.27,1.2186781412927168,1.2186781412927168,3.1187112185743002
c-69,67458.0,67458.0,623914.0,16,16,4,787.77,89992,356863,1.75,6.93,0.0,0.0,0,274.03,246.92,5.69,74.82,143.31,37.89,142.75,254.58,37.78,Low,254.58,274.03,5.69,2.874758238149108,2.874758238149108,138.4481546572935
c-69,67458.0,67458.0,623914.0,32,16,4,1194.09,89992,356863,1.75,6.93,0.0,0.0,0,543.05,501.58,49.05,75.06,171.89,73.09,171.8,332.7,75.62,Low,332.7,543.05,49.05,2.1988583003406683,2.1988583003406683,24.34434250764526
c-69,67458.0,67458.0,623914.0,64,16,4,1473.23,89992,356863,1.75,6.93,0.0,0.0,0,1059.82,964.78,96.15,231.06,219.71,922.69,182.02,85.9,140.34,Low,922.69,1059.82,96.15,1.3900756732275292,1.3900756732275292,15.322204888195527
c-69,67458.0,67458.0,623914.0,128,16,4,1643.5,89992,356863,1.75,6.93,0.0,0.0,0,1782.13,1690.4,115.67,237.85,243.63,1615.46,203.68,87.61,253.17,Low,1615.46,1782.13,115.67,0.9222110620437342,0.9222110620437342,14.208524250021613
c-69,67458.0,67458.0,623914.0,256,16,4,1742.47,89992,356863,1.75,6.93,0.0,0.0,0,1896.93,1891.53,117.79,241.54,254.26,1756.73,338.93,88.54,410.09,Low,1756.73,1896.93,117.79,0.9185736953920282,0.9185736953920282,14.793021478903132
c-69,67458.0,67458.0,623914.0,512,16,4,1796.73,89992,356863,1.75,6.93,0.0,0.0,0,1952.19,2024.85,118.99,243.18,262.45,2037.04,280.55,88.6,622.43,Low,2037.04,2037.04,118.99,0.882029807956643,0.882029807956643,15.099840322716195
apache1,80800.0,80800.0,542184.0,16,16,4,668.54,100646,392184,1.38,5.39,0.0,0.0,0,244.56,221.03,139.38,56.87,161.56,849.82,163.11,262.18,849.82,Low,849.82,849.82,139.38,0.7866842390153208,0.7866842390153208,4.7965274788348395
apache1,80800.0,80800.0,542184.0,32,16,4,1080.05,100646,392184,1.38,5.39,0.0,0.0,0,477.7,446.98,440.26,57.21,168.17,1024.92,168.25,326.62,1024.92,Low,1024.92,1024.92,440.26,1.0537895640635366,1.0537895640635366,2.4532094671330578
apache1,80800.0,80800.0,542184.0,64,16,4,1337.08,100646,392184,1.38,5.39,0.0,0.0,0,930.39,861.29,829.98,194.89,190.89,834.13,576.18,71.63,1078.97,Low,1078.97,1078.97,829.98,1.239218884677053,1.239218884677053,1.6109785777970553
apache1,80800.0,80800.0,542184.0,128,16,4,1544.13,100646,392184,1.38,5.39,0.0,0.0,0,1628.18,1487.98,972.75,200.48,197.38,1405.99,1106.5,73.63,1138.44,Low,1405.99,1628.18,972.75,0.9483779434706237,0.9483779434706237,1.5873862760215884
apache1,80800.0,80800.0,542184.0,256,16,4,1633.39,100646,392184,1.38,5.39,0.0,0.0,0,1761.77,1697.64,1043.29,202.84,201.2,1467.59,1139.49,75.18,1142.79,Low,1467.59,1761.77,1043.29,0.9271301021132158,0.9271301021132158,1.5656145462910602
apache1,80800.0,80800.0,542184.0,512,16,4,1692.51,100646,392184,1.38,5.39,0.0,0.0,0,1824.77,1813.7,1066.24,204.23,202.91,1902.82,1461.9,75.19,1146.27,Low,1902.82,1902.82,1066.24,0.8894745693234253,0.8894745693234253,1.5873630702280912
bayer10,13436.0,13436.0,71594.0,16,16,4,230.95,9666,37461,2.53,9.82,0.0,0.0,0,135.61,89.38,52.47,55.51,137.57,304.25,136.98,120.77,302.31,Medium,304.25,304.25,52.47,0.7590797041906326,0.7590797041906326,4.401562797789213
bayer10,13436.0,13436.0,71594.0,32,16,4,436.55,9666,37461,2.53,9.82,0.0,0.0,0,262.95,185.77,235.55,57.53,156.9,542.43,156.9,197.35,536.31,Medium,542.43,542.43,235.55,0.804804306546467,0.804804306546467,1.853322012311611
bayer10,13436.0,13436.0,71594.0,64,16,4,655.32,9666,37461,2.53,9.82,0.0,0.0,0,514.5,362.66,461.93,196.84,184.5,538.59,500.27,75.4,760.93,Medium,760.93,760.93,461.93,0.8612093096605471,0.8612093096605471,1.4186565063970733
bayer10,13436.0,13436.0,71594.0,128,16,4,910.58,9666,37461,2.53,9.82,0.0,0.0,0,993.99,702.51,534.42,214.95,200.48,839.12,907.3,78.82,977.36,Medium,977.36,993.99,534.42,0.9160856749061862,0.9160856749061862,1.7038658732831857
bayer10,13436.0,13436.0,71594.0,256,16,4,1312.15,9666,37461,2.53,9.82,0.0,0.0,0,1338.16,1040.28,669.08,225.34,208.06,1131.76,1048.91,81.45,1127.55,Medium,1131.76,1338.16,669.08,0.9805628624379745,0.9805628624379745,1.961125724875949
bayer10,13436.0,13436.0,71594.0,512,16,4,1625.98,9666,37461,2.53,9.82,0.0,0.0,0,1656.29,1469.58,718.97,230.35,212.36,1883.22,1308.76,82.51,1270.98,Medium,1883.22,1883.22,718.97,0.8634041694544451,0.8634041694544451,2.2615408153330456
af_0_k101,503625.0,503625.0,17550675.0,16,16,4,4924.43,628135,2511425,6.99,27.94,0.0,0.0,0,488.26,525.67,883.1,177.86,737.21,2040.54,738.04,762.71,2039.35,High,2040.54,2040.54,883.1,2.413297460476149,2.413297460476149,5.576299399841468
af_0_k101,503625.0,503625.0,17550675.0,32,16,4,7406.91,628135,2511425,6.99,27.94,0.0,0.0,0,966.82,1045.8,3628.8,174.77,642.66,2496.01,642.69,813.0,2493.35,High,2496.01,2496.01,3628.8,2.041145833333333,2.9675001302078114,2.041145833333333
af_0_k101,503625.0,503625.0,17550675.0,64,16,4,8358.46,628135,2511425,6.99,27.94,0.0,0.0,0,1874.07,2034.57,6367.59,293.26,582.65,1291.84,1665.7,183.09,2534.48,High,2534.48,2534.48,6367.59,1.312656750827236,3.2978993718632617,1.312656750827236
af_0_k101,503625.0,503625.0,17550675.0,128,16,4,8683.62,628135,2511425,6.99,27.94,0.0,0.0,0,3318.57,3631.89,7615.41,297.66,603.57,2441.49,3098.64,187.57,2628.97,High,3098.64,3631.89,7615.41,1.140269532434892,2.390936950182963,1.140269532434892
af_0_k101,503625.0,503625.0,17550675.0,256,16,4,8781.1,628135,2511425,6.99,27.94,0.0,0.0,0,3331.56,3684.94,7836.87,300.23,613.07,2471.84,3121.37,189.56,2566.76,High,3121.37,3684.94,7836.87,1.120485602032444,2.3829696005905117,1.120485602032444
af_0_k101,503625.0,503625.0,17550675.0,512,16,4,8828.17,628135,2511425,6.99,27.94,0.0,0.0,0,3334.09,3707.76,7901.26,301.4,618.43,3615.76,3842.8,189.56,2567.45,High,3842.8,3842.8,7901.26,1.1173116692780645,2.2973274695534505,1.1173116692780645
brainpc2,27607.0,27607.0,179395.0,16,16,4,331.6,22853,87103,2.06,7.85,0.0,0.0,0,188.84,141.14,1.08,49.24,30.47,3.63,30.59,159.46,3.61,Medium,159.46,188.84,1.08,1.7559839017157384,1.7559839017157384,307.037037037037
brainpc2,27607.0,27607.0,179395.0,32,16,4,553.69,22853,87103,2.06,7.85,0.0,0.0,0,367.99,288.88,12.36,51.31,48.97,7.36,50.71,226.37,7.44,Medium,226.37,367.99,12.36,1.5046332780782088,1.5046332780782088,44.79692556634305
brainpc2,27607.0,27607.0,179395.0,64,16,4,752.97,22853,87103,2.06,7.85,0.0,0.0,0,679.53,528.41,24.54,156.4,91.7,731.48,19.22,48.82,14.71,Medium,731.48,731.48,24.54,1.0293787936785694,1.0293787936785694,30.683374083129586
brainpc2,27607.0,27607.0,179395.0,128,16,4,1429.44,22853,87103,2.06,7.85,0.0,0.0,0,1236.14,993.19,28.56,166.34,124.13,1217.27,26.18,59.95,27.08,Medium,1217.27,1236.14,28.56,1.156373873509473,1.156373873509473,50.050420168067234
brainpc2,27607.0,27607.0,179395.0,256,16,4,1768.53,22853,87103,2.06,7.85,0.0,0.0,0,1608.02,1366.17,30.5,172.03,156.25,1578.83,34.26,60.54,41.34,Medium,1578.83,1608.02,30.5,1.0998184102187785,1.0998184102187785,57.98459016393443
brainpc2,27607.0,27607.0,179395.0,512,16,4,1771.26,22853,87103,2.06,7.85,0.0,0.0,0,1728.59,1605.32,31.65,174.3,176.85,1992.59,27.83,60.61,79.95,Medium,1992.59,1992.59,31.65,0.8889234614245781,0.8889234614245781,55.963981042654034
bauru5727,40366.0,40366.0,145019.0,16,16,4,395.15,22205,85350,1.7,6.53,0.0,0.0,0,135.53,109.7,10.65,31.91,83.92,312.54,83.92,131.6,315.26,Low,315.26,315.26,10.65,1.253409883905348,1.253409883905348,37.10328638497652
bauru5727,40366.0,40366.0,145019.0,32,16,4,596.79,22205,85350,1.7,6.53,0.0,0.0,0,270.31,215.8,42.98,32.85,88.91,493.26,88.83,187.61,494.1,Low,494.1,494.1,42.98,1.207832422586521,1.207832422586521,13.885295486272685
bauru5727,40366.0,40366.0,145019.0,64,16,4,774.47,22205,85350,1.7,6.53,0.0,0.0,0,535.13,420.34,84.63,141.59,107.28,561.0,290.47,49.24,621.07,Low,621.07,621.07,84.63,1.2469930925660553,1.2469930925660553,9.151246602859507
bauru5727,40366.0,40366.0,145019.0,128,16,4,1023.06,22205,85350,1.7,6.53,0.0,0.0,0,958.01,795.17,95.87,149.2,112.57,947.84,558.03,50.68,703.55,Low,947.84,958.01,95.87,1.0679011701339234,1.0679011701339234,10.671325753624698
bauru5727,40366.0,40366.0,145019.0,256,16,4,1246.14,22205,85350,1.7,6.53,0.0,0.0,0,1091.39,942.06,101.94,152.64,114.96,1003.16,591.61,51.62,720.14,Low,1003.16,1091.39,101.94,1.1417916601764722,1.1417916601764722,12.224249558563862
bauru5727,40366.0,40366.0,145019.0,512,16,4,1381.54,22205,85350,1.7,6.53,0.0,0.0,0,1142.44,1054.92,105.05,154.06,116.19,1125.81,751.88,51.69,724.64,Low,1125.81,1142.44,105.05,1.2092888904450123,1.2092888904450123,13.151261304140885
cage14,1505785.0,1505785.0,27130349.0,32,16,4,1666.69,5535534,22092292,1.23,4.9,0.0,0.0,0,749.23,837.72,100.38,-1.0,402.64,1905.62,402.49,451.25,1906.02,Low,1906.02,1906.02,100.38,0.8744346858899698,0.8744346858899698,16.603805538951985
cage14,1505785.0,1505785.0,27130349.0,64,16,4,1772.01,5535534,22092292,1.23,4.9,0.0,0.0,0,1391.48,1548.93,192.49,0.0,398.82,966.31,1581.99,98.74,1912.1,Low,1912.1,1912.1,192.49,0.9267350033994038,0.9267350033994038,9.205724972725855
cage14,1505785.0,1505785.0,27130349.0,128,16,4,1816.71,5535534,22092292,1.23,4.9,0.0,0.0,0,2098.74,2220.14,225.71,0.0,409.63,1721.07,2558.29,99.92,1860.9,Low,2558.29,2558.29,225.71,0.7101266861849126,0.7101266861849126,8.048868016481325
cage14,1505785.0,1505785.0,27130349.0,256,16,4,1825.18,5535534,22092292,1.23,4.9,0.0,0.0,0,2097.68,2235.93,226.11,0.0,415.49,1748.92,2597.53,100.43,1770.86,Low,2597.53,2597.53,226.11,0.702659834535116,0.702659834535116,8.0720888063332
cage14,1505785.0,1505785.0,27130349.0,512,16,4,1831.21,5535534,22092292,1.23,4.9,0.0,0.0,0,2098.35,2243.24,226.26,0.0,418.53,2180.12,2661.79,100.44,1768.15,Low,2661.79,2661.79,226.26,0.6879618602519357,0.6879618602519357,8.093388137540883
Chevron3,381381.0,381381.0,3413113.0,16,16,4,1714.27,333175,1285243,2.66,10.24,0.0,0.0,0,354.46,358.82,258.47,73.31,222.98,1390.84,223.12,387.5,1398.82,Medium,1398.82,1398.82,258.47,1.2255115025521512,1.2255115025521512,6.632375130576081
Chevron3,381381.0,381381.0,3413113.0,32,16,4,2504.12,333175,1285243,2.66,10.24,0.0,0.0,0,696.91,715.39,922.09,72.47,222.17,1494.03,222.17,421.11,1494.36,Medium,1494.36,1494.36,922.09,1.6757140180411683,1.6757140180411683,2.7157002028001602
Chevron3,381381.0,381381.0,3413113.0,64,16,4,2854.97,333175,1285243,2.66,10.24,0.0,0.0,0,1349.59,1380.99,1618.16,217.8,236.61,1004.0,794.39,80.52,1510.39,Medium,1510.39,1510.39,1618.16,1.7643310921046125,1.8902204066499377,1.7643310921046125
Chevron3,381381.0,381381.0,3413113.0,128,16,4,2991.33,333175,1285243,2.66,10.24,0.0,0.0,0,2271.81,2321.06,1935.01,218.9,240.33,1767.42,1526.86,82.19,1431.07,Medium,1767.42,2321.06,1935.01,1.2887775412957874,1.2887775412957874,1.5458989876021312
Chevron3,381381.0,381381.0,3413113.0,256,16,4,3045.21,333175,1285243,2.66,10.24,0.0,0.0,0,2300.14,2379.41,1998.89,219.06,242.09,1799.69,1542.48,83.01,1528.36,Medium,1799.69,2379.41,1998.89,1.2798172656246718,1.2798172656246718,1.5234505150358448
Chevron3,381381.0,381381.0,3413113.0,512,16,4,3069.17,333175,1285243,2.66,10.24,0.0,0.0,0,2300.14,2394.64,2024.65,219.21,242.56,2159.56,1979.37,83.01,1527.91,Medium,2159.56,2394.64,2024.65,1.2816832592790566,1.2816832592790566,1.5159015138418985
delaunay_n19,524288.0,524288.0,3145646.0,16,16,4,1116.27,432336,1680034,1.87,7.28,0.0,0.0,0,295.5,303.75,18.75,52.45,150.11,840.86,149.62,219.61,841.31,Low,841.31,841.31,18.75,1.326823644078877,1.326823644078877,59.5344
delaunay_n19,524288.0,524288.0,3145646.0,32,16,4,1532.97,432336,1680034,1.87,7.28,0.0,0.0,0,571.21,593.69,57.49,52.32,150.66,979.19,150.78,281.18,979.65,Low,979.65,979.65,57.49,1.5648139641708774,1.5648139641708774,26.664985214819968
delaunay_n19,524288.0,524288.0,3145646.0,64,16,4,1778.96,432336,1680034,1.87,7.28,0.0,0.0,0,1053.64,1079.31,109.88,183.2,164.7,774.41,533.02,64.2,999.09,Low,999.09,1079.31,109.88,1.648238226274194,1.648238226274194,16.190025482344378
delaunay_n19,524288.0,524288.0,3145646.0,128,16,4,1885.74,432336,1680034,1.87,7.28,0.0,0.0,0,1446.44,1446.02,126.98,184.79,166.12,1218.12,1014.64,65.98,1022.35,Low,1218.12,1446.44,126.98,1.303711180553635,1.303711180553635,14.850685147267285
delaunay_n19,524288.0,524288.0,3145646.0,256,16,4,1887.01,432336,1680034,1.87,7.28,0.0,0.0,0,1437.39,1446.27,128.47,185.45,167.11,1217.44,1023.0,67.28,1024.43,Low,1217.44,1446.27,128.47,1.3047425446147676,1.3047425446147676,14.688331906281622
delaunay_n19,524288.0,524288.0,3145646.0,512,16,4,1863.91,432336,1680034,1.87,7.28,0.0,0.0,0,1425.63,1443.29,129.17,185.9,167.57,1387.22,1274.12,67.3,1023.64,Low,1387.22,1443.29,129.17,1.2914313824664483,1.2914313824664483,14.42989858326237
fome13,48568.0,97840.0,285056.0,16,16,4,376.56,71985,283293,1.01,3.96,0.0,0.0,0,177.83,165.63,5.09,49.77,134.4,214.81,135.35,161.41,221.49,Low,221.49,221.49,5.09,1.7001219016659894,1.7001219016659894,73.98035363457761
fome13,48568.0,97840.0,285056.0,32,16,4,643.47,71985,283293,1.01,3.96,0.0,0.0,0,351.7,332.62,21.49,50.59,142.39,386.78,142.42,235.49,382.63,Low,386.78,386.78,21.49,1.6636589275557165,1.6636589275557165,29.942764076314567
fome13,48568.0,97840.0,285056.0,64,16,4,783.12,71985,283293,1.01,3.96,0.0,0.0,0,684.0,638.78,42.34,180.67,166.12,589.87,404.62,65.42,594.49,Low,594.49,684.0,42.34,1.1449122807017544,1.1449122807017544,18.495984884270193
fome13,48568.0,97840.0,285056.0,128,16,4,943.89,71985,283293,1.01,3.96,0.0,0.0,0,1133.42,1037.98,50.72,186.36,172.87,945.07,702.76,68.18,796.25,Low,945.07,1133.42,50.72,0.8327804344373665,0.8327804344373665,18.609818611987382
fome13,48568.0,97840.0,285056.0,256,16,4,1019.88,71985,283293,1.01,3.96,0.0,0.0,0,1251.62,1166.77,51.88,189.42,176.44,1071.39,830.31,70.43,910.9,Low,1071.39,1251.62,51.88,0.8148479570476663,0.8148479570476663,19.658442559753276
fome13,48568.0,97840.0,285056.0,512,16,4,1136.67,71985,283293,1.01,3.96,0.0,0.0,0,1307.41,1262.01,52.51,190.68,177.98,1311.36,898.96,70.48,974.65,Low,1311.36,1311.36,52.51,0.8667871522693998,0.8667871522693998,21.64673395543706
finan512,74752.0,74752.0,596992.0,16,16,4,640.55,97760,383392,1.56,6.11,0.0,0.0,0,269.64,241.8,107.88,65.94,192.45,757.6,193.01,229.79,761.47,Low,761.47,761.47,107.88,0.8412018858260994,0.8412018858260994,5.937615869484612
finan512,74752.0,74752.0,596992.0,32,16,4,1167.14,97760,383392,1.56,6.11,0.0,0.0,0,533.98,489.54,395.88,66.3,198.77,1160.33,198.9,318.06,1155.84,Low,1160.33,1160.33,395.88,1.0058690200201668,1.0058690200201668,2.948216631302415
finan512,74752.0,74752.0,596992.0,64,16,4,1474.96,97760,383392,1.56,6.11,0.0,0.0,0,1036.89,938.67,729.37,214.13,226.82,911.79,673.81,76.67,1297.81,Low,1297.81,1297.81,729.37,1.1364991793868133,1.1364991793868133,2.0222383701002236
finan512,74752.0,74752.0,596992.0,128,16,4,1729.78,97760,383392,1.56,6.11,0.0,0.0,0,1708.74,1594.64,887.23,220.17,235.35,1545.61,1292.54,79.66,1280.41,Low,1545.61,1708.74,887.23,1.0123131664267238,1.0123131664267238,1.9496410175490007
finan512,74752.0,74752.0,596992.0,256,16,4,1834.43,97760,383392,1.56,6.11,0.0,0.0,0,1803.26,1775.77,961.15,223.18,239.13,1644.89,1330.9,82.35,1283.85,Low,1644.89,1803.26,961.15,1.0172853609573773,1.0172853609573773,1.9085782656193102
finan512,74752.0,74752.0,596992.0,512,16,4,1901.82,97760,383392,1.56,6.11,0.0,0.0,0,1854.55,1876.04,983.87,224.81,242.13,1890.34,1684.63,82.38,1287.4,Low,1890.34,1890.34,983.87,1.0060729815800333,1.0060729815800333,1.932999278359946
boneS10,914898.0,914898.0,40878708.0,16,16,4,3343.59,2492014,9892668,5.61,22.26,0.0,0.0,0,463.82,523.63,668.99,240.52,1044.33,2382.25,1044.5,509.92,2380.11,High,2382.25,2382.25,668.99,1.4035428691363208,1.4035428691363208,4.997967084709787
boneS10,914898.0,914898.0,40878708.0,32,16,4,5098.69,2492014,9892668,5.61,22.26,0.0,0.0,0,910.06,1029.34,2070.1,232.48,858.58,2843.0,858.43,621.98,2843.44,High,2843.44,2843.44,2070.1,1.7931414061840585,1.7931414061840585,2.463016279406792
boneS10,914898.0,914898.0,40878708.0,64,16,4,5424.46,2492014,9892668,5.61,22.26,0.0,0.0,0,1770.95,1998.3,3970.25,335.03,773.2,1402.21,2400.17,207.0,2908.75,High,2908.75,2908.75,3970.25,1.3662766828285373,1.8648766652342073,1.3662766828285373
boneS10,914898.0,914898.0,40878708.0,128,16,4,5651.69,2492014,9892668,5.61,22.26,0.0,0.0,0,3189.72,3565.24,4500.3,340.84,811.58,2596.81,4448.02,208.33,2916.42,High,4448.02,4448.02,4500.3,1.255847387951914,1.2706080458271318,1.255847387951914
boneS10,914898.0,914898.0,40878708.0,256,16,4,5674.99,2492014,9892668,5.61,22.26,0.0,0.0,0,3190.5,3595.0,4519.5,344.03,831.92,2627.58,4475.27,208.91,2862.4,High,4475.27,4475.27,4519.5,1.25566766235203,1.2680776802293492,1.25566766235203
boneS10,914898.0,914898.0,40878708.0,512,16,4,5687.72,2492014,9892668,5.61,22.26,0.0,0.0,0,3191.34,3611.5,4528.67,345.57,842.53,3619.86,5525.33,208.92,2865.96,High,5525.33,5525.33,4528.67,1.029390099776846,1.029390099776846,1.2559360695303479
144,144649.0,144649.0,2148786.0,16,16,4,819.83,449195,1783196,1.21,4.78,0.0,0.0,0,347.42,356.82,14.49,106.67,364.02,1400.77,363.4,350.59,1409.96,Low,1409.96,1409.96,14.49,0.5814562115237312,0.5814562115237312,56.57902001380263
144,144649.0,144649.0,2148786.0,32,16,4,1327.64,449195,1783196,1.21,4.78,0.0,0.0,0,679.57,708.0,27.84,106.02,360.32,1781.75,360.29,465.31,1780.27,Low,1781.75,1781.75,27.84,0.7451325943594781,0.7451325943594781,47.6882183908046
144,144649.0,144649.0,2148786.0,64,16,4,1487.82,449195,1783196,1.21,4.78,0.0,0.0,0,1270.34,1322.13,52.6,254.94,362.24,1004.81,1292.5,100.5,1847.62,Low,1847.62,1847.62,52.6,0.8052629869778418,0.8052629869778418,28.285551330798476
144,144649.0,144649.0,2148786.0,128,16,4,1566.88,449195,1783196,1.21,4.78,0.0,0.0,0,1955.0,1991.92,63.7,259.15,372.52,1769.82,2350.65,103.16,1759.86,Low,2350.65,2350.65,63.7,0.6665730755322996,0.6665730755322996,24.5978021978022
144,144649.0,144649.0,2148786.0,256,16,4,1604.39,449195,1783196,1.21,4.78,0.0,0.0,0,1994.46,2076.37,64.79,260.14,377.73,1799.56,2402.72,104.66,1530.95,Low,2402.72,2402.72,64.79,0.6677390623959514,0.6677390623959514,24.762926377527396
144,144649.0,144649.0,2148786.0,512,16,4,1621.23,449195,1783196,1.21,4.78,0.0,0.0,0,2018.53,2134.05,56.6,261.9,380.36,2109.24,2517.25,104.69,1534.68,Low,2517.25,2517.25,56.6,0.6440480683285331,0.6440480683285331,28.643639575971733
ct20stif,52329.0,52329.0,2600295.0,16,16,4,2656.07,102377,405198,6.66,26.36,0.0,0.0,0,428.26,457.37,161.03,231.75,896.2,1304.87,895.9,424.75,1292.37,High,1304.87,1304.87,161.03,2.035505452650456,2.035505452650456,16.494255728746197
ct20stif,52329.0,52329.0,2600295.0,32,16,4,4381.29,102377,405198,6.66,26.36,0.0,0.0,0,846.98,910.11,712.75,225.49,777.54,2032.74,780.69,587.77,1983.43,High,2032.74,2032.74,712.75,2.155361728504383,2.155361728504383,6.1470220975096455
ct20stif,52329.0,52329.0,2600295.0,64,16,4,5364.2,102377,405198,6.66,26.36,0.0,0.0,0,1654.23,1768.9,1409.67,351.07,710.54,1397.99,2136.55,225.93,2389.61,High,2389.61,2389.61,1409.67,2.2448014529567586,2.2448014529567586,3.8052877623841037
ct20stif,52329.0,52329.0,2600295.0,128,16,4,6551.92,102377,405198,6.66,26.36,0.0,0.0,0,3052.13,3270.86,1697.68,363.05,749.65,2563.25,3725.23,229.62,2639.08,High,3725.23,3725.23,1697.68,1.75879610118033,1.75879610118033,3.859337448753593
ct20stif,52329.0,52329.0,2600295.0,256,16,4,6709.36,102377,405198,6.66,26.36,0.0,0.0,0,3121.64,3447.41,1752.96,369.26,772.04,2680.54,4060.13,231.55,2721.25,High,4060.13,4060.13,1752.96,1.6524988116144064,1.6524988116144064,3.8274461482292805
ct20stif,52329.0,52329.0,2600295.0,512,16,4,7517.34,102377,405198,6.66,26.36,0.0,0.0,0,3161.41,3534.48,1779.77,372.86,783.89,3752.43,4673.67,231.62,2755.47,High,4673.67,4673.67,1779.77,1.608444755406351,1.608444755406351,4.223770487197784
dblp-2010,326186.0,326186.0,1615400.0,16,16,4,1081.98,188757,724436,2.23,8.56,0.0,0.0,0,255.28,241.61,2.58,44.27,126.82,608.67,126.83,202.66,607.07,Medium,608.67,608.67,2.58,1.777613485139731,1.777613485139731,419.3720930232558
dblp-2010,326186.0,326186.0,1615400.0,32,16,4,1597.82,188757,724436,2.23,8.56,0.0,0.0,0,497.97,478.85,12.3,44.53,127.57,824.6,127.6,252.31,837.65,Medium,837.65,837.65,12.3,1.9075031337670865,1.9075031337670865,129.90406504065038
dblp-2010,326186.0,326186.0,1615400.0,64,16,4,1839.86,188757,724436,2.23,8.56,0.0,0.0,0,952.2,917.71,23.85,169.95,141.98,807.9,460.79,58.94,905.87,Medium,905.87,952.2,23.85,1.9322201218231463,1.9322201218231463,77.14297693920335
dblp-2010,326186.0,326186.0,1615400.0,128,16,4,1971.8,188757,724436,2.23,8.56,0.0,0.0,0,1490.05,1443.61,27.7,171.08,142.87,1303.66,883.52,60.21,942.47,Medium,1303.66,1490.05,27.7,1.3233112982785813,1.3233112982785813,71.1841155234657
dblp-2010,326186.0,326186.0,1615400.0,256,16,4,1914.26,188757,724436,2.23,8.56,0.0,0.0,0,1479.39,1488.42,27.93,171.47,143.35,1325.93,893.97,61.09,946.2,Medium,1325.93,1488.42,27.93,1.2861020410905524,1.2861020410905524,68.53777300393841
dblp-2010,326186.0,326186.0,1615400.0,512,16,4,1959.1,188757,724436,2.23,8.56,0.0,0.0,0,1470.97,1503.75,27.99,171.62,143.66,1504.62,1098.44,61.11,945.23,Medium,1504.62,1504.62,27.99,1.3020563331605322,1.3020563331605322,69.99285459092533
barrier2-2,113076.0,113076.0,2129496.0,16,16,4,569.08,569682,2268167,1.68,6.68,0.0,0.0,0,416.58,447.87,1.17,181.06,687.21,139.12,688.33,391.75,139.25,Low,688.33,688.33,1.17,0.8267546089811573,0.8267546089811573,486.39316239316247
barrier2-2,113076.0,113076.0,2129496.0,32,16,4,941.21,569682,2268167,1.68,6.68,0.0,0.0,0,820.77,894.36,11.06,177.82,636.35,272.17,636.09,520.42,267.04,Low,636.35,894.36,11.06,1.0523838275414823,1.0523838275414823,85.1003616636528
barrier2-2,113076.0,113076.0,2129496.0,64,16,4,1077.68,569682,2268167,1.68,6.68,0.0,0.0,0,1524.31,1666.51,21.93,312.05,585.06,1186.77,539.1,192.61,446.36,Low,1186.77,1666.51,21.93,0.6466687868659654,0.6466687868659654,49.14181486548108
barrier2-2,113076.0,113076.0,2129496.0,128,16,4,1244.77,569682,2268167,1.68,6.68,0.0,0.0,0,2723.01,2944.24,24.49,318.18,605.42,2117.6,654.71,196.95,713.48,Low,2117.6,2944.24,24.49,0.42278143086161457,0.42278143086161457,50.82768476929359
barrier2-2,113076.0,113076.0,2129496.0,256,16,4,1272.2,569682,2268167,1.68,6.68,0.0,0.0,0,2772.24,3052.6,24.75,322.4,615.61,2175.26,1152.88,199.0,1273.0,Low,2175.26,3052.6,24.75,0.4167594837187971,0.4167594837187971,51.4020202020202
barrier2-2,113076.0,113076.0,2129496.0,512,16,4,1242.19,569682,2268167,1.68,6.68,0.0,0.0,0,2797.91,3114.44,24.98,324.8,622.57,2953.96,748.63,199.02,1663.74,Low,2953.96,3114.44,24.98,0.398848589152464,0.398848589152464,49.72738190552442
ABACUS_shell_ld,23412.0,23412.0,218484.0,16,16,4,425.89,38549,152255,1.43,5.67,0.0,0.0,0,219.8,164.52,76.66,71.8,200.63,598.59,201.0,200.63,601.88,Low,601.88,601.88,76.66,0.7075995214993022,0.7075995214993022,5.5555700495695275
ABACUS_shell_ld,23412.0,23412.0,218484.0,32,16,4,738.12,38549,152255,1.43,5.67,0.0,0.0,0,430.93,339.26,260.1,73.89,217.61,984.16,217.51,316.41,968.89,Low,984.16,984.16,260.1,0.75,0.75,2.8378316032295268
ABACUS_shell_ld,23412.0,23412.0,218484.0,64,16,4,902.83,38549,152255,1.43,5.67,0.0,0.0,0,850.96,654.63,504.87,226.06,246.11,800.31,726.46,87.82,1237.87,Low,1237.87,1237.87,504.87,0.7293415302091497,0.7293415302091497,1.788242517875889
ABACUS_shell_ld,23412.0,23412.0,218484.0,128,16,4,1213.8,38549,152255,1.43,5.67,0.0,0.0,0,1573.24,1226.58,683.56,239.21,262.01,1444.52,1367.66,91.27,1442.14,Low,1444.52,1573.24,683.56,0.7715288195062419,0.7715288195062419,1.7757036690268595
ABACUS_shell_ld,23412.0,23412.0,218484.0,256,16,4,1478.74,38549,152255,1.43,5.67,0.0,0.0,0,1819.75,1675.81,777.87,246.4,270.42,1706.07,1488.18,93.16,1499.03,Low,1706.07,1819.75,777.87,0.8126061272152768,0.8126061272152768,1.9010117371797344
ABACUS_shell_ld,23412.0,23412.0,218484.0,512,16,4,1628.96,38549,152255,1.43,5.67,0.0,0.0,0,2014.84,1936.7,823.11,249.68,274.62,2153.21,1876.41,93.39,1516.26,Low,2153.21,2153.21,823.11,0.7565263025900865,0.7565263025900865,1.9790307492315728
bbmat,38744.0,38744.0,1771722.0,16,16,4,2309.94,78486,312139,5.68,22.57,0.0,0.0,0,414.73,428.47,646.85,217.76,749.78,1240.7,746.3,306.79,1215.17,High,1240.7,1240.7,646.85,1.8618038204239542,1.8618038204239542,3.5710597511014917
bbmat,38744.0,38744.0,1771722.0,32,16,4,3694.94,78486,312139,5.68,22.57,0.0,0.0,0,824.25,859.43,2100.44,214.9,698.63,2035.29,699.32,433.24,2039.98,High,2039.98,2039.98,2100.44,1.7591266591761725,1.8112628555181913,1.7591266591761725
bbmat,38744.0,38744.0,1771722.0,64,16,4,4746.74,78486,312139,5.68,22.57,0.0,0.0,0,1612.86,1675.78,4047.34,351.95,669.84,1319.23,2044.69,222.22,2403.96,High,2403.96,2403.96,4047.34,1.1728048545464427,1.974550325296594,1.1728048545464427
bbmat,38744.0,38744.0,1771722.0,128,16,4,5731.41,78486,312139,5.68,22.57,0.0,0.0,0,3000.38,3121.29,4865.7,366.01,713.11,2456.03,3795.87,226.37,2603.08,High,3795.87,3795.87,4865.7,1.1779209569023985,1.5099068197804455,1.1779209569023985
bbmat,38744.0,38744.0,1771722.0,256,16,4,6621.71,78486,312139,5.68,22.57,0.0,0.0,0,3109.31,3352.76,5288.72,373.88,735.65,2600.45,4028.93,228.37,2653.27,High,4028.93,4028.93,5288.72,1.252043972832746,1.643540592663561,1.252043972832746
bbmat,38744.0,38744.0,1771722.0,512,16,4,7170.24,78486,312139,5.68,22.57,0.0,0.0,0,3165.73,3490.65,5526.92,377.56,748.15,3564.61,4972.82,228.48,2692.2,High,4972.82,4972.82,5526.92,1.2973301585693298,1.4418860928004633,1.2973301585693298
amazon0601,403394.0,403394.0,3387388.0,16,16,4,973.11,620918,2446049,1.38,5.46,0.0,0.0,0,315.46,329.7,19.5,69.27,211.61,1108.08,211.79,259.15,1109.16,Low,1109.16,1109.16,19.5,0.8773396083522665,0.8773396083522665,49.903076923076924
amazon0601,403394.0,403394.0,3387388.0,32,16,4,1500.5,620918,2446049,1.38,5.46,0.0,0.0,0,600.65,636.25,34.54,68.8,210.95,1242.17,211.07,357.92,1239.21,Low,1242.17,1242.17,34.54,1.2079667034302872,1.2079667034302872,43.44238563983787
amazon0601,403394.0,403394.0,3387388.0,64,16,4,1655.41,620918,2446049,1.38,5.46,0.0,0.0,0,1091.83,1156.99,55.63,209.7,226.39,852.55,746.78,77.72,1283.71,Low,1283.71,1283.71,55.63,1.2895513784265917,1.2895513784265917,29.757504943375878
amazon0601,403394.0,403394.0,3387388.0,128,16,4,1717.52,620918,2446049,1.38,5.46,0.0,0.0,0,1500.5,1534.58,67.89,211.85,229.13,1411.34,1418.8,79.25,1249.79,Low,1418.8,1534.58,67.89,1.1192117712989873,1.1192117712989873,25.298571218147003
amazon0601,403394.0,403394.0,3387388.0,256,16,4,1742.43,620918,2446049,1.38,5.46,0.0,0.0,0,1501.71,1547.72,71.7,212.76,230.07,1421.56,1435.14,80.22,1173.96,Low,1435.14,1547.72,71.7,1.1258044090662394,1.1258044090662394,24.301673640167365
amazon0601,403394.0,403394.0,3387388.0,512,16,4,1755.35,620918,2446049,1.38,5.46,0.0,0.0,0,1503.77,1555.77,72.66,212.7,230.67,1535.62,1675.42,80.23,1174.09,Low,1675.42,1675.42,72.66,1.0477074405223763,1.0477074405223763,24.158409028351226
bcsstk35,30237.0,30237.0,1450163.0,16,16,4,2495.98,46792,185083,7.84,30.99,0.0,0.0,0,401.71,411.51,288.25,220.62,834.39,1033.62,837.76,399.71,1027.03,High,1033.62,1033.62,288.25,2.4147946053675433,2.4147946053675433,8.659080659150044
bcsstk35,30237.0,30237.0,1450163.0,32,16,4,4335.32,46792,185083,7.84,30.99,0.0,0.0,0,793.09,823.96,1296.52,217.92,739.5,1666.85,737.81,559.58,1668.77,High,1668.77,1668.77,1296.52,2.5979134332472418,2.5979134332472418,3.343812667756764
bcsstk35,30237.0,30237.0,1450163.0,64,16,4,5406.01,46792,185083,7.84,30.99,0.0,0.0,0,1558.06,1599.3,2528.62,351.85,681.39,1357.2,1932.91,226.83,2112.4,High,2112.4,2112.4,2528.62,2.137928988934676,2.5591791327400113,2.137928988934676
bcsstk35,30237.0,30237.0,1450163.0,128,16,4,7156.88,46792,185083,7.84,30.99,0.0,0.0,0,2885.9,3006.3,3032.23,366.16,726.9,2554.79,3399.15,232.36,2520.38,High,3399.15,3399.15,3032.23,2.105491078652016,2.105491078652016,2.360269504622011
bcsstk35,30237.0,30237.0,1450163.0,256,16,4,7744.53,46792,185083,7.84,30.99,0.0,0.0,0,3006.3,3251.03,3333.71,373.09,749.78,2742.63,3824.4,235.14,2668.81,High,3824.4,3824.4,3333.71,2.0250313774709756,2.0250313774709756,2.323096490096619
bcsstk35,30237.0,30237.0,1450163.0,512,16,4,8703.15,46792,185083,7.84,30.99,0.0,0.0,0,3059.21,3417.17,3429.55,377.58,762.63,3888.81,4268.72,235.25,2709.32,High,4268.72,4268.72,3429.55,2.038819599317828,2.038819599317828,2.537694449709145
208bit,24430.0,24421.0,299756.0,16,16,4,431.3,57688,228466,1.31,5.2,0.0,0.0,0,264.34,220.57,32.09,89.53,268.12,747.52,266.92,230.94,747.52,Low,747.52,747.52,32.09,0.576974529109589,0.576974529109589,13.44032408850109
208bit,24430.0,24421.0,299756.0,32,16,4,700.36,57688,228466,1.31,5.2,0.0,0.0,0,523.13,443.43,50.82,92.28,290.46,1216.05,290.74,357.06,1216.05,Low,1216.05,1216.05,50.82,0.5759302660252457,0.5759302660252457,13.781188508461236
208bit,24430.0,24421.0,299756.0,64,16,4,954.64,57688,228466,1.31,5.2,0.0,0.0,0,1025.68,854.01,100.57,258.97,322.84,865.1,953.88,98.02,1583.92,Low,1583.92,1583.92,100.57,0.6027072074347188,0.6027072074347188,9.492293924629612
208bit,24430.0,24421.0,299756.0,128,16,4,1341.94,57688,228466,1.31,5.2,0.0,0.0,0,1955.99,1671.11,133.02,274.56,342.24,1619.21,1815.33,102.9,1794.95,Low,1815.33,1955.99,133.02,0.6860669021825265,0.6860669021825265,10.088257404901519
208bit,24430.0,24421.0,299756.0,256,16,4,1491.79,57688,228466,1.31,5.2,0.0,0.0,0,2335.0,2144.94,139.58,281.76,351.62,1951.22,1969.65,105.33,1858.23,Low,1969.65,2335.0,139.58,0.638882226980728,0.638882226980728,10.68770597506806
208bit,24430.0,24421.0,299756.0,512,16,4,1587.32,57688,228466,1.31,5.2,0.0,0.0,0,2483.09,2465.23,145.78,285.53,356.6,2848.04,2482.45,105.45,1885.63,Low,2848.04,2848.04,145.78,0.5573376778416034,0.5573376778416034,10.88846206612704
consph,83334.0,83334.0,6010480.0,16,16,4,3185.2,270222,1077288,5.58,22.24,0.0,0.0,0,449.55,498.71,313.86,270.07,1089.64,2131.38,1088.07,590.19,2129.11,High,2131.38,2131.38,313.86,1.4944308382362599,1.4944308382362599,10.14847384184031
consph,83334.0,83334.0,6010480.0,32,16,4,5419.73,270222,1077288,5.58,22.24,0.0,0.0,0,881.63,985.41,1030.6,263.15,911.44,2772.36,912.13,764.5,2767.26,High,2772.36,2772.36,1030.6,1.9549156675179267,1.9549156675179267,5.258810401707743
consph,83334.0,83334.0,6010480.0,64,16,4,6468.1,270222,1077288,5.58,22.24,0.0,0.0,0,1713.12,1909.0,2004.83,364.76,822.37,1423.19,2460.54,297.56,2873.77,High,2873.77,2873.77,2004.83,2.2507368369772114,2.2507368369772114,3.2262585855159793
consph,83334.0,83334.0,6010480.0,128,16,4,7220.88,270222,1077288,5.58,22.24,0.0,0.0,0,3138.63,3461.26,2305.74,373.39,872.0,2599.13,4513.64,302.21,2910.29,High,4513.64,4513.64,2305.74,1.5997908561604381,1.5997908561604381,3.131697416013948
consph,83334.0,83334.0,6010480.0,256,16,4,7531.93,270222,1077288,5.58,22.24,0.0,0.0,0,3169.98,3547.84,2381.45,377.63,898.45,2664.15,4607.06,304.68,2905.37,High,4607.06,4607.06,2381.45,1.6348669216376603,1.6348669216376603,3.162749585336665
consph,83334.0,83334.0,6010480.0,512,16,4,7690.03,270222,1077288,5.58,22.24,0.0,0.0,0,3184.15,3592.9,2404.01,379.84,912.69,3717.7,5725.8,304.74,2918.28,High,5725.8,5725.8,2404.01,1.3430490062524014,1.3430490062524014,3.198834447444062
citationCiteseer,268495.0,268495.0,2313294.0,16,16,4,597.75,583507,2308657,1.0,3.96,0.0,0.0,0,289.7,297.07,1.06,70.63,212.44,304.5,212.13,235.67,305.18,Low,305.18,305.18,1.06,1.9586801232059767,1.9586801232059767,563.9150943396227
citationCiteseer,268495.0,268495.0,2313294.0,32,16,4,925.32,583507,2308657,1.0,3.96,0.0,0.0,0,548.69,573.31,5.26,70.43,211.87,486.39,212.02,321.09,487.83,Low,487.83,573.31,5.26,1.6139959184385413,1.6139959184385413,175.91634980988596
citationCiteseer,268495.0,268495.0,2313294.0,64,16,4,1010.94,583507,2308657,1.0,3.96,0.0,0.0,0,989.75,1037.58,9.72,210.72,228.43,848.45,540.99,78.64,690.38,Low,848.45,1037.58,9.72,0.9743248713352225,0.9743248713352225,104.00617283950618
citationCiteseer,268495.0,268495.0,2313294.0,128,16,4,1140.82,583507,2308657,1.0,3.96,0.0,0.0,0,1348.07,1361.46,12.01,214.65,231.68,1359.96,887.64,80.67,904.25,Low,1359.96,1361.46,12.01,0.8379386834721548,0.8379386834721548,94.98917568692755
citationCiteseer,268495.0,268495.0,2313294.0,256,16,4,1228.03,583507,2308657,1.0,3.96,0.0,0.0,0,1359.66,1389.52,12.25,215.44,233.02,1378.86,1071.84,81.93,983.83,Low,1378.86,1389.52,12.25,0.8837800103632909,0.8837800103632909,100.24734693877551
citationCiteseer,268495.0,268495.0,2313294.0,512,16,4,1273.58,583507,2308657,1.0,3.96,0.0,0.0,0,1364.25,1402.98,12.31,215.08,233.75,1388.82,1065.88,81.89,1044.21,Low,1388.82,1402.98,12.31,0.9077677515003777,0.9077677515003777,103.45897644191713
fome12,24284.0,48920.0,142528.0,16,16,4,284.49,35995,141647,1.01,3.96,0.0,0.0,0,136.26,126.8,4.58,48.48,121.51,122.66,123.83,131.73,122.34,Low,131.73,136.26,4.58,2.087846763540291,2.087846763540291,62.11572052401747
fome12,24284.0,48920.0,142528.0,32,16,4,527.88,35995,141647,1.01,3.96,0.0,0.0,0,267.41,259.61,17.72,49.92,135.23,240.35,135.55,212.57,222.7,Low,240.35,267.41,17.72,1.9740473430313001,1.9740473430313001,29.790067720090295
fome12,24284.0,48920.0,142528.0,64,16,4,688.54,35995,141647,1.01,3.96,0.0,0.0,0,526.42,488.11,35.0,179.73,162.06,479.89,330.5,65.62,417.66,Low,479.89,526.42,35.0,1.3079670225295392,1.3079670225295392,19.672571428571427
fome12,24284.0,48920.0,142528.0,128,16,4,785.28,35995,141647,1.01,3.96,0.0,0.0,0,934.61,863.15,46.5,192.15,171.49,834.72,546.08,68.78,611.38,Low,834.72,934.61,46.5,0.840222124736521,0.840222124736521,16.88774193548387
fome12,24284.0,48920.0,142528.0,256,16,4,950.98,35995,141647,1.01,3.96,0.0,0.0,0,1131.74,1028.62,50.86,197.75,175.78,1036.1,716.67,71.5,812.7,Low,1036.1,1131.74,50.86,0.8402813367027763,0.8402813367027763,18.69799449469131
fome12,24284.0,48920.0,142528.0,512,16,4,1042.49,35995,141647,1.01,3.96,0.0,0.0,0,1250.25,1160.83,51.91,200.9,178.37,1249.22,760.4,71.78,906.56,Low,1249.22,1250.25,51.91,0.8338252349530094,0.8338252349530094,20.08264303602389
crplat2,18010.0,18010.0,960946.0,16,16,4,2084.48,28139,111229,8.64,34.15,0.0,0.0,0,387.95,379.52,521.12,234.78,858.75,1291.59,861.06,352.51,1305.63,High,1305.63,1305.63,521.12,1.5965319424339206,1.5965319424339206,4.0
crplat2,18010.0,18010.0,960946.0,32,16,4,3578.94,28139,111229,8.64,34.15,0.0,0.0,0,764.17,759.64,1217.16,230.91,778.72,2018.79,780.62,549.11,2012.45,High,2018.79,2018.79,1217.16,1.7728144086309126,1.7728144086309126,2.9404022478556637
crplat2,18010.0,18010.0,960946.0,64,16,4,4985.45,28139,111229,8.64,34.15,0.0,0.0,0,1507.37,1477.81,2380.05,360.72,704.89,1333.72,2176.55,239.25,2459.23,High,2459.23,2459.23,2380.05,2.0272402337316966,2.0272402337316966,2.094682884813344
crplat2,18010.0,18010.0,960946.0,128,16,4,6390.33,28139,111229,8.64,34.15,0.0,0.0,0,2830.47,2815.96,3070.12,378.23,758.82,2483.06,3908.27,245.45,2661.9,High,3908.27,3908.27,3070.12,1.6350789479744234,1.6350789479744234,2.0814593566375255
crplat2,18010.0,18010.0,960946.0,256,16,4,8711.13,28139,111229,8.64,34.15,0.0,0.0,0,3054.87,3240.28,3354.09,387.68,788.75,2746.54,4211.21,248.53,2704.03,High,4211.21,4211.21,3354.09,2.0685574929770776,2.0685574929770776,2.597166444549788
crplat2,18010.0,18010.0,960946.0,512,16,4,9765.09,28139,111229,8.64,34.15,0.0,0.0,0,3179.64,3495.54,3579.36,392.57,803.84,3943.86,5082.69,248.98,2764.57,High,5082.69,5082.69,3579.36,1.9212444591348283,1.9212444591348283,2.728166487863752
caidaRouterLevel,192244.0,192244.0,1218132.0,16,16,4,679.38,284247,1118896,1.09,4.29,0.0,0.0,0,250.8,242.46,1.05,54.98,156.94,299.96,157.99,220.6,293.6,Low,299.96,299.96,1.05,2.264901986931591,2.264901986931591,647.0285714285714
caidaRouterLevel,192244.0,192244.0,1218132.0,32,16,4,1114.48,284247,1118896,1.09,4.29,0.0,0.0,0,489.5,481.0,5.43,55.02,159.01,513.33,159.07,284.74,506.61,Low,513.33,513.33,5.43,2.1710790329807335,2.1710790329807335,205.2449355432781
caidaRouterLevel,192244.0,192244.0,1218132.0,64,16,4,1246.17,284247,1118896,1.09,4.29,0.0,0.0,0,908.04,896.34,10.39,189.47,177.15,827.96,532.81,68.73,857.69,Low,857.69,908.04,10.39,1.3723734637240652,1.3723734637240652,119.93936477382098
caidaRouterLevel,192244.0,192244.0,1218132.0,128,16,4,1314.06,284247,1118896,1.09,4.29,0.0,0.0,0,1354.42,1333.84,12.29,191.85,178.83,1294.51,848.8,70.12,1070.89,Low,1294.51,1354.42,12.29,0.9702012669629804,0.9702012669629804,106.92107404393816
caidaRouterLevel,192244.0,192244.0,1218132.0,256,16,4,1336.31,284247,1118896,1.09,4.29,0.0,0.0,0,1363.52,1377.49,12.52,193.29,179.41,1352.82,931.47,71.08,1019.62,Low,1352.82,1377.49,12.52,0.9701050461346361,0.9701050461346361,106.73402555910543
caidaRouterLevel,192244.0,192244.0,1218132.0,512,16,4,1344.42,284247,1118896,1.09,4.29,0.0,0.0,0,1362.61,1390.66,12.58,193.56,179.84,1408.7,950.78,71.07,1016.59,Low,1408.7,1408.7,12.58,0.9543692766380351,0.9543692766380351,106.86963434022258
az2010,241666.0,241666.0,1196094.0,16,16,4,606.85,281094,1101898,1.09,4.26,0.0,0.0,0,230.15,223.28,8.66,44.36,125.38,628.2,125.65,185.21,622.97,Low,628.2,628.2,8.66,0.9660140082776185,0.9660140082776185,70.07505773672055
az2010,241666.0,241666.0,1196094.0,32,16,4,950.79,281094,1101898,1.09,4.26,0.0,0.0,0,451.1,444.64,26.6,44.37,127.04,824.32,127.16,239.12,822.91,Low,824.32,824.32,26.6,1.153423427795031,1.153423427795031,35.74398496240601
az2010,241666.0,241666.0,1196094.0,64,16,4,1126.8,281094,1101898,1.09,4.26,0.0,0.0,0,867.05,851.77,51.08,166.06,143.05,748.85,433.17,58.13,917.07,Low,917.07,917.07,51.08,1.2286957375118583,1.2286957375118583,22.059514487079092
az2010,241666.0,241666.0,1196094.0,128,16,4,1229.6,281094,1101898,1.09,4.26,0.0,0.0,0,1368.92,1318.55,59.84,167.63,144.16,1206.5,833.95,59.85,967.03,Low,1206.5,1368.92,59.84,0.8982263390117756,0.8982263390117756,20.548128342245988
az2010,241666.0,241666.0,1196094.0,256,16,4,1265.04,281094,1101898,1.09,4.26,0.0,0.0,0,1380.57,1369.8,60.85,168.28,144.68,1205.13,847.05,61.28,965.22,Low,1205.13,1380.57,60.85,0.9163171733414459,0.9163171733414459,20.78948233360723
az2010,241666.0,241666.0,1196094.0,512,16,4,1284.65,281094,1101898,1.09,4.26,0.0,0.0,0,1388.84,1393.54,60.96,168.67,144.81,1359.15,1072.16,61.28,967.03,Low,1359.15,1393.54,60.96,0.9218608723108057,0.9218608723108057,21.073654855643046
ckt11752_tr_0,49702.0,49702.0,332807.0,16,16,4,553.76,42961,167667,1.99,7.75,0.0,0.0,0,228.73,185.84,1.89,56.61,158.51,30.31,158.66,194.87,30.2,Low,194.87,228.73,1.89,2.421020417085647,2.421020417085647,292.994708994709
ckt11752_tr_0,49702.0,49702.0,332807.0,32,16,4,873.51,42961,167667,1.99,7.75,0.0,0.0,0,450.65,377.8,19.26,57.05,164.09,58.92,164.34,271.31,58.93,Low,271.31,450.65,19.26,1.9383335182514148,1.9383335182514148,45.35358255451713
ckt11752_tr_0,49702.0,49702.0,332807.0,64,16,4,1357.01,42961,167667,1.99,7.75,0.0,0.0,0,885.13,729.53,38.09,198.62,190.6,834.66,143.64,70.02,117.21,Low,834.66,885.13,38.09,1.5331194287844723,1.5331194287844723,35.62641113153058
ckt11752_tr_0,49702.0,49702.0,332807.0,128,16,4,1686.17,42961,167667,1.99,7.75,0.0,0.0,0,1578.34,1337.47,43.67,206.18,199.82,1222.69,168.56,73.72,195.97,Low,1222.69,1578.34,43.67,1.0683186132265545,1.0683186132265545,38.61163269979391
ckt11752_tr_0,49702.0,49702.0,332807.0,256,16,4,1941.98,42961,167667,1.99,7.75,0.0,0.0,0,1712.78,1577.87,44.71,207.62,204.12,1411.89,282.66,74.14,335.74,Low,1411.89,1712.78,44.71,1.1338175364028071,1.1338175364028071,43.43502572131514
ckt11752_tr_0,49702.0,49702.0,332807.0,512,16,4,1952.66,42961,167667,1.99,7.75,0.0,0.0,0,1780.61,1718.58,45.69,208.38,206.15,1791.08,213.52,74.3,533.86,Low,1791.08,1791.08,45.69,1.0902137257967262,1.0902137257967262,42.737141606478446
CO,221119.0,221119.0,7666057.0,16,16,4,1329.53,1289806,5147251,1.49,5.94,0.0,0.0,0,417.25,457.54,74.7,182.49,695.65,2019.51,702.21,541.5,2007.35,Low,2019.51,2019.51,74.7,0.6583428653485252,0.6583428653485252,17.79825970548862
CO,221119.0,221119.0,7666057.0,32,16,4,2012.62,1289806,5147251,1.49,5.94,0.0,0.0,0,824.84,907.49,311.53,178.38,647.28,2493.84,647.31,678.05,2498.71,Low,2498.71,2498.71,311.53,0.8054636192275213,0.8054636192275213,6.460437197059673
CO,221119.0,221119.0,7666057.0,64,16,4,2168.77,1289806,5147251,1.49,5.94,0.0,0.0,0,1616.8,1772.7,599.67,305.28,586.83,1195.25,1793.23,191.87,2626.04,Low,2626.04,2626.04,599.67,0.8258708930557036,0.8258708930557036,3.616605799856588
CO,221119.0,221119.0,7666057.0,128,16,4,2267.56,1289806,5147251,1.49,5.94,0.0,0.0,0,2930.03,3205.21,703.83,313.84,609.45,2265.13,3356.97,194.39,2619.08,Low,3356.97,3356.97,703.83,0.6754781841958671,0.6754781841958671,3.221743887018172
CO,221119.0,221119.0,7666057.0,256,16,4,2314.02,1289806,5147251,1.49,5.94,0.0,0.0,0,2933.95,3262.33,711.36,317.41,621.01,2307.19,3395.35,195.54,2414.6,Low,3395.35,3395.35,711.36,0.6815262049567792,0.6815262049567792,3.2529520917678814
CO,221119.0,221119.0,7666057.0,512,16,4,2326.88,1289806,5147251,1.49,5.94,0.0,0.0,0,2958.51,3315.5,715.21,319.17,627.15,3212.68,4214.15,195.56,2416.03,Low,4214.15,4214.15,715.21,0.5521587983341837,0.5521587983341837,3.25342207183904
ex3sta1,17443.0,17516.0,68779.0,16,16,4,68.71,83814,334095,2.03,8.1,0.0,0.0,0,359.07,338.82,27.5,199.82,676.97,347.49,681.04,289.06,345.02,Medium,681.04,681.04,27.5,0.10088981557617761,0.10088981557617761,2.498545454545454
ex3sta1,17443.0,17516.0,68779.0,32,16,4,119.3,83814,334095,2.03,8.1,0.0,0.0,0,706.19,684.47,171.36,199.59,670.28,757.39,670.95,404.89,765.07,Medium,765.07,765.07,171.36,0.15593344399858836,0.15593344399858836,0.6961951447245565
ex3sta1,17443.0,17516.0,68779.0,64,16,4,173.57,83814,334095,2.03,8.1,0.0,0.0,0,1384.3,1320.37,338.78,341.16,627.68,1134.03,1366.88,220.24,1285.98,Medium,1366.88,1384.3,338.78,0.12538467095282815,0.12538467095282815,0.5123383906960269
ex3sta1,17443.0,17516.0,68779.0,128,16,4,210.49,83814,334095,2.03,8.1,0.0,0.0,0,2582.97,2467.96,362.62,358.69,674.61,2078.04,2138.58,226.5,1974.55,Medium,2138.58,2582.97,362.62,0.08149146137972954,0.08149146137972954,0.5804699134079753
ex3sta1,17443.0,17516.0,68779.0,256,16,4,245.42,83814,334095,2.03,8.1,0.0,0.0,0,2865.73,2937.8,376.7,369.0,699.37,2319.38,2842.48,229.93,2565.28,Medium,2842.48,2937.8,376.7,0.08353870243039008,0.08353870243039008,0.6514998672683833
ex3sta1,17443.0,17516.0,68779.0,512,16,4,251.71,83814,334095,2.03,8.1,0.0,0.0,0,3004.42,3230.44,392.42,374.28,711.95,3200.46,2708.54,230.17,2622.56,Medium,3200.46,3230.44,392.42,0.07791817832864872,0.07791817832864872,0.6414301004026298
FEM_3D_thermal2,147900.0,147900.0,3489300.0,16,16,4,2385.03,216460,855188,4.08,16.12,0.0,0.0,0,414.41,435.07,346.09,146.01,539.22,1733.38,538.8,403.95,1729.95,High,1733.38,1733.38,346.09,1.375941801566881,1.375941801566881,6.891357739316364
FEM_3D_thermal2,147900.0,147900.0,3489300.0,32,16,4,3870.55,216460,855188,4.08,16.12,0.0,0.0,0,818.51,869.61,1219.82,143.49,505.26,2171.99,505.15,537.64,2176.73,High,2176.73,2176.73,1219.82,1.778148874688179,1.778148874688179,3.17305012214917
FEM_3D_thermal2,147900.0,147900.0,3489300.0,64,16,4,4428.05,216460,855188,4.08,16.12,0.0,0.0,0,1597.3,1694.04,2285.07,287.82,490.31,1261.38,2059.19,117.47,2265.78,High,2265.78,2265.78,2285.07,1.937818097476226,1.954315953005146,1.937818097476226
FEM_3D_thermal2,147900.0,147900.0,3489300.0,128,16,4,4810.34,216460,855188,4.08,16.12,0.0,0.0,0,2985.5,3178.23,2662.57,292.21,506.42,2315.01,3901.38,119.23,2291.63,High,3901.38,3901.38,2662.57,1.2329842260943564,1.2329842260943564,1.8066529706261243
FEM_3D_thermal2,147900.0,147900.0,3489300.0,256,16,4,4990.51,216460,855188,4.08,16.12,0.0,0.0,0,3041.12,3316.04,2740.33,294.88,515.05,2371.15,3987.2,119.95,2298.71,High,3987.2,3987.2,2740.33,1.2516327247191013,1.2516327247191013,1.8211346808596047
FEM_3D_thermal2,147900.0,147900.0,3489300.0,512,16,4,5089.46,216460,855188,4.08,16.12,0.0,0.0,0,3067.26,3384.18,2773.55,296.4,518.74,3218.91,4931.22,119.96,2306.07,High,4931.22,4931.22,2773.55,1.0320894220902737,1.0320894220902737,1.8349984676677902
bloweybl,30003.0,30003.0,109999.0,16,16,4,199.64,18748,73113,1.64,6.4,0.0,0.0,0,143.88,98.36,0.95,35.04,24.85,3.16,25.27,127.66,3.13,Low,127.66,143.88,0.95,1.387545176536002,1.387545176536002,210.14736842105262
bloweybl,30003.0,30003.0,109999.0,32,16,4,298.91,18748,73113,1.64,6.4,0.0,0.0,0,280.37,204.08,10.33,35.06,40.51,6.27,40.16,183.07,6.45,Low,183.07,280.37,10.33,1.066126903734351,1.066126903734351,28.936108422071637
bloweybl,30003.0,30003.0,109999.0,64,16,4,401.09,18748,73113,1.64,6.4,0.0,0.0,0,536.31,388.04,20.45,135.79,68.12,581.11,17.84,46.1,12.26,Low,581.11,581.11,20.45,0.6902135568136841,0.6902135568136841,19.61320293398533
bloweybl,30003.0,30003.0,109999.0,128,16,4,934.17,18748,73113,1.64,6.4,0.0,0.0,0,973.63,722.89,24.3,142.79,89.77,902.26,24.59,51.39,24.96,Low,902.26,973.63,24.3,0.9594712570483653,0.9594712570483653,38.44320987654321
bloweybl,30003.0,30003.0,109999.0,256,16,4,1179.61,18748,73113,1.64,6.4,0.0,0.0,0,1134.08,961.92,26.1,142.94,106.5,1082.91,32.79,52.3,45.96,Low,1082.91,1134.08,26.1,1.040147079571106,1.040147079571106,45.19578544061302
bloweybl,30003.0,30003.0,109999.0,512,16,4,1211.69,18748,73113,1.64,6.4,0.0,0.0,0,1231.16,1096.83,27.05,144.27,117.2,1185.55,25.01,52.42,73.61,Low,1185.55,1231.16,27.05,0.9841856460573768,0.9841856460573768,44.79445471349353
c-65,48066.0,48066.0,360428.0,16,16,4,617.17,54995,217576,1.66,6.56,0.0,0.0,0,231.26,194.88,5.84,62.15,111.97,29.51,112.0,209.0,29.93,Low,209.0,231.26,5.84,2.66872783879616,2.66872783879616,105.67979452054794
c-65,48066.0,48066.0,360428.0,32,16,4,952.25,54995,217576,1.66,6.56,0.0,0.0,0,452.92,394.02,47.25,62.85,137.66,58.78,137.61,287.73,58.22,Low,287.73,452.92,47.25,2.102468427095293,2.102468427095293,20.15343915343915
c-65,48066.0,48066.0,360428.0,64,16,4,1211.52,54995,217576,1.66,6.56,0.0,0.0,0,901.32,769.13,96.13,210.4,183.59,810.63,136.51,78.03,109.38,Low,810.63,901.32,96.13,1.3441618958860337,1.3441618958860337,12.602933527514825
c-65,48066.0,48066.0,360428.0,128,16,4,1434.54,54995,217576,1.66,6.56,0.0,0.0,0,1613.1,1387.98,117.16,217.87,203.72,1463.33,197.48,79.94,199.59,Low,1463.33,1613.1,117.16,0.889306304630835,0.889306304630835,12.244281324684193
c-65,48066.0,48066.0,360428.0,256,16,4,1611.3,54995,217576,1.66,6.56,0.0,0.0,0,1737.48,1643.9,120.27,221.34,213.69,1654.27,261.83,80.7,333.19,Low,1654.27,1737.48,120.27,0.9273775813246771,0.9273775813246771,13.397355949114493
c-65,48066.0,48066.0,360428.0,512,16,4,1695.88,54995,217576,1.66,6.56,0.0,0.0,0,1813.41,1814.83,121.95,223.36,221.21,1949.46,216.22,80.79,497.0,Low,1949.46,1949.46,121.95,0.8699229530228885,0.8699229530228885,13.906355063550636
auto,448695.0,448695.0,6629222.0,16,16,4,905.88,1433089,5690234,1.17,4.63,0.0,0.0,0,371.36,400.78,15.32,106.03,366.54,1503.91,366.8,362.45,1499.48,Low,1503.91,1503.91,15.32,0.6023498746600527,0.6023498746600527,59.130548302872064
auto,448695.0,448695.0,6629222.0,32,16,4,1434.43,1433089,5690234,1.17,4.63,0.0,0.0,0,711.44,775.03,25.65,105.01,356.64,1773.7,356.81,463.83,1773.94,Low,1773.94,1773.94,25.65,0.8086124671634892,0.8086124671634892,55.92319688109162
auto,448695.0,448695.0,6629222.0,64,16,4,1515.51,1433089,5690234,1.17,4.63,0.0,0.0,0,1242.53,1355.81,43.13,250.41,357.67,973.78,1299.08,97.21,1710.88,Low,1710.88,1710.88,43.13,0.8858073038436359,0.8858073038436359,35.138186876883836
auto,448695.0,448695.0,6629222.0,128,16,4,1557.39,1433089,5690234,1.17,4.63,0.0,0.0,0,1569.14,1614.37,48.07,254.42,365.45,1603.68,2184.17,98.66,1492.27,Low,2184.17,2184.17,48.07,0.7130351575197902,0.7130351575197902,32.39837736634075
auto,448695.0,448695.0,6629222.0,256,16,4,1569.28,1433089,5690234,1.17,4.63,0.0,0.0,0,1575.9,1630.6,46.5,256.63,370.37,1626.7,2211.26,99.58,1322.51,Low,2211.26,2211.26,46.5,0.709676835831155,0.709676835831155,33.747956989247314
auto,448695.0,448695.0,6629222.0,512,16,4,1574.23,1433089,5690234,1.17,4.63,0.0,0.0,0,1578.27,1638.26,44.49,257.64,373.3,1619.55,1867.01,99.58,1322.18,Low,1867.01,1867.01,44.49,0.8431824146630174,0.8431824146630174,35.383906495841764
fome11,12142.0,24460.0,71264.0,16,16,4,168.08,17994,70828,1.01,3.96,0.0,0.0,0,107.0,70.77,4.09,46.28,103.43,67.1,105.26,106.05,67.68,Low,106.05,107.0,4.09,1.5708411214953273,1.5708411214953273,41.095354523227385
fome11,12142.0,24460.0,71264.0,32,16,4,316.73,17994,70828,1.01,3.96,0.0,0.0,0,206.56,148.78,17.84,48.61,123.51,135.87,122.55,165.92,136.39,Low,165.92,206.56,17.84,1.5333559256390397,1.5333559256390397,17.753923766816143
fome11,12142.0,24460.0,71264.0,64,16,4,530.83,17994,70828,1.01,3.96,0.0,0.0,0,404.33,278.38,35.33,173.39,152.35,388.36,243.85,65.74,255.2,Low,388.36,404.33,35.33,1.3128632552617914,1.3128632552617914,15.024908010189643
fome11,12142.0,24460.0,71264.0,128,16,4,681.14,17994,70828,1.01,3.96,0.0,0.0,0,775.66,554.58,36.52,191.89,167.78,676.29,378.56,69.48,448.55,Low,676.29,775.66,36.52,0.8781424851094551,0.8781424851094551,18.65115005476451
fome11,12142.0,24460.0,71264.0,256,16,4,826.85,17994,70828,1.01,3.96,0.0,0.0,0,936.91,873.07,46.69,202.49,174.48,855.38,555.12,72.54,677.09,Low,855.38,936.91,46.69,0.8825287380858354,0.8825287380858354,17.70935960591133
fome11,12142.0,24460.0,71264.0,512,16,4,951.38,17994,70828,1.01,3.96,0.0,0.0,0,1131.74,1054.3,48.81,207.82,177.74,1127.26,566.99,73.79,870.07,Low,1127.26,1131.74,48.81,0.8406347747715907,0.8406347747715907,19.491497643925424
crystm02,13965.0,13965.0,322905.0,16,16,4,528.49,38102,151189,2.14,8.47,0.0,0.0,0,280.06,224.08,231.97,135.11,411.34,892.0,408.74,229.99,894.47,Medium,894.47,894.47,231.97,0.5908415039073418,0.5908415039073418,2.278268741647627
crystm02,13965.0,13965.0,322905.0,32,16,4,961.03,38102,151189,2.14,8.47,0.0,0.0,0,556.25,461.95,801.25,140.76,454.16,1356.74,457.05,352.13,1312.62,Medium,1356.74,1356.74,801.25,0.7083376328552264,0.7083376328552264,1.1994134165366614
crystm02,13965.0,13965.0,322905.0,64,16,4,1414.7,38102,151189,2.14,8.47,0.0,0.0,0,1085.39,890.16,1558.05,293.88,467.3,941.41,1632.9,128.14,1679.61,Medium,1679.61,1679.61,1558.05,0.8422788623549515,0.8422788623549515,0.9079939668174963
crystm02,13965.0,13965.0,322905.0,128,16,4,1695.04,38102,151189,2.14,8.47,0.0,0.0,0,2040.47,1664.46,1807.73,310.71,505.03,1703.98,3010.77,132.43,2040.47,Medium,3010.77,3010.77,1807.73,0.5629921913663282,0.5629921913663282,0.9376621508743009
crystm02,13965.0,13965.0,322905.0,256,16,4,2243.37,38102,151189,2.14,8.47,0.0,0.0,0,2359.12,2220.23,2140.22,321.66,526.44,2087.47,3421.51,134.78,2198.5,Medium,3421.51,3421.51,2140.22,0.6556666501047782,0.6556666501047782,1.0481959798525387
crystm02,13965.0,13965.0,322905.0,512,16,4,2575.51,38102,151189,2.14,8.47,0.0,0.0,0,2629.92,2658.34,2366.15,326.72,537.39,2851.26,4261.01,135.67,2324.1,Medium,4261.01,4261.01,2366.15,0.6044365068375808,0.6044365068375808,1.088481288168544
af_shell10,1508065.0,1508065.0,52259885.0,32,16,4,7714.21,1882806,7529780,7.0,27.98,0.0,0.0,0,991.91,1079.79,3091.28,-1.0,639.64,2540.57,639.73,821.28,2539.1,High,2540.57,2540.57,3091.28,2.495474366605419,3.036409152276851,2.495474366605419
af_shell10,1508065.0,1508065.0,52259885.0,64,16,4,8552.82,1882806,7529780,7.0,27.98,0.0,0.0,0,1908.18,2086.03,5590.95,0.0,580.6,1282.02,1668.98,178.97,2649.15,High,2649.15,2649.15,5590.95,1.5297614895500764,3.2285148066360905,1.5297614895500764
af_shell10,1508065.0,1508065.0,52259885.0,128,16,4,8759.25,1882806,7529780,7.0,27.98,0.0,0.0,0,3301.41,3627.73,6492.64,0.0,600.44,2455.11,3104.4,180.52,2647.2,High,3104.4,3627.73,6492.64,1.3491045245077502,2.4145264393987422,1.3491045245077502
af_shell10,1508065.0,1508065.0,52259885.0,256,16,4,8796.85,1882806,7529780,7.0,27.98,0.0,0.0,0,3305.44,3664.02,6605.4,0.0,609.63,2485.14,3122.63,181.23,2561.63,High,3122.63,3664.02,6605.4,1.3317664335240864,2.4008739035267275,1.3317664335240864
af_shell10,1508065.0,1508065.0,52259885.0,512,16,4,8812.52,1882806,7529780,7.0,27.98,0.0,0.0,0,3310.56,3685.53,6630.69,0.0,614.75,3511.33,3817.3,181.23,2560.31,High,3817.3,3817.3,6630.69,1.3290502195095837,2.308574123071281,1.3290502195095837
c-47,15343.0,15343.0,211401.0,16,16,4,433.2,29226,116130,1.82,7.23,0.0,0.0,0,239.68,177.35,15.06,96.88,177.8,25.06,194.3,193.24,25.16,Low,194.3,239.68,15.06,1.8074098798397862,1.8074098798397862,28.764940239043824
c-47,15343.0,15343.0,211401.0,32,16,4,814.65,29226,116130,1.82,7.23,0.0,0.0,0,463.6,364.8,95.81,100.1,263.26,50.42,262.28,281.87,52.0,Low,281.87,463.6,95.81,1.7572260569456426,1.7572260569456426,8.502765890825591
c-47,15343.0,15343.0,211401.0,64,16,4,1167.96,29226,116130,1.82,7.23,0.0,0.0,0,917.14,701.16,190.37,275.71,309.63,766.64,147.22,104.67,104.07,Low,766.64,917.14,190.37,1.2734806027433108,1.2734806027433108,6.135210379786731
c-47,15343.0,15343.0,211401.0,128,16,4,1428.39,29226,116130,1.82,7.23,0.0,0.0,0,1758.01,1385.1,194.68,296.39,334.16,1261.15,198.45,108.31,210.48,Low,1261.15,1758.01,194.68,0.8125039106717254,0.8125039106717254,7.337117320731457
c-47,15343.0,15343.0,211401.0,256,16,4,1599.25,29226,116130,1.82,7.23,0.0,0.0,0,2103.49,1924.01,216.29,304.75,352.48,1720.46,358.34,109.78,387.0,Low,1720.46,2103.49,216.29,0.7602840992826209,0.7602840992826209,7.394008044754727
c-47,15343.0,15343.0,211401.0,512,16,4,1899.17,29226,116130,1.82,7.23,0.0,0.0,0,2375.29,2298.62,225.15,309.31,359.58,2523.25,295.25,110.66,642.62,Low,2523.25,2523.25,225.15,0.7526681858713961,0.7526681858713961,8.4351321341328
dbir1,18804.0,45775.0,1077025.0,16,16,4,822.16,113427,452877,2.38,9.5,0.0,0.0,0,365.59,359.61,12.53,242.9,580.61,74.64,564.18,214.55,74.65,Medium,580.61,580.61,12.53,1.416027970582663,1.416027970582663,65.61532322426177
dbir1,18804.0,45775.0,1077025.0,32,16,4,1453.48,113427,452877,2.38,9.5,0.0,0.0,0,717.78,715.16,92.42,238.1,660.14,163.54,645.89,383.97,165.14,Medium,660.14,717.78,92.42,2.0249658669787403,2.0249658669787403,15.726898939623458
dbir1,18804.0,45775.0,1077025.0,64,16,4,1694.77,113427,452877,2.38,9.5,0.0,0.0,0,1407.88,1387.03,183.14,378.24,664.22,1132.52,467.46,217.8,328.66,Medium,1132.52,1407.88,183.14,1.2037744694150068,1.2037744694150068,9.253958720104839
dbir1,18804.0,45775.0,1077025.0,128,16,4,2534.92,113427,452877,2.38,9.5,0.0,0.0,0,2578.16,2478.77,222.74,392.38,729.26,1989.88,636.63,229.87,644.78,Medium,1989.88,2578.16,222.74,0.9832283488999908,0.9832283488999908,11.380623148065009
dbir1,18804.0,45775.0,1077025.0,256,16,4,2531.2,113427,452877,2.38,9.5,0.0,0.0,0,2797.01,2868.24,236.29,404.69,755.08,2251.42,1146.0,225.38,1160.67,Medium,2251.42,2868.24,236.29,0.8824923995202633,0.8824923995202633,10.712260358034618
dbir1,18804.0,45775.0,1077025.0,512,16,4,2712.91,113427,452877,2.38,9.5,0.0,0.0,0,2917.53,3118.14,242.29,407.77,800.89,3110.82,893.06,225.58,1639.0,Medium,3110.82,3118.14,242.29,0.8700411142540104,0.8700411142540104,11.196954063312559
bcsstk32,44609.0,44609.0,2014701.0,16,16,4,2693.45,75051,296158,6.8,26.84,0.0,0.0,0,420.08,433.92,150.87,214.99,804.91,1099.73,801.07,400.94,1073.93,High,1099.73,1099.73,150.87,2.4491920744182663,2.4491920744182663,17.852787167760322
bcsstk32,44609.0,44609.0,2014701.0,32,16,4,4418.2,75051,296158,6.8,26.84,0.0,0.0,0,828.58,870.66,733.55,210.13,722.63,1975.2,724.06,559.25,1988.85,High,1988.85,1988.85,733.55,2.221484777635317,2.221484777635317,6.023038647672279
bcsstk32,44609.0,44609.0,2014701.0,64,16,4,5162.59,75051,296158,6.8,26.84,0.0,0.0,0,1626.73,1703.04,1432.68,344.39,668.56,1373.35,2070.08,218.94,2320.42,High,2320.42,2320.42,1432.68,2.224851535497884,2.224851535497884,3.6034494792975402
bcsstk32,44609.0,44609.0,2014701.0,128,16,4,6363.05,75051,296158,6.8,26.84,0.0,0.0,0,3003.09,3176.51,1705.93,356.69,709.31,2571.41,3708.61,223.67,2531.83,High,3708.61,3708.61,1705.93,1.715750645120409,1.715750645120409,3.7299596114729208
bcsstk32,44609.0,44609.0,2014701.0,256,16,4,7344.55,75051,296158,6.8,26.84,0.0,0.0,0,3111.81,3388.54,1802.97,363.51,729.63,2713.86,3973.77,226.01,2586.06,High,3973.77,3973.77,1802.97,1.848257448216681,1.848257448216681,4.073584141721715
bcsstk32,44609.0,44609.0,2014701.0,512,16,4,8086.09,75051,296158,6.8,26.84,0.0,0.0,0,3154.9,3506.88,1852.86,367.1,741.57,3745.23,4599.45,226.08,2652.67,High,4599.45,4599.45,1852.86,1.758055854504343,1.758055854504343,4.364112777004199
3D_51448_3D,51448.0,51448.0,537038.0,16,16,4,688.51,81266,321392,3.29,13.0,0.0,0.0,0,368.29,352.67,1.7,133.34,244.02,47.37,247.57,430.57,46.85,Medium,430.57,430.57,1.7,1.599066353902966,1.599066353902966,405.00588235294117
3D_51448_3D,51448.0,51448.0,537038.0,32,16,4,1092.65,81266,321392,3.29,13.0,0.0,0.0,0,727.19,709.37,14.06,131.86,309.27,98.58,304.41,554.36,95.18,Medium,554.36,727.19,14.06,1.5025646667308405,1.5025646667308405,77.71337126600285
3D_51448_3D,51448.0,51448.0,537038.0,64,16,4,1385.01,81266,321392,3.29,13.0,0.0,0.0,0,1396.25,1392.57,26.89,287.83,385.94,1176.63,246.05,116.89,183.81,Medium,1176.63,1396.25,26.89,0.9919498657117278,0.9919498657117278,51.506507995537376
3D_51448_3D,51448.0,51448.0,537038.0,128,16,4,1618.19,81266,321392,3.29,13.0,0.0,0.0,0,2514.99,2481.03,32.26,298.42,436.95,2087.13,250.52,119.51,296.06,Medium,2087.13,2514.99,32.26,0.6434180652805778,0.6434180652805778,50.16088034717917
3D_51448_3D,51448.0,51448.0,537038.0,256,16,4,1707.25,81266,321392,3.29,13.0,0.0,0.0,0,2748.9,2848.49,33.64,302.18,468.72,2293.24,451.52,120.28,465.6,Medium,2293.24,2848.49,33.64,0.5993526394686308,0.5993526394686308,50.750594530321045
3D_51448_3D,51448.0,51448.0,537038.0,512,16,4,1726.98,81266,321392,3.29,13.0,0.0,0.0,0,2881.75,3081.06,34.0,304.41,484.2,2960.73,336.39,120.39,815.56,Medium,2960.73,3081.06,34.0,0.5605148877334424,0.5605148877334424,50.79352941176471
bratu3d,27792.0,27792.0,173796.0,16,16,4,406.07,32887,129160,1.35,5.28,0.0,0.0,0,173.97,127.7,86.55,52.11,139.04,517.25,138.26,216.16,512.67,Low,517.25,517.25,86.55,0.7850555824069598,0.7850555824069598,4.6917388792605434
bratu3d,27792.0,27792.0,173796.0,32,16,4,640.13,32887,129160,1.35,5.28,0.0,0.0,0,340.11,263.53,252.79,53.28,150.08,712.28,150.73,298.36,715.21,Low,715.21,715.21,252.79,0.8950238391521371,0.8950238391521371,2.5322599786383955
bratu3d,27792.0,27792.0,173796.0,64,16,4,851.94,32887,129160,1.35,5.28,0.0,0.0,0,678.23,505.22,484.79,193.54,174.58,653.37,499.77,70.32,901.67,Low,901.67,901.67,484.79,0.9448467843002429,0.9448467843002429,1.757338228923864
bratu3d,27792.0,27792.0,173796.0,128,16,4,1186.32,32887,129160,1.35,5.28,0.0,0.0,0,1234.79,944.54,587.15,204.62,183.79,998.11,954.92,72.89,1042.25,Low,1042.25,1234.79,587.15,0.9607463617295249,0.9607463617295249,2.0204717704164183
bratu3d,27792.0,27792.0,173796.0,256,16,4,1388.98,32887,129160,1.35,5.28,0.0,0.0,0,1460.47,1292.76,657.23,210.69,187.71,1210.07,1019.71,74.66,1074.06,Low,1210.07,1460.47,657.23,0.951050004450622,0.951050004450622,2.1133849641677953
bratu3d,27792.0,27792.0,173796.0,512,16,4,1535.89,32887,129160,1.35,5.28,0.0,0.0,0,1626.64,1503.1,701.06,213.64,189.78,1666.11,1316.64,74.78,1078.85,Low,1666.11,1666.11,701.06,0.9218418951929945,0.9218418951929945,2.1908110575414375
ASIC_100k,99340.0,99340.0,940621.0,16,16,4,628.34,105591,412805,2.31,9.04,0.0,0.0,0,301.66,285.34,0.24,63.21,25.64,2.59,25.62,226.59,2.56,Medium,226.59,301.66,0.24,2.0829410594709277,2.0829410594709277,2618.0833333333335
ASIC_100k,99340.0,99340.0,940621.0,32,16,4,1063.45,105591,412805,2.31,9.04,0.0,0.0,0,574.11,548.84,2.97,62.73,43.69,5.17,43.93,277.45,5.12,Medium,277.45,574.11,2.97,1.852345369354305,1.852345369354305,358.06397306397304
ASIC_100k,99340.0,99340.0,940621.0,64,16,4,1738.67,105591,412805,2.31,9.04,0.0,0.0,0,1028.75,981.4,5.91,144.13,75.99,985.96,11.95,52.81,9.29,Medium,985.96,1028.75,5.91,1.6900801944106927,1.6900801944106927,294.1912013536379
ASIC_100k,99340.0,99340.0,940621.0,128,16,4,2196.43,105591,412805,2.31,9.04,0.0,0.0,0,1722.7,1623.76,6.53,145.83,115.92,1557.18,13.7,69.83,16.72,Medium,1557.18,1722.7,6.53,1.274992743948453,1.274992743948453,336.3598774885145
ASIC_100k,99340.0,99340.0,940621.0,256,16,4,2462.76,105591,412805,2.31,9.04,0.0,0.0,0,1770.66,1778.29,6.68,145.46,151.49,1646.88,26.72,69.94,32.0,Medium,1646.88,1778.29,6.68,1.3849034746863562,1.3849034746863562,368.6766467065869
ASIC_100k,99340.0,99340.0,940621.0,512,16,4,2271.69,105591,412805,2.31,9.04,0.0,0.0,0,1802.65,1853.08,6.75,144.7,194.52,1978.57,20.92,69.98,62.64,Medium,1978.57,1978.57,6.75,1.148147399384404,1.148147399384404,336.5466666666667
bmw3_2,227362.0,227362.0,11288630.0,16,16,4,3611.21,440460,1743608,6.47,25.63,0.0,0.0,0,439.78,488.28,91.8,223.09,925.07,1931.33,926.51,559.87,1895.97,High,1931.33,1931.33,91.8,1.8698047459522713,1.8698047459522713,39.337799564270156
bmw3_2,227362.0,227362.0,11288630.0,32,16,4,5616.23,440460,1743608,6.47,25.63,0.0,0.0,0,866.36,965.42,620.25,216.72,783.85,2503.3,783.71,691.71,2522.88,High,2522.88,2522.88,620.25,2.226118562912227,2.226118562912227,9.0547843611447
bmw3_2,227362.0,227362.0,11288630.0,64,16,4,6513.92,440460,1743608,6.47,25.63,0.0,0.0,0,1689.16,1877.92,1195.89,334.51,702.2,1385.28,2306.86,210.2,2716.88,High,2716.88,2716.88,1195.89,2.3975736874650333,2.3975736874650333,5.446922375803794
bmw3_2,227362.0,227362.0,11288630.0,128,16,4,7721.36,440460,1743608,6.47,25.63,0.0,0.0,0,3110.78,3453.37,1387.83,341.87,732.93,2601.14,4096.76,212.79,2773.02,High,4096.76,4096.76,1387.83,1.884747947158242,1.884747947158242,5.56362090457765
bmw3_2,227362.0,227362.0,11288630.0,256,16,4,8127.89,440460,1743608,6.47,25.63,0.0,0.0,0,3127.8,3517.87,1399.06,345.24,749.11,2651.7,4236.68,213.98,2733.99,High,4236.68,4236.68,1399.06,1.9184573770027473,1.9184573770027473,5.809536403013452
bmw3_2,227362.0,227362.0,11288630.0,512,16,4,8392.06,440460,1743608,6.47,25.63,0.0,0.0,0,3135.35,3548.31,1407.04,347.04,757.76,3727.2,4716.62,214.0,2744.06,High,4716.62,4716.62,1407.04,1.779252939605056,1.779252939605056,5.964336479417785
finance256,37376.0,37376.0,298496.0,16,16,4,502.52,48872,191688,1.56,6.11,0.0,0.0,0,227.51,193.08,95.83,64.98,183.01,509.38,184.37,205.43,505.93,Low,509.38,509.38,95.83,0.9865326475322941,0.9865326475322941,5.24386935197746
finance256,37376.0,37376.0,298496.0,32,16,4,880.52,48872,191688,1.56,6.11,0.0,0.0,0,445.85,393.28,382.93,65.88,194.21,911.44,194.46,300.75,921.28,Low,921.28,921.28,382.93,0.955757207363668,0.955757207363668,2.2994280939075025
finance256,37376.0,37376.0,298496.0,64,16,4,1097.41,48872,191688,1.56,6.11,0.0,0.0,0,878.58,757.6,707.76,215.48,223.89,784.48,645.05,77.55,1229.64,Low,1229.64,1229.64,707.76,0.8924644611430987,0.8924644611430987,1.550539730982254
finance256,37376.0,37376.0,298496.0,128,16,4,1494.35,48872,191688,1.56,6.11,0.0,0.0,0,1589.86,1427.36,816.68,224.58,235.69,1413.0,1232.18,81.08,1348.37,Low,1413.0,1589.86,816.68,0.9399255280339149,0.9399255280339149,1.8297864524660823
finance256,37376.0,37376.0,298496.0,256,16,4,1705.69,48872,191688,1.56,6.11,0.0,0.0,0,1831.97,1681.08,918.63,229.13,241.56,1611.31,1303.83,83.97,1281.44,Low,1611.31,1831.97,918.63,0.9310687402086278,0.9310687402086278,1.8567758509955044
finance256,37376.0,37376.0,298496.0,512,16,4,1835.49,48872,191688,1.56,6.11,0.0,0.0,0,1914.97,1879.92,966.59,231.47,244.69,2114.18,1663.22,84.01,1290.79,Low,2114.18,2114.18,966.59,0.8681805711907218,0.8681805711907218,1.8989333636805676
c-50,22401.0,22401.0,180245.0,16,16,4,422.12,26911,106475,1.82,7.2,0.0,0.0,0,200.86,147.81,10.27,67.65,124.28,26.04,125.81,178.62,25.92,Low,178.62,200.86,10.27,2.1015632779050084,2.1015632779050084,41.10223953261928
c-50,22401.0,22401.0,180245.0,32,16,4,749.46,26911,106475,1.82,7.2,0.0,0.0,0,389.59,305.64,53.65,69.86,159.43,52.73,160.35,259.03,51.59,Low,259.03,389.59,53.65,1.9237146744012938,1.9237146744012938,13.969431500465983
c-50,22401.0,22401.0,180245.0,64,16,4,1050.99,26911,106475,1.82,7.2,0.0,0.0,0,780.75,585.85,106.17,226.07,206.09,682.38,137.08,83.84,102.37,Low,682.38,780.75,106.17,1.3461287223823246,1.3461287223823246,9.899124046340773
c-50,22401.0,22401.0,180245.0,128,16,4,1224.07,26911,106475,1.82,7.2,0.0,0.0,0,1483.72,1146.56,148.86,238.56,229.55,1143.17,190.25,87.55,207.39,Low,1143.17,1483.72,148.86,0.8250006739816137,0.8250006739816137,8.222961171570603
c-50,22401.0,22401.0,180245.0,256,16,4,1452.86,26911,106475,1.82,7.2,0.0,0.0,0,1841.85,1612.7,160.24,244.82,243.13,1585.47,344.99,88.19,360.02,Low,1585.47,1841.85,160.24,0.7888047343703342,0.7888047343703342,9.066774837743385
c-50,22401.0,22401.0,180245.0,512,16,4,1633.95,26911,106475,1.82,7.2,0.0,0.0,0,2012.34,1927.82,168.32,248.27,250.3,2236.02,227.18,88.4,560.88,Low,2236.02,2236.02,168.32,0.7307403332707221,0.7307403332707221,9.707402566539924
barrier2-3,113076.0,113076.0,2129496.0,16,16,4,562.76,569682,2268167,1.68,6.68,0.0,0.0,0,416.86,448.87,1.17,181.31,688.2,139.0,685.72,390.54,140.68,Low,688.2,688.2,1.17,0.8177274048241789,0.8177274048241789,480.991452991453
barrier2-3,113076.0,113076.0,2129496.0,32,16,4,908.1,569682,2268167,1.68,6.68,0.0,0.0,0,821.21,894.68,11.06,177.97,636.14,269.32,635.77,521.56,278.6,Low,636.14,894.68,11.06,1.0149997764563867,1.0149997764563867,82.10669077757686
barrier2-3,113076.0,113076.0,2129496.0,64,16,4,1096.41,569682,2268167,1.68,6.68,0.0,0.0,0,1524.47,1663.05,21.95,312.03,584.65,1187.88,536.55,192.68,447.96,Low,1187.88,1663.05,21.95,0.6592766302877244,0.6592766302877244,49.95034168564921
barrier2-3,113076.0,113076.0,2129496.0,128,16,4,1192.41,569682,2268167,1.68,6.68,0.0,0.0,0,2719.36,2937.43,24.49,318.13,605.2,2119.96,666.17,196.97,723.78,Low,2119.96,2937.43,24.49,0.40593648189063236,0.40593648189063236,48.68966925275623
barrier2-3,113076.0,113076.0,2129496.0,256,16,4,1290.31,569682,2268167,1.68,6.68,0.0,0.0,0,2768.71,3055.97,24.75,321.74,615.91,2174.17,1150.59,198.98,1275.72,Low,2174.17,3055.97,24.75,0.42222600352752154,0.42222600352752154,52.13373737373737
barrier2-3,113076.0,113076.0,2129496.0,512,16,4,1252.67,569682,2268167,1.68,6.68,0.0,0.0,0,2799.07,3114.68,24.98,324.47,622.65,2954.96,756.26,199.01,1647.48,Low,2954.96,3114.68,24.98,0.40218256771161087,0.40218256771161087,50.146917534027224
cont-300,180895.0,180895.0,988195.0,16,16,4,871.42,168798,653455,1.51,5.85,0.0,0.0,0,244.66,232.9,62.2,48.54,137.86,882.32,137.96,238.46,887.87,Low,887.87,887.87,62.2,0.9814725128678747,0.9814725128678747,14.009967845659162
cont-300,180895.0,180895.0,988195.0,32,16,4,1262.87,168798,653455,1.51,5.85,0.0,0.0,0,481.93,461.02,150.44,48.51,139.23,959.41,139.25,290.9,956.63,Low,959.41,959.41,150.44,1.3162985584890714,1.3162985584890714,8.394509438978995
cont-300,180895.0,180895.0,988195.0,64,16,4,1505.82,168798,653455,1.51,5.85,0.0,0.0,0,892.48,856.14,286.43,178.2,154.74,815.01,480.11,62.25,952.71,Low,952.71,952.71,286.43,1.580564914821929,1.580564914821929,5.257200712215899
cont-300,180895.0,180895.0,988195.0,128,16,4,1634.39,168798,653455,1.51,5.85,0.0,0.0,0,1424.17,1347.92,328.28,179.79,155.59,1214.56,927.01,64.27,959.06,Low,1214.56,1424.17,328.28,1.1476087826593735,1.1476087826593735,4.978646277567931
cont-300,180895.0,180895.0,988195.0,256,16,4,1695.2,168798,653455,1.51,5.85,0.0,0.0,0,1450.43,1433.21,334.0,180.49,156.66,1236.89,941.7,65.6,989.0,Low,1236.89,1450.43,334.0,1.1687568514164766,1.1687568514164766,5.075449101796408
cont-300,180895.0,180895.0,988195.0,512,16,4,1720.28,168798,653455,1.51,5.85,0.0,0.0,0,1462.64,1470.73,337.04,180.93,157.04,1387.37,1202.78,65.61,985.48,Low,1387.37,1470.73,337.04,1.1696776430752076,1.1696776430752076,5.104082601471635
af_shell9,504855.0,504855.0,17588845.0,16,16,4,4925.47,630091,2518300,6.98,27.91,0.0,0.0,0,486.84,524.35,700.19,177.93,738.01,2098.16,738.75,764.3,2095.41,High,2098.16,2098.16,700.19,2.3475187783581806,2.3475187783581806,7.034476356417543
af_shell9,504855.0,504855.0,17588845.0,32,16,4,7359.35,630091,2518300,6.98,27.91,0.0,0.0,0,961.96,1042.15,2263.25,174.84,642.07,2479.58,641.87,817.12,2479.05,High,2479.58,2479.58,2263.25,2.9679824809040243,2.9679824809040243,3.251673478404949
af_shell9,504855.0,504855.0,17588845.0,64,16,4,8337.92,630091,2518300,6.98,27.91,0.0,0.0,0,1865.01,2024.15,4267.07,293.19,581.64,1289.46,1668.81,183.19,2588.22,High,2588.22,2588.22,4267.07,1.954015284492638,3.221488126975296,1.954015284492638
af_shell9,504855.0,504855.0,17588845.0,128,16,4,8649.54,630091,2518300,6.98,27.91,0.0,0.0,0,3302.76,3614.74,4839.25,297.69,602.16,2452.82,3098.61,187.62,2622.61,High,3098.61,3614.74,4839.25,1.7873720101255361,2.3928525979738517,1.7873720101255361
af_shell9,504855.0,504855.0,17588845.0,256,16,4,8767.03,630091,2518300,6.98,27.91,0.0,0.0,0,3313.22,3663.11,4905.98,299.89,611.84,2489.31,3121.19,189.54,2559.89,High,3121.19,3663.11,4905.98,1.7870089156498807,2.3933297116384713,1.7870089156498807
af_shell9,504855.0,504855.0,17588845.0,512,16,4,8816.33,630091,2518300,6.98,27.91,0.0,0.0,0,3316.35,3688.48,4929.66,301.22,617.15,3589.89,3832.31,189.56,2560.17,High,3832.31,3832.31,4929.66,1.7884255709318695,2.300526314416109,1.7884255709318695
belgium_osm,1441295.0,1441295.0,3099940.0,32,16,4,808.33,559008,2102298,1.47,5.55,0.0,0.0,0,399.79,398.73,44.83,-1.0,55.11,420.5,55.11,143.57,421.82,Low,421.82,421.82,44.83,1.916291309089185,1.916291309089185,18.031006022752624
belgium_osm,1441295.0,1441295.0,3099940.0,64,16,4,935.27,559008,2102298,1.47,5.55,0.0,0.0,0,639.56,637.55,79.91,0.0,62.44,422.09,192.17,32.63,430.71,Low,430.71,639.56,79.91,1.462364750766152,1.462364750766152,11.704042047303217
belgium_osm,1441295.0,1441295.0,3099940.0,128,16,4,980.8,559008,2102298,1.47,5.55,0.0,0.0,0,675.37,640.3,100.48,0.0,62.42,566.43,375.64,33.19,437.87,Low,566.43,675.37,100.48,1.4522409938256067,1.4522409938256067,9.761146496815286
belgium_osm,1441295.0,1441295.0,3099940.0,256,16,4,977.82,559008,2102298,1.47,5.55,0.0,0.0,0,679.36,661.09,103.74,0.0,62.68,565.04,377.98,33.74,446.26,Low,565.04,679.36,103.74,1.4393252472915685,1.4393252472915685,9.425679583574322
belgium_osm,1441295.0,1441295.0,3099940.0,512,16,4,975.51,559008,2102298,1.47,5.55,0.0,0.0,0,678.66,663.88,104.15,0.0,62.7,616.96,485.57,33.76,446.42,Low,616.96,678.66,104.15,1.4374060648925826,1.4374060648925826,9.366394623139701
c-72,84064.0,84064.0,707546.0,16,16,4,716.87,104451,414181,1.71,6.77,0.0,0.0,0,272.14,250.73,4.07,69.27,131.83,35.74,131.52,239.2,36.02,Low,239.2,272.14,4.07,2.6341956345998385,2.6341956345998385,176.13513513513513
c-72,84064.0,84064.0,707546.0,32,16,4,1164.68,104451,414181,1.71,6.77,0.0,0.0,0,533.0,503.96,46.0,69.43,159.36,69.85,157.55,314.47,71.59,Low,314.47,533.0,46.0,2.185140712945591,2.185140712945591,25.31913043478261
c-72,84064.0,84064.0,707546.0,64,16,4,1362.63,104451,414181,1.71,6.77,0.0,0.0,0,1022.85,963.98,90.07,221.28,204.36,932.22,165.27,81.74,132.22,Low,932.22,1022.85,90.07,1.3321894705968618,1.3321894705968618,15.128566670367494
c-72,84064.0,84064.0,707546.0,128,16,4,1587.32,104451,414181,1.71,6.77,0.0,0.0,0,1621.44,1574.54,103.51,226.19,220.67,1528.62,171.44,83.12,236.35,Low,1528.62,1621.44,103.51,0.9789569765147029,0.9789569765147029,15.334943483721378
c-72,84064.0,84064.0,707546.0,256,16,4,1673.67,104451,414181,1.71,6.77,0.0,0.0,0,1713.47,1731.03,105.44,228.86,232.37,1650.28,308.26,83.94,389.01,Low,1650.28,1731.03,105.44,0.9668636592086793,0.9668636592086793,15.873198027314114
c-72,84064.0,84064.0,707546.0,512,16,4,1687.02,104451,414181,1.71,6.77,0.0,0.0,0,1750.16,1806.87,106.28,230.39,239.64,1824.19,261.34,83.96,596.53,Low,1824.19,1824.19,106.28,0.9248049819371885,0.9248049819371885,15.873353406097102
af_shell6,504855.0,504855.0,17579155.0,16,16,4,4921.38,630091,2518300,6.98,27.91,0.0,0.0,0,486.39,524.16,700.25,177.8,738.5,2101.17,738.87,764.14,2097.66,High,2101.17,2101.17,700.25,2.342209340510287,2.342209340510287,7.028032845412353
af_shell6,504855.0,504855.0,17579155.0,32,16,4,7369.17,630091,2518300,6.98,27.91,0.0,0.0,0,961.98,1042.21,2264.42,174.91,641.6,2484.83,642.22,815.43,2479.75,High,2484.83,2484.83,2264.42,2.9656636470100572,2.9656636470100572,3.254330027115111
af_shell6,504855.0,504855.0,17579155.0,64,16,4,8321.49,630091,2518300,6.98,27.91,0.0,0.0,0,1862.0,2022.17,4270.7,292.83,581.71,1290.24,1670.16,183.15,2589.36,High,2589.36,2589.36,4270.7,1.948507270470883,3.213724626934841,1.948507270470883
af_shell6,504855.0,504855.0,17579155.0,128,16,4,8660.75,630091,2518300,6.98,27.91,0.0,0.0,0,3299.59,3613.72,4839.09,297.53,602.11,2453.16,3099.98,187.62,2623.35,High,3099.98,3613.72,4839.09,1.7897476591673227,2.396630065417354,1.7897476591673227
af_shell6,504855.0,504855.0,17579155.0,256,16,4,8756.19,630091,2518300,6.98,27.91,0.0,0.0,0,3310.69,3663.82,4904.79,299.93,611.88,2489.8,3121.74,189.53,2559.82,High,3121.74,3663.82,4904.79,1.7852323952707456,2.3899072552690908,1.7852323952707456
af_shell6,504855.0,504855.0,17579155.0,512,16,4,8813.68,630091,2518300,6.98,27.91,0.0,0.0,0,3315.35,3689.3,4929.44,301.51,617.12,3591.47,3831.61,189.55,2560.28,High,3831.61,3831.61,4929.44,1.787967801616411,2.3002549841972435,1.787967801616411
com-DBLP,317080.0,317080.0,2099732.0,16,16,4,772.24,453234,1783378,1.18,4.63,0.0,0.0,0,270.9,275.16,2.42,57.17,165.87,715.9,167.15,215.69,710.81,Low,715.9,715.9,2.42,1.0786981421986312,1.0786981421986312,319.10743801652893
com-DBLP,317080.0,317080.0,2099732.0,32,16,4,1215.12,453234,1783378,1.18,4.63,0.0,0.0,0,515.78,533.27,9.96,56.85,166.74,994.43,166.76,279.78,993.96,Low,994.43,994.43,9.96,1.221926128535945,1.221926128535945,121.99999999999997
com-DBLP,317080.0,317080.0,2099732.0,64,16,4,1368.35,453234,1783378,1.18,4.63,0.0,0.0,0,941.58,975.37,18.1,191.15,183.16,778.26,568.03,69.24,1048.29,Low,1048.29,1048.29,18.1,1.3053162769844222,1.3053162769844222,75.59944751381214
com-DBLP,317080.0,317080.0,2099732.0,128,16,4,1427.54,453234,1783378,1.18,4.63,0.0,0.0,0,1302.46,1304.28,22.64,193.63,184.99,1245.67,1073.35,70.73,1070.54,Low,1245.67,1304.28,22.64,1.0945042475542062,1.0945042475542062,63.05388692579505
com-DBLP,317080.0,317080.0,2099732.0,256,16,4,1448.4,453234,1783378,1.18,4.63,0.0,0.0,0,1299.29,1320.74,23.52,194.34,185.45,1251.94,1079.97,71.8,1006.91,Low,1251.94,1320.74,23.52,1.0966579341884095,1.0966579341884095,61.58163265306123
com-DBLP,317080.0,317080.0,2099732.0,512,16,4,1457.99,453234,1783378,1.18,4.63,0.0,0.0,0,1294.68,1323.86,23.75,194.31,185.92,1301.48,1285.54,71.82,1005.41,Low,1301.48,1323.86,23.75,1.1013173598416752,1.1013173598416752,61.38905263157895
bips07_1998,15066.0,15066.0,62198.0,16,16,4,222.93,9103,35180,1.77,6.83,0.0,0.0,0,83.94,57.01,19.5,34.65,83.04,205.27,83.26,94.67,203.93,Low,205.27,205.27,19.5,1.086033029668242,1.086033029668242,11.432307692307692
bips07_1998,15066.0,15066.0,62198.0,32,16,4,403.88,9103,35180,1.77,6.83,0.0,0.0,0,175.21,119.84,48.22,36.11,95.1,372.44,95.25,163.25,369.13,Low,372.44,372.44,48.22,1.0844162818172054,1.0844162818172054,8.375777685607632
bips07_1998,15066.0,15066.0,62198.0,64,16,4,612.79,9103,35180,1.77,6.83,0.0,0.0,0,328.66,223.53,95.29,146.43,116.86,346.99,300.47,53.32,524.88,Low,524.88,524.88,95.29,1.1674859015393995,1.1674859015393995,6.430790219330464
bips07_1998,15066.0,15066.0,62198.0,128,16,4,732.82,9103,35180,1.77,6.83,0.0,0.0,0,638.75,444.27,99.16,159.58,125.62,487.83,553.49,55.7,691.09,Low,691.09,691.09,99.16,1.060382873431825,1.060382873431825,7.390278338039533
bips07_1998,15066.0,15066.0,62198.0,256,16,4,1071.22,9103,35180,1.77,6.83,0.0,0.0,0,1016.51,751.07,111.2,167.73,130.16,886.17,633.86,57.36,793.59,Low,886.17,1016.51,111.2,1.0538214085449233,1.0538214085449233,9.633273381294964
bips07_1998,15066.0,15066.0,62198.0,512,16,4,1353.05,9103,35180,1.77,6.83,0.0,0.0,0,1198.28,969.95,119.86,171.55,132.4,1150.48,801.91,58.44,874.49,Low,1150.48,1198.28,119.86,1.1291601295189773,1.1291601295189773,11.288586684465209
atmosmodm,1489752.0,1489752.0,10319760.0,32,16,4,1605.06,1931898,7539642,1.37,5.34,0.0,0.0,0,693.04,733.38,495.67,-1.0,175.01,1064.55,175.06,344.02,1064.06,Low,1064.55,1064.55,495.67,1.5077356629561787,1.5077356629561787,3.23816248713862
atmosmodm,1489752.0,1489752.0,10319760.0,64,16,4,1714.03,1931898,7539642,1.37,5.34,0.0,0.0,0,1219.25,1305.18,801.38,0.0,189.8,853.47,618.85,68.4,1058.65,Low,1058.65,1305.18,801.38,1.3132518120106038,1.3132518120106038,2.138847987222042
atmosmodm,1489752.0,1489752.0,10319760.0,128,16,4,1645.73,1931898,7539642,1.37,5.34,0.0,0.0,0,1371.9,1383.53,1028.24,0.0,191.75,1340.27,1189.31,69.7,955.08,Low,1340.27,1383.53,1028.24,1.1895152255462478,1.1895152255462478,1.6005310044347623
atmosmodm,1489752.0,1489752.0,10319760.0,256,16,4,1647.72,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.25,1375.52,1098.15,0.0,193.45,1367.93,1198.2,70.51,981.26,Low,1367.93,1375.52,1098.15,1.1978887984180528,1.1978887984180528,1.5004507580931565
atmosmodm,1489752.0,1489752.0,10319760.0,512,16,4,1652.91,1931898,7539642,1.37,5.34,0.0,0.0,0,1375.08,1385.19,1119.23,0.0,194.13,1354.68,1512.01,70.52,978.21,Low,1512.01,1512.01,1119.23,1.0931872143702754,1.0931872143702754,1.476827819125649
ex11,16614.0,16614.0,1096948.0,16,16,4,1542.82,50362,200282,5.48,21.78,0.0,0.0,0,405.23,403.44,433.4,256.96,905.07,1329.63,899.14,304.62,1298.16,High,1329.63,1329.63,433.4,1.160337838346006,1.160337838346006,3.5598061836640515
ex11,16614.0,16614.0,1096948.0,32,16,4,2735.53,50362,200282,5.48,21.78,0.0,0.0,0,803.62,811.65,1372.04,254.72,831.65,2083.47,831.97,464.12,2050.37,High,2083.47,2083.47,1372.04,1.3129682692815354,1.3129682692815354,1.9937684032535496
ex11,16614.0,16614.0,1096948.0,64,16,4,3978.05,50362,200282,5.48,21.78,0.0,0.0,0,1574.94,1575.51,2685.31,372.07,774.41,1305.89,2124.84,310.24,2436.31,High,2436.31,2436.31,2685.31,1.4814118295466818,1.6328176627769044,1.4814118295466818
ex11,16614.0,16614.0,1096948.0,128,16,4,4660.43,50362,200282,5.48,21.78,0.0,0.0,0,2955.74,2949.78,2901.98,393.95,835.21,2400.98,3869.31,317.35,2653.64,High,3869.31,3869.31,2901.98,1.2044602267587763,1.2044602267587763,1.6059483525041525
ex11,16614.0,16614.0,1096948.0,256,16,4,5836.77,50362,200282,5.48,21.78,0.0,0.0,0,3154.98,3353.3,3112.46,404.09,866.94,2651.23,4178.85,321.14,2779.28,High,4178.85,4178.85,3112.46,1.3967407301051724,1.3967407301051724,1.8752915700121449
ex11,16614.0,16614.0,1096948.0,512,16,4,6682.34,50362,200282,5.48,21.78,0.0,0.0,0,3259.57,3591.4,3292.59,409.91,884.55,3722.02,5300.87,321.79,2857.8,High,5300.87,5300.87,3292.59,1.2606119372857663,1.2606119372857663,2.0295086846525074
EAT_SR,23219.0,23219.0,325589.0,16,16,4,413.18,72860,289373,1.13,4.47,0.0,0.0,0,276.63,217.35,7.65,99.78,325.59,446.01,326.57,309.2,449.71,Low,449.71,449.71,7.65,0.9187698739187476,0.9187698739187476,54.01045751633987
EAT_SR,23219.0,23219.0,325589.0,32,16,4,698.69,72860,289373,1.13,4.47,0.0,0.0,0,538.61,445.4,23.06,103.61,343.99,931.59,343.81,493.69,888.37,Low,931.59,931.59,23.06,0.74999731641602,0.74999731641602,30.29878577623591
EAT_SR,23219.0,23219.0,325589.0,64,16,4,912.65,72860,289373,1.13,4.47,0.0,0.0,0,1064.89,851.77,45.79,277.92,365.93,876.42,1224.02,105.52,1334.38,Low,1334.38,1334.38,45.79,0.6839505987799577,0.6839505987799577,19.931207687267964
EAT_SR,23219.0,23219.0,325589.0,128,16,4,1053.69,72860,289373,1.13,4.47,0.0,0.0,0,1976.26,1587.27,64.43,293.16,387.95,1652.74,2143.8,109.24,1771.91,Low,2143.8,2143.8,64.43,0.49150573747551074,0.49150573747551074,16.354027626881887
EAT_SR,23219.0,23219.0,325589.0,256,16,4,1197.84,72860,289373,1.13,4.47,0.0,0.0,0,2281.83,2082.1,68.72,301.58,398.76,1971.77,2598.22,111.21,1960.64,Low,2598.22,2598.22,68.72,0.4610233159624666,0.4610233159624666,17.430733410942956
EAT_SR,23219.0,23219.0,325589.0,512,16,4,1387.51,72860,289373,1.13,4.47,0.0,0.0,0,2485.41,2460.18,70.28,306.64,403.64,2775.4,2966.64,111.49,2031.76,Low,2966.64,2966.64,70.28,0.46770420408273333,0.46770420408273333,19.742601024473533
ASIC_680ks,682712.0,682712.0,1693767.0,16,16,4,535.49,373480,1438529,1.62,6.24,0.0,0.0,0,247.05,244.61,0.74,31.84,86.2,464.81,86.32,169.16,463.52,Low,464.81,464.81,0.74,1.1520621329145242,1.1520621329145242,723.6351351351351
ASIC_680ks,682712.0,682712.0,1693767.0,32,16,4,729.13,373480,1438529,1.62,6.24,0.0,0.0,0,479.9,481.33,3.56,31.83,86.95,562.06,87.01,189.95,557.42,Low,562.06,562.06,3.56,1.2972458456392557,1.2972458456392557,204.81179775280899
ASIC_680ks,682712.0,682712.0,1693767.0,64,16,4,853.07,373480,1438529,1.62,6.24,0.0,0.0,0,876.7,878.11,7.06,135.39,97.3,608.02,297.6,44.82,612.34,Low,612.34,878.11,7.06,0.9714842104064412,0.9714842104064412,120.83144475920682
ASIC_680ks,682712.0,682712.0,1693767.0,128,16,4,929.3,373480,1438529,1.62,6.24,0.0,0.0,0,1133.14,1113.57,7.86,135.84,97.71,887.77,572.4,45.97,638.37,Low,887.77,1133.14,7.86,0.8201104894364332,0.8201104894364332,118.23155216284987
ASIC_680ks,682712.0,682712.0,1693767.0,256,16,4,990.36,373480,1438529,1.62,6.24,0.0,0.0,0,1128.51,1099.67,7.89,136.05,98.19,889.89,585.97,47.2,658.13,Low,889.89,1128.51,7.89,0.877581944333679,0.877581944333679,125.52091254752852
ASIC_680ks,682712.0,682712.0,1693767.0,512,16,4,1018.63,373480,1438529,1.62,6.24,0.0,0.0,0,1120.47,1107.09,7.9,136.13,98.43,1011.19,735.23,47.21,663.25,Low,1011.19,1120.47,7.9,0.9091095700911225,0.9091095700911225,128.94050632911393
Dubcova3,146689.0,146689.0,3636643.0,16,16,4,1917.05,327704,1292333,2.81,11.1,0.0,0.0,0,414.53,434.12,16.33,151.3,571.8,1982.91,576.06,425.34,1975.37,Medium,1982.91,1982.91,16.33,0.966786187976257,0.966786187976257,117.3943661971831
Dubcova3,146689.0,146689.0,3636643.0,32,16,4,3083.21,327704,1292333,2.81,11.1,0.0,0.0,0,800.58,857.9,52.22,148.12,520.3,2311.92,521.12,511.41,2308.25,Medium,2311.92,2311.92,52.22,1.3336144849302745,1.3336144849302745,59.04270394484872
Dubcova3,146689.0,146689.0,3636643.0,64,16,4,3425.14,327704,1292333,2.81,11.1,0.0,0.0,0,1473.82,1584.42,102.33,293.3,500.11,1174.15,1948.9,117.13,2270.42,Medium,2270.42,2270.42,102.33,1.50859312373922,1.50859312373922,33.47151373008893
Dubcova3,146689.0,146689.0,3636643.0,128,16,4,3670.13,327704,1292333,2.81,11.1,0.0,0.0,0,2467.83,2605.28,116.65,296.88,515.14,2037.34,3215.07,119.83,2186.14,Medium,3215.07,3215.07,116.65,1.1415396865387069,1.1415396865387069,31.462751821688812
Dubcova3,146689.0,146689.0,3636643.0,256,16,4,3746.22,327704,1292333,2.81,11.1,0.0,0.0,0,2489.15,2669.96,118.65,298.79,523.22,2067.6,3286.44,121.32,2132.31,Medium,3286.44,3286.44,118.65,1.1399021433526855,1.1399021433526855,31.573704171934256
Dubcova3,146689.0,146689.0,3636643.0,512,16,4,3778.33,327704,1292333,2.81,11.1,0.0,0.0,0,2493.04,2700.0,119.01,300.33,527.71,2626.15,3409.09,121.32,2124.13,Medium,3409.09,3409.09,119.01,1.108310428882781,1.108310428882781,31.748004369380723
Delor64K,64719.0,1785345.0,652140.0,16,16,4,671.62,110750,436986,1.49,5.89,0.0,0.0,0,246.56,233.99,43.43,79.0,235.6,935.64,235.01,291.79,931.63,Low,935.64,935.64,43.43,0.7178188192039674,0.7178188192039674,15.464425512318673
Delor64K,64719.0,1785345.0,652140.0,32,16,4,1089.62,110750,436986,1.49,5.89,0.0,0.0,0,491.44,473.42,86.59,79.45,243.65,1145.11,243.61,375.12,1150.16,Low,1150.16,1150.16,86.59,0.9473638450302565,0.9473638450302565,12.58367016976556
Delor64K,64719.0,1785345.0,652140.0,64,16,4,1425.44,110750,436986,1.49,5.89,0.0,0.0,0,945.13,897.96,144.7,227.31,260.93,830.49,851.08,87.96,1252.31,Low,1252.31,1252.31,144.7,1.1382485167410625,1.1382485167410625,9.851002073255012
Delor64K,64719.0,1785345.0,652140.0,128,16,4,1647.86,110750,436986,1.49,5.89,0.0,0.0,0,1587.68,1490.18,205.83,233.31,269.06,1406.99,1537.16,90.92,1299.08,Low,1537.16,1587.68,205.83,1.0379043635997178,1.0379043635997178,8.005927221493465
Delor64K,64719.0,1785345.0,652140.0,256,16,4,1796.84,110750,436986,1.49,5.89,0.0,0.0,0,1725.81,1709.13,223.82,236.68,274.19,1517.05,1616.21,92.91,1309.03,Low,1616.21,1725.81,223.82,1.0411574854705905,1.0411574854705905,8.028058261102672
Delor64K,64719.0,1785345.0,652140.0,512,16,4,1879.7,110750,436986,1.49,5.89,0.0,0.0,0,1788.37,1825.76,229.02,238.06,276.74,1893.52,1956.73,92.95,1315.96,Low,1956.73,1956.73,229.02,0.960633301477465,0.960633301477465,8.207580124006636
case9,14454.0,14454.0,147972.0,16,16,4,418.0,13545,52154,2.84,10.92,0.0,0.0,0,198.89,151.3,2.81,69.9,52.05,4.02,51.99,172.46,4.01,Medium,172.46,198.89,2.81,2.1016642365126454,2.1016642365126454,148.7544483985765
case9,14454.0,14454.0,147972.0,32,16,4,725.35,13545,52154,2.84,10.92,0.0,0.0,0,386.35,304.78,36.98,73.2,90.61,11.96,91.82,269.53,11.97,Medium,269.53,386.35,36.98,1.877442733272939,1.877442733272939,19.614656571119525
case9,14454.0,14454.0,147972.0,64,16,4,1238.26,13545,52154,2.84,10.92,0.0,0.0,0,738.01,567.49,73.19,198.69,149.73,718.31,32.79,69.86,23.77,Medium,718.31,738.01,73.19,1.67783634368098,1.67783634368098,16.918431479710343
case9,14454.0,14454.0,147972.0,128,16,4,1572.08,13545,52154,2.84,10.92,0.0,0.0,0,1374.89,1113.62,77.03,215.27,205.55,1352.89,54.31,80.86,43.36,Medium,1352.89,1374.89,77.03,1.1434223828815395,1.1434223828815395,20.408671945995067
case9,14454.0,14454.0,147972.0,256,16,4,2339.48,13545,52154,2.84,10.92,0.0,0.0,0,1913.95,1591.1,86.75,246.62,246.88,1716.86,105.96,81.39,85.2,Medium,1716.86,1913.95,86.75,1.222330781890854,1.222330781890854,26.96806916426513
case9,14454.0,14454.0,147972.0,512,16,4,2562.29,13545,52154,2.84,10.92,0.0,0.0,0,2199.31,2000.47,89.59,252.88,267.97,2543.02,63.9,82.15,165.16,Medium,2543.02,2543.02,89.59,1.0075776045803808,1.0075776045803808,28.600178591360642
bmw7st_1,141347.0,141347.0,7318399.0,16,16,4,3722.48,271881,1076226,6.82,27.0,0.0,0.0,0,439.05,482.75,76.48,231.05,935.94,1559.97,939.42,582.98,1563.63,High,1563.63,1563.63,76.48,2.380665502708441,2.380665502708441,48.67259414225941
bmw7st_1,141347.0,141347.0,7318399.0,32,16,4,5721.97,271881,1076226,6.82,27.0,0.0,0.0,0,863.24,955.75,436.38,223.52,798.57,2397.41,798.05,720.74,2376.45,High,2397.41,2397.41,436.38,2.3867298459587643,2.3867298459587643,13.112356203309043
bmw7st_1,141347.0,141347.0,7318399.0,64,16,4,6781.0,271881,1076226,6.82,27.0,0.0,0.0,0,1685.05,1858.14,852.31,340.75,714.06,1401.7,2285.79,216.85,2670.18,High,2670.18,2670.18,852.31,2.539529170318106,2.539529170318106,7.956025389822952
bmw7st_1,141347.0,141347.0,7318399.0,128,16,4,7228.05,271881,1076226,6.82,27.0,0.0,0.0,0,3105.75,3429.55,978.64,348.02,746.82,2633.77,3963.91,219.68,2748.81,High,3963.91,3963.91,978.64,1.823464710349125,1.823464710349125,7.385810921278509
bmw7st_1,141347.0,141347.0,7318399.0,256,16,4,7975.91,271881,1076226,6.82,27.0,0.0,0.0,0,3131.76,3508.13,988.99,352.01,764.68,2690.8,4226.85,221.12,2731.86,High,4226.85,4226.85,988.99,1.8869631049126416,1.8869631049126416,8.06470237312814
bmw7st_1,141347.0,141347.0,7318399.0,512,16,4,8497.11,271881,1076226,6.82,27.0,0.0,0.0,0,3141.31,3552.54,994.15,354.0,773.71,3780.41,4525.25,221.16,2753.0,High,4525.25,4525.25,994.15,1.8777106237224463,1.8777106237224463,8.547110596992406
coAuthorsCiteseer,227320.0,227320.0,1628268.0,16,16,4,1166.38,214966,838545,1.94,7.57,0.0,0.0,0,280.11,276.21,1.43,61.22,179.84,271.02,179.96,234.01,268.2,Low,271.02,280.11,1.43,4.1640069972510805,4.1640069972510805,815.6503496503498
coAuthorsCiteseer,227320.0,227320.0,1628268.0,32,16,4,1791.27,214966,838545,1.94,7.57,0.0,0.0,0,543.48,546.22,9.02,60.98,179.35,488.16,179.47,299.95,483.24,Low,488.16,546.22,9.02,3.279392918604225,3.279392918604225,198.58869179600887
coAuthorsCiteseer,227320.0,227320.0,1628268.0,64,16,4,2025.21,214966,838545,1.94,7.57,0.0,0.0,0,1019.74,1028.11,17.34,201.69,196.51,884.09,588.41,72.96,918.37,Low,918.37,1028.11,17.34,1.9698378578167708,1.9698378578167708,116.79411764705883
coAuthorsCiteseer,227320.0,227320.0,1628268.0,128,16,4,2118.76,214966,838545,1.94,7.57,0.0,0.0,0,1586.43,1585.27,20.37,203.86,198.61,1453.81,974.94,74.48,1172.79,Low,1453.81,1586.43,20.37,1.3355521516864912,1.3355521516864912,104.01374570446735
coAuthorsCiteseer,227320.0,227320.0,1628268.0,256,16,4,2150.06,214966,838545,1.94,7.57,0.0,0.0,0,1592.73,1630.31,20.52,204.56,199.2,1491.86,1059.64,75.51,1145.51,Low,1491.86,1630.31,20.52,1.3188043991633494,1.3188043991633494,104.77875243664717
coAuthorsCiteseer,227320.0,227320.0,1628268.0,512,16,4,2125.07,214966,838545,1.94,7.57,0.0,0.0,0,1592.97,1649.51,20.63,204.93,199.8,1672.86,973.39,75.55,1143.0,Low,1672.86,1672.86,20.63,1.270321485360401,1.270321485360401,103.00872515753758
blockqp1,60012.0,60012.0,640033.0,16,16,4,406.89,46251,175004,3.66,13.84,0.0,0.0,0,302.04,279.86,0.43,65.92,37.48,4.2,37.34,271.32,4.22,Medium,271.32,302.04,0.43,1.3471394517282478,1.3471394517282478,946.2558139534883
blockqp1,60012.0,60012.0,640033.0,32,16,4,1163.7,46251,175004,3.66,13.84,0.0,0.0,0,601.25,551.51,5.15,70.71,61.62,8.2,62.65,352.05,8.18,Medium,352.05,601.25,5.15,1.9354677754677756,1.9354677754677756,225.96116504854368
blockqp1,60012.0,60012.0,640033.0,64,16,4,1754.72,46251,175004,3.66,13.84,0.0,0.0,0,1089.88,977.52,10.23,162.22,113.02,1064.5,24.22,43.18,16.45,Medium,1064.5,1089.88,10.23,1.610012111425111,1.610012111425111,171.5268817204301
blockqp1,60012.0,60012.0,640033.0,128,16,4,2805.62,46251,175004,3.66,13.84,0.0,0.0,0,1808.0,1679.33,11.83,164.24,165.68,1680.43,22.18,61.75,28.64,Medium,1680.43,1808.0,11.83,1.5517809734513275,1.5517809734513275,237.1614539306847
blockqp1,60012.0,60012.0,640033.0,256,16,4,2863.68,46251,175004,3.66,13.84,0.0,0.0,0,2016.65,1973.13,12.26,182.42,198.36,1865.31,40.08,61.87,45.16,Medium,1865.31,2016.65,12.26,1.4200183472590682,1.4200183472590682,233.57911908646003
blockqp1,60012.0,60012.0,640033.0,512,16,4,2608.39,46251,175004,3.66,13.84,0.0,0.0,0,2056.54,2074.87,12.36,184.11,246.36,2184.65,25.54,61.88,88.58,Medium,2184.65,2184.65,12.36,1.1939624196095484,1.1939624196095484,211.03478964401293
bcsstk39,46772.0,46772.0,2060662.0,16,16,4,2333.71,85019,338871,6.17,24.57,0.0,0.0,0,420.47,439.85,676.8,214.75,809.8,1799.56,806.99,559.68,1772.09,High,1799.56,1799.56,676.8,1.2968225566249527,1.2968225566249527,3.4481530732860524
bcsstk39,46772.0,46772.0,2060662.0,32,16,4,3640.75,85019,338871,6.17,24.57,0.0,0.0,0,830.07,879.52,2192.33,208.79,725.83,2426.59,727.09,734.37,2426.59,High,2426.59,2426.59,2192.33,1.5003564673059724,1.5003564673059724,1.6606760843486155
bcsstk39,46772.0,46772.0,2060662.0,64,16,4,5142.01,85019,338871,6.17,24.57,0.0,0.0,0,1630.99,1716.41,4189.06,342.47,664.8,1351.86,2056.9,218.94,2657.29,High,2657.29,2657.29,4189.06,1.2274854024530562,1.935057897331492,1.2274854024530562
bcsstk39,46772.0,46772.0,2060662.0,128,16,4,6392.13,85019,338871,6.17,24.57,0.0,0.0,0,3062.92,3233.58,5100.5,354.34,702.28,2519.88,3774.7,222.9,2740.06,High,3774.7,3774.7,5100.5,1.2532359572590923,1.693414046149363,1.2532359572590923
bcsstk39,46772.0,46772.0,2060662.0,256,16,4,7133.4,85019,338871,6.17,24.57,0.0,0.0,0,3158.72,3456.23,5529.98,360.75,721.39,2643.63,3913.45,224.81,2735.8,High,3913.45,3913.45,5529.98,1.2899504157338726,1.8227906323065326,1.2899504157338726
bcsstk39,46772.0,46772.0,2060662.0,512,16,4,7451.82,85019,338871,6.17,24.57,0.0,0.0,0,3205.82,3567.06,5754.64,364.27,732.68,3604.76,4672.08,224.94,2751.45,High,4672.08,4672.08,5754.64,1.2949237484881764,1.5949684080752042,1.2949237484881764
cage10,11397.0,11397.0,150645.0,16,16,4,271.92,28051,111803,1.35,5.37,0.0,0.0,0,184.84,155.46,64.32,89.24,240.26,498.82,242.98,170.03,497.18,Low,498.82,498.82,64.32,0.5451264985365463,0.5451264985365463,4.227611940298508
cage10,11397.0,11397.0,150645.0,32,16,4,512.4,28051,111803,1.35,5.37,0.0,0.0,0,360.83,326.78,205.24,94.42,280.01,823.2,280.53,281.32,823.2,Low,823.2,823.2,205.24,0.6224489795918366,0.6224489795918366,2.496589358799454
cage10,11397.0,11397.0,150645.0,64,16,4,801.3,28051,111803,1.35,5.37,0.0,0.0,0,711.43,617.4,412.16,249.93,311.89,625.73,904.77,103.54,1214.88,Low,1214.88,1214.88,412.16,0.6595713156854998,0.6595713156854998,1.9441479037267078
cage10,11397.0,11397.0,150645.0,128,16,4,1069.35,28051,111803,1.35,5.37,0.0,0.0,0,1333.14,1186.18,440.97,272.97,340.54,1183.85,1639.67,109.01,1508.34,Low,1639.67,1639.67,440.97,0.6521739130434782,0.6521739130434782,2.4249948976120823
cage10,11397.0,11397.0,150645.0,256,16,4,1235.43,28051,111803,1.35,5.37,0.0,0.0,0,1821.86,1649.77,610.21,284.77,357.08,1590.97,1900.88,111.6,1719.2,Low,1900.88,1900.88,610.21,0.6499252977568284,0.6499252977568284,2.0245980891824127
cage10,11397.0,11397.0,150645.0,512,16,4,1484.19,28051,111803,1.35,5.37,0.0,0.0,0,2191.2,2063.63,659.28,291.1,364.23,2518.62,2384.09,112.8,1902.38,Low,2518.62,2518.62,659.28,0.5892869904947948,0.5892869904947948,2.2512286130323993
Chevron1,37365.0,37365.0,330633.0,16,16,4,633.4,32525,125493,2.63,10.17,0.0,0.0,0,240.64,191.45,213.73,70.74,202.22,822.47,203.59,241.51,826.58,Medium,826.58,826.58,213.73,0.7662900142756901,0.7662900142756901,2.963552145229963
Chevron1,37365.0,37365.0,330633.0,32,16,4,951.46,32525,125493,2.63,10.17,0.0,0.0,0,486.23,391.28,704.97,71.47,213.17,1154.04,212.97,333.13,1154.04,Medium,1154.04,1154.04,704.97,0.8244601573602302,0.8244601573602302,1.3496460842305347
Chevron1,37365.0,37365.0,330633.0,64,16,4,1193.62,32525,125493,2.63,10.17,0.0,0.0,0,927.44,754.87,1314.64,228.46,240.02,848.32,725.47,84.03,1373.35,Medium,1373.35,1373.35,1314.64,0.8691302290020751,0.8691302290020751,0.9079443802105518
Chevron1,37365.0,37365.0,330633.0,128,16,4,2292.08,32525,125493,2.63,10.17,0.0,0.0,0,1689.06,1388.49,1568.84,237.99,253.77,1387.76,1387.76,87.47,1492.7,Medium,1492.7,1689.06,1568.84,1.3570151445182528,1.3570151445182528,1.4610030340888809
Chevron1,37365.0,37365.0,330633.0,256,16,4,2631.9,32525,125493,2.63,10.17,0.0,0.0,0,1943.47,1759.86,1768.68,242.02,260.47,1673.56,1465.41,89.28,1467.44,Medium,1673.56,1943.47,1768.68,1.3542272327332041,1.3542272327332041,1.48805889137662
Chevron1,37365.0,37365.0,330633.0,512,16,4,2821.4,32525,125493,2.63,10.17,0.0,0.0,0,2087.25,2033.88,1898.14,244.13,261.16,2198.72,1886.64,89.4,1471.52,Medium,2198.72,2198.72,1898.14,1.2832011352059383,1.2832011352059383,1.4864024782155163
crack,10240.0,10240.0,60760.0,16,16,4,162.03,11806,46254,1.31,5.15,0.0,0.0,0,98.32,65.33,13.84,46.28,109.48,258.55,108.89,106.41,268.85,Low,268.85,268.85,13.84,0.6026780732750604,0.6026780732750604,11.707369942196532
crack,10240.0,10240.0,60760.0,32,16,4,319.79,11806,46254,1.31,5.15,0.0,0.0,0,196.32,137.16,30.58,48.65,130.11,460.3,130.53,167.85,453.43,Low,460.3,460.3,30.58,0.6947425592005214,0.6947425592005214,10.457488554610858
crack,10240.0,10240.0,60760.0,64,16,4,513.83,11806,46254,1.31,5.15,0.0,0.0,0,386.39,261.05,61.25,172.86,159.89,364.92,398.43,67.27,712.73,Low,712.73,712.73,61.25,0.7209321903104963,0.7209321903104963,8.389061224489797
crack,10240.0,10240.0,60760.0,128,16,4,754.78,11806,46254,1.31,5.15,0.0,0.0,0,735.37,508.45,85.76,193.89,175.86,671.38,750.12,71.23,949.38,Low,949.38,949.38,85.76,0.7950241210052876,0.7950241210052876,8.801072761194028
crack,10240.0,10240.0,60760.0,256,16,4,959.68,11806,46254,1.31,5.15,0.0,0.0,0,1189.91,878.99,95.67,206.4,184.02,1218.25,869.55,73.85,1112.31,Low,1218.25,1218.25,95.67,0.7877529242766262,0.7877529242766262,10.031148740462005
crack,10240.0,10240.0,60760.0,512,16,4,1292.77,11806,46254,1.31,5.15,0.0,0.0,0,1462.99,1179.09,99.98,213.19,188.46,1488.76,1140.36,75.04,1304.91,Low,1488.76,1488.76,99.98,0.8683535291114753,0.8683535291114753,12.930286057211442
astro-ph,16706.0,16706.0,242502.0,16,16,4,427.69,37044,146562,1.65,6.55,0.0,0.0,0,242.02,178.7,6.88,100.75,286.65,157.98,285.3,185.26,158.39,Low,286.65,286.65,6.88,1.4920286063143207,1.4920286063143207,62.16424418604651
astro-ph,16706.0,16706.0,242502.0,32,16,4,796.39,37044,146562,1.65,6.55,0.0,0.0,0,484.52,369.39,39.99,104.32,311.5,322.26,312.3,286.48,325.72,Low,325.72,484.52,39.99,1.6436679600429291,1.6436679600429291,19.91472868217054
astro-ph,16706.0,16706.0,242502.0,64,16,4,1096.05,37044,146562,1.65,6.55,0.0,0.0,0,953.79,715.35,79.29,275.02,344.34,888.29,644.1,107.56,600.25,Low,888.29,953.79,79.29,1.1491523291290535,1.1491523291290535,13.82330684827847
astro-ph,16706.0,16706.0,242502.0,128,16,4,1390.69,37044,146562,1.65,6.55,0.0,0.0,0,1806.35,1387.71,84.98,294.25,366.32,1469.71,1032.47,111.92,1112.39,Low,1469.71,1806.35,84.98,0.7698895562875412,0.7698895562875412,16.36490939044481
astro-ph,16706.0,16706.0,242502.0,256,16,4,1608.64,37044,146562,1.65,6.55,0.0,0.0,0,2181.02,1874.41,88.05,304.32,378.43,1793.82,1404.79,114.25,1630.95,Low,1793.82,2181.02,88.05,0.7375631585221594,0.7375631585221594,18.26961953435548
astro-ph,16706.0,16706.0,242502.0,512,16,4,1649.32,37044,146562,1.65,6.55,0.0,0.0,0,2378.93,2306.11,91.54,309.65,384.29,2500.83,1415.3,114.82,1891.31,Low,2500.83,2500.83,91.54,0.6595090429977247,0.6595090429977247,18.01747869783701
coPapersDBLP,540486.0,540486.0,30491458.0,16,16,4,3064.16,1999968,7948897,3.84,15.25,0.0,0.0,0,439.95,500.16,14.37,234.35,945.27,1646.76,946.23,456.22,1599.43,Medium,1646.76,1646.76,14.37,1.8607204449950205,1.8607204449950205,213.2331245650661
coPapersDBLP,540486.0,540486.0,30491458.0,32,16,4,4674.45,1999968,7948897,3.84,15.25,0.0,0.0,0,858.73,978.76,82.78,229.28,791.09,2493.98,791.08,559.27,2494.8,Medium,2494.8,2494.8,82.78,1.8736772486772484,1.8736772486772484,56.46834984295723
coPapersDBLP,540486.0,540486.0,30491458.0,64,16,4,5121.82,1999968,7948897,3.84,15.25,0.0,0.0,0,1653.53,1876.72,152.87,341.23,727.74,1248.2,2291.51,208.21,2568.35,Medium,2568.35,2568.35,152.87,1.9942063971031985,1.9942063971031985,33.504415516451886
coPapersDBLP,540486.0,540486.0,30491458.0,128,16,4,5398.03,1999968,7948897,3.84,15.25,0.0,0.0,0,2947.96,3312.4,192.78,347.46,761.78,2313.29,4006.1,210.16,2653.33,Medium,4006.1,4006.1,192.78,1.3474526347320337,1.3474526347320337,28.00098557941695
coPapersDBLP,540486.0,540486.0,30491458.0,256,16,4,5415.35,1999968,7948897,3.84,15.25,0.0,0.0,0,2950.67,3344.28,195.3,350.82,779.63,2339.73,4053.74,211.16,2625.12,Medium,4053.74,4053.74,195.3,1.3358898202647433,1.3358898202647433,27.72836661546339
coPapersDBLP,540486.0,540486.0,30491458.0,512,16,4,5423.66,1999968,7948897,3.84,15.25,0.0,0.0,0,2950.57,3360.97,195.65,352.42,788.97,3189.01,3952.15,211.17,2623.13,Medium,3952.15,3952.15,195.65,1.372331515757246,1.372331515757246,27.72123690263225
bundle1,10581.0,10581.0,770811.0,16,16,4,1446.17,21474,84840,9.09,35.9,0.0,0.0,0,416.03,383.72,77.11,267.77,740.54,84.41,732.8,236.26,84.57,High,740.54,740.54,77.11,1.9528587247143978,1.9528587247143978,18.754636233951498
bundle1,10581.0,10581.0,770811.0,32,16,4,2709.35,21474,84840,9.09,35.9,0.0,0.0,0,814.48,783.04,353.46,265.55,811.05,236.84,815.77,308.18,236.62,High,815.77,815.77,353.46,3.3212179903649313,3.3212179903649313,7.66522378769875
bundle1,10581.0,10581.0,770811.0,64,16,4,4540.86,21474,84840,9.09,35.9,0.0,0.0,0,1601.04,1500.54,704.18,387.29,777.9,1182.82,641.35,323.84,474.69,High,1182.82,1601.04,704.18,2.836193973916954,2.836193973916954,6.448436479309268
bundle1,10581.0,10581.0,770811.0,128,16,4,6410.07,21474,84840,9.09,35.9,0.0,0.0,0,3015.75,2836.8,723.94,408.42,843.67,2249.98,865.82,331.95,929.36,High,2249.98,3015.75,723.94,2.1255309624471526,2.1255309624471526,8.85442163715225
bundle1,10581.0,10581.0,770811.0,256,16,4,6932.53,21474,84840,9.09,35.9,0.0,0.0,0,3339.94,3322.85,986.67,426.77,885.58,2569.13,1659.86,335.12,1635.43,High,2569.13,3339.94,986.67,2.0756450714683496,2.0756450714683496,7.0261891007124975
bundle1,10581.0,10581.0,770811.0,512,16,4,7857.9,21474,84840,9.09,35.9,0.0,0.0,0,3510.58,3669.86,1096.73,433.09,907.38,3805.74,1477.26,337.03,2361.56,High,3805.74,3805.74,1096.73,2.064749562502956,2.064749562502956,7.164844583443509
coAuthorsDBLP,299067.0,299067.0,1955352.0,16,16,4,1013.66,315327,1233434,1.59,6.2,0.0,0.0,0,274.78,274.17,2.7,56.63,164.51,799.73,164.48,223.55,791.32,Low,799.73,799.73,2.7,1.2675027821889888,1.2675027821889888,375.4296296296296
coAuthorsDBLP,299067.0,299067.0,1955352.0,32,16,4,1536.02,315327,1233434,1.59,6.2,0.0,0.0,0,528.54,537.55,11.06,56.38,164.12,997.63,164.11,285.14,998.9,Low,998.9,998.9,11.06,1.537711482630894,1.537711482630894,138.88065099457503
coAuthorsDBLP,299067.0,299067.0,1955352.0,64,16,4,1705.5,315327,1233434,1.59,6.2,0.0,0.0,0,976.21,993.57,20.57,191.79,180.39,813.88,561.0,68.82,1054.24,Low,1054.24,1054.24,20.57,1.6177530733039915,1.6177530733039915,82.91200777831794
coAuthorsDBLP,299067.0,299067.0,1955352.0,128,16,4,1781.03,315327,1233434,1.59,6.2,0.0,0.0,0,1424.66,1431.05,24.96,193.64,182.06,1322.75,1058.66,70.33,1082.55,Low,1322.75,1431.05,24.96,1.2445616854756998,1.2445616854756998,71.35536858974359
coAuthorsDBLP,299067.0,299067.0,1955352.0,256,16,4,1806.75,315327,1233434,1.59,6.2,0.0,0.0,0,1420.91,1450.69,25.36,194.07,182.64,1334.31,1063.99,71.42,1049.96,Low,1334.31,1450.69,25.36,1.2454418242353638,1.2454418242353638,71.24408517350157
coAuthorsDBLP,299067.0,299067.0,1955352.0,512,16,4,1812.14,315327,1233434,1.59,6.2,0.0,0.0,0,1411.93,1454.6,25.5,194.39,183.14,1456.6,1297.24,71.43,1046.71,Low,1456.6,1456.6,25.5,1.2440889743237677,1.2440889743237677,71.0643137254902
ABACUS_shell_hd,23412.0,23412.0,218484.0,16,16,4,420.16,38549,152255,1.43,5.67,0.0,0.0,0,218.7,165.14,76.71,71.82,199.53,600.23,201.37,196.83,603.55,Low,603.55,603.55,76.71,0.69614779222931,0.69614779222931,5.477251988006779
ABACUS_shell_hd,23412.0,23412.0,218484.0,32,16,4,728.28,38549,152255,1.43,5.67,0.0,0.0,0,430.51,336.65,260.1,73.82,217.61,971.04,217.83,314.37,968.89,Low,971.04,971.04,260.1,0.75,0.75,2.8
ABACUS_shell_hd,23412.0,23412.0,218484.0,64,16,4,909.4,38549,152255,1.43,5.67,0.0,0.0,0,855.96,646.4,508.69,225.65,246.32,792.33,721.66,87.74,1243.15,Low,1243.15,1243.15,508.69,0.7315287777018058,0.7315287777018058,1.7877292653679058
ABACUS_shell_hd,23412.0,23412.0,218484.0,128,16,4,1184.2,38549,152255,1.43,5.67,0.0,0.0,0,1588.97,1233.5,683.83,239.11,263.23,1426.83,1355.99,91.2,1443.33,Low,1443.33,1588.97,683.83,0.745262654423935,0.745262654423935,1.7317169471944782
ABACUS_shell_hd,23412.0,23412.0,218484.0,256,16,4,1481.25,38549,152255,1.43,5.67,0.0,0.0,0,1829.27,1684.7,775.8,246.44,271.03,1707.74,1486.92,93.17,1495.19,Low,1707.74,1829.27,775.8,0.8097492442340387,0.8097492442340387,1.9093194122196444
ABACUS_shell_hd,23412.0,23412.0,218484.0,512,16,4,1626.68,38549,152255,1.43,5.67,0.0,0.0,0,2020.66,1938.85,823.21,249.62,275.72,2148.58,1875.4,93.37,1519.23,Low,2148.58,2148.58,823.21,0.7570953839279897,0.7570953839279897,1.9760206994570038
bcsstm25,15439.0,15439.0,15439.0,16,16,4,67.13,3860,15439,1.0,4.0,0.0,0.0,0,18.53,12.44,29.69,9.6,20.48,83.01,20.29,44.88,81.26,Low,83.01,83.01,29.69,0.8086977472593663,0.8086977472593663,2.2610306500505217
bcsstm25,15439.0,15439.0,15439.0,32,16,4,131.4,3860,15439,1.0,4.0,0.0,0.0,0,36.2,25.86,105.39,9.68,23.18,130.84,23.23,61.14,130.29,Low,130.84,130.84,105.39,1.0042800366860287,1.0042800366860287,1.246797608881298
bcsstm25,15439.0,15439.0,15439.0,64,16,4,227.88,3860,15439,1.0,4.0,0.0,0.0,0,72.4,49.8,193.59,56.04,29.16,72.57,73.52,17.56,174.95,Low,174.95,174.95,193.59,1.1771269177126917,1.302543583881109,1.1771269177126917
bcsstm25,15439.0,15439.0,15439.0,128,16,4,333.82,3860,15439,1.0,4.0,0.0,0.0,0,144.97,99.93,266.76,58.96,31.19,90.42,140.83,18.1,220.95,Low,220.95,220.95,266.76,1.2513870145449093,1.5108395564607378,1.2513870145449093
bcsstm25,15439.0,15439.0,15439.0,256,16,4,437.99,3860,15439,1.0,4.0,0.0,0.0,0,252.32,181.1,365.42,60.95,32.43,167.36,157.64,18.47,254.93,Low,254.93,254.93,365.42,1.1985933993760605,1.718079472796454,1.1985933993760605
bcsstm25,15439.0,15439.0,15439.0,512,16,4,521.15,3860,15439,1.0,4.0,0.0,0.0,0,335.86,270.41,422.62,61.94,33.04,268.8,206.28,18.79,289.42,Low,289.42,335.86,422.62,1.2331408830627986,1.5516882034180908,1.2331408830627986
fem_filter,74062.0,74062.0,1731206.0,16,16,4,1358.87,144700,571795,3.03,11.96,0.0,0.0,0,401.49,400.56,19.24,147.07,509.18,437.17,513.25,292.83,446.99,Medium,513.25,513.25,19.24,2.647579152459815,2.647579152459815,70.62733887733887
fem_filter,74062.0,74062.0,1731206.0,32,16,4,2421.27,144700,571795,3.03,11.96,0.0,0.0,0,786.38,802.97,144.62,146.29,493.36,1116.91,494.28,376.1,1086.42,Medium,1116.91,1116.91,144.62,2.1678290999274785,2.1678290999274785,16.742290139676392
fem_filter,74062.0,74062.0,1731206.0,64,16,4,2908.37,144700,571795,3.03,11.96,0.0,0.0,0,1507.69,1541.93,285.24,309.79,491.19,1208.94,1385.24,117.73,1677.53,Medium,1677.53,1677.53,285.24,1.7337216025942903,1.7337216025942903,10.196220726405834
fem_filter,74062.0,74062.0,1731206.0,128,16,4,3478.06,144700,571795,3.03,11.96,0.0,0.0,0,2773.26,2809.83,331.55,319.57,514.23,2156.93,2329.24,121.41,2204.66,Medium,2329.24,2809.83,331.55,1.2378186580682817,1.2378186580682817,10.4903031217011
fem_filter,74062.0,74062.0,1731206.0,256,16,4,3421.78,144700,571795,3.03,11.96,0.0,0.0,0,2865.35,3042.54,341.88,324.88,526.08,2241.04,2630.51,121.93,2323.77,Medium,2630.51,3042.54,341.88,1.1246458551079033,1.1246458551079033,10.008716508716509
fem_filter,74062.0,74062.0,1731206.0,512,16,4,3495.84,144700,571795,3.03,11.96,0.0,0.0,0,2915.87,3167.99,347.09,328.32,532.83,3108.96,2956.8,122.16,2333.26,Medium,3108.96,3167.99,347.09,1.103488331718219,1.103488331718219,10.071854562217293
af_shell5,504855.0,504855.0,17579155.0,16,16,4,4914.5,630091,2518300,6.98,27.91,0.0,0.0,0,486.46,524.15,700.5,177.78,737.02,2099.91,738.97,762.41,2097.41,High,2099.91,2099.91,700.5,2.3403383954550434,2.3403383954550434,7.01570306923626
af_shell5,504855.0,504855.0,17579155.0,32,16,4,7398.63,630091,2518300,6.98,27.91,0.0,0.0,0,961.9,1042.21,2268.36,174.86,641.99,2482.03,641.98,815.66,2481.5,High,2482.03,2482.03,2268.36,2.980878555053726,2.980878555053726,3.2616648151087126
af_shell5,504855.0,504855.0,17579155.0,64,16,4,8343.22,630091,2518300,6.98,27.91,0.0,0.0,0,1861.55,2023.05,4268.37,293.05,581.91,1290.55,1668.54,183.19,2589.26,High,2589.26,2589.26,4268.37,1.9546618498396342,3.2222411036357874,1.9546618498396342
af_shell5,504855.0,504855.0,17579155.0,128,16,4,8660.22,630091,2518300,6.98,27.91,0.0,0.0,0,3301.83,3613.53,4839.75,297.63,602.24,2449.62,3098.88,187.64,2622.81,High,3098.88,3613.53,4839.75,1.7893940802727413,2.3966094096354533,1.7893940802727413
af_shell5,504855.0,504855.0,17579155.0,256,16,4,8760.29,630091,2518300,6.98,27.91,0.0,0.0,0,3311.0,3664.4,4906.33,299.76,611.93,2491.94,3121.26,189.54,2559.45,High,3121.26,3664.4,4906.33,1.7855077012756992,2.3906478550376598,1.7855077012756992
af_shell5,504855.0,504855.0,17579155.0,512,16,4,8812.85,630091,2518300,6.98,27.91,0.0,0.0,0,3315.2,3688.72,4928.93,301.27,617.14,3591.28,3832.73,189.56,2560.08,High,3832.73,3832.73,4928.93,1.7879844104095615,2.2993662480790458,1.7879844104095615
bips07_2476,16861.0,16861.0,66498.0,16,16,4,226.18,10311,39686,1.68,6.45,0.0,0.0,0,93.92,58.03,10.84,32.92,81.29,230.9,82.0,106.91,233.33,Low,233.33,233.33,10.84,0.9693567050957871,0.9693567050957871,20.865313653136532
bips07_2476,16861.0,16861.0,66498.0,32,16,4,413.03,10311,39686,1.68,6.45,0.0,0.0,0,173.62,121.13,49.35,34.75,91.85,382.17,91.98,174.31,377.83,Low,382.17,382.17,49.35,1.0807494047151789,1.0807494047151789,8.369402228976696
bips07_2476,16861.0,16861.0,66498.0,64,16,4,567.15,10311,39686,1.68,6.45,0.0,0.0,0,341.45,234.35,96.76,141.86,112.09,351.84,291.02,51.9,512.51,Low,512.51,512.51,96.76,1.1066125539013874,1.1066125539013874,5.861409673418768
bips07_2476,16861.0,16861.0,66498.0,128,16,4,717.93,10311,39686,1.68,6.45,0.0,0.0,0,661.67,472.04,103.88,155.55,120.69,487.61,542.29,54.24,666.65,Low,666.65,666.65,103.88,1.0769219230480762,1.0769219230480762,6.911147477859068
bips07_2476,16861.0,16861.0,66498.0,256,16,4,1050.31,10311,39686,1.68,6.45,0.0,0.0,0,969.89,772.67,109.66,163.69,124.92,840.42,613.59,55.74,769.88,Low,840.42,969.89,109.66,1.0829166194104485,1.0829166194104485,9.5778770745942
bips07_2476,16861.0,16861.0,66498.0,512,16,4,1267.38,10311,39686,1.68,6.45,0.0,0.0,0,1162.17,967.68,115.02,167.63,126.9,1033.48,772.95,56.67,826.38,Low,1033.48,1162.17,115.02,1.0905289243398126,1.0905289243398126,11.018779342723006
3dtube,45330.0,45330.0,3213618.0,16,16,4,2751.39,129287,513461,6.26,24.86,0.0,0.0,0,445.9,478.15,83.54,270.19,845.91,257.38,848.82,478.86,256.15,High,848.82,848.82,83.54,3.241429278292217,3.241429278292217,32.93500119703136
3dtube,45330.0,45330.0,3213618.0,32,16,4,4561.56,129287,513461,6.26,24.86,0.0,0.0,0,876.24,954.16,796.34,262.59,807.64,638.76,812.24,627.17,632.35,High,812.24,954.16,796.34,4.78070763813197,4.78070763813197,5.728156315141774
3dtube,45330.0,45330.0,3213618.0,64,16,4,5516.94,129287,513461,6.26,24.86,0.0,0.0,0,1703.71,1851.7,1562.66,370.71,775.49,1416.47,1164.88,304.3,1042.28,High,1416.47,1851.7,1562.66,2.979391910136631,2.979391910136631,3.5304800788399264
3dtube,45330.0,45330.0,3213618.0,128,16,4,6291.96,129287,513461,6.26,24.86,0.0,0.0,0,3118.13,3356.26,1856.78,382.3,844.61,2578.37,1443.19,309.61,1526.93,High,2578.37,3356.26,1856.78,1.874693855660765,1.874693855660765,3.388640549768955
3dtube,45330.0,45330.0,3213618.0,256,16,4,6607.28,129287,513461,6.26,24.86,0.0,0.0,0,3182.78,3505.21,1951.94,389.0,881.5,2685.43,2321.35,312.61,1928.73,High,2685.43,3505.21,1951.94,1.88498834591936,1.88498834591936,3.384981095730401
3dtube,45330.0,45330.0,3213618.0,512,16,4,6873.59,129287,513461,6.26,24.86,0.0,0.0,0,3213.12,3585.5,1982.3,392.95,902.31,3721.62,2070.42,312.68,2322.92,High,3721.62,3721.62,1982.3,1.8469349369360655,1.8469349369360655,3.46748221762599
com-Amazon,334863.0,334863.0,1851744.0,16,16,4,566.8,466212,1833417,1.01,3.97,0.0,0.0,0,248.52,250.37,1.72,48.78,137.23,339.21,137.1,190.7,348.66,Low,348.66,348.66,1.72,1.6256524981357194,1.6256524981357194,329.5348837209302
com-Amazon,334863.0,334863.0,1851744.0,32,16,4,868.34,466212,1833417,1.01,3.97,0.0,0.0,0,455.76,471.6,7.68,48.61,138.01,518.7,138.06,248.87,521.77,Low,521.77,521.77,7.68,1.6642198669912032,1.6642198669912032,113.06510416666667
com-Amazon,334863.0,334863.0,1851744.0,64,16,4,921.84,466212,1833417,1.01,3.97,0.0,0.0,0,781.74,795.25,13.39,172.55,152.87,682.99,419.73,62.46,647.01,Low,682.99,795.25,13.39,1.1591826469663629,1.1591826469663629,68.8454070201643
com-Amazon,334863.0,334863.0,1851744.0,128,16,4,1048.78,466212,1833417,1.01,3.97,0.0,0.0,0,948.76,928.25,17.66,174.95,154.72,943.44,747.69,63.88,752.02,Low,943.44,948.76,17.66,1.1054218137358236,1.1054218137358236,59.38731596828992
com-Amazon,334863.0,334863.0,1851744.0,256,16,4,1086.54,466212,1833417,1.01,3.97,0.0,0.0,0,947.4,933.31,18.61,175.64,155.25,950.83,831.38,64.89,766.79,Low,950.83,950.83,18.61,1.142727932437975,1.142727932437975,58.384739387426116
com-Amazon,334863.0,334863.0,1851744.0,512,16,4,1099.73,466212,1833417,1.01,3.97,0.0,0.0,0,943.62,933.53,18.79,175.22,155.7,923.61,903.1,64.89,795.89,Low,923.61,943.62,18.79,1.165437358258621,1.165437358258621,58.52740819584886
descriptor_xingo6u,20738.0,20738.0,73916.0,16,16,4,254.88,12166,46964,1.57,6.08,0.0,0.0,0,97.26,63.94,19.39,30.81,76.12,198.17,76.36,105.9,191.99,Low,198.17,198.17,19.39,1.2861684412373215,1.2861684412373215,13.14492006188757
descriptor_xingo6u,20738.0,20738.0,73916.0,32,16,4,454.87,12166,46964,1.57,6.08,0.0,0.0,0,185.95,134.15,46.4,32.06,84.52,365.92,84.62,163.71,357.08,Low,365.92,365.92,46.4,1.2430859204197637,1.2430859204197637,9.80323275862069
descriptor_xingo6u,20738.0,20738.0,73916.0,64,16,4,644.15,12166,46964,1.57,6.08,0.0,0.0,0,371.9,255.76,91.57,137.33,103.49,374.26,263.52,48.98,516.9,Low,516.9,516.9,91.57,1.2461791449023023,1.2461791449023023,7.034509118707001
descriptor_xingo6u,20738.0,20738.0,73916.0,128,16,4,834.03,12166,46964,1.57,6.08,0.0,0.0,0,720.25,507.58,104.09,147.06,110.43,548.03,494.01,50.74,633.79,Low,633.79,720.25,104.09,1.1579729260673377,1.1579729260673377,8.012585262753387
descriptor_xingo6u,20738.0,20738.0,73916.0,256,16,4,1096.07,12166,46964,1.57,6.08,0.0,0.0,0,937.13,798.01,109.54,153.11,113.65,870.24,553.94,52.01,709.88,Low,870.24,937.13,109.54,1.1696029366256548,1.1696029366256548,10.006116487127988
descriptor_xingo6u,20738.0,20738.0,73916.0,512,16,4,1250.83,12166,46964,1.57,6.08,0.0,0.0,0,1083.51,942.36,113.41,155.39,115.09,960.34,700.0,52.49,728.24,Low,960.34,1083.51,113.41,1.154424047770671,1.154424047770671,11.029274314434353
af_shell3,504855.0,504855.0,17562051.0,16,16,4,4909.72,630091,2518300,6.98,27.91,0.0,0.0,0,486.5,524.01,700.33,177.7,737.73,2100.92,738.66,764.7,2102.17,High,2102.17,2102.17,700.33,2.335548504640443,2.335548504640443,7.010580726229064
af_shell3,504855.0,504855.0,17562051.0,32,16,4,7363.54,630091,2518300,6.98,27.91,0.0,0.0,0,961.98,1042.12,2262.38,174.82,641.72,2484.3,641.86,816.32,2480.8,High,2484.3,2484.3,2262.38,2.964030109085054,2.964030109085054,3.2547759439174673
af_shell3,504855.0,504855.0,17562051.0,64,16,4,8340.05,630091,2518300,6.98,27.91,0.0,0.0,0,1860.17,2023.8,4260.61,293.07,581.79,1291.69,1669.57,183.16,2589.17,High,2589.17,2589.17,4260.61,1.9574779198283814,3.2211287787205936,1.9574779198283814
af_shell3,504855.0,504855.0,17562051.0,128,16,4,8647.53,630091,2518300,6.98,27.91,0.0,0.0,0,3301.37,3614.18,4839.09,297.67,602.22,2456.5,3098.95,187.6,2622.76,High,3098.95,3614.18,4839.09,1.7870157405627918,2.392667216353364,1.7870157405627918
af_shell3,504855.0,504855.0,17562051.0,256,16,4,8755.85,630091,2518300,6.98,27.91,0.0,0.0,0,3311.43,3664.49,4907.52,299.92,611.87,2492.29,3121.92,189.53,2558.87,High,3121.92,3664.49,4907.52,1.7841700084767866,2.3893775122868397,1.7841700084767866
af_shell3,504855.0,504855.0,17562051.0,512,16,4,8803.17,630091,2518300,6.98,27.91,0.0,0.0,0,3315.06,3688.77,4929.4,301.19,617.09,3589.36,3832.05,189.55,2559.87,High,3832.05,3832.05,4929.4,1.7858502048930907,2.297248209183074,1.7858502048930907
F2,71505.0,71505.0,5294285.0,16,16,4,2593.97,315058,1254581,4.22,16.8,0.0,0.0,0,443.48,491.85,57.6,271.89,1114.82,1854.39,1116.7,456.84,1850.5,High,1854.39,1854.39,57.6,1.3988265683054804,1.3988265683054804,45.03420138888888
F2,71505.0,71505.0,5294285.0,32,16,4,3846.19,315058,1254581,4.22,16.8,0.0,0.0,0,872.64,974.02,218.6,264.24,917.79,2663.79,918.91,586.88,2649.79,High,2663.79,2663.79,218.6,1.443878834292493,1.443878834292493,17.594647758462948
F2,71505.0,71505.0,5294285.0,64,16,4,4579.83,315058,1254581,4.22,16.8,0.0,0.0,0,1686.88,1885.43,423.16,365.24,817.15,1369.18,2426.07,301.84,2834.2,High,2834.2,2834.2,423.16,1.6159163079528616,1.6159163079528616,10.822927497873144
F2,71505.0,71505.0,5294285.0,128,16,4,5396.14,315058,1254581,4.22,16.8,0.0,0.0,0,3014.97,3326.34,497.43,373.51,864.34,2524.54,4423.89,305.47,2853.68,High,4423.89,4423.89,497.43,1.2197726435331802,1.2197726435331802,10.848038920049053
F2,71505.0,71505.0,5294285.0,256,16,4,5725.49,315058,1254581,4.22,16.8,0.0,0.0,0,3057.08,3422.84,507.51,378.38,889.58,2597.86,4531.81,307.86,2772.33,High,4531.81,4531.81,507.51,1.2634002749453308,1.2634002749453308,11.28153139839609
F2,71505.0,71505.0,5294285.0,512,16,4,5872.14,315058,1254581,4.22,16.8,0.0,0.0,0,3078.3,3473.58,511.74,380.85,903.18,3553.88,5179.68,307.94,2781.89,High,5179.68,5179.68,511.74,1.133687795385043,1.133687795385043,11.474850510024622
bone010,986703.0,986703.0,47851783.0,16,16,4,3252.13,3062230,12202542,5.87,23.4,0.0,0.0,0,464.18,527.39,802.22,254.32,1142.68,2520.27,1141.62,645.84,2518.67,High,2520.27,2520.27,802.22,1.2903895217575896,1.2903895217575896,4.053912891725462
bone010,986703.0,986703.0,47851783.0,32,16,4,4942.34,3062230,12202542,5.87,23.4,0.0,0.0,0,913.97,1039.77,2481.31,248.3,928.36,2940.76,928.43,764.92,2941.42,High,2941.42,2941.42,2481.31,1.6802564747638895,1.6802564747638895,1.9918268978886153
bone010,986703.0,986703.0,47851783.0,64,16,4,5241.16,3062230,12202542,5.87,23.4,0.0,0.0,0,1777.61,2016.53,4738.9,341.27,829.66,1410.78,2546.14,276.4,2977.17,High,2977.17,2977.17,4738.9,1.105986621367828,1.7604503605773267,1.105986621367828
bone010,986703.0,986703.0,47851783.0,128,16,4,5463.08,3062230,12202542,5.87,23.4,0.0,0.0,0,3185.98,3563.72,5369.67,347.31,875.6,2564.96,4694.39,279.0,2968.63,High,4694.39,4694.39,5369.67,1.017395854866314,1.1637465144566173,1.017395854866314
bone010,986703.0,986703.0,47851783.0,256,16,4,5474.37,3062230,12202542,5.87,23.4,0.0,0.0,0,3182.59,3586.99,5415.47,350.43,900.47,2597.56,4718.23,280.16,2888.0,High,4718.23,4718.23,5415.47,1.0108762489682335,1.1602592497610333,1.0108762489682335
bone010,986703.0,986703.0,47851783.0,512,16,4,5493.1,3062230,12202542,5.87,23.4,0.0,0.0,0,3184.65,3605.02,5425.8,352.02,913.46,3573.28,5887.79,280.17,2888.14,High,5887.79,5887.79,5425.8,0.9329646607640558,0.9329646607640558,1.012403700836743
cz20468,20468.0,20468.0,206076.0,16,16,4,493.0,25508,100324,2.05,8.08,0.0,0.0,0,221.11,160.87,114.04,76.21,213.77,503.85,209.85,147.41,508.83,Medium,508.83,508.83,114.04,0.9688894129670028,0.9688894129670028,4.323044545773413
cz20468,20468.0,20468.0,206076.0,32,16,4,884.45,25508,100324,2.05,8.08,0.0,0.0,0,428.88,336.45,395.92,78.34,230.51,907.82,230.51,253.79,899.9,Medium,907.82,907.82,395.92,0.9742570113017999,0.9742570113017999,2.233910891089109
cz20468,20468.0,20468.0,206076.0,64,16,4,1214.0,25508,100324,2.05,8.08,0.0,0.0,0,853.32,640.98,758.33,237.01,260.61,808.14,773.27,91.42,1198.12,Medium,1198.12,1198.12,758.33,1.013254098087003,1.013254098087003,1.6008861577413527
cz20468,20468.0,20468.0,206076.0,128,16,4,1449.96,25508,100324,2.05,8.08,0.0,0.0,0,1588.25,1243.29,927.23,252.31,279.33,1465.43,1437.32,94.88,1447.42,Medium,1465.43,1588.25,927.23,0.9129293247284748,0.9129293247284748,1.5637544082913624
cz20468,20468.0,20468.0,206076.0,256,16,4,2010.5,25508,100324,2.05,8.08,0.0,0.0,0,1907.01,1739.96,1034.91,260.92,289.05,1805.7,1590.55,96.89,1551.63,Medium,1805.7,1907.01,1034.91,1.0542681999570007,1.0542681999570007,1.942681006077823
cz20468,20468.0,20468.0,206076.0,512,16,4,2301.72,25508,100324,2.05,8.08,0.0,0.0,0,2152.23,2062.69,1119.41,265.09,293.99,2299.31,2027.18,97.22,1587.87,Medium,2299.31,2299.31,1119.41,1.0010481405291152,1.0010481405291152,2.0561903145406952
c-56,35910.0,35910.0,380240.0,16,16,4,708.08,45444,179950,2.12,8.38,0.0,0.0,0,264.7,221.07,5.42,81.97,185.99,64.58,191.5,229.6,67.3,Medium,229.6,264.7,5.42,2.675028333962977,2.675028333962977,130.6420664206642
c-56,35910.0,35910.0,380240.0,32,16,4,1218.72,45444,179950,2.12,8.38,0.0,0.0,0,518.23,450.5,49.03,83.63,216.05,137.98,212.62,326.81,135.55,Medium,326.81,518.23,49.03,2.351697122899099,2.351697122899099,24.856618396899858
c-56,35910.0,35910.0,380240.0,64,16,4,1399.23,45444,179950,2.12,8.38,0.0,0.0,0,1021.18,873.62,96.64,247.62,259.6,893.61,298.28,90.83,245.78,Medium,893.61,1021.18,96.64,1.370208973932118,1.370208973932118,14.478787251655628
c-56,35910.0,35910.0,380240.0,128,16,4,1854.83,45444,179950,2.12,8.38,0.0,0.0,0,1915.27,1633.89,106.44,258.59,281.18,1651.6,462.19,94.01,439.27,Medium,1651.6,1915.27,106.44,0.968443091574556,0.968443091574556,17.4260616309658
c-56,35910.0,35910.0,380240.0,256,16,4,2027.27,45444,179950,2.12,8.38,0.0,0.0,0,2135.39,2013.35,112.54,263.79,292.86,1897.38,645.39,95.78,669.57,Medium,1897.38,2135.39,112.54,0.9493675628339554,0.9493675628339554,18.01377288075351
c-56,35910.0,35910.0,380240.0,512,16,4,2126.84,45444,179950,2.12,8.38,0.0,0.0,0,2260.11,2275.73,116.08,266.23,299.53,2501.81,498.21,95.92,979.26,Medium,2501.81,2501.81,116.08,0.85012051274877,0.85012051274877,18.322191592005517
cbuckle,13681.0,13681.0,676515.0,16,16,4,1513.46,20607,81207,8.33,32.83,0.0,0.0,0,373.97,348.72,47.03,221.81,752.52,269.96,761.84,341.85,271.26,High,761.84,761.84,47.03,1.9865851097343274,1.9865851097343274,32.18073570061663
cbuckle,13681.0,13681.0,676515.0,32,16,4,2706.06,20607,81207,8.33,32.83,0.0,0.0,0,736.94,709.88,284.97,220.51,627.56,504.3,644.91,514.46,499.27,High,644.91,736.94,284.97,3.672022145629223,3.672022145629223,9.495946941783345
cbuckle,13681.0,13681.0,676515.0,64,16,4,4248.13,20607,81207,8.33,32.83,0.0,0.0,0,1452.53,1366.7,563.41,352.44,649.56,1279.46,1003.73,235.49,805.85,High,1279.46,1452.53,563.41,2.924641831838241,2.924641831838241,7.540033013258551
cbuckle,13681.0,13681.0,676515.0,128,16,4,5727.11,20607,81207,8.33,32.83,0.0,0.0,0,2723.76,2614.55,596.31,371.92,712.03,2369.58,1585.74,241.88,1280.67,High,2369.58,2723.76,596.31,2.102648544658854,2.102648544658854,9.604249467558821
cbuckle,13681.0,13681.0,676515.0,256,16,4,7220.97,20607,81207,8.33,32.83,0.0,0.0,0,3068.97,3131.11,714.19,382.66,745.52,2658.21,2338.35,245.03,1748.67,High,2658.21,3131.11,714.19,2.3062013151885434,2.3062013151885434,10.110712835519958
cbuckle,13681.0,13681.0,676515.0,512,16,4,8297.62,20607,81207,8.33,32.83,0.0,0.0,0,3236.91,3471.53,743.53,387.76,766.51,3873.41,2207.9,246.07,2313.37,High,3873.41,3873.41,743.53,2.1422002834711535,2.1422002834711535,11.159764905249284
cont-201,80595.0,80595.0,438795.0,16,16,4,665.85,75068,290707,1.51,5.85,0.0,0.0,0,219.84,190.7,69.11,48.09,133.9,752.65,134.02,212.7,764.45,Low,764.45,764.45,69.11,0.8710183792268952,0.8710183792268952,9.634640428302706
cont-201,80595.0,80595.0,438795.0,32,16,4,1061.17,75068,290707,1.51,5.85,0.0,0.0,0,422.53,386.6,139.88,48.38,137.86,916.06,137.99,275.19,910.36,Low,916.06,916.06,139.88,1.1584066545859444,1.1584066545859444,7.586288247068917
cont-201,80595.0,80595.0,438795.0,64,16,4,1290.57,75068,290707,1.51,5.85,0.0,0.0,0,839.8,740.27,266.7,184.64,161.74,818.27,466.68,64.18,1008.72,Low,1008.72,1008.72,266.7,1.2794135141565548,1.2794135141565548,4.839032620922385
cont-201,80595.0,80595.0,438795.0,128,16,4,1520.29,75068,290707,1.51,5.85,0.0,0.0,0,1354.83,1251.02,312.56,189.07,166.72,1286.79,899.4,65.89,958.59,Low,1286.79,1354.83,312.56,1.1221260231911014,1.1221260231911014,4.863994113130278
cont-201,80595.0,80595.0,438795.0,256,16,4,1628.94,75068,290707,1.51,5.85,0.0,0.0,0,1446.08,1376.07,326.38,190.61,170.05,1343.94,926.46,67.06,973.61,Low,1343.94,1446.08,326.38,1.1264522018145608,1.1264522018145608,4.990930816839267
cont-201,80595.0,80595.0,438795.0,512,16,4,1675.99,75068,290707,1.51,5.85,0.0,0.0,0,1478.67,1466.93,333.04,192.11,171.83,1413.05,1186.23,67.11,971.19,Low,1413.05,1478.67,333.04,1.1334442438136973,1.1334442438136973,5.032398510689406
c-48,18354.0,18354.0,166080.0,16,16,4,405.07,23782,94266,1.76,6.98,0.0,0.0,0,182.11,131.81,9.25,69.14,138.4,44.41,136.47,184.94,44.81,Low,184.94,184.94,9.25,2.190277927976641,2.190277927976641,43.79135135135135
c-48,18354.0,18354.0,166080.0,32,16,4,715.86,23782,94266,1.76,6.98,0.0,0.0,0,353.36,269.39,59.87,72.16,167.84,82.46,168.87,246.78,82.61,Low,246.78,353.36,59.87,2.025865972379443,2.025865972379443,11.956906631033908
c-48,18354.0,18354.0,166080.0,64,16,4,1047.82,23782,94266,1.76,6.98,0.0,0.0,0,705.22,523.5,118.57,227.43,214.57,646.23,208.58,86.94,167.5,Low,646.23,705.22,118.57,1.485805847820538,1.485805847820538,8.837142616176099
c-48,18354.0,18354.0,166080.0,128,16,4,1254.62,23782,94266,1.76,6.98,0.0,0.0,0,1350.24,1022.82,145.06,244.69,236.37,1158.36,307.84,89.88,288.02,Low,1158.36,1350.24,145.06,0.9291829600663585,0.9291829600663585,8.648972838825312
c-48,18354.0,18354.0,166080.0,256,16,4,1504.69,23782,94266,1.76,6.98,0.0,0.0,0,1779.83,1500.44,155.18,254.31,252.21,1520.18,522.47,91.89,483.67,Low,1520.18,1779.83,155.18,0.8454122022889827,0.8454122022889827,9.696417064054646
c-48,18354.0,18354.0,166080.0,512,16,4,1728.31,23782,94266,1.76,6.98,0.0,0.0,0,2009.29,1868.04,164.14,258.2,259.01,2250.98,370.64,92.5,798.7,Low,2250.98,2250.98,164.14,0.7678033567601666,0.7678033567601666,10.529487023272816
barrier2-4,113076.0,113076.0,2129496.0,16,16,4,568.47,569682,2268167,1.68,6.68,0.0,0.0,0,417.27,448.24,1.17,180.94,687.46,138.96,686.84,392.15,139.19,Low,687.46,687.46,1.17,0.8269135658801967,0.8269135658801967,485.8717948717949
barrier2-4,113076.0,113076.0,2129496.0,32,16,4,929.51,569682,2268167,1.68,6.68,0.0,0.0,0,820.23,894.78,11.06,177.97,635.56,283.1,636.25,517.27,263.71,Low,636.25,894.78,11.06,1.0388140101477459,1.0388140101477459,84.04249547920433
barrier2-4,113076.0,113076.0,2129496.0,64,16,4,1083.44,569682,2268167,1.68,6.68,0.0,0.0,0,1524.77,1662.15,21.92,311.72,585.1,1186.67,536.09,192.68,451.24,Low,1186.67,1662.15,21.92,0.6518304605480854,0.6518304605480854,49.42700729927007
barrier2-4,113076.0,113076.0,2129496.0,128,16,4,1252.74,569682,2268167,1.68,6.68,0.0,0.0,0,2725.21,2945.38,24.49,318.34,605.23,2118.78,673.66,196.93,725.05,Low,2118.78,2945.38,24.49,0.4253237273289015,0.4253237273289015,51.15312372396897
barrier2-4,113076.0,113076.0,2129496.0,256,16,4,1291.44,569682,2268167,1.68,6.68,0.0,0.0,0,2776.03,3057.05,24.75,321.73,615.65,2175.41,1153.44,198.98,1275.58,Low,2175.41,3057.05,24.75,0.42244647617801473,0.42244647617801473,52.17939393939394
barrier2-4,113076.0,113076.0,2129496.0,512,16,4,1241.64,569682,2268167,1.68,6.68,0.0,0.0,0,2799.13,3115.48,24.98,324.39,622.57,2954.39,742.0,199.02,1639.45,Low,2954.39,3115.48,24.98,0.398538908932171,0.398538908932171,49.70536429143315
ABACUS_shell_md,23412.0,23412.0,218484.0,16,16,4,418.55,38549,152255,1.43,5.67,0.0,0.0,0,220.91,163.17,76.77,71.8,201.0,603.55,201.93,197.19,592.1,Low,603.55,603.55,76.77,0.6934802419020795,0.6934802419020795,5.451999478963137
ABACUS_shell_md,23412.0,23412.0,218484.0,32,16,4,746.95,38549,152255,1.43,5.67,0.0,0.0,0,430.09,338.73,261.19,73.8,217.61,990.86,217.61,317.33,973.2,Low,990.86,990.86,261.19,0.7538400985002928,0.7538400985002928,2.8597955511313606
ABACUS_shell_md,23412.0,23412.0,218484.0,64,16,4,915.12,38549,152255,1.43,5.67,0.0,0.0,0,844.38,648.8,506.92,226.35,245.9,795.21,727.07,87.85,1239.63,Low,1239.63,1239.63,506.92,0.7382202754047578,0.7382202754047578,1.8052552671032904
ABACUS_shell_md,23412.0,23412.0,218484.0,128,16,4,1214.64,38549,152255,1.43,5.67,0.0,0.0,0,1586.09,1241.39,684.63,239.24,261.93,1456.56,1362.33,91.2,1433.86,Low,1456.56,1586.09,684.63,0.7658077410487426,0.7658077410487426,1.7741553831996846
ABACUS_shell_md,23412.0,23412.0,218484.0,256,16,4,1481.25,38549,152255,1.43,5.67,0.0,0.0,0,1823.55,1682.26,771.69,246.42,270.53,1714.44,1485.02,93.12,1497.11,Low,1714.44,1823.55,771.69,0.8122892160894958,0.8122892160894958,1.919488395599269
ABACUS_shell_md,23412.0,23412.0,218484.0,512,16,4,1640.04,38549,152255,1.43,5.67,0.0,0.0,0,2025.34,1939.39,823.69,249.84,274.2,2153.21,1880.44,93.34,1517.25,Low,2153.21,2153.21,823.69,0.7616721081548014,0.7616721081548014,1.9910888805254403
fe_body,45087.0,45087.0,327468.0,16,16,4,699.72,34760,134899,2.43,9.42,0.0,0.0,0,239.38,190.5,45.95,60.3,170.47,668.3,170.2,198.83,690.86,Medium,690.86,690.86,45.95,1.0128245954317807,1.0128245954317807,15.227856365614798
fe_body,45087.0,45087.0,327468.0,32,16,4,1001.43,34760,134899,2.43,9.42,0.0,0.0,0,470.84,391.47,197.03,61.11,178.07,1004.5,178.02,289.15,1018.56,Medium,1018.56,1018.56,197.03,0.9831821394910462,0.9831821394910462,5.082627011115059
fe_body,45087.0,45087.0,327468.0,64,16,4,1595.46,34760,134899,2.43,9.42,0.0,0.0,0,923.75,750.21,378.47,209.35,204.8,827.98,605.86,75.2,1221.9,Medium,1221.9,1221.9,378.47,1.3057205990670266,1.3057205990670266,4.215552091315032
fe_body,45087.0,45087.0,327468.0,128,16,4,2002.86,34760,134899,2.43,9.42,0.0,0.0,0,1642.47,1400.18,454.5,217.46,215.53,1477.58,1169.53,78.08,1300.77,Medium,1477.58,1642.47,454.5,1.2194195327768542,1.2194195327768542,4.406732673267326
fe_body,45087.0,45087.0,327468.0,256,16,4,2330.73,34760,134899,2.43,9.42,0.0,0.0,0,1826.24,1691.79,484.64,221.1,220.96,1678.79,1222.75,80.04,1319.77,Medium,1678.79,1826.24,484.64,1.2762451813562292,1.2762451813562292,4.809198580389568
fe_body,45087.0,45087.0,327468.0,512,16,4,2467.38,34760,134899,2.43,9.42,0.0,0.0,0,1938.76,1887.42,494.64,223.33,224.11,2101.26,1548.77,80.08,1324.94,Medium,2101.26,2101.26,494.64,1.1742383141543644,1.1742383141543644,4.988233867054828
cage13,445315.0,445315.0,7479343.0,16,16,4,993.93,1520409,6053624,1.24,4.92,0.0,0.0,0,384.86,416.17,25.59,115.14,395.27,1722.16,395.38,389.2,1720.58,Low,1722.16,1722.16,25.59,0.5771414967250429,0.5771414967250429,38.840562719812425
cage13,445315.0,445315.0,7479343.0,32,16,4,1518.96,1520409,6053624,1.24,4.92,0.0,0.0,0,745.77,814.08,134.62,114.42,389.32,1938.66,389.5,471.53,1939.92,Low,1939.92,1939.92,134.62,0.783001360880861,0.783001360880861,11.283316000594265
cage13,445315.0,445315.0,7479343.0,64,16,4,1671.45,1520409,6053624,1.24,4.92,0.0,0.0,0,1402.86,1531.87,258.02,259.43,387.7,1023.62,1479.96,101.48,1967.34,Low,1967.34,1967.34,258.02,0.8495989508676691,0.8495989508676691,6.477986202619952
cage13,445315.0,445315.0,7479343.0,128,16,4,1748.33,1520409,6053624,1.24,4.92,0.0,0.0,0,2278.46,2408.71,304.69,264.03,397.69,1833.9,2655.55,103.04,1905.81,Low,2655.55,2655.55,304.69,0.6583683229462822,0.6583683229462822,5.738061636417342
cage13,445315.0,445315.0,7479343.0,256,16,4,1775.12,1520409,6053624,1.24,4.92,0.0,0.0,0,2273.87,2433.35,306.15,266.21,403.34,1858.42,2702.93,103.84,1815.71,Low,2702.93,2702.93,306.15,0.6567391682359514,0.6567391682359514,5.7982034950187815
cage13,445315.0,445315.0,7479343.0,512,16,4,1793.59,1520409,6053624,1.24,4.92,0.0,0.0,0,2282.79,2454.38,306.72,267.47,406.52,2372.96,2906.19,103.84,1816.95,Low,2906.19,2906.19,306.72,0.6171619887206273,0.6171619887206273,5.847646061554512
FA,10617.0,10617.0,72176.0,16,16,4,170.63,16825,66298,1.09,4.29,0.0,0.0,0,115.48,78.2,8.79,52.3,139.61,222.77,140.15,122.54,223.46,Low,223.46,223.46,8.79,0.7635818491005101,0.7635818491005101,19.41183162684869
FA,10617.0,10617.0,72176.0,32,16,4,328.07,16825,66298,1.09,4.29,0.0,0.0,0,233.2,160.21,23.48,55.56,162.56,397.66,162.38,199.66,388.04,Low,397.66,397.66,23.48,0.8250012573555298,0.8250012573555298,13.972316865417376
FA,10617.0,10617.0,72176.0,64,16,4,538.63,16825,66298,1.09,4.29,0.0,0.0,0,458.99,312.11,46.87,193.11,199.11,422.08,570.56,72.5,663.69,Low,663.69,663.69,46.87,0.8115686540402898,0.8115686540402898,11.491999146575635
FA,10617.0,10617.0,72176.0,128,16,4,709.35,16825,66298,1.09,4.29,0.0,0.0,0,870.9,609.08,47.83,216.26,216.1,820.18,1071.26,76.64,995.53,Low,1071.26,1071.26,47.83,0.6621641804977316,0.6621641804977316,14.830650219527493
FA,10617.0,10617.0,72176.0,256,16,4,892.44,16825,66298,1.09,4.29,0.0,0.0,0,1141.12,1041.31,65.11,229.59,224.72,1079.27,1404.89,79.81,1239.07,Low,1404.89,1404.89,65.11,0.635238346062681,0.635238346062681,13.706650284134543
FA,10617.0,10617.0,72176.0,512,16,4,1070.27,16825,66298,1.09,4.29,0.0,0.0,0,1556.36,1414.35,72.31,237.3,229.22,1794.59,1765.77,81.11,1457.18,Low,1794.59,1794.59,72.31,0.596386918460484,0.596386918460484,14.8011340063615
e18,24617.0,38602.0,156466.0,16,16,4,410.67,19951,77464,2.02,7.84,0.0,0.0,0,159.01,121.1,4.5,52.02,137.37,391.17,137.37,140.45,386.34,Medium,391.17,391.17,4.5,1.0498504486540379,1.0498504486540379,91.26
e18,24617.0,38602.0,156466.0,32,16,4,686.25,19951,77464,2.02,7.84,0.0,0.0,0,316.41,252.16,17.14,53.75,149.3,727.75,149.8,224.32,722.71,Medium,727.75,727.75,17.14,0.9429749227069736,0.9429749227069736,40.03792298716453
e18,24617.0,38602.0,156466.0,64,16,4,908.37,19951,77464,2.02,7.84,0.0,0.0,0,630.28,487.43,33.93,193.17,173.75,596.63,492.81,69.07,908.37,Medium,908.37,908.37,33.93,1.0,1.0,26.77188328912467
e18,24617.0,38602.0,156466.0,128,16,4,1432.18,19951,77464,2.02,7.84,0.0,0.0,0,1169.84,912.34,41.81,205.84,183.65,1011.09,930.65,72.89,1083.75,Medium,1083.75,1169.84,41.81,1.2242528892840048,1.2242528892840048,34.254484573068645
e18,24617.0,38602.0,156466.0,256,16,4,1789.46,19951,77464,2.02,7.84,0.0,0.0,0,1467.44,1265.65,46.82,211.76,188.16,1344.5,1007.83,75.1,1141.05,Medium,1344.5,1467.44,46.82,1.2194433843973178,1.2194433843973178,38.21999145664246
e18,24617.0,38602.0,156466.0,512,16,4,1947.46,19951,77464,2.02,7.84,0.0,0.0,0,1564.17,1481.77,48.89,214.83,190.3,1671.76,1288.12,75.27,1165.48,Medium,1671.76,1671.76,48.89,1.164916016653108,1.164916016653108,39.83350378400491
cit-HepTh,27770.0,27770.0,352807.0,16,16,4,390.71,82124,325855,1.08,4.3,0.0,0.0,0,270.56,172.52,6.02,93.24,251.47,138.74,246.37,209.75,137.87,Low,251.47,270.56,6.02,1.444078947368421,1.444078947368421,64.90199335548174
cit-HepTh,27770.0,27770.0,352807.0,32,16,4,687.73,82124,325855,1.08,4.3,0.0,0.0,0,530.14,349.49,21.51,95.35,283.61,268.09,279.12,333.94,278.57,Low,333.94,530.14,21.51,1.2972611008412873,1.2972611008412873,31.97257089725709
cit-HepTh,27770.0,27770.0,352807.0,64,16,4,874.37,82124,325855,1.08,4.3,0.0,0.0,0,1053.94,676.2,42.63,259.51,317.34,896.59,533.75,101.71,495.52,Low,896.59,1053.94,42.63,0.829620281989487,0.829620281989487,20.510673234811165
cit-HepTh,27770.0,27770.0,352807.0,128,16,4,1007.66,82124,325855,1.08,4.3,0.0,0.0,0,1976.51,1314.6,49.68,273.44,337.7,1652.49,863.66,104.52,789.94,Low,1652.49,1976.51,49.68,0.5098178101805708,0.5098178101805708,20.283011272141707
cit-HepTh,27770.0,27770.0,352807.0,256,16,4,1164.86,82124,325855,1.08,4.3,0.0,0.0,0,2210.22,1851.4,53.04,280.01,348.3,1882.26,1207.73,106.23,1167.75,Low,1882.26,2210.22,53.04,0.5270335079765816,0.5270335079765816,21.961915535444945
cit-HepTh,27770.0,27770.0,352807.0,512,16,4,1232.11,82124,325855,1.08,4.3,0.0,0.0,0,2377.31,2254.81,54.98,282.79,354.19,2734.28,1198.24,106.19,1443.9,Low,2734.28,2734.28,54.98,0.4506158842547215,0.4506158842547215,22.410149145143688
aug2d,29008.0,29008.0,76832.0,16,16,4,256.11,13781,50500,1.52,5.58,0.0,0.0,0,97.26,64.51,58.29,23.91,59.51,289.93,59.98,100.04,274.4,Low,289.93,289.93,58.29,0.8833511537267617,0.8833511537267617,4.3937210499228
aug2d,29008.0,29008.0,76832.0,32,16,4,410.87,13781,50500,1.52,5.58,0.0,0.0,0,185.14,130.67,191.84,24.7,64.95,410.87,65.0,141.76,400.17,Low,410.87,410.87,191.84,1.0,1.0,2.141732693911593
aug2d,29008.0,29008.0,76832.0,64,16,4,496.49,13781,50500,1.52,5.58,0.0,0.0,0,370.72,257.39,362.84,116.19,79.8,383.68,212.1,39.52,516.52,Low,516.52,516.52,362.84,0.9612212499031983,0.9612212499031983,1.3683441737404918
aug2d,29008.0,29008.0,76832.0,128,16,4,816.28,13781,50500,1.52,5.58,0.0,0.0,0,691.4,504.23,467.42,123.28,84.13,564.42,411.69,40.74,571.77,Low,571.77,691.4,467.42,1.1806190338443738,1.1806190338443738,1.7463523169740276
aug2d,29008.0,29008.0,76832.0,256,16,4,983.45,13781,50500,1.52,5.58,0.0,0.0,0,767.84,618.06,507.56,126.92,86.12,740.1,438.41,41.7,593.87,Low,740.1,767.84,507.56,1.280800687643259,1.280800687643259,1.9376034360469698
aug2d,29008.0,29008.0,76832.0,512,16,4,1080.24,13781,50500,1.52,5.58,0.0,0.0,0,828.1,740.1,553.25,128.56,87.04,835.41,567.03,41.94,586.78,Low,835.41,835.41,553.25,1.293065680324631,1.293065680324631,1.9525350203343876
Dubcova2,65025.0,65025.0,1030225.0,16,16,4,1007.06,134916,533487,1.93,7.64,0.0,0.0,0,345.95,335.25,12.16,112.18,375.31,1409.34,376.68,325.61,1392.2,Low,1409.34,1409.34,12.16,0.7145614259156768,0.7145614259156768,82.81743421052632
Dubcova2,65025.0,65025.0,1030225.0,32,16,4,1672.44,134916,533487,1.93,7.64,0.0,0.0,0,684.76,672.25,35.66,111.97,379.46,1768.63,379.53,435.25,1764.08,Low,1768.63,1768.63,35.66,0.9456132712890768,0.9456132712890768,46.89960740325295
Dubcova2,65025.0,65025.0,1030225.0,64,16,4,1990.77,134916,533487,1.93,7.64,0.0,0.0,0,1326.75,1303.26,70.32,275.28,393.97,1115.26,1338.39,106.8,1943.82,Low,1943.82,1943.82,70.32,1.0241534710004012,1.0241534710004012,28.31015358361775
Dubcova2,65025.0,65025.0,1030225.0,128,16,4,2352.78,134916,533487,1.93,7.64,0.0,0.0,0,2182.68,2242.67,83.16,281.95,408.92,1925.2,2359.52,108.72,1759.19,Low,2359.52,2359.52,83.16,0.9971434868108768,0.9971434868108768,28.292207792207797
Dubcova2,65025.0,65025.0,1030225.0,256,16,4,2462.81,134916,533487,1.93,7.64,0.0,0.0,0,2253.71,2379.27,84.79,285.56,415.99,2018.56,2413.76,110.62,1625.44,Low,2413.76,2413.76,84.79,1.020320992973618,1.020320992973618,29.045995990093168
Dubcova2,65025.0,65025.0,1030225.0,512,16,4,2517.93,134916,533487,1.93,7.64,0.0,0.0,0,2324.25,2492.23,85.43,288.07,421.51,2539.45,2826.89,110.65,1623.36,Low,2826.89,2826.89,85.43,0.8907067484054916,0.8907067484054916,29.473604120332432
fe_sphere,16386.0,16386.0,98304.0,16,16,4,239.18,22183,87984,1.12,4.43,0.0,0.0,0,146.72,99.0,62.89,48.59,121.81,413.04,122.73,177.44,423.72,Low,423.72,423.72,62.89,0.5644765411120551,0.5644765411120551,3.8031483542693594
fe_sphere,16386.0,16386.0,98304.0,32,16,4,404.54,22183,87984,1.12,4.43,0.0,0.0,0,289.13,206.96,249.5,50.24,138.07,646.74,138.46,232.67,626.14,Low,646.74,646.74,249.5,0.625506385873767,0.625506385873767,1.6214028056112226
fe_sphere,16386.0,16386.0,98304.0,64,16,4,596.69,22183,87984,1.12,4.43,0.0,0.0,0,569.88,395.59,477.78,179.71,164.66,574.04,443.81,67.6,815.8,Low,815.8,815.8,477.78,0.7314170139740134,0.7314170139740134,1.2488802377663362
fe_sphere,16386.0,16386.0,98304.0,128,16,4,753.29,22183,87984,1.12,4.43,0.0,0.0,0,1057.03,758.37,531.01,196.8,176.37,1013.44,835.74,71.39,959.06,Low,1013.44,1057.03,531.01,0.7126477015789523,0.7126477015789523,1.418598519801887
fe_sphere,16386.0,16386.0,98304.0,256,16,4,1073.63,22183,87984,1.12,4.43,0.0,0.0,0,1322.85,1027.34,598.96,206.14,185.02,1209.9,932.9,73.77,1064.9,Low,1209.9,1322.85,598.96,0.8116037343614168,0.8116037343614168,1.7924903165486845
fe_sphere,16386.0,16386.0,98304.0,512,16,4,1257.79,22183,87984,1.12,4.43,0.0,0.0,0,1456.36,1367.11,647.4,210.71,188.6,1766.27,1207.11,74.67,1112.74,Low,1766.27,1766.27,647.4,0.7121164940807464,0.7121164940807464,1.9428328699413038
EAT_RS,23219.0,23219.0,325592.0,16,16,4,379.48,75474,299685,1.09,4.31,0.0,0.0,0,275.46,217.79,3.41,99.57,238.53,77.28,236.79,171.18,78.63,Low,238.53,275.46,3.41,1.3776228853554058,1.3776228853554058,111.28445747800586
EAT_RS,23219.0,23219.0,325592.0,32,16,4,643.46,75474,299685,1.09,4.31,0.0,0.0,0,538.17,441.18,16.52,102.79,277.1,143.4,271.55,310.68,144.97,Low,310.68,538.17,16.52,1.195644498950146,1.195644498950146,38.95036319612591
EAT_RS,23219.0,23219.0,325592.0,64,16,4,841.32,75474,299685,1.09,4.31,0.0,0.0,0,1049.45,843.5,32.94,272.23,326.74,886.57,372.64,104.94,299.39,Low,886.57,1049.45,32.94,0.8016770689408738,0.8016770689408738,25.54098360655738
EAT_RS,23219.0,23219.0,325592.0,128,16,4,907.26,75474,299685,1.09,4.31,0.0,0.0,0,1951.11,1544.92,46.04,286.93,351.14,1555.07,519.18,108.58,532.12,Low,1555.07,1951.11,46.04,0.4649968479480911,0.4649968479480911,19.705907906168548
EAT_RS,23219.0,23219.0,325592.0,256,16,4,1046.5,75474,299685,1.09,4.31,0.0,0.0,0,2234.87,2037.34,49.06,294.14,368.19,1896.42,827.29,108.73,925.8,Low,1896.42,2234.87,49.06,0.46825989878605917,0.46825989878605917,21.331023236852833
EAT_RS,23219.0,23219.0,325592.0,512,16,4,1141.05,75474,299685,1.09,4.31,0.0,0.0,0,2453.83,2396.26,50.21,298.48,375.89,2671.52,760.4,109.32,1323.21,Low,2671.52,2671.52,50.21,0.42711639815535724,0.42711639815535724,22.725552678749253
3D_28984_Tetra,28984.0,28984.0,285092.0,16,16,4,518.35,46441,183194,3.27,12.9,0.0,0.0,0,333.8,301.09,2.53,131.69,214.99,41.13,215.53,381.64,42.03,Medium,381.64,381.64,2.53,1.358217168011739,1.358217168011739,204.88142292490122
3D_28984_Tetra,28984.0,28984.0,285092.0,32,16,4,893.71,46441,183194,3.27,12.9,0.0,0.0,0,664.27,608.29,22.46,132.57,282.96,80.13,286.89,499.52,82.15,Medium,499.52,664.27,22.46,1.345401719180454,1.345401719180454,39.79118432769368
3D_28984_Tetra,28984.0,28984.0,285092.0,64,16,4,1109.31,46441,183194,3.27,12.9,0.0,0.0,0,1314.69,1183.55,44.68,291.43,366.18,1100.91,230.92,118.79,156.88,Medium,1100.91,1314.69,44.68,0.8437806631221048,0.8437806631221048,24.827887197851386
3D_28984_Tetra,28984.0,28984.0,285092.0,128,16,4,1340.82,46441,183194,3.27,12.9,0.0,0.0,0,2440.61,2286.91,52.32,303.53,430.98,2032.81,326.5,122.82,285.25,Medium,2032.81,2440.61,52.32,0.5493790486804527,0.5493790486804527,25.62729357798165
3D_28984_Tetra,28984.0,28984.0,285092.0,256,16,4,1549.94,46441,183194,3.27,12.9,0.0,0.0,0,2664.46,2736.72,53.88,308.62,466.96,2279.3,443.03,123.76,446.25,Medium,2279.3,2736.72,53.88,0.5663494986699407,0.5663494986699407,28.766518188567186
3D_28984_Tetra,28984.0,28984.0,285092.0,512,16,4,1557.61,46441,183194,3.27,12.9,0.0,0.0,0,2850.22,3034.73,55.74,310.66,487.07,3127.8,371.9,123.89,753.85,Medium,3127.8,3127.8,55.74,0.4979890018543385,0.4979890018543385,27.944205238607818
boneS01,127224.0,127224.0,5516602.0,16,16,4,2750.05,310630,1231605,5.45,21.62,0.0,0.0,0,444.07,487.63,548.35,233.1,943.01,2044.81,943.14,478.19,2039.84,High,2044.81,2044.81,548.35,1.3448926795154563,1.3448926795154563,5.015136318045045
boneS01,127224.0,127224.0,5516602.0,32,16,4,4454.26,310630,1231605,5.45,21.62,0.0,0.0,0,873.23,964.06,1798.38,226.32,804.6,2672.17,805.13,609.47,2672.7,High,2672.7,2672.7,1798.38,1.6665768698320054,1.6665768698320054,2.476818025111489
boneS01,127224.0,127224.0,5516602.0,64,16,4,5107.96,310630,1231605,5.45,21.62,0.0,0.0,0,1698.86,1871.04,3419.12,343.24,728.29,1387.79,2238.57,219.16,2798.56,High,2798.56,2798.56,3419.12,1.4939399611595967,1.8252101080555714,1.4939399611595967
boneS01,127224.0,127224.0,5516602.0,128,16,4,5702.65,310630,1231605,5.45,21.62,0.0,0.0,0,3134.26,3447.2,4044.05,350.42,763.54,2593.6,4163.14,221.95,2846.61,High,4163.14,4163.14,4044.05,1.3697953948221773,1.3697953948221773,1.4101334058678798
boneS01,127224.0,127224.0,5516602.0,256,16,4,5901.29,310630,1231605,5.45,21.62,0.0,0.0,0,3160.16,3531.62,4144.2,353.49,781.95,2655.33,4236.02,223.38,2814.4,High,4236.02,4236.02,4144.2,1.3931213733646204,1.3931213733646204,1.4239877419043483
boneS01,127224.0,127224.0,5516602.0,512,16,4,5997.53,310630,1231605,5.45,21.62,0.0,0.0,0,3175.81,3580.04,4195.58,355.25,791.42,3724.56,5217.3,223.42,2821.71,High,5217.3,5217.3,4195.58,1.1495467004005901,1.1495467004005901,1.429487698959381
atmosmodd,1270432.0,1270432.0,8814880.0,32,16,4,1596.9,1652198,6445696,1.37,5.34,0.0,0.0,0,689.17,726.19,524.29,-1.0,175.33,1066.08,175.29,346.15,1065.5,Low,1066.08,1066.08,524.29,1.4979176046825755,1.4979176046825755,3.0458334128058904
atmosmodd,1270432.0,1270432.0,8814880.0,64,16,4,1712.96,1652198,6445696,1.37,5.34,0.0,0.0,0,1315.41,1382.29,976.64,0.0,190.22,842.02,619.45,67.05,1150.58,Low,1150.58,1382.29,976.64,1.2392189772044941,1.2392189772044941,1.7539318479685453
atmosmodd,1270432.0,1270432.0,8814880.0,128,16,4,1751.37,1652198,6445696,1.37,5.34,0.0,0.0,0,1624.9,1642.61,1027.57,0.0,192.31,1477.67,1197.96,69.07,1008.18,Low,1477.67,1642.61,1027.57,1.0662116996730813,1.0662116996730813,1.7043802368695076
atmosmodd,1270432.0,1270432.0,8814880.0,256,16,4,1757.51,1652198,6445696,1.37,5.34,0.0,0.0,0,1586.32,1631.31,1099.48,0.0,193.86,1495.77,1206.21,70.49,947.58,Low,1495.77,1631.31,1099.48,1.0773611392071403,1.0773611392071403,1.5984920144068104
atmosmodd,1270432.0,1270432.0,8814880.0,512,16,4,1763.77,1652198,6445696,1.37,5.34,0.0,0.0,0,1590.26,1646.98,1120.48,0.0,194.5,1647.25,1526.67,70.51,945.75,Low,1647.25,1647.25,1120.48,1.0707360752769768,1.0707360752769768,1.5741200199914323
conf5_4-8x8-20,49152.0,49152.0,1916928.0,16,16,4,2081.36,125952,497664,3.85,15.22,0.0,0.0,0,424.95,437.26,539.83,198.34,734.17,1705.45,735.86,752.62,1685.95,Medium,1705.45,1705.45,539.83,1.2204168987657218,1.2204168987657218,3.855584165385399
conf5_4-8x8-20,49152.0,49152.0,1916928.0,32,16,4,3603.25,125952,497664,3.85,15.22,0.0,0.0,0,838.92,873.32,1501.12,194.56,676.76,2256.54,678.92,872.72,2261.86,Medium,2261.86,2261.86,1501.12,1.593047315041603,1.593047315041603,2.400374387124281
conf5_4-8x8-20,49152.0,49152.0,1916928.0,64,16,4,3916.09,125952,497664,3.85,15.22,0.0,0.0,0,1616.98,1685.95,2850.45,332.81,621.87,1292.82,1777.81,210.99,2496.81,Medium,2496.81,2496.81,2850.45,1.3738497430230316,1.5684373260280118,1.3738497430230316
conf5_4-8x8-20,49152.0,49152.0,1916928.0,128,16,4,4595.57,125952,497664,3.85,15.22,0.0,0.0,0,2929.96,3045.76,3560.58,343.97,654.16,2382.39,3272.6,214.44,2594.83,Medium,3272.6,3272.6,3560.58,1.290680170084649,1.4042565544215608,1.290680170084649
conf5_4-8x8-20,49152.0,49152.0,1916928.0,256,16,4,4925.46,125952,497664,3.85,15.22,0.0,0.0,0,3017.6,3255.58,3777.2,350.3,671.5,2508.86,3374.13,216.38,2563.17,Medium,3374.13,3374.13,3777.2,1.3039976702319178,1.4597718522997039,1.3039976702319178
conf5_4-8x8-20,49152.0,49152.0,1916928.0,512,16,4,5099.06,125952,497664,3.85,15.22,0.0,0.0,0,3066.16,3376.17,3866.48,353.78,681.26,3409.77,4182.01,216.51,2583.03,Medium,4182.01,4182.01,3866.48,1.2192845067324085,1.2192845067324085,1.3187860793279678
c-54,31793.0,31793.0,385987.0,16,16,4,733.82,43744,173211,2.26,8.95,0.0,0.0,0,271.44,231.09,8.76,92.51,194.97,53.37,196.63,222.93,54.14,Medium,222.93,271.44,8.76,2.7034335396404363,2.7034335396404363,83.76940639269407
c-54,31793.0,31793.0,385987.0,32,16,4,1245.12,43744,173211,2.26,8.95,0.0,0.0,0,527.53,466.86,69.26,93.56,229.6,111.55,229.93,337.23,113.03,Medium,337.23,527.53,69.26,2.3602828275169183,2.3602828275169183,17.97747617672538
c-54,31793.0,31793.0,385987.0,64,16,4,1473.23,43744,173211,2.26,8.95,0.0,0.0,0,1044.51,904.6,136.53,261.91,282.91,934.83,268.15,97.57,215.72,Medium,934.83,1044.51,136.53,1.4104508334051373,1.4104508334051373,10.79052222954662
c-54,31793.0,31793.0,385987.0,128,16,4,1926.32,43744,173211,2.26,8.95,0.0,0.0,0,1997.16,1748.63,155.36,271.99,309.76,1685.61,400.35,100.36,395.7,Medium,1685.61,1997.16,155.36,0.96452963207755,0.96452963207755,12.399073120494334
c-54,31793.0,31793.0,385987.0,256,16,4,2114.27,43744,173211,2.26,8.95,0.0,0.0,0,2216.08,2115.12,167.59,279.15,326.79,1959.69,564.3,101.81,618.91,Medium,1959.69,2216.08,167.59,0.9540585177430418,0.9540585177430418,12.615728862103945
c-54,31793.0,31793.0,385987.0,512,16,4,2234.37,43744,173211,2.26,8.95,0.0,0.0,0,2407.18,2439.98,173.63,282.79,335.28,2678.24,438.44,101.87,924.01,Medium,2678.24,2678.24,173.63,0.8342680267638449,0.8342680267638449,12.868571099464377
ckt11752_dc_1,49702.0,49702.0,333029.0,16,16,4,563.5,42961,167667,1.99,7.75,0.0,0.0,0,228.1,188.79,1.88,56.47,157.24,30.25,158.81,192.84,29.72,Low,192.84,228.1,1.88,2.4704077159140727,2.4704077159140727,299.7340425531915
ckt11752_dc_1,49702.0,49702.0,333029.0,32,16,4,883.37,42961,167667,1.99,7.75,0.0,0.0,0,454.65,380.39,19.3,57.09,163.81,58.55,164.38,271.31,58.42,Low,271.31,454.65,19.3,1.9429671175629606,1.9429671175629606,45.770466321243525
ckt11752_dc_1,49702.0,49702.0,333029.0,64,16,4,1369.08,42961,167667,1.99,7.75,0.0,0.0,0,888.08,725.55,38.1,199.3,190.57,807.83,141.52,69.52,115.08,Low,807.83,888.08,38.1,1.54161787226376,1.54161787226376,35.93385826771653
ckt11752_dc_1,49702.0,49702.0,333029.0,128,16,4,1740.19,42961,167667,1.99,7.75,0.0,0.0,0,1574.61,1322.2,43.67,205.7,199.67,1261.47,169.4,73.57,198.9,Low,1261.47,1574.61,43.67,1.105156197407612,1.105156197407612,39.84863750858713
ckt11752_dc_1,49702.0,49702.0,333029.0,256,16,4,1961.88,42961,167667,1.99,7.75,0.0,0.0,0,1721.64,1564.89,44.71,207.38,204.28,1411.89,283.25,74.04,323.51,Low,1411.89,1721.64,44.71,1.1395413675332822,1.1395413675332822,43.880116305077166
ckt11752_dc_1,49702.0,49702.0,333029.0,512,16,4,1932.0,42961,167667,1.99,7.75,0.0,0.0,0,1772.61,1726.66,45.68,208.4,206.03,1798.03,215.91,74.2,525.62,Low,1798.03,1798.03,45.68,1.0745093240935912,1.0745093240935912,42.294220665499125
cvxqp3,17500.0,17500.0,114962.0,16,16,4,263.07,30643,122169,1.0,4.0,0.0,0.0,0,178.78,116.96,64.76,55.56,144.07,443.7,145.27,128.37,443.7,Low,443.7,443.7,64.76,0.5929006085192697,0.5929006085192697,4.062229771463866
cvxqp3,17500.0,17500.0,114962.0,32,16,4,462.62,30643,122169,1.0,4.0,0.0,0.0,0,346.43,247.15,130.98,57.87,163.5,716.15,163.28,201.09,711.99,Low,716.15,716.15,130.98,0.6459819870138938,0.6459819870138938,3.53198961673538
cvxqp3,17500.0,17500.0,114962.0,64,16,4,574.81,30643,122169,1.0,4.0,0.0,0.0,0,679.4,472.37,258.63,197.12,195.47,708.9,524.46,74.04,956.73,Low,956.73,956.73,258.63,0.6008069152216403,0.6008069152216403,2.2225186559950507
cvxqp3,17500.0,17500.0,114962.0,128,16,4,796.27,30643,122169,1.0,4.0,0.0,0.0,0,1260.87,894.7,324.94,213.3,209.2,1224.62,975.79,77.19,1173.29,Low,1224.62,1260.87,324.94,0.6315242649916328,0.6315242649916328,2.450513941035268
cvxqp3,17500.0,17500.0,114962.0,256,16,4,1035.69,30643,122169,1.0,4.0,0.0,0.0,0,1547.7,1230.77,366.24,222.13,216.29,1469.91,1084.33,79.76,1306.26,Low,1469.91,1547.7,366.24,0.6691800736576856,0.6691800736576856,2.8278997378768023
cvxqp3,17500.0,17500.0,114962.0,512,16,4,1140.71,30643,122169,1.0,4.0,0.0,0.0,0,1679.0,1544.04,382.66,226.0,219.72,1822.69,1366.38,80.83,1316.35,Low,1822.69,1822.69,382.66,0.625838732861869,0.625838732861869,2.9810014111744105
circuit_4,80209.0,80209.0,307604.0,16,16,4,500.98,45199,175281,1.75,6.81,0.0,0.0,0,179.36,150.12,0.22,34.92,50.97,11.43,52.49,160.54,11.54,Low,160.54,179.36,0.22,2.7931534344335414,2.7931534344335414,2277.1818181818185
circuit_4,80209.0,80209.0,307604.0,32,16,4,768.05,45199,175281,1.75,6.81,0.0,0.0,0,353.77,302.46,2.33,35.44,67.6,22.43,67.19,213.02,22.34,Low,213.02,353.77,2.33,2.17104333323911,2.17104333323911,329.63519313304715
circuit_4,80209.0,80209.0,307604.0,64,16,4,993.87,45199,175281,1.75,6.81,0.0,0.0,0,665.09,570.16,4.62,153.0,94.1,663.65,57.2,48.86,43.03,Low,663.65,665.09,4.62,1.4943391119998797,1.4943391119998797,215.12337662337663
circuit_4,80209.0,80209.0,307604.0,128,16,4,1224.9,45199,175281,1.75,6.81,0.0,0.0,0,1048.05,915.49,5.12,156.14,107.27,967.31,79.05,50.91,82.98,Low,967.31,1048.05,5.12,1.1687419493344784,1.1687419493344784,239.23828125
circuit_4,80209.0,80209.0,307604.0,256,16,4,1292.79,45199,175281,1.75,6.81,0.0,0.0,0,1120.6,1052.99,5.19,157.29,114.22,1018.35,109.82,51.74,141.55,Low,1018.35,1120.6,5.19,1.1536587542388006,1.1536587542388006,249.09248554913293
circuit_4,80209.0,80209.0,307604.0,512,16,4,1295.35,45199,175281,1.75,6.81,0.0,0.0,0,1163.79,1124.18,5.22,158.3,118.01,1165.58,93.58,51.77,221.99,Low,1165.58,1165.58,5.22,1.1113351292918547,1.1113351292918547,248.15134099616859
dbic1,43200.0,226317.0,1081843.0,16,16,4,587.64,264994,1056251,1.02,4.08,0.0,0.0,0,315.96,310.87,2.46,151.71,493.32,150.13,492.87,267.12,148.14,Low,493.32,493.32,2.46,1.1911943566042325,1.1911943566042325,238.8780487804878
dbic1,43200.0,226317.0,1081843.0,32,16,4,887.12,264994,1056251,1.02,4.08,0.0,0.0,0,604.21,623.36,14.03,150.24,480.82,296.15,483.61,389.57,282.13,Low,483.61,623.36,14.03,1.4231262833675564,1.4231262833675564,63.23022095509623
dbic1,43200.0,226317.0,1081843.0,64,16,4,1020.37,264994,1056251,1.02,4.08,0.0,0.0,0,1065.86,1094.98,26.29,294.18,474.86,912.37,589.32,122.8,504.53,Low,912.37,1094.98,26.29,0.9318617691647336,0.9318617691647336,38.81209585393686
dbic1,43200.0,226317.0,1081843.0,128,16,4,1287.14,264994,1056251,1.02,4.08,0.0,0.0,0,1566.47,1545.21,34.34,300.49,492.39,1482.48,653.93,126.27,897.24,Low,1482.48,1566.47,34.34,0.8216818707029181,0.8216818707029181,37.48223645894001
dbic1,43200.0,226317.0,1081843.0,256,16,4,1373.88,264994,1056251,1.02,4.08,0.0,0.0,0,1628.36,1655.3,36.25,301.25,500.32,1571.02,1017.61,127.6,1318.01,Low,1571.02,1655.3,36.25,0.8299885217181177,0.8299885217181177,37.900137931034486
dbic1,43200.0,226317.0,1081843.0,512,16,4,1293.78,264994,1056251,1.02,4.08,0.0,0.0,0,1650.64,1711.02,36.6,305.5,504.69,1711.61,809.9,127.59,1414.29,Low,1711.61,1711.61,36.6,0.7558848102079329,0.7558848102079329,35.34918032786885
baxter,27441.0,30733.0,111576.0,16,16,4,210.92,20596,78997,1.41,5.42,0.0,0.0,0,134.43,92.98,0.71,35.04,76.79,7.76,77.54,110.36,7.71,Low,110.36,134.43,0.71,1.5689950159934536,1.5689950159934536,297.07042253521126
baxter,27441.0,30733.0,111576.0,32,16,4,376.31,20596,78997,1.41,5.42,0.0,0.0,0,253.58,188.47,7.95,36.62,96.85,19.9,97.06,180.54,19.05,Low,180.54,253.58,7.95,1.483989273602019,1.483989273602019,47.33459119496855
baxter,27441.0,30733.0,111576.0,64,16,4,528.17,20596,78997,1.41,5.42,0.0,0.0,0,506.01,367.33,15.76,151.6,119.3,550.99,51.12,50.28,38.9,Low,550.99,550.99,15.76,0.9585836403564492,0.9585836403564492,33.513324873096444
baxter,27441.0,30733.0,111576.0,128,16,4,838.92,20596,78997,1.41,5.42,0.0,0.0,0,939.59,701.74,19.47,157.93,125.33,775.51,73.2,52.52,74.91,Low,775.51,939.59,19.47,0.8928575229621429,0.8928575229621429,43.08782742681048
baxter,27441.0,30733.0,111576.0,256,16,4,1078.68,20596,78997,1.41,5.42,0.0,0.0,0,1117.16,920.21,20.2,166.83,128.51,987.4,104.06,53.92,137.7,Low,987.4,1117.16,20.2,0.9655555157721365,0.9655555157721365,53.400000000000006
baxter,27441.0,30733.0,111576.0,512,16,4,1167.19,20596,78997,1.41,5.42,0.0,0.0,0,1186.19,1076.73,20.66,165.48,130.06,1128.81,78.49,54.12,214.14,Low,1128.81,1186.19,20.66,0.9839823299808631,0.9839823299808631,56.49515972894482
barrier2-10,115625.0,115625.0,2158759.0,16,16,4,563.5,584161,2326012,1.68,6.67,0.0,0.0,0,417.16,449.34,1.1,179.92,656.49,114.16,657.93,395.69,113.76,Low,657.93,657.93,1.1,0.8564740929886159,0.8564740929886159,512.2727272727273
barrier2-10,115625.0,115625.0,2158759.0,32,16,4,888.93,584161,2326012,1.68,6.67,0.0,0.0,0,819.85,894.04,10.97,177.82,633.7,229.56,636.23,523.9,236.32,Low,636.23,894.04,10.97,0.9942843720638898,0.9942843720638898,81.03281677301732
barrier2-10,115625.0,115625.0,2158759.0,64,16,4,1061.6,584161,2326012,1.68,6.67,0.0,0.0,0,1524.42,1667.94,21.75,310.87,584.63,1187.65,465.02,192.01,386.89,Low,1187.65,1667.94,21.75,0.6364737340671726,0.6364737340671726,48.80919540229885
barrier2-10,115625.0,115625.0,2158759.0,128,16,4,1215.43,584161,2326012,1.68,6.67,0.0,0.0,0,2719.86,2951.02,24.47,317.27,605.65,2119.97,574.05,196.61,621.3,Low,2119.97,2951.02,24.47,0.41186776097756034,0.41186776097756034,49.6702084184716
barrier2-10,115625.0,115625.0,2158759.0,256,16,4,1268.88,584161,2326012,1.68,6.67,0.0,0.0,0,2775.42,3060.36,24.71,321.89,616.09,2175.36,1005.11,198.8,1074.6,Low,2175.36,3060.36,24.71,0.4146178880915971,0.4146178880915971,51.35087009307973
barrier2-10,115625.0,115625.0,2158759.0,512,16,4,1163.01,584161,2326012,1.68,6.67,0.0,0.0,0,2799.15,3114.7,24.82,323.89,622.69,2959.07,644.32,198.82,1488.22,Low,2959.07,3114.7,24.82,0.37339390631521496,0.37339390631521496,46.85777598710717
ch7-7-b5,35280.0,52920.0,211680.0,16,16,4,475.69,42157,164919,1.28,5.02,0.0,0.0,0,192.44,146.29,63.97,50.64,136.83,538.63,136.83,241.64,527.88,Low,538.63,538.63,63.97,0.883147986558491,0.883147986558491,7.4361419415350944
ch7-7-b5,35280.0,52920.0,211680.0,32,16,4,840.0,42157,164919,1.28,5.02,0.0,0.0,0,374.32,294.2,179.09,51.66,146.04,757.35,146.04,314.07,757.35,Low,757.35,757.35,179.09,1.1091305208952267,1.1091305208952267,4.690379138980401
ch7-7-b5,35280.0,52920.0,211680.0,64,16,4,1041.48,42157,164919,1.28,5.02,0.0,0.0,0,730.56,567.51,341.56,187.29,169.79,714.53,484.67,68.44,927.4,Low,927.4,927.4,341.56,1.1230105671770543,1.1230105671770543,3.04918608736386
ch7-7-b5,35280.0,52920.0,211680.0,128,16,4,1251.62,42157,164919,1.28,5.02,0.0,0.0,0,1284.86,1012.22,406.88,196.41,177.86,1239.71,923.86,70.73,997.31,Low,1239.71,1284.86,406.88,0.9741294771414785,0.9741294771414785,3.076140385371608
ch7-7-b5,35280.0,52920.0,211680.0,256,16,4,1433.9,42157,164919,1.28,5.02,0.0,0.0,0,1364.03,1246.55,430.68,200.28,181.83,1398.38,983.7,72.33,992.93,Low,1398.38,1398.38,430.68,1.0254008209499563,1.0254008209499563,3.329386087118046
ch7-7-b5,35280.0,52920.0,211680.0,512,16,4,1529.07,42157,164919,1.28,5.02,0.0,0.0,0,1433.3,1352.59,453.31,202.15,183.49,1384.09,1253.24,72.42,1001.15,Low,1384.09,1433.3,453.31,1.06681783297286,1.06681783297286,3.3731221459928085
denormal,89400.0,89400.0,1156224.0,16,16,4,1283.27,122404,489538,2.36,9.45,0.0,0.0,0,342.89,331.39,272.12,95.18,311.15,1422.17,311.99,432.07,1415.21,Medium,1422.17,1422.17,272.12,0.902332351266023,0.902332351266023,4.71582390122005
denormal,89400.0,89400.0,1156224.0,32,16,4,2094.61,122404,489538,2.36,9.45,0.0,0.0,0,676.55,665.45,852.99,95.79,313.17,1723.14,313.13,512.17,1725.71,Medium,1725.71,1725.71,852.99,1.2137670871699184,1.2137670871699184,2.4556090927208993
denormal,89400.0,89400.0,1156224.0,64,16,4,2549.56,122404,489538,2.36,9.45,0.0,0.0,0,1323.29,1290.43,1600.86,251.63,325.15,1092.84,1115.51,95.88,1834.55,Medium,1834.55,1834.55,1600.86,1.389746804393448,1.389746804393448,1.5926189673050737
denormal,89400.0,89400.0,1156224.0,128,16,4,2843.47,122404,489538,2.36,9.45,0.0,0.0,0,2468.59,2412.57,1885.02,259.21,337.23,1833.82,2116.17,99.9,1858.88,Medium,2116.17,2468.59,1885.02,1.151859968646069,1.151859968646069,1.508456143701393
denormal,89400.0,89400.0,1156224.0,256,16,4,2995.88,122404,489538,2.36,9.45,0.0,0.0,0,2587.35,2657.22,2016.96,261.26,344.13,1933.28,2172.33,101.8,1899.93,Medium,2172.33,2657.22,2016.96,1.1274489880401324,1.1274489880401324,1.4853442805013486
denormal,89400.0,89400.0,1156224.0,512,16,4,3084.29,122404,489538,2.36,9.45,0.0,0.0,0,2637.52,2783.99,2054.37,263.48,346.96,2642.99,2772.51,101.86,1909.34,Medium,2772.51,2783.99,2054.37,1.1078667667628117,1.1078667667628117,1.501331308381645
Chevron4,711450.0,711450.0,6376412.0,16,16,4,1857.93,621789,2398698,2.66,10.25,0.0,0.0,0,386.12,400.7,261.79,73.1,223.96,1428.73,223.8,396.4,1431.94,Medium,1431.94,1431.94,261.79,1.297491515007612,1.297491515007612,7.097024332480232
Chevron4,711450.0,711450.0,6376412.0,32,16,4,2621.88,621789,2398698,2.66,10.25,0.0,0.0,0,762.09,795.86,944.93,72.28,222.54,1498.39,222.58,421.44,1499.8,Medium,1499.8,1499.8,944.93,1.7481530870782773,1.7481530870782773,2.774681722455632
Chevron4,711450.0,711450.0,6376412.0,64,16,4,2963.71,621789,2398698,2.66,10.25,0.0,0.0,0,1453.15,1517.02,1700.72,216.11,237.42,1005.54,798.5,79.09,1488.34,Medium,1488.34,1517.02,1700.72,1.7426207723787572,1.9536393719265401,1.7426207723787572
Chevron4,711450.0,711450.0,6376412.0,128,16,4,3044.91,621789,2398698,2.66,10.25,0.0,0.0,0,2336.22,2417.14,1966.13,217.72,240.93,1797.31,1536.39,80.62,1528.25,Medium,1797.31,2417.14,1966.13,1.25971602803313,1.25971602803313,1.5486819284584437
Chevron4,711450.0,711450.0,6376412.0,256,16,4,3070.84,621789,2398698,2.66,10.25,0.0,0.0,0,2340.5,2440.67,2013.83,217.75,242.81,1794.69,1547.98,81.3,1533.83,Medium,1794.69,2440.67,2013.83,1.2581954954991867,1.2581954954991867,1.5248754860142117
Chevron4,711450.0,711450.0,6376412.0,512,16,4,3090.66,621789,2398698,2.66,10.25,0.0,0.0,0,2344.43,2449.73,2034.31,217.94,243.37,2284.86,1986.27,81.31,1534.28,Medium,2284.86,2449.73,2034.31,1.2616329146477365,1.2616329146477365,1.519266975043135
chem_master1,40401.0,40401.0,201201.0,16,16,4,384.71,32726,125827,1.6,6.15,0.0,0.0,0,176.34,136.13,120.55,43.29,115.63,558.89,115.97,188.92,555.8,Low,558.89,558.89,120.55,0.6883465440426559,0.6883465440426559,3.191289921194525
chem_master1,40401.0,40401.0,201201.0,32,16,4,543.79,32726,125827,1.6,6.15,0.0,0.0,0,356.42,281.4,393.74,44.26,122.61,772.36,122.8,253.08,763.57,Low,772.36,772.36,393.74,0.7040628722357449,0.7040628722357449,1.3810890435312642
chem_master1,40401.0,40401.0,201201.0,64,16,4,711.59,32726,125827,1.6,6.15,0.0,0.0,0,698.61,523.62,747.26,176.53,144.02,718.58,410.61,60.96,912.48,Low,912.48,912.48,747.26,0.7798417499561634,0.7798417499561634,0.9522656103631936
chem_master1,40401.0,40401.0,201201.0,128,16,4,1346.95,32726,125827,1.6,6.15,0.0,0.0,0,1234.36,971.99,908.87,185.52,150.81,1214.8,792.13,63.3,983.27,Low,1214.8,1234.36,908.87,1.091213260313037,1.091213260313037,1.4820051272459207
chem_master1,40401.0,40401.0,201201.0,256,16,4,1550.68,32726,125827,1.6,6.15,0.0,0.0,0,1341.34,1218.94,1000.38,189.42,154.1,1423.17,830.98,64.56,998.21,Low,1423.17,1423.17,1000.38,1.0895957615745133,1.0895957615745133,1.5500909654331354
chem_master1,40401.0,40401.0,201201.0,512,16,4,1653.85,32726,125827,1.6,6.15,0.0,0.0,0,1440.04,1359.47,1075.22,191.67,155.59,1419.41,1074.86,64.62,993.74,Low,1419.41,1440.04,1075.22,1.1484750423599344,1.1484750423599344,1.5381503320250738
email-EuAll,265214.0,265214.0,420045.0,16,16,4,413.43,101619,382079,1.1,4.13,0.0,0.0,0,121.54,98.86,0.15,15.32,42.58,80.64,42.59,122.93,80.42,Low,122.93,122.93,0.15,3.363133490604409,3.363133490604409,2756.2000000000003
email-EuAll,265214.0,265214.0,420045.0,32,16,4,641.29,101619,382079,1.1,4.13,0.0,0.0,0,239.82,195.83,0.77,15.67,42.92,158.57,42.94,139.0,153.36,Low,158.57,239.82,0.77,2.6740472020682176,2.6740472020682176,832.8441558441558
email-EuAll,265214.0,265214.0,420045.0,64,16,4,751.76,101619,382079,1.1,4.13,0.0,0.0,0,453.49,379.36,1.52,84.39,52.98,483.78,156.95,26.4,285.36,Low,483.78,483.78,1.52,1.5539294720740833,1.5539294720740833,494.57894736842104
email-EuAll,265214.0,265214.0,420045.0,128,16,4,843.04,101619,382079,1.1,4.13,0.0,0.0,0,737.57,655.68,1.68,84.92,53.65,620.68,250.18,26.76,453.73,Low,620.68,737.57,1.68,1.1429965969331723,1.1429965969331723,501.8095238095238
email-EuAll,265214.0,265214.0,420045.0,256,16,4,869.55,101619,382079,1.1,4.13,0.0,0.0,0,739.03,708.86,1.69,84.48,53.85,655.23,276.28,27.05,479.85,Low,655.23,739.03,1.69,1.1766098805190588,1.1766098805190588,514.5266272189349
email-EuAll,265214.0,265214.0,420045.0,512,16,4,895.98,101619,382079,1.1,4.13,0.0,0.0,0,745.34,729.88,1.7,84.4,54.21,724.96,299.65,27.07,481.31,Low,724.96,745.34,1.7,1.2021091045697265,1.2021091045697265,527.0470588235295
af_1_k101,503625.0,503625.0,17550675.0,16,16,4,4942.46,628135,2511425,6.99,27.94,0.0,0.0,0,488.35,525.69,883.01,176.69,737.89,2039.83,738.54,763.11,2039.59,High,2039.83,2039.83,883.01,2.422976424505964,2.422976424505964,5.597286553946161
af_1_k101,503625.0,503625.0,17550675.0,32,16,4,7417.87,628135,2511425,6.99,27.94,0.0,0.0,0,966.82,1046.15,3621.68,174.81,642.63,2496.72,643.09,812.83,2493.7,High,2496.72,2496.72,3621.68,2.0481848203043893,2.971046012368227,2.0481848203043893
af_1_k101,503625.0,503625.0,17550675.0,64,16,4,8375.41,628135,2511425,6.99,27.94,0.0,0.0,0,1873.52,2034.09,6548.76,293.53,582.55,1290.87,1666.85,183.05,2533.57,High,2533.57,2533.57,6548.76,1.2789306677905434,3.3057740658438486,1.2789306677905434
af_1_k101,503625.0,503625.0,17550675.0,128,16,4,8685.77,628135,2511425,6.99,27.94,0.0,0.0,0,3321.0,3633.4,7603.04,297.61,603.55,2443.79,3100.55,187.59,2629.66,High,3100.55,3633.4,7603.04,1.1424075106799385,2.390535036054384,1.1424075106799385
af_1_k101,503625.0,503625.0,17550675.0,256,16,4,8782.75,628135,2511425,6.99,27.94,0.0,0.0,0,3333.5,3684.36,7836.65,300.12,613.04,2471.88,3121.4,189.55,2567.2,High,3121.4,3684.36,7836.65,1.1207276068217926,2.383792571844228,1.1207276068217926
af_1_k101,503625.0,503625.0,17550675.0,512,16,4,8828.17,628135,2511425,6.99,27.94,0.0,0.0,0,3335.22,3705.83,7901.37,301.67,618.38,3617.46,3843.67,189.56,2567.71,High,3843.67,3843.67,7901.37,1.1172961144712878,2.2968074782694665,1.1172961144712878
ca-CondMat,23133.0,23133.0,186936.0,16,16,4,322.3,46316,183097,1.02,4.04,0.0,0.0,0,191.73,140.87,3.83,63.48,167.36,158.42,167.06,145.36,143.36,Low,167.36,191.73,3.83,1.6810097532989101,1.6810097532989101,84.1514360313316
ca-CondMat,23133.0,23133.0,186936.0,32,16,4,591.57,46316,183097,1.02,4.04,0.0,0.0,0,371.27,291.4,12.96,65.47,185.54,279.01,187.5,246.29,271.91,Low,279.01,371.27,12.96,1.593368707409702,1.593368707409702,45.645833333333336
ca-CondMat,23133.0,23133.0,186936.0,64,16,4,732.36,46316,183097,1.02,4.04,0.0,0.0,0,741.07,556.77,25.78,212.19,219.15,667.63,442.19,81.59,492.26,Low,667.63,741.07,25.78,0.9882467243310348,0.9882467243310348,28.408068269976724
ca-CondMat,23133.0,23133.0,186936.0,128,16,4,824.87,46316,183097,1.02,4.04,0.0,0.0,0,1380.88,1057.63,35.94,225.09,231.71,1194.48,720.72,84.66,804.03,Low,1194.48,1380.88,35.94,0.5973509646022825,0.5973509646022825,22.95130773511408
ca-CondMat,23133.0,23133.0,186936.0,256,16,4,981.94,46316,183097,1.02,4.04,0.0,0.0,0,1728.89,1466.88,38.29,231.97,238.97,1584.2,946.81,86.55,1119.8,Low,1584.2,1728.89,38.29,0.5679597892289272,0.5679597892289272,25.644815878819536
ca-CondMat,23133.0,23133.0,186936.0,512,16,4,1047.44,46316,183097,1.02,4.04,0.0,0.0,0,1858.9,1758.36,39.19,235.29,242.09,2184.79,1003.18,86.68,1244.17,Low,2184.79,2184.79,39.19,0.47942365170107887,0.47942365170107887,26.727226333248282
c-46,14913.0,14913.0,130397.0,16,16,4,367.32,16901,67018,1.95,7.72,0.0,0.0,0,160.59,121.41,6.74,66.56,160.39,17.62,161.18,164.64,17.5,Low,164.64,164.64,6.74,2.231049562682216,2.231049562682216,54.49851632047478
c-46,14913.0,14913.0,130397.0,32,16,4,645.53,16901,67018,1.95,7.72,0.0,0.0,0,313.45,248.38,42.66,69.86,188.43,53.51,188.43,240.36,53.3,Low,240.36,313.45,42.66,2.059435316637422,2.059435316637422,15.131973745897797
c-46,14913.0,14913.0,130397.0,64,16,4,980.43,16901,67018,1.95,7.72,0.0,0.0,0,616.53,484.75,84.4,228.27,226.68,673.02,131.88,83.16,103.86,Low,673.02,673.02,84.4,1.4567620575911562,1.4567620575911562,11.616469194312796
c-46,14913.0,14913.0,130397.0,128,16,4,1170.79,16901,67018,1.95,7.72,0.0,0.0,0,1182.74,959.68,85.53,248.02,243.96,1088.91,190.5,84.4,199.31,Low,1088.91,1182.74,85.53,0.9898963423913962,0.9898963423913962,13.688647258271951
c-46,14913.0,14913.0,130397.0,256,16,4,1655.83,16901,67018,1.95,7.72,0.0,0.0,0,1619.84,1387.2,94.77,259.3,253.91,1403.06,335.53,87.91,371.97,Low,1403.06,1619.84,94.77,1.0222182437771632,1.0222182437771632,17.472090323942176
c-46,14913.0,14913.0,130397.0,512,16,4,1988.9,16901,67018,1.95,7.72,0.0,0.0,0,1914.08,1795.48,101.71,263.81,258.31,2138.75,276.26,88.84,668.7,Low,2138.75,2138.75,101.71,0.9299357101110463,0.9299357101110463,19.554616065283653
aug3dcqp,35543.0,35543.0,128115.0,16,16,4,334.5,25762,98928,1.3,4.97,0.0,0.0,0,122.72,104.16,29.7,32.05,83.3,337.14,83.41,124.14,334.5,Low,337.14,337.14,29.7,0.99216942516462,0.99216942516462,11.262626262626263
aug3dcqp,35543.0,35543.0,128115.0,32,16,4,569.4,25762,98928,1.3,4.97,0.0,0.0,0,237.69,212.46,108.8,32.88,88.75,494.65,88.57,185.67,498.5,Low,498.5,498.5,108.8,1.1422266800401204,1.1422266800401204,5.233455882352941
aug3dcqp,35543.0,35543.0,128115.0,64,16,4,666.4,25762,98928,1.3,4.97,0.0,0.0,0,467.15,402.56,208.23,141.13,106.94,632.67,293.84,49.33,611.53,Low,632.67,632.67,208.23,1.0533137338580936,1.0533137338580936,3.2003073524468135
aug3dcqp,35543.0,35543.0,128115.0,128,16,4,923.35,25762,98928,1.3,4.97,0.0,0.0,0,835.99,753.06,250.53,149.38,112.42,924.18,564.38,50.97,682.82,Low,924.18,924.18,250.53,0.9991019065550002,0.9991019065550002,3.6855865565002195
aug3dcqp,35543.0,35543.0,128115.0,256,16,4,1049.59,25762,98928,1.3,4.97,0.0,0.0,0,996.03,898.26,268.69,152.63,114.73,1021.85,600.42,51.91,660.81,Low,1021.85,1021.85,268.69,1.027146841512942,1.027146841512942,3.9063232721723917
aug3dcqp,35543.0,35543.0,128115.0,512,16,4,1176.04,25762,98928,1.3,4.97,0.0,0.0,0,1064.02,963.04,277.19,154.28,116.06,1052.55,769.75,52.04,667.16,Low,1052.55,1064.02,277.19,1.1052799759403018,1.1052799759403018,4.242721598903279
12month1,12471.0,872622.0,22624727.0,16,16,4,414.66,4302057,17207065,1.31,5.26,0.0,0.0,0,429.44,507.33,11.26,348.22,594.4,67.51,579.47,232.46,67.56,Low,594.4,594.4,11.26,0.6976110363391657,0.6976110363391657,36.8259325044405
12month1,12471.0,872622.0,22624727.0,32,16,4,699.44,4302057,17207065,1.31,5.26,0.0,0.0,0,813.74,959.37,79.05,368.83,708.5,140.1,702.53,400.52,140.11,Low,708.5,959.37,79.05,0.7290617801265414,0.7290617801265414,8.848070841239723
12month1,12471.0,872622.0,22624727.0,64,16,4,1049.37,4302057,17207065,1.31,5.26,0.0,0.0,0,1402.8,1604.48,148.56,424.75,783.77,1151.77,306.34,964.58,258.96,Low,1151.77,1604.48,148.56,0.6540249800558435,0.6540249800558435,7.063610662358642
12month1,12471.0,872622.0,22624727.0,128,16,4,1372.71,4302057,17207065,1.31,5.26,0.0,0.0,0,1983.12,2108.5,156.46,436.79,984.47,1980.04,369.81,934.84,458.0,Low,1980.04,2108.5,156.46,0.6510362817168603,0.6510362817168603,8.773552345647449
12month1,12471.0,872622.0,22624727.0,256,16,4,1367.04,4302057,17207065,1.31,5.26,0.0,0.0,0,2050.1,2183.39,199.43,443.35,1109.53,2068.04,630.74,879.63,765.13,Low,2068.04,2183.39,199.43,0.6261089406839823,0.6261089406839823,6.85473599759314
12month1,12471.0,872622.0,22624727.0,512,16,4,1451.96,4302057,17207065,1.31,5.26,0.0,0.0,0,2052.85,2194.29,192.72,447.09,1193.43,2340.77,469.96,880.84,1062.75,Low,2340.77,2340.77,192.72,0.6202916134434395,0.6202916134434395,7.534039020340391
c-55,32780.0,32780.0,403450.0,16,16,4,695.6,55666,221103,1.82,7.25,0.0,0.0,0,265.78,230.94,10.44,92.11,156.38,36.03,156.74,227.81,37.97,Low,227.81,265.78,10.44,2.617202197306043,2.617202197306043,66.62835249042146
c-55,32780.0,32780.0,403450.0,32,16,4,1206.13,55666,221103,1.82,7.25,0.0,0.0,0,523.96,465.07,62.42,93.61,199.93,73.6,201.02,329.75,72.38,Low,329.75,523.96,62.42,2.301950530574853,2.301950530574853,19.322813200897148
c-55,32780.0,32780.0,403450.0,64,16,4,1410.66,55666,221103,1.82,7.25,0.0,0.0,0,1025.94,906.12,119.2,259.29,262.53,919.02,185.28,99.49,141.25,Low,919.02,1025.94,119.2,1.3749926896309725,1.3749926896309725,11.834395973154363
c-55,32780.0,32780.0,403450.0,128,16,4,1627.63,55666,221103,1.82,7.25,0.0,0.0,0,1932.69,1734.34,142.13,271.11,295.46,1688.08,269.44,102.41,258.48,Low,1688.08,1932.69,142.13,0.8421578214819759,0.8421578214819759,11.451699148666714
c-55,32780.0,32780.0,403450.0,256,16,4,1850.16,55666,221103,1.82,7.25,0.0,0.0,0,2206.91,2119.24,149.26,276.35,317.08,1917.77,350.45,103.63,431.56,Low,1917.77,2206.91,149.26,0.838348641312967,0.838348641312967,12.395551386841754
c-55,32780.0,32780.0,403450.0,512,16,4,2001.61,55666,221103,1.82,7.25,0.0,0.0,0,2347.77,2404.62,153.96,279.37,327.1,2543.42,280.4,103.75,635.7,Low,2543.42,2543.42,153.96,0.7869758042320969,0.7869758042320969,13.000844375162378
flower_8_4,55081.0,125361.0,375266.0,16,16,4,445.68,81362,320350,1.17,4.61,0.0,0.0,0,216.92,186.14,16.45,56.93,158.61,642.58,159.96,200.25,656.06,Low,656.06,656.06,16.45,0.6793281102338201,0.6793281102338201,27.093009118541033
flower_8_4,55081.0,125361.0,375266.0,32,16,4,765.85,81362,320350,1.17,4.61,0.0,0.0,0,424.99,375.64,47.63,57.8,167.08,913.06,167.04,282.47,927.73,Low,927.73,927.73,47.63,0.8255095771399006,0.8255095771399006,16.079151795087128
flower_8_4,55081.0,125361.0,375266.0,64,16,4,990.8,81362,320350,1.17,4.61,0.0,0.0,0,812.26,702.75,93.59,194.31,189.19,746.43,571.4,72.45,1053.38,Low,1053.38,1053.38,93.59,0.9405912396286239,0.9405912396286239,10.586601132599636
flower_8_4,55081.0,125361.0,375266.0,128,16,4,1196.07,81362,320350,1.17,4.61,0.0,0.0,0,1236.97,1082.24,108.11,200.7,196.69,1155.55,1068.37,74.89,1096.07,Low,1155.55,1236.97,108.11,0.9669353339207902,0.9669353339207902,11.063453889556932
flower_8_4,55081.0,125361.0,375266.0,256,16,4,1326.91,81362,320350,1.17,4.61,0.0,0.0,0,1295.14,1208.1,112.51,203.2,200.12,1256.12,1118.53,76.6,1085.17,Low,1256.12,1295.14,112.51,1.0245301666229134,1.0245301666229134,11.793707226024354
flower_8_4,55081.0,125361.0,375266.0,512,16,4,1387.3,81362,320350,1.17,4.61,0.0,0.0,0,1343.08,1298.64,114.84,205.15,202.24,1364.91,1369.58,76.66,1094.17,Low,1369.58,1369.58,114.84,1.0129382730472116,1.0129382730472116,12.080285614768373
al2010,252266.0,252266.0,1230482.0,16,16,4,618.33,291504,1142307,1.08,4.22,0.0,0.0,0,226.73,222.51,6.0,43.86,123.55,635.91,123.78,183.57,632.96,Low,635.91,635.91,6.0,0.9723545784780866,0.9723545784780866,103.055
al2010,252266.0,252266.0,1230482.0,32,16,4,994.33,291504,1142307,1.08,4.22,0.0,0.0,0,444.46,442.38,24.95,43.84,125.08,821.42,125.16,238.26,816.24,Low,821.42,821.42,24.95,1.2105013269703686,1.2105013269703686,39.85290581162325
al2010,252266.0,252266.0,1230482.0,64,16,4,1153.76,291504,1142307,1.08,4.22,0.0,0.0,0,856.14,847.29,48.83,164.59,140.68,744.62,428.29,57.59,901.95,Low,901.95,901.95,48.83,1.2791839902433615,1.2791839902433615,23.628097481056727
al2010,252266.0,252266.0,1230482.0,128,16,4,1225.58,291504,1142307,1.08,4.22,0.0,0.0,0,1412.72,1378.11,55.6,166.69,141.71,1208.87,824.93,59.37,968.5,Low,1208.87,1412.72,55.6,0.8675321365875757,0.8675321365875757,22.042805755395683
al2010,252266.0,252266.0,1230482.0,256,16,4,1260.66,291504,1142307,1.08,4.22,0.0,0.0,0,1434.96,1429.55,56.14,167.57,142.19,1213.64,837.81,60.82,992.42,Low,1213.64,1434.96,56.14,0.8785331995316943,0.8785331995316943,22.455646597791237
al2010,252266.0,252266.0,1230482.0,512,16,4,1275.48,291504,1142307,1.08,4.22,0.0,0.0,0,1445.71,1460.68,56.29,168.16,142.41,1377.0,1064.66,60.83,997.78,Low,1377.0,1460.68,56.29,0.873209737930279,0.873209737930279,22.659086871558003
Fault_639,638802.0,638802.0,27245944.0,16,16,4,3324.7,1668670,6616062,4.33,17.15,0.0,0.0,0,462.84,514.39,172.67,207.83,878.8,2255.6,880.18,684.74,2252.23,High,2255.6,2255.6,172.67,1.4739758822486255,1.4739758822486255,19.2546475936758
Fault_639,638802.0,638802.0,27245944.0,32,16,4,5075.15,1668670,6616062,4.33,17.15,0.0,0.0,0,909.54,1014.13,639.34,202.1,763.25,2720.66,763.32,787.82,2721.96,High,2721.96,2721.96,639.34,1.864520419109759,1.864520419109759,7.938108048925454
Fault_639,638802.0,638802.0,27245944.0,64,16,4,5441.03,1668670,6616062,4.33,17.15,0.0,0.0,0,1767.7,1968.63,1232.7,318.22,672.77,1357.91,2137.49,197.13,2800.89,High,2800.89,2800.89,1232.7,1.942607528321355,1.942607528321355,4.413912549687677
Fault_639,638802.0,638802.0,27245944.0,128,16,4,5598.96,1668670,6616062,4.33,17.15,0.0,0.0,0,3152.99,3523.8,1429.52,324.13,700.49,2527.59,3964.54,198.76,2776.87,High,3964.54,3964.54,1429.52,1.412259682081654,1.412259682081654,3.916671330236723
Fault_639,638802.0,638802.0,27245944.0,256,16,4,5647.34,1668670,6616062,4.33,17.15,0.0,0.0,0,3147.22,3552.04,1438.07,327.32,714.67,2561.29,3990.56,199.6,2646.57,High,3990.56,3990.56,1438.07,1.415174812557636,1.415174812557636,3.927027196172648
Fault_639,638802.0,638802.0,27245944.0,512,16,4,5668.97,1668670,6616062,4.33,17.15,0.0,0.0,0,3152.75,3575.73,1440.32,328.9,722.0,3485.01,4894.15,199.6,2646.92,High,4894.15,4894.15,1440.32,1.1583155399814065,1.1583155399814065,3.9359100755387697
CurlCurl_2,806529.0,806529.0,8921789.0,16,16,4,1908.4,840334,3304208,2.7,10.62,0.0,0.0,0,404.43,425.23,202.89,84.89,276.33,1375.12,276.51,315.89,1368.79,Medium,1375.12,1375.12,202.89,1.3878061550991916,1.3878061550991916,9.406082113460497
CurlCurl_2,806529.0,806529.0,8921789.0,32,16,4,2818.89,840334,3304208,2.7,10.62,0.0,0.0,0,794.85,842.55,772.68,84.45,274.91,1507.82,274.96,406.58,1507.82,Medium,1507.82,1507.82,772.68,1.869513602419387,1.869513602419387,3.648198478024538
CurlCurl_2,806529.0,806529.0,8921789.0,64,16,4,3068.54,840334,3304208,2.7,10.62,0.0,0.0,0,1534.07,1627.4,1381.14,225.29,287.18,1039.84,986.73,84.61,1590.69,Medium,1590.69,1627.4,1381.14,1.8855474990782843,1.8855474990782843,2.2217443561116177
CurlCurl_2,806529.0,806529.0,8921789.0,128,16,4,3124.7,840334,3304208,2.7,10.62,0.0,0.0,0,2465.01,2598.93,1542.23,227.2,292.48,1900.88,1897.14,86.94,1568.77,Medium,1900.88,2598.93,1542.23,1.2023024860230942,1.2023024860230942,2.0260920874318358
CurlCurl_2,806529.0,806529.0,8921789.0,256,16,4,3145.21,840334,3304208,2.7,10.62,0.0,0.0,0,2449.57,2605.52,1651.71,228.31,295.57,1917.38,1910.93,88.02,1505.6,Medium,1917.38,2605.52,1651.71,1.2071333169578433,1.2071333169578433,1.904214420206937
CurlCurl_2,806529.0,806529.0,8921789.0,512,16,4,3157.6,840334,3304208,2.7,10.62,0.0,0.0,0,2453.72,2624.47,1667.32,228.69,297.08,2609.4,2417.64,88.03,1505.43,Medium,2609.4,2624.47,1667.32,1.2031381574184503,1.2031381574184503,1.8938176234915913
crankseg_1,52804.0,52804.0,10614210.0,16,16,4,3430.58,417433,1664831,6.38,25.43,0.0,0.0,0,467.46,530.84,75.77,379.55,1636.73,917.39,1640.27,504.33,916.04,High,1640.27,1640.27,75.77,2.091472745340706,2.091472745340706,45.2762306981655
crankseg_1,52804.0,52804.0,10614210.0,32,16,4,5495.32,417433,1664831,6.38,25.43,0.0,0.0,0,918.1,1047.8,637.8,365.75,1146.3,1805.14,1148.1,628.34,1802.07,High,1805.14,1805.14,637.8,3.0442624948757433,3.0442624948757433,8.616055189714645
crankseg_1,52804.0,52804.0,10614210.0,64,16,4,6426.04,417433,1664831,6.38,25.43,0.0,0.0,0,1789.09,2035.23,1261.46,412.61,990.29,1363.24,2508.23,547.63,2910.79,High,2910.79,2910.79,1261.46,2.2076618375080304,2.2076618375080304,5.094129025097902
crankseg_1,52804.0,52804.0,10614210.0,128,16,4,7795.97,417433,1664831,6.38,25.43,0.0,0.0,0,3267.8,3615.04,1473.22,423.62,1062.36,2541.49,3908.39,552.65,3065.03,High,3908.39,3908.39,1473.22,1.9946755569428845,1.9946755569428845,5.291789413665304
crankseg_1,52804.0,52804.0,10614210.0,256,16,4,8450.38,417433,1664831,6.38,25.43,0.0,0.0,0,3295.63,3703.49,1538.33,429.46,1102.21,2626.1,4548.13,554.13,3047.27,High,4548.13,4548.13,1538.33,1.8579899870935965,1.8579899870935965,5.493216670025287
crankseg_1,52804.0,52804.0,10614210.0,512,16,4,7642.14,417433,1664831,6.38,25.43,0.0,0.0,0,3312.22,3747.62,1568.64,433.1,1123.8,3692.82,4399.5,554.29,3059.59,High,4399.5,4399.5,1568.64,1.7370473917490625,1.7370473917490625,4.871825275397796
ak2010,45292.0,45292.0,217098.0,16,16,4,347.36,50328,197040,1.1,4.31,0.0,0.0,0,176.07,133.52,7.9,41.86,112.9,104.37,112.54,149.31,107.05,Low,149.31,176.07,7.9,1.9728517067075597,1.9728517067075597,43.96962025316456
ak2010,45292.0,45292.0,217098.0,32,16,4,564.62,50328,197040,1.1,4.31,0.0,0.0,0,339.75,277.8,31.76,42.69,118.41,207.65,118.93,214.74,206.86,Low,214.74,339.75,31.76,1.66186902133922,1.66186902133922,17.77770780856423
ak2010,45292.0,45292.0,217098.0,64,16,4,803.32,50328,197040,1.1,4.31,0.0,0.0,0,666.97,520.31,62.39,166.74,141.73,679.49,273.08,59.68,336.85,Low,679.49,679.49,62.39,1.1822396208921397,1.1822396208921397,12.875781375220388
ak2010,45292.0,45292.0,217098.0,128,16,4,967.03,50328,197040,1.1,4.31,0.0,0.0,0,1192.85,961.14,77.12,174.01,147.79,1239.67,451.58,61.7,555.24,Low,1239.67,1239.67,77.12,0.7800705026337653,0.7800705026337653,12.539289419087137
ak2010,45292.0,45292.0,217098.0,256,16,4,1055.47,50328,197040,1.1,4.31,0.0,0.0,0,1306.34,1195.72,81.06,177.26,150.79,1344.78,589.14,62.85,750.07,Low,1344.78,1344.78,81.06,0.7848644387929624,0.7848644387929624,13.020848754009375
ak2010,45292.0,45292.0,217098.0,512,16,4,1091.97,50328,197040,1.1,4.31,0.0,0.0,0,1382.24,1318.99,82.2,178.87,152.08,1326.8,637.24,62.85,845.05,Low,1326.8,1382.24,82.2,0.7900002893853455,0.7900002893853455,13.284306569343066
bcsstk37,25503.0,25503.0,1140977.0,16,16,4,2116.84,39010,153729,7.42,29.25,0.0,0.0,0,399.5,396.45,405.18,212.79,756.11,1072.35,759.13,356.56,1069.33,High,1072.35,1072.35,405.18,1.9740196764116196,1.9740196764116196,5.224443457228886
bcsstk37,25503.0,25503.0,1140977.0,32,16,4,3740.91,39010,153729,7.42,29.25,0.0,0.0,0,788.24,797.61,1468.44,210.24,704.96,1847.74,704.52,545.66,1855.25,High,1855.25,1855.25,1468.44,2.016391321924269,2.016391321924269,2.547540246792514
bcsstk37,25503.0,25503.0,1140977.0,64,16,4,4881.19,39010,153729,7.42,29.25,0.0,0.0,0,1553.41,1548.66,2859.59,346.51,657.43,1336.43,1974.01,223.4,2244.91,High,2244.91,2244.91,2859.59,1.7069544934763372,2.1743366103763626,1.7069544934763372
bcsstk37,25503.0,25503.0,1140977.0,128,16,4,6109.65,39010,153729,7.42,29.25,0.0,0.0,0,2926.52,2956.86,3662.85,362.06,703.6,2500.77,3667.26,228.7,2522.19,High,3667.26,3667.26,3662.85,1.665998592954958,1.665998592954958,1.6680044227855357
bcsstk37,25503.0,25503.0,1140977.0,256,16,4,7346.33,39010,153729,7.42,29.25,0.0,0.0,0,3094.17,3297.62,4072.19,370.91,727.06,2708.55,3960.87,231.41,2589.45,High,3960.87,3960.87,4072.19,1.804024370179191,1.8547263606227924,1.804024370179191
bcsstk37,25503.0,25503.0,1140977.0,512,16,4,8153.48,39010,153729,7.42,29.25,0.0,0.0,0,3193.5,3526.64,4310.15,375.28,740.22,3855.47,4694.77,231.58,2654.4,High,4694.77,4694.77,4310.15,1.7367155366503575,1.7367155366503575,1.8916928645174762
cvxbqp1,50000.0,50000.0,349968.0,16,16,4,409.8,87439,349726,1.0,4.0,0.0,0.0,0,226.52,188.46,98.22,58.37,166.73,749.4,166.89,187.35,741.46,Low,749.4,749.4,98.22,0.5468374699759808,0.5468374699759808,4.1722663408674405
cvxbqp1,50000.0,50000.0,349968.0,32,16,4,658.45,87439,349726,1.0,4.0,0.0,0.0,0,445.82,379.57,220.8,59.05,175.16,1002.77,175.16,287.09,1007.1,Low,1007.1,1007.1,220.8,0.653807963459438,0.653807963459438,2.982110507246377
cvxbqp1,50000.0,50000.0,349968.0,64,16,4,980.99,87439,349726,1.0,4.0,0.0,0.0,0,866.79,730.24,415.76,198.82,202.91,777.27,585.23,75.07,1198.52,Low,1198.52,1198.52,415.76,0.8185011514200848,0.8185011514200848,2.3595102944006157
cvxbqp1,50000.0,50000.0,349968.0,128,16,4,1146.5,87439,349726,1.0,4.0,0.0,0.0,0,1511.74,1294.98,515.7,206.08,211.35,1366.4,1109.69,77.17,1242.12,Low,1366.4,1511.74,515.7,0.758397608054295,0.758397608054295,2.2231917781656
cvxbqp1,50000.0,50000.0,349968.0,256,16,4,1221.0,87439,349726,1.0,4.0,0.0,0.0,0,1611.83,1496.39,531.56,209.44,215.62,1501.2,1162.93,78.2,1126.66,Low,1501.2,1611.83,531.56,0.7575240565071999,0.7575240565071999,2.297012566784559
cvxbqp1,50000.0,50000.0,349968.0,512,16,4,1270.59,87439,349726,1.0,4.0,0.0,0.0,0,1676.74,1644.49,530.35,211.12,217.68,1829.9,1457.25,78.3,1135.91,Low,1829.9,1829.9,530.35,0.6943494180009836,0.6943494180009836,2.3957575186197793
bayer01,57735.0,57735.0,275094.0,16,16,4,527.0,41177,160659,1.73,6.75,0.0,0.0,0,182.51,155.88,69.25,42.42,115.07,505.04,115.35,164.27,510.61,Low,510.61,510.61,69.25,1.0320988621452771,1.0320988621452771,7.610108303249097
bayer01,57735.0,57735.0,275094.0,32,16,4,850.37,41177,160659,1.73,6.75,0.0,0.0,0,358.19,315.29,291.63,42.94,119.96,723.37,119.78,221.25,715.91,Low,723.37,723.37,291.63,1.1755671371497298,1.1755671371497298,2.915920858622227
bayer01,57735.0,57735.0,275094.0,64,16,4,1159.51,41177,160659,1.73,6.75,0.0,0.0,0,704.12,613.53,555.27,167.86,140.89,663.34,405.81,59.51,841.1,Low,841.1,841.1,555.27,1.3785637855189632,1.3785637855189632,2.088191330343797
bayer01,57735.0,57735.0,275094.0,128,16,4,1471.09,41177,160659,1.73,6.75,0.0,0.0,0,1266.93,1114.44,638.19,174.73,147.15,1069.9,783.29,61.16,886.04,Low,1069.9,1266.93,638.19,1.1611454460783153,1.1611454460783153,2.305097228098215
bayer01,57735.0,57735.0,275094.0,256,16,4,1641.74,41177,160659,1.73,6.75,0.0,0.0,0,1390.61,1288.6,686.5,177.08,150.51,1186.43,811.61,62.48,900.95,Low,1186.43,1390.61,686.5,1.1805898131036021,1.1805898131036021,2.3914639475600876
bayer01,57735.0,57735.0,275094.0,512,16,4,1733.9,41177,160659,1.73,6.75,0.0,0.0,0,1437.61,1405.34,707.14,178.64,151.83,1483.44,1031.9,62.53,902.87,Low,1483.44,1483.44,707.14,1.1688372970932428,1.1688372970932428,2.4519897050089092
bcsstm37,25503.0,25503.0,15525.0,16,16,4,66.06,4243,14149,1.1,3.66,0.0,0.0,0,17.35,11.29,17.52,6.08,15.04,59.03,15.12,45.0,57.5,Low,59.03,59.03,17.52,1.1190919871251905,1.1190919871251905,3.7705479452054798
bcsstm37,25503.0,25503.0,15525.0,32,16,4,135.59,4243,14149,1.1,3.66,0.0,0.0,0,33.9,23.24,53.81,6.13,16.39,95.54,16.41,61.36,93.52,Low,95.54,95.54,53.81,1.4191961482101736,1.4191961482101736,2.519791860249024
bcsstm37,25503.0,25503.0,15525.0,64,16,4,207.0,4243,14149,1.1,3.66,0.0,0.0,0,68.47,45.66,105.08,40.32,21.17,69.31,69.62,11.45,128.04,Low,128.04,128.04,105.08,1.6166822867853796,1.6166822867853796,1.9699276741530263
bcsstm37,25503.0,25503.0,15525.0,128,16,4,259.83,4243,14149,1.1,3.66,0.0,0.0,0,135.44,90.59,148.74,41.61,22.09,87.96,129.11,11.64,174.44,Low,174.44,174.44,148.74,1.4895092868608117,1.4895092868608117,1.7468737394110527
bcsstm37,25503.0,25503.0,15525.0,256,16,4,353.34,4243,14149,1.1,3.66,0.0,0.0,0,221.79,156.13,182.78,42.59,22.6,157.61,147.24,11.81,203.61,Low,203.61,221.79,182.78,1.593128635195455,1.593128635195455,1.9331436699857751
bcsstm37,25503.0,25503.0,15525.0,512,16,4,384.82,4243,14149,1.1,3.66,0.0,0.0,0,291.89,238.96,198.56,43.13,22.84,264.82,205.37,11.95,215.06,Low,264.82,291.89,198.56,1.3183733598273322,1.3183733598273322,1.938053988718775
as-22july06,22963.0,22963.0,96872.0,16,16,4,235.7,19332,75189,1.29,5.01,0.0,0.0,0,122.16,85.35,0.56,36.61,65.68,6.83,66.08,122.16,6.8,Low,122.16,122.16,0.56,1.9294368041912247,1.9294368041912247,420.8928571428571
as-22july06,22963.0,22963.0,96872.0,32,16,4,424.88,19332,75189,1.29,5.01,0.0,0.0,0,234.27,172.99,4.2,37.77,100.91,17.94,100.7,172.37,17.95,Low,172.37,234.27,4.2,1.813633841294233,1.813633841294233,101.16190476190475
as-22july06,22963.0,22963.0,96872.0,64,16,4,516.65,19332,75189,1.29,5.01,0.0,0.0,0,467.42,341.7,8.37,159.92,123.21,460.2,45.35,54.29,34.39,Low,460.2,467.42,8.37,1.105322835993325,1.105322835993325,61.72640382317802
as-22july06,22963.0,22963.0,96872.0,128,16,4,863.96,19332,75189,1.29,5.01,0.0,0.0,0,898.0,661.24,11.73,169.95,129.18,885.69,62.76,55.4,69.46,Low,885.69,898.0,11.73,0.9620935412026727,0.9620935412026727,73.6538789428815
as-22july06,22963.0,22963.0,96872.0,256,16,4,1100.82,19332,75189,1.29,5.01,0.0,0.0,0,1101.6,898.0,12.49,178.9,136.12,1060.88,115.3,56.05,130.13,Low,1060.88,1101.6,12.49,0.9992919389978214,0.9992919389978214,88.13610888710969
as-22july06,22963.0,22963.0,96872.0,512,16,4,1106.32,19332,75189,1.29,5.01,0.0,0.0,0,1246.94,1133.83,12.77,180.88,138.2,1310.19,89.15,56.55,236.98,Low,1310.19,1310.19,12.77,0.8443966142315236,0.8443966142315236,86.63429913860611
bmwcra_1,148770.0,148770.0,10641602.0,16,16,4,3397.7,471413,1873812,5.68,22.58,0.0,0.0,0,455.38,508.36,243.26,265.44,1098.68,1766.35,1098.0,600.91,1752.68,High,1766.35,1766.35,243.26,1.9235712061595946,1.9235712061595946,13.967360026309299
bmwcra_1,148770.0,148770.0,10641602.0,32,16,4,5355.61,471413,1873812,5.68,22.58,0.0,0.0,0,897.36,1005.53,997.66,257.84,913.37,2539.43,912.71,707.83,2527.97,High,2539.43,2539.43,997.66,2.108981149313035,2.108981149313035,5.368171521359982
bmwcra_1,148770.0,148770.0,10641602.0,64,16,4,6382.73,471413,1873812,5.68,22.58,0.0,0.0,0,1747.28,1952.58,1945.89,359.26,817.83,1424.76,2485.9,291.56,2765.39,High,2765.39,2765.39,1945.89,2.3080758952625127,2.3080758952625127,3.2801083308922907
bmwcra_1,148770.0,148770.0,10641602.0,128,16,4,7175.73,471413,1873812,5.68,22.58,0.0,0.0,0,3205.18,3545.49,2238.19,366.99,864.51,2632.62,4508.02,295.04,2853.72,High,4508.02,4508.02,2238.19,1.591769779193526,1.591769779193526,3.206041488881641
bmwcra_1,148770.0,148770.0,10641602.0,256,16,4,7572.41,471413,1873812,5.68,22.58,0.0,0.0,0,3224.11,3608.67,2278.68,370.77,889.35,2683.22,4678.17,296.89,2869.2,High,4678.17,4678.17,2278.68,1.6186692659736606,1.6186692659736606,3.3231563887864906
bmwcra_1,148770.0,148770.0,10641602.0,512,16,4,7671.35,471413,1873812,5.68,22.58,0.0,0.0,0,3232.22,3644.15,2290.22,372.81,902.38,3757.02,5622.54,296.92,2888.08,High,5622.54,5622.54,2290.22,1.36439224976612,1.36439224976612,3.3496127009632266
c-43,11125.0,11125.0,123659.0,16,16,4,320.36,13846,54880,2.25,8.93,0.0,0.0,0,178.21,120.89,10.79,76.77,108.68,8.74,108.01,143.31,8.76,Medium,143.31,178.21,10.79,1.7976544526120868,1.7976544526120868,29.690454124189067
c-43,11125.0,11125.0,123659.0,32,16,4,610.66,13846,54880,2.25,8.93,0.0,0.0,0,349.36,247.85,47.94,82.23,184.04,25.71,180.68,271.22,25.76,Medium,271.22,349.36,47.94,1.7479390886191892,1.7479390886191892,12.738005840634125
c-43,11125.0,11125.0,123659.0,64,16,4,997.25,13846,54880,2.25,8.93,0.0,0.0,0,695.78,474.76,95.34,246.73,226.2,687.08,72.87,85.5,52.88,Medium,687.08,695.78,95.34,1.4332835091551928,1.4332835091551928,10.459932871827144
c-43,11125.0,11125.0,123659.0,128,16,4,1338.66,13846,54880,2.25,8.93,0.0,0.0,0,1357.2,944.99,97.77,265.54,267.55,1084.87,97.17,86.26,104.98,Medium,1084.87,1357.2,97.77,0.9863395225464191,0.9863395225464191,13.691930039889538
c-43,11125.0,11125.0,123659.0,256,16,4,1668.25,13846,54880,2.25,8.93,0.0,0.0,0,1817.08,1400.42,133.19,281.88,293.24,1443.33,188.51,88.88,193.07,Medium,1443.33,1817.08,133.19,0.9180938648821186,0.9180938648821186,12.525339740220737
c-43,11125.0,11125.0,123659.0,512,16,4,1999.54,13846,54880,2.25,8.93,0.0,0.0,0,2124.32,1889.97,142.52,284.72,296.23,2298.26,150.11,89.84,368.97,Medium,2298.26,2298.26,142.52,0.8700234090137755,0.8700234090137755,14.029890541678359


==> figs/plots/boxChart_cuteSpMM-TCGNN-BELL/h100_data.csv <==
matrix_name,m,k,nnz,n,TM,TN,cuteSpMM,num_bricks,num_active_cols,average_nnz_col,average_nnz_brick,num_waves_before,num_waves_after,num_row_panels,cuCOO,cuCSR,cuELLBlk,gespmmPARREDUCE-NNZBALANCE,gespmmPARREDUCE-ROWBALANCE,gespmmROWCACHING-NNZBALANCE,gespmmROWCACHING-ROWBALANCE,gespmmSEQREDUCE-NNZBALANCE,gespmmSEQREDUCE-ROWBALANCE,nnz_col_category,gespmm,best-CUDA,best-TCU,ALL_speedup,CUDA_speedup,TCU_speedup
Delor338K,343236.0,887058.0,4211599.0,16,16,4,2317.89,242888,945796,4.45,17.34,0.0,0.0,0,389.89,399.89,65.73,93.0,300.49,1474.13,300.31,378.33,1473.1,High,1474.13,1474.13,65.73,1.5723782841404759,1.5723782841404759,35.26380648105887
Delor338K,343236.0,887058.0,4211599.0,32,16,4,3324.07,242888,945796,4.45,17.34,0.0,0.0,0,771.14,800.38,159.97,91.87,296.91,1671.27,297.09,453.64,1669.28,High,1671.27,1671.27,159.97,1.9889485241762255,1.9889485241762255,20.779333625054697
Delor338K,343236.0,887058.0,4211599.0,64,16,4,4014.87,242888,945796,4.45,17.34,0.0,0.0,0,1501.86,1553.95,283.58,240.9,305.11,1129.27,1086.44,92.05,1731.57,High,1731.57,1731.57,283.58,2.3186299138931723,2.3186299138931723,14.157803794343748
Delor338K,343236.0,887058.0,4211599.0,128,16,4,4325.13,242888,945796,4.45,17.34,0.0,0.0,0,2649.64,2732.14,361.9,242.57,311.08,2069.33,2048.19,93.73,1741.77,High,2069.33,2732.14,361.9,1.5830557731302204,1.5830557731302204,11.951174357557337
Delor338K,343236.0,887058.0,4211599.0,256,16,4,4385.65,242888,945796,4.45,17.34,0.0,0.0,0,2655.59,2781.43,373.15,243.28,314.89,2096.43,2075.19,94.59,1732.63,High,2096.43,2781.43,373.15,1.5767608748018105,1.5767608748018105,11.753048371968378
Delor338K,343236.0,887058.0,4211599.0,512,16,4,4401.55,242888,945796,4.45,17.34,0.0,0.0,0,2658.63,2802.42,374.11,243.46,316.54,2807.79,2560.24,94.6,1733.32,High,2807.79,2807.79,374.11,1.5676207978516912,1.5676207978516912,11.76538985859774
fullb,199187.0,199187.0,11708077.0,16,16,4,4518.75,411241,1632545,7.17,28.47,0.0,0.0,0,423.7,480.63,253.03,240.82,1003.18,2175.01,1001.72,585.23,2174.2,High,2175.01,2175.01,253.03,2.0775766548199774,2.0775766548199774,17.85855432162194
fullb,199187.0,199187.0,11708077.0,32,16,4,7163.09,411241,1632545,7.17,28.47,0.0,0.0,0,827.37,937.58,1109.82,233.76,838.57,2723.13,838.0,684.5,2724.08,High,2724.08,2724.08,1109.82,2.6295446536078235,2.6295446536078235,6.454280874376026
fullb,199187.0,199187.0,11708077.0,64,16,4,8234.98,411241,1632545,7.17,28.47,0.0,0.0,0,1608.03,1806.8,2072.68,344.49,755.06,1424.38,2486.19,217.16,2809.04,High,2809.04,2809.04,2072.68,2.9315994076268046,2.9315994076268046,3.973107281394137
fullb,199187.0,199187.0,11708077.0,128,16,4,9112.23,411241,1632545,7.17,28.47,0.0,0.0,0,2941.64,3297.7,2476.2,349.97,790.48,2664.11,4412.31,219.89,2847.38,High,4412.31,4412.31,2476.2,2.065183543314046,2.065183543314046,3.6799248849042887
fullb,199187.0,199187.0,11708077.0,256,16,4,9344.5,411241,1632545,7.17,28.47,0.0,0.0,0,2952.67,3346.96,2532.61,354.11,809.19,2708.36,4498.46,221.12,2783.45,High,4498.46,4498.46,2532.61,2.0772664422935847,2.0772664422935847,3.689671919482273
fullb,199187.0,199187.0,11708077.0,512,16,4,9468.48,411241,1632545,7.17,28.47,0.0,0.0,0,2950.55,3363.0,2549.98,355.83,818.95,3760.23,4763.37,221.13,2783.78,High,4763.37,4763.37,2549.98,1.987769163428413,1.987769163428413,3.7131585345767415
fem_hifreq_circuit,491100.0,491100.0,20239237.0,16,16,4,2762.66,1524698,6071629,3.33,13.27,0.0,0.0,0,438.66,491.82,40.73,201.97,852.43,2179.78,852.79,462.36,2178.84,Medium,2179.78,2179.78,40.73,1.267403132426208,1.267403132426208,67.82862754726246
fem_hifreq_circuit,491100.0,491100.0,20239237.0,32,16,4,4194.66,1524698,6071629,3.33,13.27,0.0,0.0,0,847.11,958.41,139.64,195.17,706.32,2614.55,706.32,523.97,2613.03,Medium,2614.55,2614.55,139.64,1.6043525654510336,1.6043525654510336,30.039100544256662
fem_hifreq_circuit,491100.0,491100.0,20239237.0,64,16,4,4491.87,1524698,6071629,3.33,13.27,0.0,0.0,0,1622.19,1816.28,267.91,315.79,655.5,1172.22,2575.05,194.28,2630.69,Medium,2630.69,2630.69,267.91,1.7074873892400853,1.7074873892400853,16.76633944235004
fem_hifreq_circuit,491100.0,491100.0,20239237.0,128,16,4,4663.69,1524698,6071629,3.33,13.27,0.0,0.0,0,2891.84,3219.22,314.67,322.15,682.05,2179.54,4467.82,197.16,2640.95,Medium,4467.82,4467.82,314.67,1.0438401726121465,1.0438401726121465,14.820891727841865
fem_hifreq_circuit,491100.0,491100.0,20239237.0,256,16,4,4704.75,1524698,6071629,3.33,13.27,0.0,0.0,0,2899.32,3258.51,316.43,325.05,693.91,2210.96,4551.79,198.55,2575.77,Medium,4551.79,4551.79,316.43,1.03360436223991,1.03360436223991,14.868217299244698
fem_hifreq_circuit,491100.0,491100.0,20239237.0,512,16,4,4731.0,1524698,6071629,3.33,13.27,0.0,0.0,0,2901.94,3276.07,317.24,326.73,700.67,3074.13,4867.58,198.55,2575.35,Medium,4867.58,4867.58,317.24,0.9719408823275631,0.9719408823275631,14.912999621737486
conf6_0-8x8-20,49152.0,49152.0,1916928.0,16,16,4,2088.16,125952,497664,3.85,15.22,0.0,0.0,0,423.72,435.76,539.52,198.4,738.99,1700.91,739.56,748.51,1687.44,Medium,1700.91,1700.91,539.52,1.2276722460330056,1.2276722460330056,3.870403321470937
conf6_0-8x8-20,49152.0,49152.0,1916928.0,32,16,4,3569.7,125952,497664,3.85,15.22,0.0,0.0,0,840.21,872.52,1495.85,194.49,677.72,2264.53,678.2,870.74,2264.53,Medium,2264.53,2264.53,1495.85,1.5763535921361163,1.5763535921361163,2.3864023799177727
conf6_0-8x8-20,49152.0,49152.0,1916928.0,64,16,4,4076.4,125952,497664,3.85,15.22,0.0,0.0,0,1620.74,1684.84,2865.36,332.58,621.87,1291.3,1773.7,210.9,2479.05,Medium,2479.05,2479.05,2865.36,1.4226484630203535,1.6443395655593875,1.4226484630203535
conf6_0-8x8-20,49152.0,49152.0,1916928.0,128,16,4,4601.09,125952,497664,3.85,15.22,0.0,0.0,0,2932.76,3031.32,3550.69,343.68,653.82,2381.65,3262.16,214.47,2594.83,Medium,3262.16,3262.16,3550.69,1.2958298246256361,1.4104427741128578,1.2958298246256361
conf6_0-8x8-20,49152.0,49152.0,1916928.0,256,16,4,4916.78,125952,497664,3.85,15.22,0.0,0.0,0,3024.14,3255.58,3781.86,350.02,671.63,2506.61,3372.28,216.4,2565.1,Medium,3372.28,3372.28,3781.86,1.3000957200954026,1.457998742690405,1.3000957200954026
conf6_0-8x8-20,49152.0,49152.0,1916928.0,512,16,4,5109.68,125952,497664,3.85,15.22,0.0,0.0,0,3067.24,3377.47,3869.89,353.69,681.39,3409.39,4187.43,216.5,2583.68,Medium,4187.43,4187.43,3869.89,1.2202424876356142,1.2202424876356142,1.3203682792017346
Dubcova1,16129.0,16129.0,253009.0,16,16,4,489.38,32795,129651,1.95,7.71,0.0,0.0,0,261.1,203.55,18.8,104.94,308.92,773.73,309.68,212.43,771.37,Low,773.73,773.73,18.8,0.6324945394388223,0.6324945394388223,26.030851063829786
Dubcova1,16129.0,16129.0,253009.0,32,16,4,925.08,32795,129651,1.95,7.71,0.0,0.0,0,526.55,419.24,48.89,109.06,346.35,1268.22,347.06,325.2,1249.43,Low,1268.22,1268.22,48.89,0.7294318020532715,0.7294318020532715,18.921660871343835
Dubcova1,16129.0,16129.0,253009.0,64,16,4,1362.09,32795,129651,1.95,7.71,0.0,0.0,0,1021.23,803.84,97.57,275.91,371.39,948.49,1150.04,111.43,1591.25,Low,1591.25,1591.25,97.57,0.855987431264729,0.855987431264729,13.960131187865123
Dubcova1,16129.0,16129.0,253009.0,128,16,4,1652.3,32795,129651,1.95,7.71,0.0,0.0,0,1944.35,1545.09,101.65,293.26,400.65,1769.29,2141.88,115.04,1836.73,Low,2141.88,2141.88,101.65,0.7714251031803835,0.7714251031803835,16.25479586817511
Dubcova1,16129.0,16129.0,253009.0,256,16,4,2008.01,32795,129651,1.95,7.71,0.0,0.0,0,2318.52,2061.17,105.37,303.14,415.24,2052.81,2384.07,117.4,1938.77,Low,2384.07,2384.07,105.37,0.842261342997479,0.842261342997479,19.056752396317737
Dubcova1,16129.0,16129.0,253009.0,512,16,4,2166.52,32795,129651,1.95,7.71,0.0,0.0,0,2506.59,2466.88,112.73,307.47,422.36,2742.64,3022.13,118.03,1965.12,Low,3022.13,3022.13,112.73,0.7168851108324261,0.7168851108324261,19.21866406457908
conf6_0-8x8-80,49152.0,49152.0,1916928.0,16,16,4,2099.59,125952,497664,3.85,15.22,0.0,0.0,0,425.32,435.86,539.07,198.54,731.09,1710.02,737.28,745.89,1708.49,Medium,1710.02,1710.02,539.07,1.2278160489351002,1.2278160489351002,3.8948374051607395
conf6_0-8x8-80,49152.0,49152.0,1916928.0,32,16,4,3593.12,125952,497664,3.85,15.22,0.0,0.0,0,838.92,874.11,1491.19,194.49,677.12,2272.59,677.6,874.71,2255.21,Medium,2272.59,2272.59,1491.19,1.58106829652511,1.58106829652511,2.409565514790201
conf6_0-8x8-80,49152.0,49152.0,1916928.0,64,16,4,3876.5,125952,497664,3.85,15.22,0.0,0.0,0,1616.3,1687.44,2980.07,332.8,622.03,1291.95,1774.11,210.92,2496.81,Medium,2496.81,2496.81,2980.07,1.3008083702731814,1.5525810934752744,1.3008083702731814
conf6_0-8x8-80,49152.0,49152.0,1916928.0,128,16,4,4595.57,125952,497664,3.85,15.22,0.0,0.0,0,2923.26,3040.93,3549.87,343.97,654.21,2384.98,3264.94,214.39,2599.22,Medium,3264.94,3264.94,3549.87,1.2945741675047255,1.4075511341709188,1.2945741675047255
conf6_0-8x8-80,49152.0,49152.0,1916928.0,256,16,4,4920.72,125952,497664,3.85,15.22,0.0,0.0,0,3021.76,3256.97,3774.41,350.23,671.38,2506.81,3370.42,216.41,2563.81,Medium,3370.42,3370.42,3774.41,1.3037057447389129,1.4599723476599356,1.3037057447389129
conf6_0-8x8-80,49152.0,49152.0,1916928.0,512,16,4,5091.86,125952,497664,3.85,15.22,0.0,0.0,0,3067.85,3375.06,3869.41,353.62,681.29,3413.75,4180.3,216.5,2584.66,Medium,4180.3,4180.3,3869.41,1.2180609047197568,1.2180609047197568,1.3159267175099045
ASIC_100ks,99190.0,99190.0,578890.0,16,16,4,716.45,71708,277737,2.08,8.07,0.0,0.0,0,242.01,216.17,2.3,50.82,140.41,315.64,139.93,199.96,339.52,Medium,339.52,339.52,2.3,2.1101849670122528,2.1101849670122528,311.50000000000006
ASIC_100ks,99190.0,99190.0,578890.0,32,16,4,1185.04,71708,277737,2.08,8.07,0.0,0.0,0,473.92,438.89,15.11,51.2,144.89,613.88,144.89,271.97,617.48,Medium,617.48,617.48,15.11,1.919155276284252,1.919155276284252,78.42753143613501
ASIC_100ks,99190.0,99190.0,578890.0,64,16,4,1473.0,71708,277737,2.08,8.07,0.0,0.0,0,882.79,819.96,29.71,187.6,167.59,853.82,455.37,65.39,785.47,Medium,853.82,882.79,29.71,1.66857349992637,1.66857349992637,49.57926624032312
ASIC_100ks,99190.0,99190.0,578890.0,128,16,4,1706.38,71708,277737,2.08,8.07,0.0,0.0,0,1513.44,1414.51,33.93,191.69,174.21,1360.89,828.91,67.47,927.15,Medium,1360.89,1513.44,33.93,1.127484406385453,1.127484406385453,50.2911877394636
ASIC_100ks,99190.0,99190.0,578890.0,256,16,4,1813.28,71708,277737,2.08,8.07,0.0,0.0,0,1624.67,1585.46,34.33,193.13,176.98,1421.68,908.42,69.08,1006.55,Medium,1421.68,1624.67,34.33,1.116091267765146,1.116091267765146,52.81910865132537
ASIC_100ks,99190.0,99190.0,578890.0,512,16,4,1823.99,71708,277737,2.08,8.07,0.0,0.0,0,1672.34,1684.96,34.53,194.36,175.12,1674.76,1087.69,69.1,1058.36,Medium,1674.76,1684.96,34.53,1.0825123445066944,1.0825123445066944,52.82334202143064
dc3,116835.0,116835.0,766396.0,16,16,4,418.8,102824,400364,1.91,7.45,0.0,0.0,0,248.35,228.5,0.14,46.21,17.0,1.77,17.03,174.3,1.77,Low,174.3,248.35,0.14,1.6863297765250655,1.6863297765250655,2991.428571428571
dc3,116835.0,116835.0,766396.0,32,16,4,749.17,102824,400364,1.91,7.45,0.0,0.0,0,478.25,456.05,1.75,48.98,30.92,3.39,30.57,241.73,3.39,Low,241.73,478.25,1.75,1.5664819654992157,1.5664819654992157,428.09714285714284
dc3,116835.0,116835.0,766396.0,64,16,4,1264.16,102824,400364,1.91,7.45,0.0,0.0,0,807.37,772.19,3.49,128.85,49.52,873.39,7.79,44.97,5.58,Low,873.39,873.39,3.49,1.4474175339768032,1.4474175339768032,362.2234957020057
dc3,116835.0,116835.0,766396.0,128,16,4,1780.76,102824,400364,1.91,7.45,0.0,0.0,0,1313.73,1270.18,3.85,129.54,76.49,1294.31,8.42,58.2,10.17,Low,1294.31,1313.73,3.85,1.3554992273907118,1.3554992273907118,462.5350649350649
dc3,116835.0,116835.0,766396.0,256,16,4,1876.7,102824,400364,1.91,7.45,0.0,0.0,0,1343.08,1350.92,3.92,129.79,104.25,1328.67,15.2,59.0,20.28,Low,1328.67,1350.92,3.92,1.3892014330974447,1.3892014330974447,478.75
dc3,116835.0,116835.0,766396.0,512,16,4,1878.42,102824,400364,1.91,7.45,0.0,0.0,0,1359.39,1391.31,3.93,128.0,131.8,1517.24,10.91,59.03,39.45,Low,1517.24,1517.24,3.93,1.2380506709551555,1.2380506709551555,477.96946564885496
co2010,201062.0,201062.0,974574.0,16,16,4,581.84,229739,900164,1.08,4.24,0.0,0.0,0,223.12,213.49,8.89,43.6,122.57,600.85,122.6,181.59,600.85,Low,600.85,600.85,8.89,0.9683614878921528,0.9683614878921528,65.44881889763779
co2010,201062.0,201062.0,974574.0,32,16,4,888.4,229739,900164,1.08,4.24,0.0,0.0,0,437.72,426.14,29.36,43.57,124.16,812.82,124.15,238.95,815.2,Low,815.2,815.2,29.36,1.0897939156035328,1.0897939156035328,30.258855585831064
co2010,201062.0,201062.0,974574.0,64,16,4,1104.33,229739,900164,1.08,4.24,0.0,0.0,0,843.06,814.35,57.48,164.79,139.65,761.39,423.96,59.19,907.42,Low,907.42,907.42,57.48,1.2169998457164268,1.2169998457164268,19.21242171189979
co2010,201062.0,201062.0,974574.0,128,16,4,1219.93,229739,900164,1.08,4.24,0.0,0.0,0,1397.99,1334.12,65.18,166.84,140.84,1217.08,816.74,60.43,973.6,Low,1217.08,1397.99,65.18,0.872631420825614,0.872631420825614,18.716324025774778
co2010,201062.0,201062.0,974574.0,256,16,4,1257.11,229739,900164,1.08,4.24,0.0,0.0,0,1426.77,1405.93,65.96,168.0,141.4,1221.65,831.73,61.19,1000.27,Low,1221.65,1426.77,65.96,0.8810880520336143,0.8810880520336143,19.058671922377197
co2010,201062.0,201062.0,974574.0,512,16,4,1276.51,229739,900164,1.08,4.24,0.0,0.0,0,1439.61,1441.28,66.34,168.76,141.59,1386.74,1058.49,61.21,1003.26,Low,1386.74,1441.28,66.34,0.885678008436945,0.885678008436945,19.241935483870968
appu,14000.0,14000.0,1853104.0,16,16,4,336.81,430109,1719128,1.08,4.31,0.0,0.0,0,434.29,457.67,47.29,335.89,1063.78,1091.99,1063.17,311.03,1100.42,Low,1100.42,1100.42,47.29,0.30607404445575326,0.30607404445575326,7.122224571791077
appu,14000.0,14000.0,1853104.0,32,16,4,584.39,430109,1719128,1.08,4.31,0.0,0.0,0,856.53,915.57,254.06,339.74,1008.77,1664.96,1015.4,485.23,1683.11,Low,1683.11,1683.11,254.06,0.3472084415160031,0.3472084415160031,2.300204676060773
appu,14000.0,14000.0,1853104.0,64,16,4,891.13,430109,1719128,1.08,4.31,0.0,0.0,0,1668.71,1769.5,505.97,412.95,909.95,1188.08,2272.35,460.0,2212.0,Low,2272.35,2272.35,505.97,0.3921622989416243,0.3921622989416243,1.7612309030179654
appu,14000.0,14000.0,1853104.0,128,16,4,1054.47,430109,1719128,1.08,4.31,0.0,0.0,0,2998.55,2998.55,524.03,432.14,984.58,2218.95,3330.67,468.53,2585.88,Low,3330.67,3330.67,524.03,0.31659395857289974,0.31659395857289974,2.0122321241150316
appu,14000.0,14000.0,1853104.0,256,16,4,1245.16,430109,1719128,1.08,4.31,0.0,0.0,0,3128.59,3263.94,588.12,443.09,1028.54,2470.39,3657.74,472.4,2805.08,Low,3657.74,3657.74,588.12,0.3404178536473342,0.3404178536473342,2.117186968645855
appu,14000.0,14000.0,1853104.0,512,16,4,1392.3,430109,1719128,1.08,4.31,0.0,0.0,0,3193.29,3411.14,626.55,448.81,1052.04,3213.71,3492.51,472.87,2921.44,Low,3492.51,3492.51,626.55,0.39865311767181766,0.39865311767181766,2.2221690208283458
atmosmodj,1270432.0,1270432.0,8814880.0,32,16,4,1596.32,1652198,6445696,1.37,5.34,0.0,0.0,0,689.5,726.31,524.02,-1.0,175.36,1066.4,175.39,346.18,1066.14,Low,1066.4,1066.4,524.02,1.4969242310577642,1.4969242310577642,3.0462959429029426
atmosmodj,1270432.0,1270432.0,8814880.0,64,16,4,1712.96,1652198,6445696,1.37,5.34,0.0,0.0,0,1316.93,1383.54,975.15,0.0,190.18,843.73,619.45,67.06,1150.2,Low,1150.2,1383.54,975.15,1.2380993682871475,1.2380993682871475,1.756611803312311
atmosmodj,1270432.0,1270432.0,8814880.0,128,16,4,1751.46,1652198,6445696,1.37,5.34,0.0,0.0,0,1626.06,1645.1,1026.58,0.0,192.32,1472.52,1197.86,69.06,1008.42,Low,1472.52,1645.1,1026.58,1.0646526047048812,1.0646526047048812,1.7061115548715153
atmosmodj,1270432.0,1270432.0,8814880.0,256,16,4,1757.42,1652198,6445696,1.37,5.34,0.0,0.0,0,1588.57,1629.29,1099.46,0.0,193.86,1495.19,1206.27,70.49,947.59,Low,1495.19,1629.29,1099.46,1.0786416169006132,1.0786416169006132,1.5984392338056865
atmosmodj,1270432.0,1270432.0,8814880.0,512,16,4,1764.0,1652198,6445696,1.37,5.34,0.0,0.0,0,1592.45,1646.64,1120.56,0.0,194.5,1645.0,1526.87,70.51,945.74,Low,1645.0,1646.64,1120.56,1.0712724092697856,1.0712724092697856,1.5742128935532234
car4,16384.0,33052.0,63724.0,16,16,4,222.81,9440,37656,1.69,6.75,0.0,0.0,0,75.95,53.87,33.81,33.38,78.29,74.18,78.38,116.07,76.32,Low,116.07,116.07,33.81,1.9196174722150428,1.9196174722150428,6.590062111801242
car4,16384.0,33052.0,63724.0,32,16,4,422.01,9440,37656,1.69,6.75,0.0,0.0,0,153.55,111.99,192.81,34.69,88.2,202.3,88.2,158.12,204.57,Low,204.57,204.57,192.81,2.0629124505059395,2.0629124505059395,2.1887350241170065
car4,16384.0,33052.0,63724.0,64,16,4,672.55,9440,37656,1.69,6.75,0.0,0.0,0,312.76,221.46,356.0,146.91,106.74,286.08,252.37,51.97,352.07,Low,352.07,352.07,356.0,1.8891853932584268,1.9102735251512482,1.8891853932584268
car4,16384.0,33052.0,63724.0,128,16,4,889.69,9440,37656,1.69,6.75,0.0,0.0,0,568.96,414.8,420.62,159.96,114.38,433.87,480.03,53.98,567.7,Low,567.7,568.96,420.62,1.5637127390326209,1.5637127390326209,2.115187104750131
car4,16384.0,33052.0,63724.0,256,16,4,1137.93,9440,37656,1.69,6.75,0.0,0.0,0,781.89,681.54,502.01,166.71,117.3,732.46,556.54,55.47,689.37,Low,732.46,781.89,502.01,1.4553581705866556,1.4553581705866556,2.2667476743491166
car4,16384.0,33052.0,63724.0,512,16,4,1272.09,9440,37656,1.69,6.75,0.0,0.0,0,891.63,780.39,562.84,170.77,119.96,879.33,679.95,55.95,695.25,Low,879.33,891.63,562.84,1.4267016587597994,1.4267016587597994,2.2601272119963043
cz40948,40948.0,40948.0,412148.0,16,16,4,726.89,51314,201780,2.04,8.03,0.0,0.0,0,264.88,232.33,127.32,78.73,232.98,763.24,234.44,193.04,767.5,Medium,767.5,767.5,127.32,0.9470879478827361,0.9470879478827361,5.709158027018536
cz40948,40948.0,40948.0,412148.0,32,16,4,1149.65,51314,201780,2.04,8.03,0.0,0.0,0,521.38,471.3,463.87,79.53,240.67,1154.48,241.52,297.04,1123.02,Medium,1154.48,1154.48,463.87,0.9958162982468298,0.9958162982468298,2.4783883415612133
cz40948,40948.0,40948.0,412148.0,64,16,4,1477.23,51314,201780,2.04,8.03,0.0,0.0,0,1015.14,910.32,892.1,237.24,268.89,937.77,830.94,90.23,1366.99,Medium,1366.99,1366.99,892.1,1.08064433536456,1.08064433536456,1.6559018047304113
cz40948,40948.0,40948.0,412148.0,128,16,4,2011.7,51314,201780,2.04,8.03,0.0,0.0,0,1916.97,1712.82,1023.02,246.74,283.02,1653.55,1579.11,93.0,1535.0,Medium,1653.55,1916.97,1023.02,1.0494165271235334,1.0494165271235334,1.9664327188129265
cz40948,40948.0,40948.0,412148.0,256,16,4,2282.58,51314,201780,2.04,8.03,0.0,0.0,0,2142.42,2033.42,1115.23,250.95,290.12,1938.95,1663.98,94.56,1589.77,Medium,1938.95,2142.42,1115.23,1.0654213459545747,1.0654213459545747,2.046734754265936
cz40948,40948.0,40948.0,412148.0,512,16,4,2434.69,51314,201780,2.04,8.03,0.0,0.0,0,2263.77,2274.7,1157.52,253.03,294.38,2357.66,2109.52,94.67,1600.96,Medium,2357.66,2357.66,1157.52,1.032672225851056,1.032672225851056,2.1033675444052804
cont1_l,1918399.0,1921596.0,7031999.0,32,16,4,1104.53,1238700,4636497,1.52,5.68,0.0,0.0,0,527.41,545.03,164.43,-1.0,92.74,669.46,92.71,195.01,668.63,Low,669.46,669.46,164.43,1.6498819944432825,1.6498819944432825,6.717326521924223
cont1_l,1918399.0,1921596.0,7031999.0,64,16,4,1214.35,1238700,4636497,1.52,5.68,0.0,0.0,0,866.17,885.5,306.73,0.0,103.1,571.97,327.67,47.01,689.07,Low,689.07,885.5,306.73,1.3713721061547148,1.3713721061547148,3.9590193329638437
cont1_l,1918399.0,1921596.0,7031999.0,128,16,4,1293.03,1238700,4636497,1.52,5.68,0.0,0.0,0,1035.62,1029.01,355.32,0.0,103.46,829.77,638.26,48.03,693.19,Low,829.77,1035.62,355.32,1.2485564203086075,1.2485564203086075,3.6390577507598785
cont1_l,1918399.0,1921596.0,7031999.0,256,16,4,1296.06,1238700,4636497,1.52,5.68,0.0,0.0,0,1025.42,1025.3,358.15,0.0,104.05,840.57,642.21,48.94,696.67,Low,840.57,1025.42,358.15,1.2639308771040159,1.2639308771040159,3.618763088091582
cont1_l,1918399.0,1921596.0,7031999.0,512,16,4,1295.24,1238700,4636497,1.52,5.68,0.0,0.0,0,1021.78,1025.54,358.57,0.0,104.25,945.52,823.21,48.94,696.11,Low,945.52,1025.54,358.57,1.2629834038652807,1.2629834038652807,3.6122374989541792
bcsstk36,23052.0,23052.0,1143140.0,16,16,4,2128.75,37817,149216,7.66,30.23,0.0,0.0,0,401.24,396.24,366.98,221.54,796.06,910.14,801.64,370.19,886.16,High,910.14,910.14,366.98,2.3389258795350165,2.3389258795350165,5.800724835140879
bcsstk36,23052.0,23052.0,1143140.0,32,16,4,3823.21,37817,149216,7.66,30.23,0.0,0.0,0,790.55,799.96,1112.55,219.92,734.9,1773.69,738.94,552.64,1711.29,High,1773.69,1773.69,1112.55,2.155511955302223,2.155511955302223,3.4364388117387983
bcsstk36,23052.0,23052.0,1143140.0,64,16,4,4874.8,37817,149216,7.66,30.23,0.0,0.0,0,1556.88,1555.82,2179.49,350.79,681.76,1332.72,1971.78,229.53,2162.99,High,2162.99,2162.99,2179.49,2.236670046662293,2.253732102321324,2.236670046662293
bcsstk36,23052.0,23052.0,1143140.0,128,16,4,6060.38,37817,149216,7.66,30.23,0.0,0.0,0,2930.19,2945.29,3078.13,367.5,731.96,2522.79,3550.12,235.63,2489.82,High,3550.12,3550.12,3078.13,1.7070915912701543,1.7070915912701543,1.9688512181096964
bcsstk36,23052.0,23052.0,1143140.0,256,16,4,7266.68,37817,149216,7.66,30.23,0.0,0.0,0,3098.99,3309.25,3365.89,376.42,758.71,2721.36,3949.52,238.44,2611.03,High,3949.52,3949.52,3365.89,1.8398894042820395,1.8398894042820395,2.15891784936525
bcsstk36,23052.0,23052.0,1143140.0,512,16,4,8317.53,37817,149216,7.66,30.23,0.0,0.0,0,3187.29,3534.69,3520.06,380.99,773.37,3892.78,4585.17,238.68,2689.74,High,4585.17,4585.17,3520.06,1.8140068961456175,1.8140068961456175,2.362894382482117
ecl32,51993.0,51993.0,380415.0,16,16,4,567.78,66710,261951,1.45,5.7,0.0,0.0,0,229.72,193.3,34.12,61.04,173.31,740.11,173.78,227.38,744.45,Low,744.45,744.45,34.12,0.7626838605682046,0.7626838605682046,16.640679953106684
ecl32,51993.0,51993.0,380415.0,32,16,4,870.51,66710,261951,1.45,5.7,0.0,0.0,0,446.76,395.44,88.15,61.54,181.15,1050.87,181.32,324.72,1050.87,Low,1050.87,1050.87,88.15,0.8283707784978162,0.8283707784978162,9.875326148610323
ecl32,51993.0,51993.0,380415.0,64,16,4,1307.27,66710,261951,1.45,5.7,0.0,0.0,0,896.15,761.97,173.84,207.34,206.58,838.38,612.09,76.77,1224.18,Low,1224.18,1224.18,173.84,1.0678740054567137,1.0678740054567137,7.5199608835711
ecl32,51993.0,51993.0,380415.0,128,16,4,1572.78,66710,261951,1.45,5.7,0.0,0.0,0,1625.71,1389.01,212.24,214.67,215.7,1387.11,1177.3,78.82,1289.54,Low,1387.11,1625.71,212.24,0.9674419176851959,0.9674419176851959,7.410384470410855
ecl32,51993.0,51993.0,380415.0,256,16,4,1680.46,66710,261951,1.45,5.7,0.0,0.0,0,1768.86,1661.65,219.25,217.99,220.29,1576.03,1224.92,80.06,1288.72,Low,1576.03,1768.86,219.25,0.9500243094422397,0.9500243094422397,7.664583808437857
ecl32,51993.0,51993.0,380415.0,512,16,4,1742.77,66710,261951,1.45,5.7,0.0,0.0,0,1843.6,1805.05,224.56,219.42,222.39,1963.12,1554.1,80.13,1297.93,Low,1963.12,1963.12,224.56,0.8877552059986145,0.8877552059986145,7.760821161382259
c-60,43640.0,43640.0,298570.0,16,16,4,576.39,47607,188433,1.58,6.27,0.0,0.0,0,212.81,174.0,8.11,57.22,114.79,34.37,115.91,189.45,36.91,Low,189.45,212.81,8.11,2.7084723462243314,2.7084723462243314,71.07151664611591
c-60,43640.0,43640.0,298570.0,32,16,4,847.01,47607,188433,1.58,6.27,0.0,0.0,0,418.47,352.72,40.35,58.25,133.53,68.43,133.38,265.64,65.57,Low,265.64,418.47,40.35,2.0240638516500584,2.0240638516500584,20.991573729863692
c-60,43640.0,43640.0,298570.0,64,16,4,1076.9,47607,188433,1.58,6.27,0.0,0.0,0,821.4,684.81,79.29,203.56,175.51,726.91,157.75,74.41,129.0,Low,726.91,821.4,79.29,1.3110542975407842,1.3110542975407842,13.581788371799723
c-60,43640.0,43640.0,298570.0,128,16,4,1311.67,47607,188433,1.58,6.27,0.0,0.0,0,1508.92,1269.19,96.43,211.59,191.63,1315.32,231.28,76.39,242.5,Low,1315.32,1508.92,96.43,0.8692773639424224,0.8692773639424224,13.60230218811573
c-60,43640.0,43640.0,298570.0,256,16,4,1470.79,47607,188433,1.58,6.27,0.0,0.0,0,1651.31,1522.87,99.84,215.79,201.06,1514.18,306.08,77.33,382.92,Low,1514.18,1651.31,99.84,0.8906807322671092,0.8906807322671092,14.731470352564102
c-60,43640.0,43640.0,298570.0,512,16,4,1569.1,47607,188433,1.58,6.27,0.0,0.0,0,1755.05,1701.3,102.44,217.58,205.89,1899.88,257.06,77.43,553.5,Low,1899.88,1899.88,102.44,0.8258942670063372,0.8258942670063372,15.31725888324873
bips98_1450,11305.0,11305.0,44678.0,16,16,4,163.06,6896,26469,1.69,6.48,0.0,0.0,0,66.19,43.84,15.34,33.02,73.97,156.76,74.71,86.59,153.53,Low,156.76,156.76,15.34,1.04018882367951,1.04018882367951,10.629726205997393
bips98_1450,11305.0,11305.0,44678.0,32,16,4,316.87,6896,26469,1.69,6.48,0.0,0.0,0,128.94,84.86,38.27,34.45,87.69,267.53,88.04,143.89,271.6,Low,271.6,271.6,38.27,1.1666789396170838,1.1666789396170838,8.27985367128299
bips98_1450,11305.0,11305.0,44678.0,64,16,4,504.84,6896,26469,1.69,6.48,0.0,0.0,0,243.15,172.34,76.11,144.59,108.44,237.02,269.96,51.86,441.26,Low,441.26,441.26,76.11,1.144087386121561,1.144087386121561,6.6330311391407175
bips98_1450,11305.0,11305.0,44678.0,128,16,4,652.23,6896,26469,1.69,6.48,0.0,0.0,0,477.2,331.56,79.55,158.78,118.35,334.98,498.5,54.62,593.73,Low,593.73,593.73,79.55,1.0985296346824314,1.0985296346824314,8.19899434318039
bips98_1450,11305.0,11305.0,44678.0,256,16,4,914.13,6896,26469,1.69,6.48,0.0,0.0,0,826.41,597.2,108.97,167.06,123.91,660.67,578.36,56.31,725.0,Low,725.0,826.41,108.97,1.1061458598032454,1.1061458598032454,8.388822611728
bips98_1450,11305.0,11305.0,44678.0,512,16,4,1112.6,6896,26469,1.69,6.48,0.0,0.0,0,1039.78,864.91,116.8,171.69,126.73,1033.76,733.18,57.36,846.98,Low,1033.76,1039.78,116.8,1.0700340456635056,1.0700340456635056,9.525684931506849
c-62,41731.0,41731.0,559341.0,16,16,4,759.97,77806,308936,1.81,7.19,0.0,0.0,0,299.76,273.65,6.71,98.48,157.83,29.21,158.05,254.71,29.86,Low,254.71,299.76,6.71,2.5352615425673872,2.5352615425673872,113.25931445603577
c-62,41731.0,41731.0,559341.0,32,16,4,1254.13,77806,308936,1.81,7.19,0.0,0.0,0,593.15,547.57,58.12,98.79,206.78,55.63,205.19,368.35,57.56,Low,368.35,593.15,58.12,2.114355559302032,2.114355559302032,21.578286304198212
c-62,41731.0,41731.0,559341.0,64,16,4,1463.29,77806,308936,1.81,7.19,0.0,0.0,0,1158.06,1067.45,114.49,257.02,273.75,960.66,156.91,99.21,113.42,Low,960.66,1158.06,114.49,1.26357010862995,1.26357010862995,12.780941566949078
c-62,41731.0,41731.0,559341.0,128,16,4,1679.7,77806,308936,1.81,7.19,0.0,0.0,0,2149.25,2022.03,130.28,267.53,312.02,1777.1,215.29,103.63,210.17,Low,1777.1,2149.25,130.28,0.781528440153542,0.781528440153542,12.89299969296899
c-62,41731.0,41731.0,559341.0,256,16,4,1831.28,77806,308936,1.81,7.19,0.0,0.0,0,2319.12,2323.94,134.72,268.49,334.64,1968.22,277.57,104.3,365.91,Low,1968.22,2323.94,134.72,0.7880065750406636,0.7880065750406636,13.593230403800474
c-62,41731.0,41731.0,559341.0,512,16,4,2001.89,77806,308936,1.81,7.19,0.0,0.0,0,2429.29,2534.91,136.82,268.32,346.16,2636.08,223.9,104.33,547.49,Low,2636.08,2636.08,136.82,0.7594192892476709,0.7594192892476709,14.63155971349218
epb3,84617.0,84617.0,463625.0,16,16,4,792.52,58031,221267,2.1,7.99,0.0,0.0,0,233.09,199.67,145.25,48.35,134.38,708.91,134.77,197.46,700.34,Medium,708.91,708.91,145.25,1.117941628697578,1.117941628697578,5.456247848537005
epb3,84617.0,84617.0,463625.0,32,16,4,1339.96,58031,221267,2.1,7.99,0.0,0.0,0,459.49,401.41,496.12,48.64,138.44,889.88,138.46,274.01,883.94,Medium,889.88,889.88,496.12,1.505776059693442,1.505776059693442,2.7008788196404097
epb3,84617.0,84617.0,463625.0,64,16,4,1706.07,58031,221267,2.1,7.99,0.0,0.0,0,890.3,772.71,892.44,187.02,161.75,899.37,471.4,64.42,940.89,Medium,940.89,940.89,892.44,1.8132512833593724,1.8132512833593724,1.911691542288557
epb3,84617.0,84617.0,463625.0,128,16,4,1968.68,58031,221267,2.1,7.99,0.0,0.0,0,1505.28,1354.64,1083.55,191.47,167.78,1412.95,912.42,66.17,982.52,Medium,1412.95,1505.28,1083.55,1.3078497023809526,1.3078497023809526,1.8168797009828805
epb3,84617.0,84617.0,463625.0,256,16,4,2086.64,58031,221267,2.1,7.99,0.0,0.0,0,1593.21,1528.22,1174.11,193.13,169.43,1486.28,937.8,67.3,994.5,Medium,1486.28,1593.21,1174.11,1.309708073637499,1.309708073637499,1.7772099718084338
epb3,84617.0,84617.0,463625.0,512,16,4,2163.63,58031,221267,2.1,7.99,0.0,0.0,0,1637.71,1635.9,1212.09,194.21,170.08,1599.05,1204.51,67.35,988.87,Medium,1599.05,1637.71,1212.09,1.3211313358286876,1.3211313358286876,1.7850407147984062
cfd1,70656.0,70656.0,1825580.0,16,16,4,1477.01,170831,677429,2.7,10.7,0.0,0.0,0,397.21,403.97,86.32,154.68,553.88,1591.27,559.65,435.12,1592.65,Medium,1592.65,1592.65,86.32,0.9273914544940821,0.9273914544940821,17.11086654309546
cfd1,70656.0,70656.0,1825580.0,32,16,4,2210.15,170831,677429,2.7,10.7,0.0,0.0,0,785.72,810.62,356.58,153.23,539.1,2111.27,538.23,611.8,2121.07,Medium,2121.07,2121.07,356.58,1.0419976709868133,1.0419976709868133,6.198188344831455
cfd1,70656.0,70656.0,1825580.0,64,16,4,2819.43,170831,677429,2.7,10.7,0.0,0.0,0,1540.65,1582.66,702.81,304.82,525.35,1230.19,2186.38,124.37,2304.18,Medium,2304.18,2304.18,702.81,1.2236153425513632,1.2236153425513632,4.011653220642848
cfd1,70656.0,70656.0,1825580.0,128,16,4,3150.95,170831,677429,2.7,10.7,0.0,0.0,0,2883.85,2966.92,822.01,313.65,548.91,2213.52,4065.29,126.34,2371.42,Medium,4065.29,4065.29,822.01,0.7750861562151777,0.7750861562151777,3.83322587316456
cfd1,70656.0,70656.0,1825580.0,256,16,4,3444.49,170831,677429,2.7,10.7,0.0,0.0,0,2978.4,3195.39,851.79,318.6,561.8,2317.13,4233.55,127.49,2355.57,Medium,4233.55,4233.55,851.79,0.8136174132819973,0.8136174132819973,4.04382535601498
cfd1,70656.0,70656.0,1825580.0,512,16,4,3563.85,170831,677429,2.7,10.7,0.0,0.0,0,3029.29,3319.21,860.93,321.12,568.49,3130.26,5187.77,127.5,2365.76,Medium,5187.77,5187.77,860.93,0.6869714732919925,0.6869714732919925,4.1395351538452605
bloweybq,10001.0,10001.0,49999.0,16,16,4,101.01,6245,23108,3.03,11.21,0.0,0.0,0,107.68,76.24,1.72,52.12,18.18,1.85,17.94,126.34,1.85,Medium,126.34,126.34,1.72,0.7995092607250277,0.7995092607250277,58.72674418604652
bloweybq,10001.0,10001.0,49999.0,32,16,4,192.3,6245,23108,3.03,11.21,0.0,0.0,0,216.02,154.51,13.76,53.25,32.26,3.63,31.97,200.55,3.63,Medium,200.55,216.02,13.76,0.8901953522821962,0.8901953522821962,13.975290697674419
bloweybq,10001.0,10001.0,49999.0,64,16,4,341.29,6245,23108,3.03,11.21,0.0,0.0,0,432.71,297.52,27.38,148.52,58.98,417.86,9.99,54.89,7.25,Medium,417.86,432.71,27.38,0.7887268609461303,0.7887268609461303,12.464937910883858
bloweybq,10001.0,10001.0,49999.0,128,16,4,572.23,6245,23108,3.03,11.21,0.0,0.0,0,849.66,604.02,37.87,176.41,98.67,828.3,14.09,68.01,14.67,Medium,828.3,849.66,37.87,0.6734811571687499,0.6734811571687499,15.110377607604965
bloweybq,10001.0,10001.0,49999.0,256,16,4,802.39,6245,23108,3.03,11.21,0.0,0.0,0,1233.32,967.06,42.22,175.97,135.07,1192.6,27.2,68.82,28.97,Medium,1192.6,1233.32,42.22,0.6505935199299452,0.6505935199299452,19.004973945997158
bloweybq,10001.0,10001.0,49999.0,512,16,4,1260.81,6245,23108,3.03,11.21,0.0,0.0,0,1627.7,1359.87,46.26,182.92,167.94,1791.77,19.55,69.69,51.37,Medium,1791.77,1791.77,46.26,0.7036673233729775,0.7036673233729775,27.254863813229573
cond-mat,16726.0,16726.0,95188.0,16,16,4,260.79,16902,65964,1.44,5.63,0.0,0.0,0,135.98,86.93,9.45,46.66,117.52,168.47,117.23,124.92,171.51,Low,171.51,171.51,9.45,1.5205527374497116,1.5205527374497116,27.596825396825402
cond-mat,16726.0,16726.0,95188.0,32,16,4,500.99,16902,65964,1.44,5.63,0.0,0.0,0,255.88,183.94,26.15,48.49,132.48,341.18,132.76,192.3,344.26,Low,344.26,344.26,26.15,1.4552663684424563,1.4552663684424563,19.15831739961759
cond-mat,16726.0,16726.0,95188.0,64,16,4,730.81,16902,65964,1.44,5.63,0.0,0.0,0,517.33,349.96,51.94,180.11,161.27,528.82,422.59,65.75,595.86,Low,595.86,595.86,51.94,1.2264793743496794,1.2264793743496794,14.070273392375817
cond-mat,16726.0,16726.0,95188.0,128,16,4,909.8,16902,65964,1.44,5.63,0.0,0.0,0,994.13,691.65,55.59,195.51,171.7,849.89,745.11,68.95,934.36,Low,934.36,994.13,55.59,0.9151720599921539,0.9151720599921539,16.366252923187623
cond-mat,16726.0,16726.0,95188.0,256,16,4,1212.59,16902,65964,1.44,5.63,0.0,0.0,0,1271.29,980.69,57.81,205.06,177.26,1077.85,856.58,71.14,1108.45,Low,1108.45,1271.29,57.81,0.9538264282736433,0.9538264282736433,20.97543677564435
cond-mat,16726.0,16726.0,95188.0,512,16,4,1356.2,16902,65964,1.44,5.63,0.0,0.0,0,1505.69,1311.81,60.26,209.42,179.63,1604.86,962.71,72.14,1161.71,Low,1604.86,1604.86,60.26,0.8450581359121668,0.8450581359121668,22.50580816461998
c-64,51035.0,51035.0,707985.0,16,16,4,998.57,64622,256101,2.8,11.11,0.0,0.0,0,322.63,292.28,2.72,97.84,183.5,15.01,182.47,272.84,15.0,Medium,272.84,322.63,2.72,3.0950934507020427,3.0950934507020427,367.12132352941177
c-64,51035.0,51035.0,707985.0,32,16,4,1623.82,64622,256101,2.8,11.11,0.0,0.0,0,633.02,589.6,30.46,97.86,304.62,43.21,305.72,394.96,43.39,Medium,394.96,633.02,30.46,2.5651954124672205,2.5651954124672205,53.30991464215364
c-64,51035.0,51035.0,707985.0,64,16,4,2121.3,64622,256101,2.8,11.11,0.0,0.0,0,1239.79,1143.06,60.11,255.23,323.21,1046.42,124.27,71.27,84.26,Medium,1046.42,1239.79,60.11,1.711015575218384,1.711015575218384,35.2903011146232
c-64,51035.0,51035.0,707985.0,128,16,4,2758.83,64622,256101,2.8,11.11,0.0,0.0,0,2188.54,2063.5,70.09,252.69,350.62,1911.06,173.83,80.01,161.04,Medium,1911.06,2188.54,70.09,1.2605801127692433,1.2605801127692433,39.361249821657864
c-64,51035.0,51035.0,707985.0,256,16,4,2852.62,64622,256101,2.8,11.11,0.0,0.0,0,2424.11,2412.4,73.13,276.27,363.13,2116.74,322.43,80.89,305.15,Medium,2116.74,2424.11,73.13,1.1767700310629468,1.1767700310629468,39.00752085327499
c-64,51035.0,51035.0,707985.0,512,16,4,2873.61,64622,256101,2.8,11.11,0.0,0.0,0,2507.47,2603.23,74.71,276.69,372.74,2726.84,244.64,80.97,565.87,Medium,2726.84,2726.84,74.71,1.0538242067741415,1.0538242067741415,38.46352563244546
chipcool0,20082.0,20082.0,281150.0,16,16,4,359.07,63114,250531,1.12,4.45,0.0,0.0,0,234.49,212.51,40.11,96.48,284.28,661.53,290.14,205.07,663.09,Low,663.09,663.09,40.11,0.5415102022349907,0.5415102022349907,8.952131637995512
chipcool0,20082.0,20082.0,281150.0,32,16,4,610.53,63114,250531,1.12,4.45,0.0,0.0,0,462.8,429.24,167.55,99.52,314.13,1176.36,316.08,349.91,1176.36,Low,1176.36,1176.36,167.55,0.5189992859328777,0.5189992859328777,3.6438675022381375
chipcool0,20082.0,20082.0,281150.0,64,16,4,820.88,63114,250531,1.12,4.45,0.0,0.0,0,909.14,820.88,330.67,254.43,337.92,760.38,1066.98,102.09,1551.17,Low,1551.17,1551.17,330.67,0.5292005389480199,0.5292005389480199,2.4824749750506547
chipcool0,20082.0,20082.0,281150.0,128,16,4,1000.09,63114,250531,1.12,4.45,0.0,0.0,0,1691.13,1544.78,390.96,268.75,361.38,1399.63,1986.93,107.8,1782.25,Low,1986.93,1986.93,390.96,0.5033342895824211,0.5033342895824211,2.558036627788009
chipcool0,20082.0,20082.0,281150.0,256,16,4,1265.37,63114,250531,1.12,4.45,0.0,0.0,0,2094.23,1960.94,413.57,277.49,373.56,1732.82,2191.13,111.4,1891.67,Low,2191.13,2191.13,413.57,0.5774965428797013,0.5774965428797013,3.0596271489711535
chipcool0,20082.0,20082.0,281150.0,512,16,4,1384.12,63114,250531,1.12,4.45,0.0,0.0,0,2313.99,2275.37,438.68,281.3,379.61,2505.37,2641.46,111.95,1918.7,Low,2641.46,2641.46,438.68,0.5239980919642925,0.5239980919642925,3.155192851281116
c-44,10728.0,10728.0,85000.0,16,16,4,244.96,12830,50813,1.67,6.63,0.0,0.0,0,124.09,82.28,17.89,59.57,103.03,26.75,98.04,131.38,26.55,Low,131.38,131.38,17.89,1.8645151469021162,1.8645151469021162,13.692565679150363
c-44,10728.0,10728.0,85000.0,32,16,4,470.91,12830,50813,1.67,6.63,0.0,0.0,0,247.81,174.72,58.46,62.92,127.72,57.76,132.81,210.4,53.14,Low,210.4,247.81,58.46,1.9002865098260766,1.9002865098260766,8.055251453985631
c-44,10728.0,10728.0,85000.0,64,16,4,737.53,12830,50813,1.67,6.63,0.0,0.0,0,479.55,330.74,115.06,206.44,177.45,458.84,131.17,81.05,106.35,Low,458.84,479.55,115.06,1.537962673339589,1.537962673339589,6.409960020858682
c-44,10728.0,10728.0,85000.0,128,16,4,935.35,12830,50813,1.67,6.63,0.0,0.0,0,951.05,659.55,120.29,228.8,203.9,740.74,200.59,85.22,200.77,Low,740.74,951.05,120.29,0.9834919299721361,0.9834919299721361,7.775791836395378
c-44,10728.0,10728.0,85000.0,256,16,4,1230.77,12830,50813,1.67,6.63,0.0,0.0,0,1332.03,1029.52,163.88,240.88,220.67,1044.55,351.42,87.56,341.19,Low,1044.55,1332.03,163.88,0.9239806911255752,0.9239806911255752,7.510190383207225
c-44,10728.0,10728.0,85000.0,512,16,4,1483.1,12830,50813,1.67,6.63,0.0,0.0,0,1705.33,1465.52,183.67,247.66,228.84,1773.14,297.04,88.63,666.83,Low,1773.14,1773.14,183.67,0.836425775742468,0.836425775742468,8.074808079708172
barrier2-9,115625.0,115625.0,2158759.0,16,16,4,569.59,584161,2326012,1.68,6.67,0.0,0.0,0,417.83,450.01,1.1,180.96,653.95,113.57,653.4,392.62,114.16,Low,653.95,653.95,1.1,0.8709993118739965,0.8709993118739965,517.8090909090909
barrier2-9,115625.0,115625.0,2158759.0,32,16,4,890.94,584161,2326012,1.68,6.67,0.0,0.0,0,820.02,894.96,10.98,177.78,633.39,234.64,633.49,523.16,234.01,Low,633.49,894.96,10.98,0.9955081791364977,0.9955081791364977,81.14207650273224
barrier2-9,115625.0,115625.0,2158759.0,64,16,4,1069.62,584161,2326012,1.68,6.67,0.0,0.0,0,1524.87,1668.47,21.75,311.07,584.63,1187.01,455.16,192.06,392.79,Low,1187.01,1668.47,21.75,0.641078353221814,0.641078353221814,49.177931034482754
barrier2-9,115625.0,115625.0,2158759.0,128,16,4,1230.85,584161,2326012,1.68,6.67,0.0,0.0,0,2725.8,2952.14,24.47,317.31,605.48,2116.22,574.68,196.62,616.19,Low,2116.22,2952.14,24.47,0.41693483371384826,0.41693483371384826,50.30036779730282
barrier2-9,115625.0,115625.0,2158759.0,256,16,4,1273.7,584161,2326012,1.68,6.67,0.0,0.0,0,2776.16,3060.96,24.71,321.89,616.15,2171.57,1007.84,198.8,1079.26,Low,2171.57,3060.96,24.71,0.4161112853483874,0.4161112853483874,51.54593282072035
barrier2-9,115625.0,115625.0,2158759.0,512,16,4,1158.87,584161,2326012,1.68,6.67,0.0,0.0,0,2797.83,3115.94,24.82,323.93,622.63,2957.6,647.79,198.82,1504.16,Low,2957.6,3115.94,24.82,0.3719166607829419,0.3719166607829419,46.69097502014504
case39,40216.0,40216.0,1042160.0,16,16,4,1431.54,51674,204934,5.09,20.17,0.0,0.0,0,386.27,369.82,3.09,129.73,137.04,9.88,137.87,410.3,9.88,High,410.3,410.3,3.09,3.489008042895442,3.489008042895442,463.28155339805824
case39,40216.0,40216.0,1042160.0,32,16,4,2231.61,51674,204934,5.09,20.17,0.0,0.0,0,739.91,719.23,36.23,133.13,237.94,30.62,236.26,589.96,30.66,High,589.96,739.91,36.23,3.0160560068116395,3.0160560068116395,61.59563897322661
case39,40216.0,40216.0,1042160.0,64,16,4,3097.06,51674,204934,5.09,20.17,0.0,0.0,0,1417.9,1364.98,71.85,253.98,342.34,1222.48,80.38,71.7,60.53,High,1222.48,1417.9,71.85,2.1842584103251284,2.1842584103251284,43.10452331245651
case39,40216.0,40216.0,1042160.0,128,16,4,4892.77,51674,204934,5.09,20.17,0.0,0.0,0,2554.31,2499.93,79.94,244.62,419.34,2220.91,101.88,94.26,110.37,High,2220.91,2554.31,79.94,1.9154957698948054,1.9154957698948054,61.20552914686015
case39,40216.0,40216.0,1042160.0,256,16,4,5433.22,51674,204934,5.09,20.17,0.0,0.0,0,2863.57,2936.7,84.37,280.16,464.15,2431.76,152.69,94.46,191.67,High,2431.76,2936.7,84.37,1.8501106684373618,1.8501106684373618,64.39753466872111
case39,40216.0,40216.0,1042160.0,512,16,4,5072.11,51674,204934,5.09,20.17,0.0,0.0,0,2933.34,3131.96,86.62,281.44,511.31,3182.17,125.03,94.58,320.86,High,3182.17,3182.17,86.62,1.5939154727748672,1.5939154727748672,58.555876241052864
email-Enron,36692.0,36692.0,367662.0,16,16,4,535.95,65182,257207,1.43,5.64,0.0,0.0,0,222.29,186.16,2.41,79.58,224.18,48.99,223.23,206.67,48.9,Low,224.18,224.18,2.41,2.3907128200553127,2.3907128200553127,222.3858921161826
email-Enron,36692.0,36692.0,367662.0,32,16,4,907.81,65182,257207,1.43,5.64,0.0,0.0,0,432.8,377.09,19.67,80.9,232.4,99.64,232.33,296.38,98.95,Low,296.38,432.8,19.67,2.0975277264325323,2.0975277264325323,46.15200813421453
email-Enron,36692.0,36692.0,367662.0,64,16,4,1153.45,65182,257207,1.43,5.64,0.0,0.0,0,866.62,734.59,38.97,254.17,269.35,779.36,206.32,89.9,193.13,Low,779.36,866.62,38.97,1.3309755140661421,1.3309755140661421,29.598409032589174
email-Enron,36692.0,36692.0,367662.0,128,16,4,1398.62,65182,257207,1.43,5.64,0.0,0.0,0,1652.41,1426.43,42.87,265.08,282.19,1197.6,264.15,92.56,367.25,Low,1197.6,1652.41,42.87,0.8464122100447224,0.8464122100447224,32.6246792628878
email-Enron,36692.0,36692.0,367662.0,256,16,4,1494.94,65182,257207,1.43,5.64,0.0,0.0,0,1931.89,1817.3,45.16,270.9,288.6,1509.52,444.61,92.75,641.57,Low,1509.52,1931.89,45.16,0.773822526127264,0.773822526127264,33.10318866253322
email-Enron,36692.0,36692.0,367662.0,512,16,4,1482.32,65182,257207,1.43,5.64,0.0,0.0,0,2110.35,2111.1,45.9,273.63,292.14,2111.1,367.65,92.9,912.81,Low,2111.1,2111.1,45.9,0.7021552745014448,0.7021552745014448,32.294553376906315
ACTIVSg70K,69999.0,69999.0,238627.0,16,16,4,433.87,40484,155399,1.54,5.89,0.0,0.0,0,168.05,131.84,27.27,31.27,82.71,410.01,82.97,140.78,401.73,Low,410.01,410.01,27.27,1.0581937025926198,1.0581937025926198,15.91015768243491
ACTIVSg70K,69999.0,69999.0,238627.0,32,16,4,788.85,40484,155399,1.54,5.89,0.0,0.0,0,327.11,264.85,74.73,31.74,85.88,593.6,85.91,189.54,590.66,Low,593.6,593.6,74.73,1.3289252021563343,1.3289252021563343,10.55600160578081
ACTIVSg70K,69999.0,69999.0,238627.0,64,16,4,1065.3,40484,155399,1.54,5.89,0.0,0.0,0,638.89,512.35,145.9,140.55,103.54,724.21,291.27,47.32,672.19,Low,724.21,724.21,145.9,1.470982173678905,1.470982173678905,7.30157642220699
ACTIVSg70K,69999.0,69999.0,238627.0,128,16,4,1255.93,40484,155399,1.54,5.89,0.0,0.0,0,1042.61,868.92,172.32,144.79,107.59,1037.51,564.3,48.51,699.27,Low,1037.51,1042.61,172.32,1.204601912508033,1.204601912508033,7.288358867223771
ACTIVSg70K,69999.0,69999.0,238627.0,256,16,4,1350.08,40484,155399,1.54,5.89,0.0,0.0,0,1069.48,952.84,179.22,146.55,109.96,1053.83,582.46,49.48,711.92,Low,1053.83,1069.48,179.22,1.2623704978120207,1.2623704978120207,7.533087825019528
ACTIVSg70K,69999.0,69999.0,238627.0,512,16,4,1409.91,40484,155399,1.54,5.89,0.0,0.0,0,1093.37,1031.9,182.88,147.43,110.56,1026.21,748.63,49.53,709.67,Low,1026.21,1093.37,182.88,1.2895085835536004,1.2895085835536004,7.709481627296588
fe_tooth,78136.0,78136.0,905182.0,16,16,4,922.71,108228,425529,2.13,8.36,0.0,0.0,0,319.06,295.62,32.35,88.76,278.86,1033.31,279.12,249.84,1020.5,Medium,1033.31,1033.31,32.35,0.8929653250234684,0.8929653250234684,28.522720247295208
fe_tooth,78136.0,78136.0,905182.0,32,16,4,1638.34,108228,425529,2.13,8.36,0.0,0.0,0,630.57,605.27,109.71,88.77,284.56,1439.08,284.65,367.29,1437.94,Medium,1439.08,1439.08,109.71,1.1384634627678796,1.1384634627678796,14.933369793090876
fe_tooth,78136.0,78136.0,905182.0,64,16,4,2043.3,108228,425529,2.13,8.36,0.0,0.0,0,1206.91,1146.89,213.42,245.81,304.78,1062.11,992.52,94.33,1572.18,Medium,1572.18,1572.18,213.42,1.299660344235393,1.299660344235393,9.574079280292382
fe_tooth,78136.0,78136.0,905182.0,128,16,4,2319.49,108228,425529,2.13,8.36,0.0,0.0,0,2050.24,1957.15,249.74,251.59,315.56,1795.55,1854.88,96.48,1610.29,Medium,1854.88,2050.24,249.74,1.1313260886530359,1.1313260886530359,9.287619123888843
fe_tooth,78136.0,78136.0,905182.0,256,16,4,2494.9,108228,425529,2.13,8.36,0.0,0.0,0,2185.44,2195.71,254.45,254.93,321.22,1891.95,1936.74,97.87,1596.09,Medium,1936.74,2195.71,254.45,1.1362611638148936,1.1362611638148936,9.80506975830222
fe_tooth,78136.0,78136.0,905182.0,512,16,4,2570.63,108228,425529,2.13,8.36,0.0,0.0,0,2251.7,2332.0,256.95,256.59,325.22,2413.22,2362.24,97.9,1605.73,Medium,2413.22,2413.22,256.95,1.0652282013243717,1.0652282013243717,10.00439774275151
cz10228,10228.0,10228.0,102876.0,16,16,4,274.34,12697,49925,2.06,8.1,0.0,0.0,0,169.48,111.94,112.93,72.76,183.38,346.38,182.08,127.48,345.22,Medium,346.38,346.38,112.93,0.792020324499105,0.792020324499105,2.4292924820685378
cz10228,10228.0,10228.0,102876.0,32,16,4,520.89,12697,49925,2.06,8.1,0.0,0.0,0,330.26,237.31,263.45,75.81,212.12,605.15,211.9,186.37,594.66,Medium,605.15,605.15,263.45,0.860761794596381,0.860761794596381,1.9771873220724996
cz10228,10228.0,10228.0,102876.0,64,16,4,824.66,12697,49925,2.06,8.1,0.0,0.0,0,663.72,443.91,511.19,229.76,246.41,663.72,672.39,91.28,928.9,Medium,928.9,928.9,511.19,0.8877812466358058,0.8877812466358058,1.6132162209745886
cz10228,10228.0,10228.0,102876.0,128,16,4,1192.77,12697,49925,2.06,8.1,0.0,0.0,0,1232.05,884.95,759.23,253.47,271.44,1152.67,1243.21,96.42,1232.05,Medium,1243.21,1243.21,759.23,0.9594276107817665,0.9594276107817665,1.5710259078276674
cz10228,10228.0,10228.0,102876.0,256,16,4,1521.27,12697,49925,2.06,8.1,0.0,0.0,0,1612.16,1245.1,893.12,267.12,284.68,1468.35,1440.08,99.07,1438.83,Medium,1468.35,1612.16,893.12,0.9436222211194918,0.9436222211194918,1.7033209423145825
cz10228,10228.0,10228.0,102876.0,512,16,4,1935.35,12697,49925,2.06,8.1,0.0,0.0,0,1920.67,1758.56,987.71,274.75,292.34,2094.17,1799.91,100.24,1639.46,Medium,2094.17,2094.17,987.71,0.9241608847419264,0.9241608847419264,1.9594314120541454
cage11,39082.0,39082.0,559722.0,16,16,4,633.17,108659,432765,1.29,5.15,0.0,0.0,0,302.06,274.51,36.94,101.75,320.02,992.41,321.68,280.98,1001.29,Low,1001.29,1001.29,36.94,0.632354263000729,0.632354263000729,17.140498105035192
cage11,39082.0,39082.0,559722.0,32,16,4,978.53,108659,432765,1.29,5.15,0.0,0.0,0,594.82,553.91,224.79,103.08,333.76,1450.06,334.06,392.93,1442.58,Low,1450.06,1450.06,224.79,0.6748203522612858,0.6748203522612858,4.3530851016504295
cage11,39082.0,39082.0,559722.0,64,16,4,1234.23,108659,432765,1.29,5.15,0.0,0.0,0,1163.06,1067.15,440.73,258.06,353.69,947.08,1163.66,104.47,1734.23,Low,1734.23,1734.23,440.73,0.7116876077567567,0.7116876077567567,2.8004220270914164
cage11,39082.0,39082.0,559722.0,128,16,4,1350.76,108659,432765,1.29,5.15,0.0,0.0,0,2132.27,1963.08,525.75,268.69,373.24,1734.9,2171.57,107.84,1872.76,Low,2171.57,2171.57,525.75,0.6220200131701947,0.6220200131701947,2.569205896338564
cage11,39082.0,39082.0,559722.0,256,16,4,1610.71,108659,432765,1.29,5.15,0.0,0.0,0,2337.65,2296.3,545.34,274.16,383.32,1928.83,2312.9,109.58,1890.55,Low,2312.9,2337.65,545.34,0.6890295809894552,0.6890295809894552,2.95358858693659
cage11,39082.0,39082.0,559722.0,512,16,4,1706.31,108659,432765,1.29,5.15,0.0,0.0,0,2433.9,2518.43,561.86,277.15,388.71,2651.14,2872.21,109.63,1918.91,Low,2872.21,2872.21,561.86,0.5940756421013783,0.5940756421013783,3.03689531199943
crashbasis,160000.0,160000.0,1750416.0,16,16,4,1310.19,218712,855808,2.05,8.0,0.0,0.0,0,340.61,337.07,267.77,85.51,272.44,1330.1,272.78,423.62,1347.51,Medium,1347.51,1347.51,267.77,0.9723044726940803,0.9723044726940803,4.892967845539083
crashbasis,160000.0,160000.0,1750416.0,32,16,4,2009.66,218712,855808,2.05,8.0,0.0,0.0,0,658.67,667.97,840.13,84.82,269.05,1512.89,269.17,474.43,1513.55,Medium,1513.55,1513.55,840.13,1.3277790624690298,1.3277790624690298,2.3920821777582044
crashbasis,160000.0,160000.0,1750416.0,64,16,4,2226.28,218712,855808,2.05,8.0,0.0,0.0,0,1197.68,1214.09,1406.24,234.62,280.8,1020.8,958.34,89.49,1474.03,Medium,1474.03,1474.03,1406.24,1.510335610537099,1.510335610537099,1.5831437023552168
crashbasis,160000.0,160000.0,1750416.0,128,16,4,2434.51,218712,855808,2.05,8.0,0.0,0.0,0,1878.13,1887.5,1763.2,236.79,285.32,1598.01,1809.68,91.95,1477.46,Medium,1809.68,1887.5,1763.2,1.2898066225165563,1.2898066225165563,1.3807338929219601
crashbasis,160000.0,160000.0,1750416.0,256,16,4,2505.07,218712,855808,2.05,8.0,0.0,0.0,0,1903.53,1959.47,1938.85,237.63,288.03,1623.86,1848.87,93.14,1432.86,Medium,1848.87,1959.47,1938.85,1.2784426401016602,1.2784426401016602,1.2920390953400214
crashbasis,160000.0,160000.0,1750416.0,512,16,4,2547.1,218712,855808,2.05,8.0,0.0,0.0,0,1907.42,1994.99,2017.99,238.62,289.71,1904.7,2296.47,93.15,1431.8,Medium,2296.47,2296.47,2017.99,1.1091370668896177,1.1091370668896177,1.2621965421037764
fl2010,484481.0,484481.0,2346294.0,16,16,4,691.1,552586,2165072,1.08,4.25,0.0,0.0,0,259.66,262.74,8.3,43.45,123.47,666.94,123.52,183.59,661.86,Low,666.94,666.94,8.3,1.0362251476894473,1.0362251476894473,83.26506024096385
fl2010,484481.0,484481.0,2346294.0,32,16,4,1079.5,552586,2165072,1.08,4.25,0.0,0.0,0,510.62,520.3,29.3,43.45,124.53,834.09,124.56,235.16,835.28,Low,835.28,835.28,29.3,1.2923809979886984,1.2923809979886984,36.84300341296928
fl2010,484481.0,484481.0,2346294.0,64,16,4,1209.12,552586,2165072,1.08,4.25,0.0,0.0,0,979.66,994.19,56.92,162.52,140.03,716.43,428.63,56.48,918.76,Low,918.76,994.19,56.92,1.216186040897615,1.216186040897615,21.242445537596623
fl2010,484481.0,484481.0,2346294.0,128,16,4,1262.47,552586,2165072,1.08,4.25,0.0,0.0,0,1478.1,1464.15,65.14,164.1,140.88,1171.17,825.61,58.26,982.38,Low,1171.17,1478.1,65.14,0.8541167715310196,0.8541167715310196,19.380871968068774
fl2010,484481.0,484481.0,2346294.0,256,16,4,1280.68,552586,2165072,1.08,4.25,0.0,0.0,0,1477.86,1482.83,65.48,164.75,141.49,1181.34,835.82,59.63,1000.69,Low,1181.34,1482.83,65.48,0.8636728417957555,0.8636728417957555,19.558338423946243
fl2010,484481.0,484481.0,2346294.0,512,16,4,1289.11,552586,2165072,1.08,4.25,0.0,0.0,0,1472.99,1488.88,65.58,165.08,141.76,1385.62,1060.68,59.63,1003.95,Low,1385.62,1488.88,65.58,0.8658253183601095,0.8658253183601095,19.657060079292467
c-71,76638.0,76638.0,859520.0,16,16,4,766.74,122714,487223,1.76,7.0,0.0,0.0,0,304.7,283.77,4.41,87.28,153.66,33.4,154.32,284.62,33.91,Low,284.62,304.7,4.41,2.516376764030194,2.516376764030194,173.8639455782313
c-71,76638.0,76638.0,859520.0,32,16,4,1278.1,122714,487223,1.76,7.0,0.0,0.0,0,599.2,572.46,45.16,87.45,187.82,64.96,189.64,359.27,68.97,Low,359.27,599.2,45.16,2.133010680907877,2.133010680907877,28.301594331266607
c-71,76638.0,76638.0,859520.0,64,16,4,1593.92,122714,487223,1.76,7.0,0.0,0.0,0,1167.08,1098.47,89.14,248.89,244.61,984.32,169.0,93.05,126.36,Low,984.32,1167.08,89.14,1.3657332830654283,1.3657332830654283,17.88108593224142
c-71,76638.0,76638.0,859520.0,128,16,4,1768.1,122714,487223,1.76,7.0,0.0,0.0,0,1937.02,1860.0,101.99,255.47,275.46,1683.34,166.03,94.64,234.22,Low,1683.34,1937.02,101.99,0.912793879257829,0.912793879257829,17.33601333464065
c-71,76638.0,76638.0,859520.0,256,16,4,1832.67,122714,487223,1.76,7.0,0.0,0.0,0,2033.24,2069.97,104.97,258.92,291.13,1794.94,306.59,95.56,381.89,Low,1794.94,2069.97,104.97,0.885360657400832,0.885360657400832,17.45898828236639
c-71,76638.0,76638.0,859520.0,512,16,4,1893.09,122714,487223,1.76,7.0,0.0,0.0,0,2084.71,2180.4,105.87,261.28,299.4,2219.28,246.85,95.6,572.21,Low,2219.28,2219.28,105.87,0.8530198983454093,0.8530198983454093,17.8812694814395
3Dspectralwave,680943.0,680943.0,30290827.0,16,16,4,2774.9,2136621,8477497,2.02,8.03,0.0,0.0,0,429.34,472.73,126.81,149.63,559.09,1718.98,559.82,368.71,1720.36,Medium,1720.36,1720.36,126.81,1.612976353786417,1.612976353786417,21.882343663748916
3Dspectralwave,680943.0,680943.0,30290827.0,32,16,4,4356.83,2136621,8477497,2.02,8.03,0.0,0.0,0,844.52,932.31,454.76,147.25,530.57,2218.8,531.06,475.68,2215.51,Medium,2218.8,2218.8,454.76,1.9635974400576885,1.9635974400576885,9.580504002111004
3Dspectralwave,680943.0,680943.0,30290827.0,64,16,4,4692.07,2136621,8477497,2.02,8.03,0.0,0.0,0,1639.48,1805.31,870.32,282.59,504.79,1172.75,1866.35,111.42,2335.56,Medium,2335.56,2335.56,870.32,2.008970011474764,2.008970011474764,5.3912009375861745
3Dspectralwave,680943.0,680943.0,30290827.0,128,16,4,4852.36,2136621,8477497,2.02,8.03,0.0,0.0,0,2893.51,3159.9,1011.24,287.82,520.0,2187.66,3484.46,112.46,2395.74,Medium,3484.46,3484.46,1011.24,1.3925715892849968,1.3925715892849968,4.798425695186108
3Dspectralwave,680943.0,680943.0,30290827.0,256,16,4,4905.99,2136621,8477497,2.02,8.03,0.0,0.0,0,2895.77,3194.67,1017.46,290.22,528.19,2217.14,3522.27,112.87,2282.42,Medium,3522.27,3522.27,1017.46,1.3928489298094695,1.3928489298094695,4.821801348455959
3Dspectralwave,680943.0,680943.0,30290827.0,512,16,4,4926.51,2136621,8477497,2.02,8.03,0.0,0.0,0,2903.58,3219.73,1019.03,291.53,532.25,3121.08,4264.85,112.87,2278.42,Medium,4264.85,4264.85,1019.03,1.1551426193183816,1.1551426193183816,4.834509288244703
dixmaanl,60000.0,60000.0,299998.0,16,16,4,613.49,48750,187498,1.6,6.15,0.0,0.0,0,199.2,170.84,152.28,44.16,121.31,674.15,121.56,222.55,674.15,Low,674.15,674.15,152.28,0.9100200252169399,0.9100200252169399,4.028697136853165
dixmaanl,60000.0,60000.0,299998.0,32,16,4,943.39,48750,187498,1.6,6.15,0.0,0.0,0,390.37,343.64,511.51,44.8,126.45,849.85,126.5,258.51,858.36,Low,858.36,858.36,511.51,1.0990610000466006,1.0990610000466006,1.8443236691364784
dixmaanl,60000.0,60000.0,299998.0,64,16,4,1277.95,48750,187498,1.6,6.15,0.0,0.0,0,760.93,664.45,931.67,177.88,151.13,705.88,421.2,59.46,987.65,Low,987.65,987.65,931.67,1.2939300359439074,1.2939300359439074,1.3716766666308888
dixmaanl,60000.0,60000.0,299998.0,128,16,4,1434.54,48750,187498,1.6,6.15,0.0,0.0,0,1209.06,1067.13,981.99,184.77,157.43,1161.66,806.99,61.34,934.21,Low,1161.66,1209.06,981.99,1.186491985509404,1.186491985509404,1.4608499068218617
dixmaanl,60000.0,60000.0,299998.0,256,16,4,1519.94,48750,187498,1.6,6.15,0.0,0.0,0,1268.83,1190.76,1111.88,187.09,160.67,1240.3,841.07,62.59,868.3,Low,1240.3,1268.83,1111.88,1.1979067329744726,1.1979067329744726,1.367000035975105
dixmaanl,60000.0,60000.0,299998.0,512,16,4,1568.1,48750,187498,1.6,6.15,0.0,0.0,0,1293.44,1274.89,1194.17,188.73,162.19,1317.59,1065.59,62.62,867.28,Low,1317.59,1317.59,1194.17,1.1901274296253008,1.1901274296253008,1.3131296214106867
delaunay_n14,16384.0,16384.0,98244.0,16,16,4,304.16,13466,52351,1.88,7.3,0.0,0.0,0,145.12,99.04,20.26,48.76,122.35,376.41,122.96,139.16,382.27,Low,382.27,382.27,20.26,0.7956679833625449,0.7956679833625449,15.012833168805528
delaunay_n14,16384.0,16384.0,98244.0,32,16,4,572.85,13466,52351,1.88,7.3,0.0,0.0,0,281.91,206.83,61.83,50.55,138.86,629.77,139.06,216.4,625.76,Low,629.77,629.77,61.83,0.9096177969734983,0.9096177969734983,9.264919941775837
delaunay_n14,16384.0,16384.0,98244.0,64,16,4,852.44,13466,52351,1.88,7.3,0.0,0.0,0,577.06,397.75,121.74,182.86,167.3,576.21,442.04,67.75,834.34,Low,834.34,834.34,121.74,1.0216937938969726,1.0216937938969726,7.002135699030722
delaunay_n14,16384.0,16384.0,98244.0,128,16,4,1110.1,13466,52351,1.88,7.3,0.0,0.0,0,1069.32,749.95,130.49,200.34,180.02,1015.44,837.9,71.2,1002.49,Low,1015.44,1069.32,130.49,1.0381363857404706,1.0381363857404706,8.507165300022988
delaunay_n14,16384.0,16384.0,98244.0,256,16,4,1591.0,13466,52351,1.88,7.3,0.0,0.0,0,1388.61,1058.52,136.45,209.45,186.95,1266.64,930.12,73.52,1109.32,Low,1266.64,1388.61,136.45,1.145750066613376,1.145750066613376,11.659948699157201
delaunay_n14,16384.0,16384.0,98244.0,512,16,4,1801.61,13466,52351,1.88,7.3,0.0,0.0,0,1608.91,1427.06,143.12,214.16,189.6,1820.39,1204.06,74.44,1141.54,Low,1820.39,1820.39,143.12,0.9896835293535999,0.9896835293535999,12.588107881498043
ford1,18728.0,18728.0,101576.0,16,16,4,317.43,14199,55164,1.84,7.15,0.0,0.0,0,144.9,96.1,27.48,44.95,114.0,306.88,114.9,131.4,324.52,Low,324.52,324.52,27.48,0.9781523480833232,0.9781523480833232,11.551310043668122
ford1,18728.0,18728.0,101576.0,32,16,4,597.51,14199,55164,1.84,7.15,0.0,0.0,0,282.55,201.14,55.2,46.51,126.89,552.04,127.05,201.74,547.58,Low,552.04,552.04,55.2,1.0823672197666836,1.0823672197666836,10.82445652173913
ford1,18728.0,18728.0,101576.0,64,16,4,858.99,14199,55164,1.84,7.15,0.0,0.0,0,547.58,389.55,109.25,175.06,152.46,569.05,411.24,63.63,788.94,Low,788.94,788.94,109.25,1.0887900220549092,1.0887900220549092,7.862608695652174
ford1,18728.0,18728.0,101576.0,128,16,4,1023.44,14199,55164,1.84,7.15,0.0,0.0,0,1055.34,756.62,135.03,190.17,163.04,1004.46,779.85,66.75,974.35,Low,1004.46,1055.34,135.03,0.9697727746508236,0.9697727746508236,7.579352736428942
ford1,18728.0,18728.0,101576.0,256,16,4,1393.84,14199,55164,1.84,7.15,0.0,0.0,0,1323.47,1027.32,144.04,198.78,168.31,1244.42,860.36,68.97,1067.11,Low,1244.42,1323.47,144.04,1.0531708312239794,1.0531708312239794,9.67675645653985
ford1,18728.0,18728.0,101576.0,512,16,4,1594.91,14199,55164,1.84,7.15,0.0,0.0,0,1480.16,1317.03,148.58,202.72,170.23,1523.88,1117.37,69.59,1069.92,Low,1523.88,1523.88,148.58,1.04661128172822,1.04661128172822,10.73435186431552
Baumann,112211.0,112211.0,748331.0,16,16,4,816.06,125309,487299,1.56,6.07,0.0,0.0,0,259.6,241.7,185.52,57.94,166.81,923.1,167.13,265.4,912.03,Low,923.1,923.1,185.52,0.8840428989275267,0.8840428989275267,4.398771021992237
Baumann,112211.0,112211.0,748331.0,32,16,4,1291.34,125309,487299,1.56,6.07,0.0,0.0,0,509.81,489.78,636.78,58.12,170.79,1056.43,170.85,331.86,1054.97,Low,1056.43,1056.43,636.78,1.2223621063392747,1.2223621063392747,2.027921731210151
Baumann,112211.0,112211.0,748331.0,64,16,4,1543.75,125309,487299,1.56,6.07,0.0,0.0,0,1005.79,941.08,1112.03,199.68,190.11,945.47,588.5,71.56,1098.38,Low,1098.38,1098.38,1112.03,1.3882269363236603,1.4054789781314299,1.3882269363236603
Baumann,112211.0,112211.0,748331.0,128,16,4,1723.27,125309,487299,1.56,6.07,0.0,0.0,0,1745.07,1646.83,1398.22,203.53,194.95,1547.18,1132.73,73.98,1147.69,Low,1547.18,1745.07,1398.22,0.9875076644489906,0.9875076644489906,1.2324741456995323
Baumann,112211.0,112211.0,748331.0,256,16,4,1794.56,125309,487299,1.56,6.07,0.0,0.0,0,1840.05,1806.99,1471.6,204.71,198.66,1578.28,1157.95,75.24,1150.84,Low,1578.28,1840.05,1471.6,0.9752778457107144,0.9752778457107144,1.2194618102745312
Baumann,112211.0,112211.0,748331.0,512,16,4,1838.37,125309,487299,1.56,6.07,0.0,0.0,0,1877.09,1882.6,1514.92,206.53,200.17,1909.48,1483.52,75.29,1153.13,Low,1909.48,1909.48,1514.92,0.9627594947315499,0.9627594947315499,1.2135096242705885
crystm03,24696.0,24696.0,583770.0,16,16,4,857.22,68885,273180,2.14,8.47,0.0,0.0,0,330.0,303.89,270.14,140.33,466.27,1069.18,470.78,305.64,1083.06,Medium,1083.06,1083.06,270.14,0.7914796964157111,0.7914796964157111,3.173243503368624
crystm03,24696.0,24696.0,583770.0,32,16,4,1470.45,68885,273180,2.14,8.47,0.0,0.0,0,647.91,613.85,752.77,143.34,489.33,1628.37,489.12,433.39,1632.92,Medium,1632.92,1632.92,752.77,0.9005033926952943,0.9005033926952943,1.9533854962339094
crystm03,24696.0,24696.0,583770.0,64,16,4,1631.78,68885,273180,2.14,8.47,0.0,0.0,0,1274.61,1181.12,1463.08,294.16,488.92,1041.98,1840.09,126.13,1972.2,Medium,1972.2,1972.2,1463.08,0.827390731163168,0.827390731163168,1.115304699674659
crystm03,24696.0,24696.0,583770.0,128,16,4,2143.26,68885,273180,2.14,8.47,0.0,0.0,0,2376.67,2222.83,1962.25,308.59,520.35,1869.56,3413.86,130.03,2202.91,Medium,3413.86,3413.86,1962.25,0.6278113337981054,0.6278113337981054,1.0922461460058608
crystm03,24696.0,24696.0,583770.0,256,16,4,2529.2,68885,273180,2.14,8.47,0.0,0.0,0,2580.91,2595.25,2168.13,315.33,537.39,2150.17,3734.63,131.62,2260.48,Medium,3734.63,3734.63,2168.13,0.6772290695463807,0.6772290695463807,1.1665352169842214
crystm03,24696.0,24696.0,583770.0,512,16,4,2754.44,68885,273180,2.14,8.47,0.0,0.0,0,2726.7,2876.6,2308.53,319.97,546.44,3061.4,4523.16,131.74,2287.05,Medium,4523.16,4523.16,2308.53,0.6089636448854341,0.6089636448854341,1.1931575504758438
ex19,12005.0,12005.0,259577.0,16,16,4,623.98,19451,77343,3.36,13.36,0.0,0.0,0,246.56,212.32,233.28,130.4,376.64,587.96,381.05,186.56,586.63,Medium,587.96,587.96,233.28,1.0612626709299953,1.0612626709299953,2.6748113854595337
ex19,12005.0,12005.0,259577.0,32,16,4,1169.27,19451,77343,3.36,13.36,0.0,0.0,0,483.95,439.36,785.13,134.3,419.84,1023.15,417.81,319.85,1035.37,Medium,1035.37,1035.37,785.13,1.1293257482832226,1.1293257482832226,1.4892692929833276
ex19,12005.0,12005.0,259577.0,64,16,4,1880.99,19451,77343,3.36,13.36,0.0,0.0,0,951.94,843.08,1540.02,292.16,438.8,955.44,1272.36,126.28,1449.81,Medium,1449.81,1449.81,1540.02,1.2214062155036949,1.297404487484567,1.2214062155036949
ex19,12005.0,12005.0,259577.0,128,16,4,2389.66,19451,77343,3.36,13.36,0.0,0.0,0,1818.93,1593.13,1804.72,312.54,475.97,1754.46,2409.08,130.72,1807.85,Medium,2409.08,2409.08,1804.72,0.9919388314211234,0.9919388314211234,1.3241167604947026
ex19,12005.0,12005.0,259577.0,256,16,4,2924.81,19451,77343,3.36,13.36,0.0,0.0,0,2279.64,2123.63,2381.48,325.03,497.2,2070.75,2803.82,133.16,2012.62,Medium,2803.82,2803.82,2381.48,1.0431518428429785,1.0431518428429785,1.2281480423938056
ex19,12005.0,12005.0,259577.0,512,16,4,3539.18,19451,77343,3.36,13.36,0.0,0.0,0,2581.05,2606.94,2731.97,330.98,507.86,2877.55,3314.52,134.09,2237.92,Medium,3314.52,3314.52,2731.97,1.0677805534436358,1.0677805534436358,1.295468105433076
de2010,24115.0,24115.0,116056.0,16,16,4,269.9,27278,106861,1.09,4.25,0.0,0.0,0,153.11,105.89,16.33,40.86,105.51,236.85,105.79,123.6,251.75,Low,251.75,251.75,16.33,1.0720953326713007,1.0720953326713007,16.527862829148805
de2010,24115.0,24115.0,116056.0,32,16,4,463.3,27278,106861,1.09,4.25,0.0,0.0,0,298.73,216.52,28.03,42.29,115.77,461.46,115.71,195.55,447.23,Low,461.46,461.46,28.03,1.0039873445152343,1.0039873445152343,16.528719229397073
de2010,24115.0,24115.0,116056.0,64,16,4,553.31,27278,106861,1.09,4.25,0.0,0.0,0,591.37,415.97,55.55,164.85,140.84,621.45,354.91,60.22,654.76,Low,654.76,654.76,55.55,0.8450577310770357,0.8450577310770357,9.96057605760576
de2010,24115.0,24115.0,116056.0,128,16,4,853.35,27278,106861,1.09,4.25,0.0,0.0,0,1069.64,777.59,68.7,175.78,148.67,1089.73,664.13,62.54,859.67,Low,1089.73,1089.73,68.7,0.7830838831637195,0.7830838831637195,12.421397379912664
de2010,24115.0,24115.0,116056.0,256,16,4,1035.06,27278,106861,1.09,4.25,0.0,0.0,0,1249.59,1021.39,80.67,181.37,152.71,1254.66,744.55,63.93,960.13,Low,1254.66,1254.66,80.67,0.8249725025106402,0.8249725025106402,12.830792116028263
de2010,24115.0,24115.0,116056.0,512,16,4,1155.5,27278,106861,1.09,4.25,0.0,0.0,0,1342.17,1204.6,82.53,183.99,154.54,1343.14,924.06,64.18,986.66,Low,1343.14,1343.14,82.53,0.8602975118007058,0.8602975118007058,14.000969344480795
delaunay_n15,32768.0,32768.0,196548.0,16,16,4,490.14,27025,105066,1.87,7.27,0.0,0.0,0,194.6,143.26,19.06,50.32,136.02,552.1,137.06,169.0,550.55,Low,552.1,552.1,19.06,0.8877739539938416,0.8877739539938416,25.71563483735572
delaunay_n15,32768.0,32768.0,196548.0,32,16,4,865.85,27025,105066,1.87,7.27,0.0,0.0,0,377.61,298.25,57.09,51.74,146.95,800.6,146.3,256.93,789.35,Low,800.6,800.6,57.09,1.081501373969523,1.081501373969523,15.166403923629357
delaunay_n15,32768.0,32768.0,196548.0,64,16,4,1090.42,27025,105066,1.87,7.27,0.0,0.0,0,753.06,573.03,111.47,190.78,173.48,766.27,484.71,67.9,969.41,Low,969.41,969.41,111.47,1.1248285039353836,1.1248285039353836,9.78218354714273
delaunay_n15,32768.0,32768.0,196548.0,128,16,4,1564.56,27025,105066,1.87,7.27,0.0,0.0,0,1379.28,1042.69,134.12,201.3,183.13,1397.67,918.99,70.65,1089.66,Low,1397.67,1397.67,134.12,1.1194058683380197,1.1194058683380197,11.665374291679093
delaunay_n15,32768.0,32768.0,196548.0,256,16,4,1806.3,27025,105066,1.87,7.27,0.0,0.0,0,1575.54,1397.05,141.17,206.5,187.57,1621.85,978.76,72.27,1057.06,Low,1621.85,1621.85,141.17,1.1137281499522151,1.1137281499522151,12.795211447191331
delaunay_n15,32768.0,32768.0,196548.0,512,16,4,1961.8,27025,105066,1.87,7.27,0.0,0.0,0,1679.0,1572.78,145.96,208.89,189.6,1765.73,1231.55,72.31,1062.06,Low,1765.73,1765.73,145.96,1.1110418920219964,1.1110418920219964,13.440668676349684
Andrews,60000.0,60000.0,760154.0,16,16,4,492.01,189894,754015,1.01,4.0,0.0,0.0,0,301.89,286.53,17.65,93.82,302.13,1018.97,300.22,269.94,1012.19,Low,1018.97,1018.97,17.65,0.48285032925405064,0.48285032925405064,27.875920679886686
Andrews,60000.0,60000.0,760154.0,32,16,4,839.49,189894,754015,1.01,4.0,0.0,0.0,0,592.48,576.09,27.82,94.7,311.92,1418.2,312.43,389.92,1390.95,Low,1418.2,1418.2,27.82,0.5919404879424622,0.5919404879424622,30.175772825305536
Andrews,60000.0,60000.0,760154.0,64,16,4,1058.71,189894,754015,1.01,4.0,0.0,0.0,0,1168.57,1116.23,54.66,251.54,332.78,981.79,1054.31,98.45,1651.61,Low,1651.61,1651.61,54.66,0.6410169471001024,0.6410169471001024,19.36900841566045
Andrews,60000.0,60000.0,760154.0,128,16,4,1212.85,189894,754015,1.01,4.0,0.0,0.0,0,1954.75,1880.99,63.82,259.21,345.54,1746.48,1903.95,101.08,1672.51,Low,1903.95,1954.75,63.82,0.6204629748049623,0.6204629748049623,19.004230648699465
Andrews,60000.0,60000.0,760154.0,256,16,4,1279.59,189894,754015,1.01,4.0,0.0,0.0,0,2028.43,2056.21,66.23,262.95,352.55,1844.75,1976.35,102.48,1461.66,Low,1976.35,2056.21,66.23,0.6223051147499525,0.6223051147499525,19.320398610901403
Andrews,60000.0,60000.0,760154.0,512,16,4,1316.85,189894,754015,1.01,4.0,0.0,0.0,0,2101.69,2191.43,65.69,265.67,356.54,2292.86,2339.16,102.54,1471.65,Low,2339.16,2339.16,65.69,0.5629584979223311,0.5629584979223311,20.046430202466127
epb1,14734.0,14734.0,95053.0,16,16,4,315.79,10132,40329,2.36,9.38,0.0,0.0,0,155.82,101.77,126.4,51.83,128.8,384.83,128.62,136.18,387.97,Medium,387.97,387.97,126.4,0.8139546872180838,0.8139546872180838,2.498338607594937
epb1,14734.0,14734.0,95053.0,32,16,4,526.61,10132,40329,2.36,9.38,0.0,0.0,0,300.8,212.41,389.56,53.79,146.01,623.3,146.57,220.54,603.51,Medium,623.3,623.3,389.56,0.8448740574362266,0.8448740574362266,1.3518071670602732
epb1,14734.0,14734.0,95053.0,64,16,4,695.09,10132,40329,2.36,9.38,0.0,0.0,0,598.76,408.39,732.59,194.58,173.85,630.53,475.86,70.51,795.42,Medium,795.42,795.42,732.59,0.8738653792964723,0.8738653792964723,0.9488117500921388
epb1,14734.0,14734.0,95053.0,128,16,4,889.38,10132,40329,2.36,9.38,0.0,0.0,0,1124.89,787.19,946.98,212.35,188.74,1089.43,900.98,74.55,968.69,Medium,1089.43,1124.89,946.98,0.790637306758883,0.790637306758883,0.9391750617753278
epb1,14734.0,14734.0,95053.0,256,16,4,1832.35,10132,40329,2.36,9.38,0.0,0.0,0,1388.9,1080.92,1176.22,223.59,196.31,1362.77,1001.22,77.11,1062.04,Medium,1362.77,1388.9,1176.22,1.3192814457484339,1.3192814457484339,1.5578293176446583
epb1,14734.0,14734.0,95053.0,512,16,4,2181.99,10132,40329,2.36,9.38,0.0,0.0,0,1667.6,1453.97,1281.25,228.91,200.18,2009.05,1309.95,78.14,1148.68,Medium,2009.05,2009.05,1281.25,1.086080485801747,1.086080485801747,1.7030165853658534
fxm3_16,41340.0,85575.0,392252.0,16,16,4,624.61,51295,201286,1.95,7.65,0.0,0.0,0,233.48,206.99,88.42,75.12,210.44,566.84,214.11,199.92,557.97,Low,566.84,566.84,88.42,1.1019158845529602,1.1019158845529602,7.064125763401945
fxm3_16,41340.0,85575.0,392252.0,32,16,4,967.33,51295,201286,1.95,7.65,0.0,0.0,0,459.04,411.81,451.12,75.54,222.37,892.5,221.99,296.37,894.53,Low,894.53,894.53,451.12,1.081383519837233,1.081383519837233,2.1442853342791275
fxm3_16,41340.0,85575.0,392252.0,64,16,4,1347.95,51295,201286,1.95,7.65,0.0,0.0,0,905.89,805.86,826.66,225.98,246.04,838.15,719.4,86.94,1129.6,Low,1129.6,1129.6,826.66,1.1932985127478755,1.1932985127478755,1.630597827401834
fxm3_16,41340.0,85575.0,392252.0,128,16,4,1768.89,51295,201286,1.95,7.65,0.0,0.0,0,1617.53,1462.26,995.88,232.38,257.13,1433.54,1321.27,90.05,1280.82,Low,1433.54,1617.53,995.88,1.0935747714107313,1.0935747714107313,1.7762079768646826
fxm3_16,41340.0,85575.0,392252.0,256,16,4,2044.31,51295,201286,1.95,7.65,0.0,0.0,0,1780.94,1690.29,1094.15,237.21,263.17,1626.34,1428.32,91.78,1347.37,Low,1626.34,1780.94,1094.15,1.1478825788628477,1.1478825788628477,1.8684001279532054
fxm3_16,41340.0,85575.0,392252.0,512,16,4,2199.03,51295,201286,1.95,7.65,0.0,0.0,0,1870.09,1864.81,1144.53,239.17,266.06,1973.28,1747.47,91.84,1380.41,Low,1973.28,1973.28,1144.53,1.1144034298224277,1.1144034298224277,1.9213388901994708
conf5_4-8x8-10,49152.0,49152.0,1916928.0,16,16,4,2081.36,125952,497664,3.85,15.22,0.0,0.0,0,426.27,437.06,540.59,198.28,733.61,1688.92,737.28,747.34,1710.02,Medium,1710.02,1710.02,540.59,1.2171553549081298,1.2171553549081298,3.8501637100205333
conf5_4-8x8-10,49152.0,49152.0,1916928.0,32,16,4,3573.03,125952,497664,3.85,15.22,0.0,0.0,0,840.57,873.51,1502.88,194.44,675.57,2267.21,677.6,868.37,2269.9,Medium,2269.9,2269.9,1502.88,1.5740913696638619,1.5740913696638619,2.3774552858511657
conf5_4-8x8-10,49152.0,49152.0,1916928.0,64,16,4,4069.91,125952,497664,3.85,15.22,0.0,0.0,0,1626.58,1687.81,2973.13,332.76,621.67,1295.44,1774.93,211.02,2499.25,Medium,2499.25,2499.25,2973.13,1.3688974245996641,1.6284525357607282,1.3688974245996641
conf5_4-8x8-10,49152.0,49152.0,1916928.0,128,16,4,4575.01,125952,497664,3.85,15.22,0.0,0.0,0,2921.59,3047.58,3553.16,343.98,653.82,2385.35,3269.81,214.42,2591.32,Medium,3269.81,3269.81,3553.16,1.2875890756397124,1.399166924072041,1.2875890756397124
conf5_4-8x8-10,49152.0,49152.0,1916928.0,256,16,4,4923.09,125952,497664,3.85,15.22,0.0,0.0,0,3021.76,3250.41,3777.66,350.23,671.41,2505.38,3375.99,216.4,2565.74,Medium,3375.99,3375.99,3777.66,1.3032115118883119,1.458265575431207,1.3032115118883119
conf5_4-8x8-10,49152.0,49152.0,1916928.0,512,16,4,5092.71,125952,497664,3.85,15.22,0.0,0.0,0,3066.16,3376.73,3867.94,353.65,681.31,3413.37,4183.72,216.5,2584.01,Medium,4183.72,4183.72,3867.94,1.2172683640396584,1.2172683640396584,1.3166465870721882
crankseg_2,63838.0,63838.0,14148858.0,16,16,4,3649.43,557886,2225329,6.36,25.36,0.0,0.0,0,469.41,535.01,64.0,383.71,1702.84,757.19,1703.25,504.6,759.59,High,1703.25,1703.25,64.0,2.1426273301042125,2.1426273301042125,57.02234375
crankseg_2,63838.0,63838.0,14148858.0,32,16,4,5706.34,557886,2225329,6.36,25.36,0.0,0.0,0,920.7,1056.16,552.11,370.81,1167.88,1872.04,1168.89,629.82,1899.18,High,1899.18,1899.18,552.11,3.0046335787023875,3.0046335787023875,10.335512850700042
crankseg_2,63838.0,63838.0,14148858.0,64,16,4,6704.03,557886,2225329,6.36,25.36,0.0,0.0,0,1793.32,2049.59,1080.33,413.23,1003.96,1366.61,2624.41,552.6,3049.49,High,3049.49,3049.49,1080.33,2.198410225972212,2.198410225972212,6.205539048253774
crankseg_2,63838.0,63838.0,14148858.0,128,16,4,8078.71,557886,2225329,6.36,25.36,0.0,0.0,0,3275.39,3637.36,1290.57,423.55,1077.61,2558.39,4056.15,557.28,3084.64,High,4056.15,4056.15,1290.57,1.9917187480739125,1.9917187480739125,6.259799933362778
crankseg_2,63838.0,63838.0,14148858.0,256,16,4,8618.16,557886,2225329,6.36,25.36,0.0,0.0,0,3295.94,3710.87,1336.2,429.24,1118.36,2622.22,4697.59,558.66,3056.36,High,4697.59,4697.59,1336.2,1.8345917800404037,1.8345917800404037,6.449753030983385
crankseg_2,63838.0,63838.0,14148858.0,512,16,4,7856.79,557886,2225329,6.36,25.36,0.0,0.0,0,3305.57,3747.08,1358.82,431.78,1140.15,3679.66,4815.81,558.78,3066.8,High,4815.81,4815.81,1358.82,1.6314576364100741,1.6314576364100741,5.782068265112377
fxm4_6,22400.0,47185.0,265442.0,16,16,4,499.89,38052,150650,3.3,13.08,0.0,0.0,0,334.35,290.97,19.6,153.56,446.1,272.34,446.5,242.73,271.16,Medium,446.5,446.5,19.6,1.1195744680851063,1.1195744680851063,25.50459183673469
fxm4_6,22400.0,47185.0,265442.0,32,16,4,902.86,38052,150650,3.3,13.08,0.0,0.0,0,662.91,597.29,92.6,154.92,475.95,688.58,477.55,390.93,691.45,Medium,691.45,691.45,92.6,1.3057487887772072,1.3057487887772072,9.750107991360691
fxm4_6,22400.0,47185.0,265442.0,64,16,4,1247.67,38052,150650,3.3,13.08,0.0,0.0,0,1312.71,1143.15,183.4,310.96,493.89,1115.62,1166.59,132.14,1145.79,Medium,1166.59,1312.71,183.4,0.9504536417030418,0.9504536417030418,6.802998909487459
fxm4_6,22400.0,47185.0,265442.0,128,16,4,1522.25,38052,150650,3.3,13.08,0.0,0.0,0,2475.3,2176.37,224.65,325.28,536.54,2063.6,1918.47,135.33,1549.11,Medium,2063.6,2475.3,224.65,0.6149759625095947,0.6149759625095947,6.7760961495659915
fxm4_6,22400.0,47185.0,265442.0,256,16,4,1655.13,38052,150650,3.3,13.08,0.0,0.0,0,2784.17,2747.67,238.54,332.94,556.56,2366.46,2432.96,137.15,1906.54,Medium,2432.96,2784.17,238.54,0.5944787854189938,0.5944787854189938,6.938584723736062
fxm4_6,22400.0,47185.0,265442.0,512,16,4,1805.34,38052,150650,3.3,13.08,0.0,0.0,0,2968.33,3097.01,245.17,337.38,567.73,3384.54,2657.38,137.56,2155.17,Medium,3384.54,3384.54,245.17,0.5334077895371305,0.5334077895371305,7.363625239629645
BenElechi1,245874.0,245874.0,13150496.0,16,16,4,5788.07,371334,1465278,8.97,35.41,0.0,0.0,0,451.04,500.42,1184.09,234.37,1017.6,2240.67,1018.39,806.78,2246.41,High,2246.41,2246.41,1184.09,2.576586642687666,2.576586642687666,4.888201065797364
BenElechi1,245874.0,245874.0,13150496.0,32,16,4,8964.21,371334,1465278,8.97,35.41,0.0,0.0,0,890.65,991.7,4518.29,225.55,842.47,2785.83,842.14,890.02,2787.01,High,2787.01,2787.01,4518.29,1.9839828784783622,3.216425488247261,1.9839828784783622
BenElechi1,245874.0,245874.0,13150496.0,64,16,4,10306.03,371334,1465278,8.97,35.41,0.0,0.0,0,1745.37,1938.6,8082.67,340.63,728.94,1472.5,2532.35,215.4,2862.85,High,2862.85,2862.85,8082.67,1.2750774187242582,3.599919660478195,1.2750774187242582
BenElechi1,245874.0,245874.0,13150496.0,128,16,4,10986.21,371334,1465278,8.97,35.41,0.0,0.0,0,3218.82,3579.22,9612.06,347.39,763.32,2764.6,4660.2,218.22,2881.2,High,4660.2,4660.2,9612.06,1.142961030205804,2.35745461568173,1.142961030205804
BenElechi1,245874.0,245874.0,13150496.0,256,16,4,11203.83,371334,1465278,8.97,35.41,0.0,0.0,0,3235.95,3641.6,9946.01,350.95,781.17,2812.6,4707.22,219.49,2804.88,High,4707.22,4707.22,9946.01,1.1264647833653898,2.380137320966515,1.1264647833653898
BenElechi1,245874.0,245874.0,13150496.0,512,16,4,11315.9,371334,1465278,8.97,35.41,0.0,0.0,0,3237.34,3666.35,10076.53,352.9,790.71,3914.2,5603.63,219.51,2809.13,High,5603.63,5603.63,10076.53,1.122995713802271,2.019387432789103,1.122995713802271
CurlCurl_0,11083.0,11083.0,113343.0,16,16,4,320.18,10693,41943,2.7,10.6,0.0,0.0,0,186.73,123.6,111.56,73.65,191.78,451.57,191.46,162.38,458.88,Medium,458.88,458.88,111.56,0.697742329149233,0.697742329149233,2.8700250986016496
CurlCurl_0,11083.0,11083.0,113343.0,32,16,4,636.76,10693,41943,2.7,10.6,0.0,0.0,0,362.7,255.28,358.11,76.87,221.81,728.89,221.59,247.47,728.89,Medium,728.89,728.89,358.11,0.8736023268257213,0.8736023268257213,1.7781128703470999
CurlCurl_0,11083.0,11083.0,113343.0,64,16,4,1069.27,10693,41943,2.7,10.6,0.0,0.0,0,710.61,489.6,700.73,230.96,255.71,712.85,702.9,92.85,1069.27,Medium,1069.27,1069.27,700.73,1.0,1.0,1.5259372368815378
CurlCurl_0,11083.0,11083.0,113343.0,128,16,4,1498.75,10693,41943,2.7,10.6,0.0,0.0,0,1333.45,960.53,831.88,253.35,278.83,1300.92,1327.59,97.24,1321.78,Medium,1327.59,1333.45,831.88,1.1239641531366005,1.1239641531366005,1.801642063759196
CurlCurl_0,11083.0,11083.0,113343.0,256,16,4,2067.83,10693,41943,2.7,10.6,0.0,0.0,0,1757.26,1367.64,1175.3,265.28,291.75,1632.3,1522.66,99.65,1473.18,Medium,1632.3,1757.26,1175.3,1.1767353721134037,1.1767353721134037,1.7594061090785331
CurlCurl_0,11083.0,11083.0,113343.0,512,16,4,2491.05,10693,41943,2.7,10.6,0.0,0.0,0,2041.07,1860.94,1331.0,272.03,298.47,2241.64,1986.3,100.78,1627.91,Medium,2241.64,2241.64,1331.0,1.1112622901090274,1.1112622901090274,1.8715627347858754
cit-HepPh,34546.0,34546.0,421578.0,16,16,4,403.04,102424,406464,1.04,4.12,0.0,0.0,0,273.22,233.3,5.15,90.92,258.32,259.43,259.91,206.35,255.04,Low,259.91,273.22,5.15,1.4751482321938365,1.4751482321938365,78.26019417475727
cit-HepPh,34546.0,34546.0,421578.0,32,16,4,730.01,102424,406464,1.04,4.12,0.0,0.0,0,529.95,476.09,18.02,92.49,278.91,495.68,281.43,339.3,506.1,Low,506.1,529.95,18.02,1.377507312010567,1.377507312010567,40.511098779134294
cit-HepPh,34546.0,34546.0,421578.0,64,16,4,900.81,102424,406464,1.04,4.12,0.0,0.0,0,1050.01,910.54,35.78,251.69,313.56,881.96,764.42,98.26,810.73,Low,881.96,1050.01,35.78,0.8579061151798554,0.8579061151798554,25.1763555058692
cit-HepPh,34546.0,34546.0,421578.0,128,16,4,960.31,102424,406464,1.04,4.12,0.0,0.0,0,1943.88,1744.76,40.64,263.65,330.55,1640.38,1224.18,101.64,1437.61,Low,1640.38,1943.88,40.64,0.4940171203983784,0.4940171203983784,23.629675196850393
cit-HepPh,34546.0,34546.0,421578.0,256,16,4,1167.6,102424,406464,1.04,4.12,0.0,0.0,0,2188.59,2110.53,43.19,269.35,338.87,1903.29,1537.9,103.47,1607.16,Low,1903.29,2188.59,43.19,0.5334941674776911,0.5334941674776911,27.034035656401944
cit-HepPh,34546.0,34546.0,421578.0,512,16,4,1265.76,102424,406464,1.04,4.12,0.0,0.0,0,2325.55,2378.02,43.86,271.96,343.4,2478.05,1597.64,103.57,1718.97,Low,2478.05,2478.05,43.86,0.5107887250055487,0.5107887250055487,28.85909712722298
crystk03,24696.0,24696.0,1751178.0,16,16,4,2022.15,74722,298406,5.87,23.44,0.0,0.0,0,428.27,444.91,816.4,272.13,1009.32,1533.43,1021.69,384.28,1609.54,High,1609.54,1609.54,816.4,1.256352746747518,1.256352746747518,2.4769108280254777
crystk03,24696.0,24696.0,1751178.0,32,16,4,3618.14,74722,298406,5.87,23.44,0.0,0.0,0,844.96,891.41,2259.58,265.67,892.55,2308.74,893.0,542.24,2302.67,High,2308.74,2308.74,2259.58,1.5671491809385207,1.5671491809385207,1.6012444790624807
crystk03,24696.0,24696.0,1751178.0,64,16,4,4422.17,74722,298406,5.87,23.44,0.0,0.0,0,1650.11,1729.13,4364.31,378.53,804.86,1374.82,2361.67,314.47,2636.32,High,2636.32,2636.32,4364.31,1.013257536701105,1.6774025914911694,1.013257536701105
crystk03,24696.0,24696.0,1751178.0,128,16,4,5859.23,74722,298406,5.87,23.44,0.0,0.0,0,3062.17,3202.89,5896.22,394.21,862.17,2569.12,4251.72,321.39,2808.63,High,4251.72,4251.72,5896.22,0.9937264891744201,1.378084633983423,0.9937264891744201
crystk03,24696.0,24696.0,1751178.0,256,16,4,6978.54,74722,298406,5.87,23.44,0.0,0.0,0,3172.42,3465.96,6461.91,403.41,893.37,2729.82,4541.14,324.78,2856.73,High,4541.14,4541.14,6461.91,1.0799500457295135,1.5367374712076702,1.0799500457295135
crystk03,24696.0,24696.0,1751178.0,512,16,4,7588.04,74722,298406,5.87,23.44,0.0,0.0,0,3233.75,3612.07,6895.25,407.96,909.94,3824.84,5720.47,325.02,2888.99,High,5720.47,5720.47,6895.25,1.1004735143758384,1.326471426298888,1.1004735143758384
bcsstm39,46772.0,46772.0,46772.0,16,16,4,161.28,11693,46772,1.0,4.0,0.0,0.0,0,44.21,31.41,41.95,9.61,23.71,148.01,23.71,62.28,148.48,Low,148.48,148.48,41.95,1.0862068965517242,1.0862068965517242,3.844576877234803
bcsstm39,46772.0,46772.0,46772.0,32,16,4,306.7,11693,46772,1.0,4.0,0.0,0.0,0,86.45,63.85,162.4,9.75,25.04,199.45,25.03,77.82,196.11,Low,199.45,199.45,162.4,1.5377287540737028,1.5377287540737028,1.8885467980295565
bcsstm39,46772.0,46772.0,46772.0,64,16,4,372.69,11693,46772,1.0,4.0,0.0,0.0,0,170.08,123.33,311.81,53.47,30.65,187.65,83.41,17.83,237.72,Low,237.72,237.72,311.81,1.1952471056091851,1.567768803634528,1.1952471056091851
bcsstm39,46772.0,46772.0,46772.0,128,16,4,502.25,11693,46772,1.0,4.0,0.0,0.0,0,315.76,236.82,397.21,55.21,31.92,233.86,163.25,18.18,256.81,Low,256.81,315.76,397.21,1.2644445003902218,1.5906067899670637,1.2644445003902218
bcsstm39,46772.0,46772.0,46772.0,256,16,4,528.12,11693,46772,1.0,4.0,0.0,0.0,0,358.41,307.96,431.08,56.23,32.63,288.72,170.0,18.32,252.65,Low,288.72,358.41,431.08,1.225109028486592,1.4735079936385702,1.225109028486592
bcsstm39,46772.0,46772.0,46772.0,512,16,4,531.12,11693,46772,1.0,4.0,0.0,0.0,0,346.7,318.85,455.9,56.46,32.96,326.36,219.46,18.46,251.29,Low,326.36,346.7,455.9,1.164992322877824,1.5319296221517162,1.164992322877824
Chebyshev4,68121.0,68121.0,5377761.0,16,16,4,1915.84,397499,1589399,3.38,13.53,0.0,0.0,0,430.88,475.95,2.93,148.55,202.01,15.14,202.46,366.68,15.13,Medium,366.68,475.95,2.93,4.02529677487131,4.02529677487131,653.8703071672354
Chebyshev4,68121.0,68121.0,5377761.0,32,16,4,2688.88,397499,1589399,3.38,13.53,0.0,0.0,0,819.41,905.5,33.95,156.45,303.51,40.99,304.32,426.23,41.18,Medium,426.23,905.5,33.95,2.969497515184981,2.969497515184981,79.20117820324006
Chebyshev4,68121.0,68121.0,5377761.0,64,16,4,3450.6,397499,1589399,3.38,13.53,0.0,0.0,0,1442.92,1570.03,67.34,200.52,361.11,1307.03,112.4,180.53,84.13,Medium,1307.03,1570.03,67.34,2.1977923988713592,2.1977923988713592,51.24146124146124
Chebyshev4,68121.0,68121.0,5377761.0,128,16,4,3653.37,397499,1589399,3.38,13.53,0.0,0.0,0,2319.5,2494.32,77.43,193.39,526.03,2101.51,149.65,239.89,148.78,Medium,2101.51,2494.32,77.43,1.4646757432887518,1.4646757432887518,47.18287485470747
Chebyshev4,68121.0,68121.0,5377761.0,256,16,4,4332.54,397499,1589399,3.38,13.53,0.0,0.0,0,2603.53,2869.1,79.76,201.45,692.73,2313.26,260.15,238.05,285.09,Medium,2313.26,2869.1,79.76,1.510069359729532,1.510069359729532,54.31970912738214
Chebyshev4,68121.0,68121.0,5377761.0,512,16,4,4216.3,397499,1589399,3.38,13.53,0.0,0.0,0,2618.03,2891.85,80.37,202.77,790.84,3227.4,197.94,237.96,550.16,Medium,3227.4,3227.4,80.37,1.3064076346284936,1.3064076346284936,52.461117332337935
a2nnsnsl,80016.0,80016.0,347222.0,16,16,4,471.77,79192,311627,1.11,4.38,0.0,0.0,0,191.73,160.68,1.07,38.47,74.98,12.89,75.57,170.29,12.94,Low,170.29,191.73,1.07,2.460595629270328,2.460595629270328,440.9065420560747
a2nnsnsl,80016.0,80016.0,347222.0,32,16,4,749.94,79192,311627,1.11,4.38,0.0,0.0,0,372.16,325.11,12.99,38.31,93.95,35.07,94.5,220.46,34.87,Low,220.46,372.16,12.99,2.0151010318142735,2.0151010318142735,57.73210161662818
a2nnsnsl,80016.0,80016.0,347222.0,64,16,4,944.82,79192,311627,1.11,4.38,0.0,0.0,0,725.27,619.49,25.68,148.88,119.75,709.7,83.95,49.96,64.9,Low,709.7,725.27,25.68,1.3027148510209992,1.3027148510209992,36.79205607476636
a2nnsnsl,80016.0,80016.0,347222.0,128,16,4,1026.52,79192,311627,1.11,4.38,0.0,0.0,0,969.56,896.92,28.66,145.02,127.8,1071.26,86.57,52.25,101.3,Low,1071.26,1071.26,28.66,0.9582360958124078,0.9582360958124078,35.817166782972784
a2nnsnsl,80016.0,80016.0,347222.0,256,16,4,1011.02,79192,311627,1.11,4.38,0.0,0.0,0,1020.49,972.95,29.11,149.2,133.34,1125.75,149.6,53.42,168.81,Low,1125.75,1125.75,29.11,0.8980857206306906,0.8980857206306906,34.731020267949155
a2nnsnsl,80016.0,80016.0,347222.0,512,16,4,964.09,79192,311627,1.11,4.38,0.0,0.0,0,1034.26,1016.94,29.32,148.54,137.27,1117.03,100.53,53.49,269.9,Low,1117.03,1117.03,29.32,0.8630833549680851,0.8630833549680851,32.881650750341066
bcsstk25,15439.0,15439.0,252241.0,16,16,4,621.28,21045,82746,3.05,11.99,0.0,0.0,0,264.68,203.26,174.08,106.93,314.51,526.6,313.73,192.84,548.35,Medium,548.35,548.35,174.08,1.1329989969909728,1.1329989969909728,3.5689338235294112
bcsstk25,15439.0,15439.0,252241.0,32,16,4,1094.32,21045,82746,3.05,11.99,0.0,0.0,0,521.7,421.1,645.12,112.18,346.96,1048.82,346.48,306.12,1021.22,Medium,1048.82,1048.82,645.12,1.0433820865353445,1.0433820865353445,1.6963045634920635
bcsstk25,15439.0,15439.0,252241.0,64,16,4,1557.04,21045,82746,3.05,11.99,0.0,0.0,0,1034.83,806.53,1244.1,273.73,370.67,933.36,1106.32,113.42,1419.08,Medium,1419.08,1419.08,1244.1,1.097217915832793,1.097217915832793,1.251539265332369
bcsstk25,15439.0,15439.0,252241.0,128,16,4,1972.56,21045,82746,3.05,11.99,0.0,0.0,0,1957.25,1574.05,1375.55,293.26,400.46,1782.62,2046.58,117.4,1741.09,Medium,2046.58,2046.58,1375.55,0.9638323446921205,0.9638323446921205,1.434015484715205
bcsstk25,15439.0,15439.0,252241.0,256,16,4,2773.78,21045,82746,3.05,11.99,0.0,0.0,0,2336.92,2070.73,1633.95,303.13,415.9,2103.1,2360.15,119.82,1899.23,Medium,2360.15,2360.15,1633.95,1.1752558100120756,1.1752558100120756,1.697591725572998
bcsstk25,15439.0,15439.0,252241.0,512,16,4,3266.58,21045,82746,3.05,11.99,0.0,0.0,0,2587.09,2539.07,1755.1,308.32,423.78,2963.18,2951.27,120.77,2049.7,Medium,2963.18,2963.18,1755.1,1.102389999932505,1.102389999932505,1.861193094410575
cs4,22499.0,22499.0,87716.0,16,16,4,208.85,21185,82671,1.06,4.14,0.0,0.0,0,121.32,81.9,17.8,33.7,83.38,311.05,85.16,116.18,311.05,Low,311.05,311.05,17.8,0.6714354605368912,0.6714354605368912,11.73314606741573
cs4,22499.0,22499.0,87716.0,32,16,4,335.43,21185,82671,1.06,4.14,0.0,0.0,0,231.44,168.2,22.43,34.91,93.71,523.68,93.61,182.55,534.85,Low,534.85,534.85,22.43,0.627147798448163,0.627147798448163,14.954525189478378
cs4,22499.0,22499.0,87716.0,64,16,4,428.41,21185,82671,1.06,4.14,0.0,0.0,0,458.65,323.08,44.52,143.91,114.89,487.99,303.25,52.26,686.62,Low,686.62,686.62,44.52,0.6239404619731438,0.6239404619731438,9.622866127583109
cs4,22499.0,22499.0,87716.0,128,16,4,811.25,21185,82671,1.06,4.14,0.0,0.0,0,858.91,618.26,62.23,153.75,121.74,813.13,575.19,54.1,840.39,Low,840.39,858.91,62.23,0.9445110663515386,0.9445110663515386,13.03631688896031
cs4,22499.0,22499.0,87716.0,256,16,4,998.9,21185,82671,1.06,4.14,0.0,0.0,0,991.84,775.82,66.59,159.68,125.06,938.77,627.66,55.46,896.78,Low,938.77,991.84,66.59,1.0071180835618647,1.0071180835618647,15.000750863493016
cs4,22499.0,22499.0,87716.0,512,16,4,1113.85,21185,82671,1.06,4.14,0.0,0.0,0,1125.47,947.0,69.91,161.74,126.58,1175.92,812.19,55.84,904.0,Low,1175.92,1175.92,69.91,0.9472157969929926,0.9472157969929926,15.932627664139607
2D_54019_highK,54019.0,54019.0,486129.0,16,16,4,760.77,63596,249253,4.0,15.67,0.0,0.0,0,364.99,339.84,12.38,123.7,347.79,156.79,360.11,368.63,169.03,High,368.63,368.63,12.38,2.063776686650571,2.063776686650571,61.45153473344103
2D_54019_highK,54019.0,54019.0,486129.0,32,16,4,1235.4,63596,249253,4.0,15.67,0.0,0.0,0,713.76,706.68,89.66,123.71,370.0,326.05,376.86,495.61,295.06,High,495.61,713.76,89.66,1.730833893745797,1.730833893745797,13.778719607405757
2D_54019_highK,54019.0,54019.0,486129.0,64,16,4,1496.93,63596,249253,4.0,15.67,0.0,0.0,0,1406.37,1366.35,177.53,286.02,409.08,1175.71,659.99,113.82,552.72,High,1175.71,1406.37,177.53,1.0643927273761529,1.0643927273761529,8.431983326761674
2D_54019_highK,54019.0,54019.0,486129.0,128,16,4,1724.63,63596,249253,4.0,15.67,0.0,0.0,0,2525.76,2464.08,208.19,293.88,435.42,2141.1,827.41,116.27,806.08,High,2141.1,2525.76,208.19,0.6828162612441404,0.6828162612441404,8.28392333925741
2D_54019_highK,54019.0,54019.0,486129.0,256,16,4,1812.65,63596,249253,4.0,15.67,0.0,0.0,0,2764.94,2836.77,213.4,298.0,453.87,2302.52,1345.14,117.58,1129.72,High,2302.52,2836.77,213.4,0.6389837737990743,0.6389837737990743,8.494142455482661
2D_54019_highK,54019.0,54019.0,486129.0,512,16,4,1979.91,63596,249253,4.0,15.67,0.0,0.0,0,2908.97,3082.79,217.8,299.8,462.24,3055.61,1136.04,117.62,1493.17,High,3055.61,3082.79,217.8,0.6422461471589048,0.6422461471589048,9.090495867768595
conf5_4-8x8-05,49152.0,49152.0,1916928.0,16,16,4,2097.3,125952,497664,3.85,15.22,0.0,0.0,0,426.27,436.56,541.05,198.44,733.61,1697.9,735.86,749.09,1694.9,Medium,1697.9,1697.9,541.05,1.235231756876141,1.235231756876141,3.8763515386747995
conf5_4-8x8-05,49152.0,49152.0,1916928.0,32,16,4,3559.75,125952,497664,3.85,15.22,0.0,0.0,0,842.05,874.51,1487.72,194.51,677.0,2267.21,675.33,869.75,2256.54,Medium,2267.21,2267.21,1487.72,1.5701015785921904,1.5701015785921904,2.392755357190869
conf5_4-8x8-05,49152.0,49152.0,1916928.0,64,16,4,3870.63,125952,497664,3.85,15.22,0.0,0.0,0,1627.96,1684.84,2868.58,332.57,622.23,1289.77,1773.29,210.91,2489.52,Medium,2489.52,2489.52,2868.58,1.3493191753411096,1.5547695941386293,1.3493191753411096
conf5_4-8x8-05,49152.0,49152.0,1916928.0,128,16,4,4569.55,125952,497664,3.85,15.22,0.0,0.0,0,2927.17,3035.52,3543.3,343.85,654.07,2393.17,3271.21,214.47,2596.14,Medium,3271.21,3271.21,3543.3,1.289631134817825,1.3968990067895366,1.289631134817825
conf5_4-8x8-05,49152.0,49152.0,1916928.0,256,16,4,4930.21,125952,497664,3.85,15.22,0.0,0.0,0,3021.76,3257.31,3784.19,350.02,671.34,2502.52,3368.57,216.4,2565.31,Medium,3368.57,3368.57,3784.19,1.3028442017974784,1.4635913755688614,1.3028442017974784
conf5_4-8x8-05,49152.0,49152.0,1916928.0,512,16,4,5094.4,125952,497664,3.85,15.22,0.0,0.0,0,3069.69,3376.17,3867.45,353.62,681.2,3408.25,4182.29,216.5,2582.92,Medium,4182.29,4182.29,3867.45,1.2180886547800367,1.2180886547800367,1.3172503846203572
c-63,44234.0,44234.0,434704.0,16,16,4,694.42,61349,243281,1.79,7.09,0.0,0.0,0,258.6,224.89,8.16,77.61,144.8,36.71,144.52,239.9,36.77,Low,239.9,258.6,8.16,2.6853054911059546,2.6853054911059546,85.10049019607843
c-63,44234.0,44234.0,434704.0,32,16,4,1132.04,61349,243281,1.79,7.09,0.0,0.0,0,511.42,453.76,56.56,78.46,172.3,68.96,173.43,321.65,67.54,Low,321.65,511.42,56.56,2.2135231316725976,2.2135231316725976,20.01485148514851
c-63,44234.0,44234.0,434704.0,64,16,4,1303.46,61349,243281,1.79,7.09,0.0,0.0,0,1012.12,883.1,110.95,236.86,225.56,889.42,181.52,89.8,128.58,Low,889.42,1012.12,110.95,1.2878512429356204,1.2878512429356204,11.74817485353763
c-63,44234.0,44234.0,434704.0,128,16,4,1553.9,61349,243281,1.79,7.09,0.0,0.0,0,1840.99,1662.35,134.79,245.09,253.01,1592.32,219.6,91.98,240.0,Low,1592.32,1840.99,134.79,0.8440567303461725,0.8440567303461725,11.528303286593962
c-63,44234.0,44234.0,434704.0,256,16,4,1793.98,61349,243281,1.79,7.09,0.0,0.0,0,2019.53,1944.44,139.55,248.98,268.37,1840.02,325.36,92.66,399.68,Low,1840.02,2019.53,139.55,0.8883155981837358,0.8883155981837358,12.855463991400931
c-63,44234.0,44234.0,434704.0,512,16,4,1916.31,61349,243281,1.79,7.09,0.0,0.0,0,2120.51,2159.01,141.55,250.85,275.46,2286.79,257.77,92.75,598.12,Low,2286.79,2286.79,141.55,0.8379912453701477,0.8379912453701477,13.538043094312963
c-73b,169422.0,169422.0,1279274.0,16,16,4,901.53,206012,815129,1.57,6.21,0.0,0.0,0,281.65,272.77,0.45,59.06,82.18,8.87,83.04,249.96,8.87,Low,249.96,281.65,0.45,3.2008876264867747,3.2008876264867747,2003.3999999999999
c-73b,169422.0,169422.0,1279274.0,32,16,4,1296.78,206012,815129,1.57,6.21,0.0,0.0,0,544.95,544.84,5.51,59.42,124.03,15.75,117.84,298.97,15.59,Low,298.97,544.95,5.51,2.37963115882191,2.37963115882191,235.35027223230492
c-73b,169422.0,169422.0,1279274.0,64,16,4,1660.32,206012,815129,1.57,6.21,0.0,0.0,0,951.49,956.65,10.94,174.48,157.24,899.16,43.54,58.39,33.55,Low,899.16,956.65,10.94,1.7355563685778497,1.7355563685778497,151.76599634369288
c-73b,169422.0,169422.0,1279274.0,128,16,4,1856.04,206012,815129,1.57,6.21,0.0,0.0,0,1426.96,1413.56,12.31,169.68,177.68,1371.88,63.51,67.87,60.94,Low,1371.88,1426.96,12.31,1.3006951841677412,1.3006951841677412,150.77497969130786
c-73b,169422.0,169422.0,1279274.0,256,16,4,1767.87,206012,815129,1.57,6.21,0.0,0.0,0,1464.12,1484.61,12.47,177.46,190.04,1401.37,115.23,68.46,110.2,Low,1401.37,1484.61,12.47,1.1907975832036697,1.1907975832036697,141.76984763432236
c-73b,169422.0,169422.0,1279274.0,512,16,4,1593.68,206012,815129,1.57,6.21,0.0,0.0,0,1475.73,1527.55,12.55,178.86,199.45,1501.61,89.85,68.48,198.67,Low,1501.61,1527.55,12.55,1.0432915452849334,1.0432915452849334,126.98645418326693
af_2_k101,503625.0,503625.0,17550675.0,16,16,4,4934.12,628135,2511425,6.99,27.94,0.0,0.0,0,488.45,525.52,883.45,177.59,737.92,2041.96,737.89,763.74,2039.12,High,2041.96,2041.96,883.45,2.4163646692393583,2.4163646692393583,5.585058577169053
af_2_k101,503625.0,503625.0,17550675.0,32,16,4,7388.2,628135,2511425,6.99,27.94,0.0,0.0,0,966.87,1046.02,3629.17,174.84,642.61,2496.54,642.43,813.98,2496.01,High,2496.54,2496.54,3629.17,2.0357822863078887,2.9593757760740864,2.0357822863078887
af_2_k101,503625.0,503625.0,17550675.0,64,16,4,8376.41,628135,2511425,6.99,27.94,0.0,0.0,0,1873.27,2033.86,6393.69,293.54,582.66,1291.11,1666.18,183.08,2532.47,High,2532.47,2532.47,6393.69,1.3101057448828455,3.3076048284876034,1.3101057448828455
af_2_k101,503625.0,503625.0,17550675.0,128,16,4,8686.84,628135,2511425,6.99,27.94,0.0,0.0,0,3317.94,3631.24,7621.2,297.58,603.62,2436.96,3099.87,187.56,2629.71,High,3099.87,3631.24,7621.2,1.1398257492258437,2.392251682620813,1.1398257492258437
af_2_k101,503625.0,503625.0,17550675.0,256,16,4,8783.02,628135,2511425,6.99,27.94,0.0,0.0,0,3333.38,3683.92,7845.19,300.13,613.08,2470.21,3120.61,189.55,2566.8,High,3120.61,3683.92,7845.19,1.119542037860141,2.3841505787313513,1.119542037860141
af_2_k101,503625.0,503625.0,17550675.0,512,16,4,8828.58,628135,2511425,6.99,27.94,0.0,0.0,0,3334.73,3707.0,7900.04,301.4,618.46,3614.99,3842.59,189.56,2567.85,High,3842.59,3842.59,7900.04,1.1175361137411963,2.297559718835473,1.1175361137411963
c-67b,57975.0,57975.0,530583.0,16,16,4,766.74,62633,247729,2.15,8.49,0.0,0.0,0,273.77,242.12,2.54,74.23,204.75,53.36,205.46,244.79,54.08,Medium,244.79,273.77,2.54,2.8006720970157435,2.8006720970157435,301.86614173228344
c-67b,57975.0,57975.0,530583.0,32,16,4,1143.5,62633,247729,2.15,8.49,0.0,0.0,0,538.12,492.53,25.86,74.71,215.75,126.11,216.41,324.95,123.55,Medium,324.95,538.12,25.86,2.12499070839218,2.12499070839218,44.21887084300077
c-67b,57975.0,57975.0,530583.0,64,16,4,1593.34,62633,247729,2.15,8.49,0.0,0.0,0,1060.16,945.24,51.19,237.1,248.16,921.1,293.2,83.58,238.3,Medium,921.1,1060.16,51.19,1.5029240869302745,1.5029240869302745,31.126001172103926
c-67b,57975.0,57975.0,530583.0,128,16,4,1967.86,62633,247729,2.15,8.49,0.0,0.0,0,1870.54,1686.01,56.68,243.24,259.4,1614.37,413.27,85.0,437.36,Medium,1614.37,1870.54,56.68,1.0520277566905814,1.0520277566905814,34.71877205363444
c-67b,57975.0,57975.0,530583.0,256,16,4,2160.13,62633,247729,2.15,8.49,0.0,0.0,0,1979.75,1925.12,58.73,245.76,265.24,1804.32,615.75,85.75,775.27,Medium,1804.32,1979.75,58.73,1.0911125142063391,1.0911125142063391,36.780691299165674
c-67b,57975.0,57975.0,530583.0,512,16,4,2210.76,62633,247729,2.15,8.49,0.0,0.0,0,2049.35,2084.23,59.32,246.74,267.94,2202.34,449.02,85.91,988.15,Medium,2202.34,2202.34,59.32,1.003823206226105,1.003823206226105,37.2683749157114
bcsstk29,13992.0,13992.0,619488.0,16,16,4,1256.57,24245,96037,6.45,25.55,0.0,0.0,0,364.4,333.24,235.37,208.23,690.62,1112.19,708.8,241.14,1116.19,High,1116.19,1116.19,235.37,1.1257671185013303,1.1257671185013303,5.3387007690019965
bcsstk29,13992.0,13992.0,619488.0,32,16,4,2315.84,24245,96037,6.45,25.55,0.0,0.0,0,720.33,673.36,1065.33,208.93,672.99,1634.53,680.38,410.12,1742.58,High,1742.58,1742.58,1065.33,1.3289719840695982,1.3289719840695982,2.173824073291844
bcsstk29,13992.0,13992.0,619488.0,64,16,4,3499.93,24245,96037,6.45,25.55,0.0,0.0,0,1417.59,1300.76,2082.31,346.91,644.46,1215.87,1878.66,226.79,2167.94,High,2167.94,2167.94,2082.31,1.6144035351531867,1.6144035351531867,1.6807920050328722
bcsstk29,13992.0,13992.0,619488.0,128,16,4,4468.8,24245,96037,6.45,25.55,0.0,0.0,0,2681.77,2484.16,2336.59,368.17,694.88,2278.58,3355.39,234.14,2434.14,High,3355.39,3355.39,2336.59,1.3318272987640782,1.3318272987640782,1.9125306536448414
bcsstk29,13992.0,13992.0,619488.0,256,16,4,5294.77,24245,96037,6.45,25.55,0.0,0.0,0,2986.38,3020.97,2702.97,378.43,722.59,2580.53,3763.03,237.66,2571.16,High,3763.03,3763.03,2702.97,1.4070496381905009,1.4070496381905009,1.9588711676415205
bcsstk29,13992.0,13992.0,619488.0,512,16,4,6880.81,24245,96037,6.45,25.55,0.0,0.0,0,3155.12,3375.96,2951.7,383.22,737.1,3652.1,4450.74,238.84,2720.78,High,4450.74,4450.74,2951.7,1.5459923518336278,1.5459923518336278,2.33113460039977
av41092,41092.0,41092.0,1683902.0,16,16,4,1459.19,132856,527649,3.19,12.67,0.0,0.0,0,427.49,432.99,12.43,206.23,667.16,138.24,661.65,299.31,141.99,Medium,667.16,667.16,12.43,2.187166496792374,2.187166496792374,117.3925985518906
av41092,41092.0,41092.0,1683902.0,32,16,4,2415.93,132856,527649,3.19,12.67,0.0,0.0,0,826.86,861.33,92.03,203.2,655.85,410.66,656.88,463.25,414.96,Medium,656.88,861.33,92.03,2.8048831458326076,2.8048831458326076,26.251548408127782
av41092,41092.0,41092.0,1683902.0,64,16,4,3011.0,132856,527649,3.19,12.67,0.0,0.0,0,1596.49,1651.29,181.96,358.41,637.78,1250.58,868.77,203.95,793.83,Medium,1250.58,1651.29,181.96,1.8234228996723774,1.8234228996723774,16.547592877555505
av41092,41092.0,41092.0,1683902.0,128,16,4,3372.86,132856,527649,3.19,12.67,0.0,0.0,0,2924.71,3005.63,204.73,364.24,678.79,2325.83,1297.68,201.83,1373.49,Medium,2325.83,3005.63,204.73,1.1221807075388521,1.1221807075388521,16.474673960826454
av41092,41092.0,41092.0,1683902.0,256,16,4,3620.32,132856,527649,3.19,12.67,0.0,0.0,0,3051.58,3276.87,215.95,377.39,705.17,2462.07,1874.78,210.34,1882.51,Medium,2462.07,3276.87,215.95,1.1048103830789748,1.1048103830789748,16.764621440148183
av41092,41092.0,41092.0,1683902.0,512,16,4,3821.62,132856,527649,3.19,12.67,0.0,0.0,0,3113.83,3428.66,218.98,383.58,718.69,3341.08,1767.06,210.43,2222.7,Medium,3341.08,3428.66,218.98,1.1146103725653753,1.1146103725653753,17.45191341675039
af_shell2,504855.0,504855.0,17562051.0,16,16,4,4923.48,630091,2518300,6.98,27.91,0.0,0.0,0,486.58,524.01,700.67,177.86,737.94,2087.95,739.34,761.06,2100.67,High,2100.67,2100.67,700.67,2.3437665125888403,2.3437665125888403,7.026817189261706
af_shell2,504855.0,504855.0,17562051.0,32,16,4,7385.22,630091,2518300,6.98,27.91,0.0,0.0,0,962.06,1042.58,2263.25,174.89,642.07,2479.93,642.35,814.94,2482.55,High,2482.55,2482.55,2263.25,2.974852470242291,2.974852470242291,3.2631039434441624
af_shell2,504855.0,504855.0,17562051.0,64,16,4,8306.52,630091,2518300,6.98,27.91,0.0,0.0,0,1861.5,2023.86,4265.78,293.05,581.7,1289.44,1670.24,183.19,2588.41,High,2588.41,2588.41,4265.78,1.9472452869111865,3.20912065708292,1.9472452869111865
af_shell2,504855.0,504855.0,17562051.0,128,16,4,8625.23,630091,2518300,6.98,27.91,0.0,0.0,0,3300.6,3611.68,4836.76,297.72,602.19,2454.79,3098.82,187.63,2623.0,High,3098.82,3611.68,4836.76,1.7832660706754107,2.388149005448988,1.7832660706754107
af_shell2,504855.0,504855.0,17562051.0,256,16,4,8748.76,630091,2518300,6.98,27.91,0.0,0.0,0,3312.09,3664.4,4905.73,300.03,611.85,2490.22,3121.95,189.54,2559.15,High,3121.95,3664.4,4905.73,1.783375766705465,2.3875013644798604,1.783375766705465
af_shell2,504855.0,504855.0,17562051.0,512,16,4,8805.24,630091,2518300,6.98,27.91,0.0,0.0,0,3315.08,3687.98,4929.23,301.22,617.1,3590.02,3833.36,189.55,2560.05,High,3833.36,3833.36,4929.23,1.7863317394400344,2.297003151282426,1.7863317394400344
c-51,23196.0,23196.0,203048.0,16,16,4,462.52,29474,116816,1.74,6.89,0.0,0.0,0,204.48,153.13,12.95,68.34,129.66,31.65,128.35,172.51,35.79,Low,172.51,204.48,12.95,2.2619327073552427,2.2619327073552427,35.715830115830116
c-51,23196.0,23196.0,203048.0,32,16,4,877.1,29474,116816,1.74,6.89,0.0,0.0,0,398.92,311.43,55.58,70.6,153.07,65.48,154.12,261.16,66.33,Low,261.16,398.92,55.58,2.1986864534242456,2.1986864534242456,15.780856423173804
c-51,23196.0,23196.0,203048.0,64,16,4,1124.92,29474,116816,1.74,6.89,0.0,0.0,0,797.84,607.48,109.91,227.25,203.3,705.65,157.62,85.56,123.4,Low,705.65,797.84,109.91,1.4099568835856813,1.4099568835856813,10.234919479574199
c-51,23196.0,23196.0,203048.0,128,16,4,1318.49,29474,116816,1.74,6.89,0.0,0.0,0,1497.14,1156.16,152.78,240.62,229.89,1212.24,237.14,88.32,237.66,Low,1212.24,1497.14,152.78,0.8806724821993934,0.8806724821993934,8.629990836496924
c-51,23196.0,23196.0,203048.0,256,16,4,1541.16,29474,116816,1.74,6.89,0.0,0.0,0,1808.91,1649.14,164.86,248.02,243.87,1591.77,339.97,89.96,390.06,Low,1591.77,1808.91,164.86,0.8519826857057565,0.8519826857057565,9.348295523474462
c-51,23196.0,23196.0,203048.0,512,16,4,1676.78,29474,116816,1.74,6.89,0.0,0.0,0,2024.81,1933.81,169.3,251.69,251.85,2216.85,265.88,90.09,598.97,Low,2216.85,2216.85,169.3,0.7563795475562172,0.7563795475562172,9.904193738924985
bfly,49152.0,49152.0,196608.0,16,16,4,358.12,38912,150528,1.31,5.05,0.0,0.0,0,166.05,127.01,65.3,35.89,94.93,581.68,94.98,218.21,573.2,Low,581.68,581.68,65.3,0.6156649704304773,0.6156649704304773,5.484226646248086
bfly,49152.0,49152.0,196608.0,32,16,4,537.92,38912,150528,1.31,5.05,0.0,0.0,0,322.31,257.0,186.89,36.43,99.95,763.53,100.0,262.84,757.64,Low,763.53,763.53,186.89,0.7045171767972443,0.7045171767972443,2.878270640483707
bfly,49152.0,49152.0,196608.0,64,16,4,915.52,38912,150528,1.31,5.05,0.0,0.0,0,625.64,486.35,335.94,152.88,119.77,658.65,335.08,52.65,875.76,Low,875.76,875.76,335.94,1.0454005663652142,1.0454005663652142,2.7252485562898134
bfly,49152.0,49152.0,196608.0,128,16,4,1134.0,38912,150528,1.31,5.05,0.0,0.0,0,1091.51,869.47,410.99,159.25,125.17,1120.27,647.0,54.38,917.66,Low,1120.27,1120.27,410.99,1.0122559740062664,1.0122559740062664,2.759191221197596
bfly,49152.0,49152.0,196608.0,256,16,4,1268.44,38912,150528,1.31,5.05,0.0,0.0,0,1131.56,1040.6,444.12,162.03,127.87,1220.22,676.21,55.61,930.69,Low,1220.22,1220.22,444.12,1.0395174640638574,1.0395174640638574,2.856074934702333
bfly,49152.0,49152.0,196608.0,512,16,4,1338.32,38912,150528,1.31,5.05,0.0,0.0,0,1183.94,1120.27,456.33,163.52,128.8,1230.48,870.43,55.67,934.28,Low,1230.48,1230.48,456.33,1.0876405955399517,1.0876405955399517,2.932789866982228
c-53,30235.0,30235.0,355139.0,16,16,4,750.82,36926,146374,2.54,10.08,0.0,0.0,0,264.54,226.41,3.71,91.63,192.06,19.98,190.0,233.66,20.06,Medium,233.66,264.54,3.71,2.8382097225372345,2.8382097225372345,202.37735849056605
c-53,30235.0,30235.0,355139.0,32,16,4,1151.18,36926,146374,2.54,10.08,0.0,0.0,0,528.34,460.09,26.59,93.39,272.58,48.0,272.78,342.58,48.11,Medium,342.58,528.34,26.59,2.178862096377333,2.178862096377333,43.29371944339978
c-53,30235.0,30235.0,355139.0,64,16,4,1539.06,36926,146374,2.54,10.08,0.0,0.0,0,1048.49,888.34,52.5,264.07,305.41,917.35,129.69,86.52,93.25,Medium,917.35,1048.49,52.5,1.4678823832368453,1.4678823832368453,29.31542857142857
c-53,30235.0,30235.0,355139.0,128,16,4,2051.34,36926,146374,2.54,10.08,0.0,0.0,0,1971.99,1692.84,62.51,276.61,324.12,1675.69,176.38,91.02,175.09,Medium,1675.69,1971.99,62.51,1.0402385407633914,1.0402385407633914,32.81618940969445
c-53,30235.0,30235.0,355139.0,256,16,4,2282.02,36926,146374,2.54,10.08,0.0,0.0,0,2233.84,2115.6,67.11,284.7,333.47,1955.16,330.29,91.61,327.44,Medium,1955.16,2233.84,67.11,1.0215682412348244,1.0215682412348244,34.00417225450752
c-53,30235.0,30235.0,355139.0,512,16,4,2492.75,36926,146374,2.54,10.08,0.0,0.0,0,2412.07,2427.31,68.33,287.52,340.97,2733.72,248.9,91.88,618.74,Medium,2733.72,2733.72,68.33,0.9118527135185754,0.9118527135185754,36.481047855992976
amazon0505,410236.0,410236.0,3356824.0,16,16,4,975.25,618116,2433906,1.38,5.43,0.0,0.0,0,313.66,326.76,19.74,67.89,207.53,1080.75,207.54,258.5,1085.3,Low,1085.3,1085.3,19.74,0.8985994655855524,0.8985994655855524,49.40476190476191
amazon0505,410236.0,410236.0,3356824.0,32,16,4,1485.98,618116,2433906,1.38,5.43,0.0,0.0,0,600.34,633.42,33.42,67.44,207.02,1227.81,207.06,357.64,1225.12,Low,1227.81,1227.81,33.42,1.2102686897809922,1.2102686897809922,44.46379413524835
amazon0505,410236.0,410236.0,3356824.0,64,16,4,1634.49,618116,2433906,1.38,5.43,0.0,0.0,0,1094.5,1156.43,53.36,207.88,222.7,849.83,745.92,76.82,1269.36,Low,1269.36,1269.36,53.36,1.2876488939308,1.2876488939308,30.631371814092955
amazon0505,410236.0,410236.0,3356824.0,128,16,4,1703.76,618116,2433906,1.38,5.43,0.0,0.0,0,1506.57,1538.42,65.4,210.54,225.5,1414.52,1416.16,78.31,1245.75,Low,1416.16,1538.42,65.4,1.1074739017953483,1.1074739017953483,26.05137614678899
amazon0505,410236.0,410236.0,3356824.0,256,16,4,1730.15,618116,2433906,1.38,5.43,0.0,0.0,0,1510.34,1561.04,69.54,211.43,226.43,1425.86,1431.29,79.23,1171.77,Low,1431.29,1561.04,69.54,1.108331625070466,1.108331625070466,24.8799252228933
amazon0505,410236.0,410236.0,3356824.0,512,16,4,1742.19,618116,2433906,1.38,5.43,0.0,0.0,0,1512.08,1564.04,70.76,211.35,227.0,1545.25,1674.72,79.24,1171.93,Low,1674.72,1674.72,70.76,1.040287331613643,1.040287331613643,24.62111362351611
ABACUS_shell_ud,23412.0,23412.0,218484.0,16,16,4,425.89,38549,152255,1.43,5.67,0.0,0.0,0,220.47,163.41,76.93,71.82,200.63,600.23,201.37,198.98,600.23,Low,600.23,600.23,76.93,0.7095446745414258,0.7095446745414258,5.53607175354218
ABACUS_shell_ud,23412.0,23412.0,218484.0,32,16,4,736.88,38549,152255,1.43,5.67,0.0,0.0,0,430.93,337.17,261.19,73.9,217.4,973.2,217.07,319.65,958.26,Low,973.2,973.2,261.19,0.7571722153719688,0.7571722153719688,2.821241242007734
ABACUS_shell_ud,23412.0,23412.0,218484.0,64,16,4,860.17,38549,152255,1.43,5.67,0.0,0.0,0,853.45,656.6,506.92,226.29,246.04,791.61,724.66,87.79,1229.16,Low,1229.16,1229.16,506.92,0.6998031175762308,0.6998031175762308,1.6968555196086166
ABACUS_shell_ud,23412.0,23412.0,218484.0,128,16,4,1210.44,38549,152255,1.43,5.67,0.0,0.0,0,1583.22,1228.3,682.23,239.4,262.05,1466.34,1369.81,91.3,1435.03,Low,1466.34,1583.22,682.23,0.7645431462462576,0.7645431462462576,1.7742403588232707
ABACUS_shell_ud,23412.0,23412.0,218484.0,256,16,4,1458.99,38549,152255,1.43,5.67,0.0,0.0,0,1830.23,1681.45,771.69,246.44,271.18,1672.6,1486.92,93.2,1500.32,Low,1672.6,1830.23,771.69,0.7971621053091688,0.7971621053091688,1.8906426155580607
ABACUS_shell_ud,23412.0,23412.0,218484.0,512,16,4,1636.2,38549,152255,1.43,5.67,0.0,0.0,0,2023.0,1939.39,822.72,249.71,274.57,2140.03,1876.91,93.41,1517.25,Low,2140.03,2140.03,822.72,0.7645687209992382,0.7645687209992382,1.9887689614935822
biplane-9,21701.0,21701.0,84076.0,16,16,4,238.18,17043,65584,1.28,4.93,0.0,0.0,0,117.59,78.28,46.04,33.7,83.41,296.04,84.16,114.7,291.93,Low,296.04,296.04,46.04,0.8045534387244967,0.8045534387244967,5.1733275412684625
biplane-9,21701.0,21701.0,84076.0,32,16,4,361.62,17043,65584,1.28,4.93,0.0,0.0,0,229.72,160.14,132.09,34.76,92.14,520.59,92.49,179.27,512.66,Low,520.59,520.59,132.09,0.6946349334409035,0.6946349334409035,2.737678855325914
biplane-9,21701.0,21701.0,84076.0,64,16,4,471.01,17043,65584,1.28,4.93,0.0,0.0,0,450.81,313.13,233.87,145.4,112.03,473.0,300.0,51.61,682.16,Low,682.16,682.16,233.87,0.6904685117860913,0.6904685117860913,2.0139821268225937
biplane-9,21701.0,21701.0,84076.0,128,16,4,833.47,17043,65584,1.28,4.93,0.0,0.0,0,829.36,597.34,332.64,156.97,119.4,776.68,573.41,53.57,823.27,Low,823.27,829.36,332.64,1.0049556284363848,1.0049556284363848,2.5056216931216935
biplane-9,21701.0,21701.0,84076.0,256,16,4,1076.17,17043,65584,1.28,4.93,0.0,0.0,0,971.98,769.13,385.01,162.21,122.95,966.39,626.26,55.26,897.41,Low,966.39,971.98,385.01,1.1071935636535732,1.1071935636535732,2.795174151320745
biplane-9,21701.0,21701.0,84076.0,512,16,4,1238.12,17043,65584,1.28,4.93,0.0,0.0,0,1122.88,959.16,406.23,164.88,124.74,1197.34,813.56,55.69,896.51,Low,1197.34,1197.34,406.23,1.034058830407403,1.034058830407403,3.047830047017699
c-big,345241.0,345241.0,2340859.0,16,16,4,877.71,377999,1495457,1.57,6.19,0.0,0.0,0,281.47,290.02,0.87,58.19,113.69,31.19,112.84,243.73,31.24,Low,243.73,290.02,0.87,3.026377491207503,3.026377491207503,1008.8620689655173
c-big,345241.0,345241.0,2340859.0,32,16,4,1210.37,377999,1495457,1.57,6.19,0.0,0.0,0,521.5,548.31,10.75,57.5,130.81,60.21,131.66,294.91,60.38,Low,294.91,548.31,10.75,2.20745563641006,2.20745563641006,112.59255813953487
c-big,345241.0,345241.0,2340859.0,64,16,4,1343.2,377999,1495457,1.57,6.19,0.0,0.0,0,914.55,958.06,21.15,187.66,155.77,769.75,107.48,68.23,113.12,Low,769.75,958.06,21.15,1.4019998747468845,1.4019998747468845,63.50827423167849
c-big,345241.0,345241.0,2340859.0,128,16,4,1403.71,377999,1495457,1.57,6.19,0.0,0.0,0,1286.98,1297.68,23.87,189.97,168.54,1162.66,147.28,70.72,183.38,Low,1162.66,1297.68,23.87,1.0817073546637075,1.0817073546637075,58.806451612903224
c-big,345241.0,345241.0,2340859.0,256,16,4,1422.74,377999,1495457,1.57,6.19,0.0,0.0,0,1288.04,1307.96,24.03,189.93,176.45,1179.31,258.66,71.64,266.74,Low,1179.31,1307.96,24.03,1.0877549772164286,1.0877549772164286,59.206824802330416
c-big,345241.0,345241.0,2340859.0,512,16,4,1406.77,377999,1495457,1.57,6.19,0.0,0.0,0,1288.48,1307.62,24.08,190.13,180.46,1287.64,179.72,71.67,435.32,Low,1287.64,1307.62,24.08,1.0758247808996497,1.0758247808996497,58.42068106312293
amazon-2008,735323.0,735323.0,5158388.0,16,16,4,1227.31,624728,2430104,2.12,8.26,0.0,0.0,0,334.24,350.15,13.6,59.74,179.7,956.85,179.96,252.63,956.14,Medium,956.85,956.85,13.6,1.282656633746146,1.282656633746146,90.24338235294117
amazon-2008,735323.0,735323.0,5158388.0,32,16,4,1764.76,624728,2430104,2.12,8.26,0.0,0.0,0,647.31,685.55,39.41,59.43,179.84,1099.64,179.88,341.47,1100.34,Medium,1100.34,1100.34,39.41,1.6038315429776253,1.6038315429776253,44.779497589444304
amazon-2008,735323.0,735323.0,5158388.0,64,16,4,2041.92,624728,2430104,2.12,8.26,0.0,0.0,0,1217.03,1280.63,69.99,195.33,195.11,853.61,693.22,69.9,1125.06,Medium,1125.06,1280.63,69.99,1.59446522414749,1.59446522414749,29.174453493356197
amazon-2008,735323.0,735323.0,5158388.0,128,16,4,2226.32,624728,2430104,2.12,8.26,0.0,0.0,0,1694.54,1760.84,91.56,197.16,197.18,1437.73,1311.61,71.43,1173.53,Medium,1437.73,1760.84,91.56,1.2643511051543583,1.2643511051543583,24.315421581476627
amazon-2008,735323.0,735323.0,5158388.0,256,16,4,2240.16,624728,2430104,2.12,8.26,0.0,0.0,0,1691.41,1765.89,94.61,197.4,198.5,1453.91,1323.79,72.37,1165.26,Medium,1453.91,1765.89,94.61,1.2685727876594803,1.2685727876594803,23.677835323961524
amazon-2008,735323.0,735323.0,5158388.0,512,16,4,2228.7,624728,2430104,2.12,8.26,0.0,0.0,0,1685.59,1759.21,94.97,198.07,199.17,1731.09,1663.78,72.38,1164.5,Medium,1731.09,1759.21,94.97,1.2668754725132303,1.2668754725132303,23.46741076129304
c-66b,49989.0,49989.0,444851.0,16,16,4,668.95,64915,257312,1.94,7.69,0.0,0.0,0,275.54,247.03,4.21,78.96,165.12,25.23,165.12,252.53,25.27,Low,252.53,275.54,4.21,2.427778181026348,2.427778181026348,158.89548693586698
c-66b,49989.0,49989.0,444851.0,32,16,4,1041.81,64915,257312,1.94,7.69,0.0,0.0,0,538.88,497.02,44.71,78.82,197.55,50.31,196.92,336.26,50.3,Low,336.26,538.88,44.71,1.9332875593824228,1.9332875593824228,23.301498546186533
c-66b,49989.0,49989.0,444851.0,64,16,4,1358.32,64915,257312,1.94,7.69,0.0,0.0,0,1065.68,959.63,88.61,232.07,243.24,932.29,129.83,86.45,100.34,Low,932.29,1065.68,88.61,1.2746040087080548,1.2746040087080548,15.329195350411917
c-66b,49989.0,49989.0,444851.0,128,16,4,1588.75,64915,257312,1.94,7.69,0.0,0.0,0,1928.53,1771.1,106.74,238.42,263.83,1717.75,170.36,90.56,185.54,Low,1717.75,1928.53,106.74,0.823813993041332,0.823813993041332,14.884298294922242
c-66b,49989.0,49989.0,444851.0,256,16,4,1731.36,64915,257312,1.94,7.69,0.0,0.0,0,2084.08,2043.54,109.5,239.76,276.57,1891.52,244.98,91.31,338.14,Low,1891.52,2084.08,109.5,0.8307550573874323,0.8307550573874323,15.811506849315068
c-66b,49989.0,49989.0,444851.0,512,16,4,1809.72,64915,257312,1.94,7.69,0.0,0.0,0,2168.42,2225.54,112.0,242.44,282.68,2377.64,200.79,91.36,511.38,Low,2377.64,2377.64,112.0,0.7611412997762488,0.7611412997762488,16.158214285714287
cfd2,123440.0,123440.0,3085406.0,16,16,4,1891.73,250879,991615,3.11,12.31,0.0,0.0,0,412.27,432.42,77.75,151.55,564.1,1770.58,564.72,428.52,1739.66,Medium,1770.58,1770.58,77.75,1.068423906290594,1.068423906290594,24.330932475884243
cfd2,123440.0,123440.0,3085406.0,32,16,4,3020.47,250879,991615,3.11,12.31,0.0,0.0,0,814.75,864.47,402.49,149.26,527.94,2205.64,529.11,581.53,2194.67,Medium,2205.64,2205.64,402.49,1.3694301880633286,1.3694301880633286,7.504459738130139
cfd2,123440.0,123440.0,3085406.0,64,16,4,3507.14,250879,991615,3.11,12.31,0.0,0.0,0,1598.7,1689.68,785.08,293.46,509.93,1219.07,2171.52,120.08,2333.13,Medium,2333.13,2333.13,785.08,1.5031909923579054,1.5031909923579054,4.467239007489682
cfd2,123440.0,123440.0,3085406.0,128,16,4,3857.36,250879,991615,3.11,12.31,0.0,0.0,0,2997.96,3187.92,909.58,299.12,528.51,2240.25,4061.69,121.97,2380.11,Medium,4061.69,4061.69,909.58,0.9496933542441693,0.9496933542441693,4.240814441830295
cfd2,123440.0,123440.0,3085406.0,256,16,4,4031.23,250879,991615,3.11,12.31,0.0,0.0,0,3060.92,3340.07,929.69,302.36,537.86,2300.0,4173.89,122.83,2339.43,Medium,4173.89,4173.89,929.69,0.9658208529692923,0.9658208529692923,4.336101281072185
cfd2,123440.0,123440.0,3085406.0,512,16,4,4104.13,250879,991615,3.11,12.31,0.0,0.0,0,3089.64,3411.1,936.07,304.09,542.33,3198.44,5169.92,122.86,2347.82,Medium,5169.92,5169.92,936.07,0.7938478738549146,0.7938478738549146,4.384426378369139
bundle_adj,513351.0,513351.0,20207907.0,16,16,4,4703.89,666066,2634654,7.67,30.34,0.0,0.0,0,471.7,514.88,5.05,188.6,783.93,281.03,783.96,370.43,281.39,High,783.96,783.96,5.05,6.000165824786979,6.000165824786979,931.4633663366337
bundle_adj,513351.0,513351.0,20207907.0,32,16,4,6840.86,666066,2634654,7.67,30.34,0.0,0.0,0,934.2,1023.87,37.47,183.15,667.46,787.16,667.34,427.29,765.44,High,787.16,1023.87,37.47,6.681375565257308,6.681375565257308,182.56898852415264
bundle_adj,513351.0,513351.0,20207907.0,64,16,4,8092.06,666066,2634654,7.67,30.34,0.0,0.0,0,1835.55,2013.51,74.26,316.78,637.48,1330.68,1265.99,162.29,1402.58,High,1402.58,2013.51,74.26,4.018882449056623,4.018882449056623,108.96929706436843
bundle_adj,513351.0,513351.0,20207907.0,128,16,4,8872.36,666066,2634654,7.67,30.34,0.0,0.0,0,3361.22,3650.22,82.39,317.23,663.16,2522.22,1682.02,165.62,2387.85,High,2522.22,3650.22,82.39,2.4306370574924254,2.4306370574924254,107.68734069668649
bundle_adj,513351.0,513351.0,20207907.0,256,16,4,8888.7,666066,2634654,7.67,30.34,0.0,0.0,0,3396.42,3726.57,82.77,334.12,676.01,2558.61,2424.46,166.51,2652.98,High,2652.98,3726.57,82.77,2.3852228725074265,2.3852228725074265,107.39035882566148
bundle_adj,513351.0,513351.0,20207907.0,512,16,4,8026.08,666066,2634654,7.67,30.34,0.0,0.0,0,3398.94,3748.13,82.93,334.11,682.18,3624.32,2015.67,167.34,2645.56,High,3624.32,3748.13,82.93,2.1413558227702882,2.1413558227702882,96.78138188833955
598a,110971.0,110971.0,1483868.0,16,16,4,662.15,347698,1380369,1.07,4.27,0.0,0.0,0,328.22,328.94,14.49,98.31,328.07,1269.35,327.85,326.41,1284.73,Low,1284.73,1284.73,14.49,0.5154001229830392,0.5154001229830392,45.69703243616287
598a,110971.0,110971.0,1483868.0,32,16,4,1106.54,347698,1380369,1.07,4.27,0.0,0.0,0,647.55,662.44,25.17,98.5,330.15,1682.39,330.37,430.29,1656.1,Low,1682.39,1682.39,25.17,0.6577190782161092,0.6577190782161092,43.96265395311879
598a,110971.0,110971.0,1483868.0,64,16,4,1274.25,347698,1380369,1.07,4.27,0.0,0.0,0,1189.0,1218.53,48.17,248.34,336.27,995.22,1157.24,98.14,1718.43,Low,1718.43,1718.43,48.17,0.741519875700494,0.741519875700494,26.453186630682996
598a,110971.0,110971.0,1483868.0,128,16,4,1366.2,347698,1380369,1.07,4.27,0.0,0.0,0,1667.27,1673.61,57.75,253.84,345.11,1678.82,2091.06,100.3,1567.74,Low,2091.06,2091.06,57.75,0.6533528449685806,0.6533528449685806,23.65714285714286
598a,110971.0,110971.0,1483868.0,256,16,4,1403.77,347698,1380369,1.07,4.27,0.0,0.0,0,1714.34,1766.77,58.48,257.24,349.91,1745.47,2140.45,101.75,1316.58,Low,2140.45,2140.45,58.48,0.6558293816720784,0.6558293816720784,24.004274965800274
598a,110971.0,110971.0,1483868.0,512,16,4,1428.81,347698,1380369,1.07,4.27,0.0,0.0,0,1736.15,1814.78,48.4,258.51,352.7,1843.6,2049.01,101.77,1319.4,Low,2049.01,2049.01,48.4,0.6973172410090726,0.6973172410090726,29.520867768595043
flower_7_4,27693.0,67593.0,202218.0,16,16,4,354.77,43931,173133,1.17,4.6,0.0,0.0,0,184.34,141.12,15.49,58.63,158.73,530.76,160.36,163.08,534.97,Low,534.97,534.97,15.49,0.6631586817952407,0.6631586817952407,22.903163331181407
flower_7_4,27693.0,67593.0,202218.0,32,16,4,624.13,43931,173133,1.17,4.6,0.0,0.0,0,358.86,286.63,52.69,60.5,172.69,797.7,172.76,260.42,799.28,Low,799.28,799.28,52.69,0.7808652787508759,0.7808652787508759,11.845321692920859
flower_7_4,27693.0,67593.0,202218.0,64,16,4,763.09,43931,173133,1.17,4.6,0.0,0.0,0,701.54,546.54,102.98,201.41,197.33,655.49,577.77,76.09,1008.57,Low,1008.57,1008.57,102.98,0.75660588754375,0.75660588754375,7.410079627112061
flower_7_4,27693.0,67593.0,202218.0,128,16,4,1019.37,43931,173133,1.17,4.6,0.0,0.0,0,1180.84,950.5,122.87,211.91,207.56,1107.29,1080.66,79.23,1123.43,Low,1123.43,1180.84,122.87,0.863258358456692,0.863258358456692,8.29632945389436
flower_7_4,27693.0,67593.0,202218.0,256,16,4,1226.96,43931,173133,1.17,4.6,0.0,0.0,0,1270.31,1171.43,132.04,217.06,213.07,1320.61,1165.1,81.21,1136.46,Low,1320.61,1320.61,132.04,0.9290858012585094,0.9290858012585094,9.29233565586186
flower_7_4,27693.0,67593.0,202218.0,512,16,4,1330.11,43931,173133,1.17,4.6,0.0,0.0,0,1366.92,1292.9,137.23,219.97,215.97,1355.75,1427.21,81.36,1156.15,Low,1427.21,1427.21,137.23,0.9319651628001484,0.9319651628001484,9.69255993587408
cca,49152.0,49152.0,139264.0,16,16,4,297.57,26624,100352,1.39,5.23,0.0,0.0,0,115.57,103.01,51.01,25.88,67.41,345.57,67.24,122.81,346.43,Low,346.43,346.43,51.01,0.8589614063447161,0.8589614063447161,5.833562046657518
cca,49152.0,49152.0,139264.0,32,16,4,409.0,26624,100352,1.39,5.23,0.0,0.0,0,226.81,208.95,163.74,26.49,70.71,449.24,70.78,165.4,445.64,Low,449.24,449.24,163.74,0.9104264980856558,0.9104264980856558,2.4978624648833514
cca,49152.0,49152.0,139264.0,64,16,4,800.37,26624,100352,1.39,5.23,0.0,0.0,0,440.01,398.18,304.4,120.29,86.29,473.28,237.25,40.19,521.59,Low,521.59,521.59,304.4,1.5344811058494219,1.5344811058494219,2.629336399474376
cca,49152.0,49152.0,139264.0,128,16,4,1006.42,26624,100352,1.39,5.23,0.0,0.0,0,751.76,671.96,361.96,127.3,89.89,748.23,460.95,41.38,548.01,Low,748.23,751.76,361.96,1.3387517292753006,1.3387517292753006,2.7804729804398276
cca,49152.0,49152.0,139264.0,256,16,4,1123.1,26624,100352,1.39,5.23,0.0,0.0,0,833.29,756.61,387.11,130.69,91.74,796.93,480.43,42.58,553.6,Low,796.93,833.29,387.11,1.3477900850844244,1.3477900850844244,2.901242540879853
cca,49152.0,49152.0,139264.0,512,16,4,1175.84,26624,100352,1.39,5.23,0.0,0.0,0,878.29,809.82,400.65,131.84,92.22,897.57,619.55,42.6,552.98,Low,897.57,897.57,400.65,1.3100259589781296,1.3100259589781296,2.9348308997878445
dbir2,18906.0,45877.0,1158159.0,16,16,4,820.23,123418,492824,2.35,9.38,0.0,0.0,0,370.97,370.14,10.04,252.05,477.99,54.75,510.43,233.08,54.73,Medium,510.43,510.43,10.04,1.606939247301295,1.606939247301295,81.69621513944224
dbir2,18906.0,45877.0,1158159.0,32,16,4,1409.81,123418,492824,2.35,9.38,0.0,0.0,0,727.72,737.21,72.88,246.94,627.9,124.21,665.04,401.51,126.5,Medium,665.04,737.21,72.88,1.9123587580201027,1.9123587580201027,19.344264544456642
dbir2,18906.0,45877.0,1158159.0,64,16,4,1878.6,123418,492824,2.35,9.38,0.0,0.0,0,1422.36,1444.54,144.5,381.76,658.42,1075.11,366.48,218.48,246.82,Medium,1075.11,1444.54,144.5,1.3004831988037715,1.3004831988037715,13.000692041522491
dbir2,18906.0,45877.0,1158159.0,128,16,4,2502.1,123418,492824,2.35,9.38,0.0,0.0,0,2618.05,2567.27,175.91,395.36,745.22,1933.08,485.22,231.28,484.76,Medium,1933.08,2618.05,175.91,0.9557113118542425,0.9557113118542425,14.223750781649708
dbir2,18906.0,45877.0,1158159.0,256,16,4,2548.91,123418,492824,2.35,9.38,0.0,0.0,0,2820.48,2914.52,186.27,407.74,785.93,2214.98,890.59,225.44,912.12,Medium,2214.98,2914.52,186.27,0.8745556729753098,0.8745556729753098,13.683953400977074
dbir2,18906.0,45877.0,1158159.0,512,16,4,2608.47,123418,492824,2.35,9.38,0.0,0.0,0,2941.82,3165.99,190.95,413.17,816.29,3138.11,706.3,225.98,1535.26,Medium,3138.11,3165.99,190.95,0.8239034235736689,0.8239034235736689,13.660487038491752
fe_ocean,143437.0,143437.0,819186.0,16,16,4,716.7,179644,702346,1.17,4.56,0.0,0.0,0,238.97,223.52,109.77,50.12,141.87,841.05,141.97,247.34,844.52,Low,844.52,844.52,109.77,0.848647752569507,0.848647752569507,6.529106313200328
fe_ocean,143437.0,143437.0,819186.0,32,16,4,1104.02,179644,702346,1.17,4.56,0.0,0.0,0,469.45,447.15,356.79,50.23,144.46,959.8,144.59,294.72,958.67,Low,959.8,959.8,356.79,1.1502604709314441,1.1502604709314441,3.094313181423246
fe_ocean,143437.0,143437.0,819186.0,64,16,4,1283.99,179644,702346,1.17,4.56,0.0,0.0,0,900.45,859.81,668.18,179.46,159.63,794.36,499.43,64.99,1043.88,Low,1043.88,1043.88,668.18,1.230016860175499,1.230016860175499,1.9216229159807239
fe_ocean,143437.0,143437.0,819186.0,128,16,4,1408.44,179644,702346,1.17,4.56,0.0,0.0,0,1561.84,1460.22,768.74,182.69,161.89,1325.28,964.6,66.8,1057.87,Low,1325.28,1561.84,768.74,0.9017825129334632,0.9017825129334632,1.832140905897963
fe_ocean,143437.0,143437.0,819186.0,256,16,4,1450.85,179644,702346,1.17,4.56,0.0,0.0,0,1605.46,1563.15,786.83,183.08,163.46,1335.95,982.83,68.0,1061.21,Low,1335.95,1605.46,786.83,0.9036973826815989,0.9036973826815989,1.8439180000762552
fe_ocean,143437.0,143437.0,819186.0,512,16,4,1477.01,179644,702346,1.17,4.56,0.0,0.0,0,1622.75,1613.07,796.68,183.81,164.5,1553.42,1253.66,68.02,1064.74,Low,1553.42,1622.75,796.68,0.9101894931443537,0.9101894931443537,1.8539564191394287
cnr-2000,325557.0,325557.0,3216152.0,16,16,4,1826.32,208084,802934,4.01,15.46,0.0,0.0,0,356.91,267.08,2.08,79.82,245.85,207.48,244.7,336.88,208.68,High,336.88,356.91,2.08,5.1170323050629,5.1170323050629,878.0384615384614
cnr-2000,325557.0,325557.0,3216152.0,32,16,4,2644.86,208084,802934,4.01,15.46,0.0,0.0,0,707.31,532.08,21.2,79.19,244.45,389.48,243.67,413.39,402.5,High,413.39,707.31,21.2,3.7393222208084156,3.7393222208084156,124.75754716981133
cnr-2000,325557.0,325557.0,3216152.0,64,16,4,3188.25,208084,802934,4.01,15.46,0.0,0.0,0,1380.77,1042.77,41.78,232.28,264.8,1064.16,572.42,84.36,650.88,High,1064.16,1380.77,41.78,2.309037710842501,2.309037710842501,76.31043561512685
cnr-2000,325557.0,325557.0,3216152.0,128,16,4,3526.97,208084,802934,4.01,15.46,0.0,0.0,0,2505.77,1942.12,47.16,235.34,270.06,1951.7,817.63,85.94,1023.8,High,1951.7,2505.77,47.16,1.4075393990669534,1.4075393990669534,74.7873197625106
cnr-2000,325557.0,325557.0,3216152.0,256,16,4,3487.05,208084,802934,4.01,15.46,0.0,0.0,0,2532.28,2260.82,47.49,236.11,272.83,1983.98,1148.5,86.48,1400.95,High,1983.98,2532.28,47.49,1.3770396638602367,1.3770396638602367,73.42703727100442
cnr-2000,325557.0,325557.0,3216152.0,512,16,4,3643.46,208084,802934,4.01,15.46,0.0,0.0,0,2543.92,2477.36,47.65,236.26,274.22,2684.6,1110.54,86.49,1503.29,High,2684.6,2684.6,47.65,1.3571705281978694,1.3571705281978694,76.46295907660021
enron,69244.0,69244.0,276143.0,16,16,4,470.43,47306,183991,1.5,5.84,0.0,0.0,0,157.17,111.62,0.75,36.99,107.28,45.79,108.63,190.44,46.66,Low,190.44,190.44,0.75,2.470226843100189,2.470226843100189,627.24
enron,69244.0,69244.0,276143.0,32,16,4,751.41,47306,183991,1.5,5.84,0.0,0.0,0,308.2,219.16,5.2,37.35,114.63,99.24,114.42,246.23,90.58,Low,246.23,308.2,5.2,2.4380597014925374,2.4380597014925374,144.50192307692308
enron,69244.0,69244.0,276143.0,64,16,4,978.36,47306,183991,1.5,5.84,0.0,0.0,0,616.39,433.34,10.29,169.7,140.91,574.1,226.53,52.94,171.04,Low,574.1,616.39,10.29,1.5872418436379565,1.5872418436379565,95.07871720116619
enron,69244.0,69244.0,276143.0,128,16,4,1111.24,47306,183991,1.5,5.84,0.0,0.0,0,1178.21,855.59,11.96,176.35,145.69,906.13,310.32,54.17,334.72,Low,906.13,1178.21,11.96,0.9431595386221472,0.9431595386221472,92.91304347826086
enron,69244.0,69244.0,276143.0,256,16,4,1244.94,47306,183991,1.5,5.84,0.0,0.0,0,1370.01,1162.1,12.15,179.2,147.95,1166.08,530.41,54.6,533.29,Low,1166.08,1370.01,12.15,0.9087086955569668,0.9087086955569668,102.4641975308642
enron,69244.0,69244.0,276143.0,512,16,4,1317.71,47306,183991,1.5,5.84,0.0,0.0,0,1480.91,1389.62,12.24,180.45,149.25,1729.27,425.53,54.42,736.87,Low,1729.27,1729.27,12.24,0.7620036200246347,0.7620036200246347,107.65604575163398
dawson5,51537.0,51537.0,1010777.0,16,16,4,1307.6,81398,321100,3.15,12.42,0.0,0.0,0,331.95,316.36,66.25,128.37,440.81,1300.87,441.19,289.37,1284.34,Medium,1300.87,1300.87,66.25,1.0051734608377472,1.0051734608377472,19.737358490566038
dawson5,51537.0,51537.0,1010777.0,32,16,4,2099.23,81398,321100,3.15,12.42,0.0,0.0,0,656.56,629.38,271.6,128.32,433.62,1821.22,434.0,424.16,1801.74,Medium,1821.22,1821.22,271.6,1.1526504211462645,1.1526504211462645,7.729123711340206
dawson5,51537.0,51537.0,1010777.0,64,16,4,2544.44,81398,321100,3.15,12.42,0.0,0.0,0,1295.87,1234.16,548.89,285.49,441.19,1098.97,1642.2,115.79,2074.45,Medium,2074.45,2074.45,548.89,1.2265612572007039,1.2265612572007039,4.63561004937237
dawson5,51537.0,51537.0,1010777.0,128,16,4,3231.9,81398,321100,3.15,12.42,0.0,0.0,0,2434.87,2339.08,644.78,294.92,464.43,1798.14,3078.12,118.82,2166.14,Medium,3078.12,3078.12,644.78,1.049959065923356,1.049959065923356,5.012407332733646
dawson5,51537.0,51537.0,1010777.0,256,16,4,3545.03,81398,321100,3.15,12.42,0.0,0.0,0,2681.55,2731.37,679.54,300.6,476.81,2132.16,3231.26,120.17,2181.04,Medium,3231.26,3231.26,679.54,1.0971045350730055,1.0971045350730055,5.2168084292315395
dawson5,51537.0,51537.0,1010777.0,512,16,4,3763.22,81398,321100,3.15,12.42,0.0,0.0,0,2819.71,2980.82,690.66,303.16,483.42,2872.29,3995.66,120.23,2192.13,Medium,3995.66,3995.66,690.66,0.9418268821671514,0.9418268821671514,5.448730200098456
barth5,15606.0,15606.0,107362.0,16,16,4,316.7,13261,51614,1.19,4.64,0.0,0.0,0,91.63,61.3,25.22,33.32,81.01,276.95,80.79,104.92,267.32,Low,276.95,276.95,25.22,1.1435277125834988,1.1435277125834988,12.557494052339413
barth5,15606.0,15606.0,107362.0,32,16,4,525.0,13261,51614,1.19,4.64,0.0,0.0,0,180.04,127.83,56.64,34.82,90.89,452.09,91.43,169.14,439.17,Low,452.09,452.09,56.64,1.1612731978145945,1.1612731978145945,9.26906779661017
barth5,15606.0,15606.0,107362.0,64,16,4,740.43,13261,51614,1.19,4.64,0.0,0.0,0,353.36,243.98,111.59,141.34,111.79,357.47,289.0,52.24,617.93,Low,617.93,617.93,111.59,1.1982425193792177,1.1982425193792177,6.635271977775786
barth5,15606.0,15606.0,107362.0,128,16,4,918.61,13261,51614,1.19,4.64,0.0,0.0,0,676.58,481.28,118.67,155.36,120.73,609.51,556.42,54.66,760.23,Low,760.23,760.23,118.67,1.2083316890940898,1.2083316890940898,7.740878065222887
barth5,15606.0,15606.0,107362.0,256,16,4,1628.24,13261,51614,1.19,4.64,0.0,0.0,0,1032.26,772.17,133.35,162.36,125.29,1016.26,618.71,56.2,876.78,Low,1016.26,1032.26,133.35,1.5773545424602329,1.5773545424602329,12.210273715785528
barth5,15606.0,15606.0,107362.0,512,16,4,1948.71,13261,51614,1.19,4.64,0.0,0.0,0,1139.25,963.98,139.54,166.37,127.68,1141.9,804.04,56.95,932.9,Low,1141.9,1141.9,139.54,1.7065504860320517,1.7065504860320517,13.96524294109216
ecology2,999999.0,999999.0,4995991.0,16,16,4,1104.09,811999,3122489,1.6,6.15,0.0,0.0,0,320.03,328.62,146.46,44.99,126.25,942.82,126.34,267.67,941.57,Low,942.82,942.82,146.46,1.171050677753972,1.171050677753972,7.538508807865628
ecology2,999999.0,999999.0,4995991.0,32,16,4,1523.63,811999,3122489,1.6,6.15,0.0,0.0,0,627.24,648.07,530.36,44.87,127.07,934.62,127.1,280.23,933.57,Low,934.62,934.62,530.36,1.6302133487406647,1.6302133487406647,2.8728222339542953
ecology2,999999.0,999999.0,4995991.0,64,16,4,1715.21,811999,3122489,1.6,6.15,0.0,0.0,0,1177.4,1215.57,952.75,170.49,140.63,758.64,445.8,57.19,998.05,Low,998.05,1215.57,952.75,1.4110335069144517,1.4110335069144517,1.800272894253477
ecology2,999999.0,999999.0,4995991.0,128,16,4,1770.29,811999,3122489,1.6,6.15,0.0,0.0,0,1571.19,1584.77,1103.29,171.85,141.61,1235.18,862.18,58.93,1008.58,Low,1235.18,1584.77,1103.29,1.1170643058614185,1.1170643058614185,1.6045554659246435
ecology2,999999.0,999999.0,4995991.0,256,16,4,1784.32,811999,3122489,1.6,6.15,0.0,0.0,0,1552.06,1572.15,1124.46,171.93,142.45,1241.26,868.82,59.98,1008.29,Low,1241.26,1572.15,1124.46,1.134955315968578,1.134955315968578,1.5868238976931148
ecology2,999999.0,999999.0,4995991.0,512,16,4,1786.76,811999,3122489,1.6,6.15,0.0,0.0,0,1543.1,1574.97,1136.21,172.23,142.83,1470.83,1116.48,59.98,1008.01,Low,1470.83,1574.97,1136.21,1.1344724026489392,1.1344724026489392,1.5725614103026728
ecology1,1000000.0,1000000.0,4996000.0,16,16,4,1102.87,812000,3122000,1.6,6.15,0.0,0.0,0,320.3,328.12,146.46,44.98,126.35,939.45,126.43,267.74,940.87,Low,940.87,940.87,146.46,1.1721810664597658,1.1721810664597658,7.530178888433701
ecology1,1000000.0,1000000.0,4996000.0,32,16,4,1525.26,812000,3122000,1.6,6.15,0.0,0.0,0,627.24,648.03,530.47,44.89,127.07,934.53,127.11,280.02,933.4,Low,934.53,934.53,530.47,1.6321145388591056,1.6321145388591056,2.87529926291779
ecology1,1000000.0,1000000.0,4996000.0,64,16,4,1714.78,812000,3122000,1.6,6.15,0.0,0.0,0,1177.19,1214.76,954.12,170.55,140.64,759.44,445.88,57.21,998.35,Low,998.35,1214.76,954.12,1.41162040238401,1.41162040238401,1.7972372447910117
ecology1,1000000.0,1000000.0,4996000.0,128,16,4,1769.67,812000,3122000,1.6,6.15,0.0,0.0,0,1572.86,1586.41,1103.08,171.89,141.58,1234.57,862.23,58.94,1009.32,Low,1234.57,1586.41,1103.08,1.1155186868464015,1.1155186868464015,1.6042988722486131
ecology1,1000000.0,1000000.0,4996000.0,256,16,4,1783.85,812000,3122000,1.6,6.15,0.0,0.0,0,1553.18,1572.03,1123.99,171.97,142.48,1241.32,868.75,59.98,1007.49,Low,1241.32,1572.03,1123.99,1.1347429756429583,1.1347429756429583,1.5870692799758004
ecology1,1000000.0,1000000.0,4996000.0,512,16,4,1786.76,812000,3122000,1.6,6.15,0.0,0.0,0,1542.88,1573.9,1135.95,172.29,142.82,1469.41,1116.59,59.98,1008.12,Low,1469.41,1573.9,1135.95,1.1352436622402948,1.1352436622402948,1.5729213433689861
af_shell8,504855.0,504855.0,17579155.0,16,16,4,4903.53,630091,2518300,6.98,27.91,0.0,0.0,0,486.4,523.85,700.36,177.81,738.69,2098.91,738.38,765.57,2097.41,High,2098.91,2098.91,700.36,2.3362268987236234,2.3362268987236234,7.001442115483465
af_shell8,504855.0,504855.0,17579155.0,32,16,4,7378.45,630091,2518300,6.98,27.91,0.0,0.0,0,962.17,1042.12,2263.25,174.91,641.85,2481.5,642.3,816.17,2480.98,High,2481.5,2481.5,2263.25,2.9733830344549665,2.9733830344549665,3.2601126698332044
af_shell8,504855.0,504855.0,17579155.0,64,16,4,8325.43,630091,2518300,6.98,27.91,0.0,0.0,0,1861.6,2022.52,4263.71,292.91,581.78,1289.91,1669.53,183.13,2589.26,High,2589.26,2589.26,4263.71,1.9526257648855105,3.215370414713084,1.9526257648855105
af_shell8,504855.0,504855.0,17579155.0,128,16,4,8663.95,630091,2518300,6.98,27.91,0.0,0.0,0,3302.07,3612.14,4839.25,297.4,602.25,2455.52,3095.47,187.64,2622.56,High,3095.47,3612.14,4839.25,1.7903497442785556,2.3985642859911303,1.7903497442785556
af_shell8,504855.0,504855.0,17579155.0,256,16,4,8758.65,630091,2518300,6.98,27.91,0.0,0.0,0,3312.48,3665.11,4905.9,299.88,611.82,2485.75,3122.44,189.54,2559.8,High,3122.44,3665.11,4905.9,1.78532990888522,2.3897372793722425,1.78532990888522
af_shell8,504855.0,504855.0,17579155.0,512,16,4,8810.78,630091,2518300,6.98,27.91,0.0,0.0,0,3315.39,3689.38,4928.58,301.47,617.22,3591.63,3832.03,189.55,2560.36,High,3832.03,3832.03,4928.58,1.7876913837251298,2.299246091497196,1.7876913837251298
cond-mat-2003,31163.0,31163.0,240058.0,16,16,4,452.94,42147,165709,1.45,5.7,0.0,0.0,0,211.88,162.86,4.76,62.79,172.95,267.33,175.35,172.08,264.96,Low,267.33,267.33,4.76,1.694310402872854,1.694310402872854,95.15546218487395
cond-mat-2003,31163.0,31163.0,240058.0,32,16,4,824.94,42147,165709,1.45,5.7,0.0,0.0,0,414.97,332.03,17.45,63.99,185.23,540.67,185.66,254.84,515.15,Low,540.67,540.67,17.45,1.5257735772282541,1.5257735772282541,47.27449856733525
cond-mat-2003,31163.0,31163.0,240058.0,64,16,4,1012.9,42147,165709,1.45,5.7,0.0,0.0,0,806.24,640.15,34.32,214.96,216.22,820.01,603.92,78.77,1006.53,Low,1006.53,1006.53,34.32,1.006328673760345,1.006328673760345,29.513403263403262
cond-mat-2003,31163.0,31163.0,240058.0,128,16,4,1313.59,42147,165709,1.45,5.7,0.0,0.0,0,1527.82,1214.71,41.49,226.26,227.19,1366.88,1098.66,81.63,1323.55,Low,1366.88,1527.82,41.49,0.8597806024269875,0.8597806024269875,31.660400096408768
cond-mat-2003,31163.0,31163.0,240058.0,256,16,4,1521.16,42147,165709,1.45,5.7,0.0,0.0,0,1749.06,1574.8,43.06,231.91,232.18,1619.96,1211.65,83.51,1338.3,Low,1619.96,1749.06,43.06,0.8697014396304301,0.8697014396304301,35.32652113330237
cond-mat-2003,31163.0,31163.0,240058.0,512,16,4,1594.74,42147,165709,1.45,5.7,0.0,0.0,0,1888.36,1823.37,43.92,234.83,235.04,1994.77,1368.34,83.64,1347.69,Low,1994.77,1994.77,43.92,0.7994605894413892,0.7994605894413892,36.310109289617486
bodyy4,17546.0,17546.0,121550.0,16,16,4,374.0,14433,56952,2.14,8.45,0.0,0.0,0,182.27,118.96,31.27,55.73,145.68,398.49,144.31,168.19,397.19,Medium,398.49,398.49,31.27,0.9385429998243369,0.9385429998243369,11.960345378957467
bodyy4,17546.0,17546.0,121550.0,32,16,4,560.14,14433,56952,2.14,8.45,0.0,0.0,0,351.91,253.51,125.58,57.83,160.87,677.43,160.55,255.64,669.99,Medium,677.43,677.43,125.58,0.8268603398137078,0.8268603398137078,4.460423634336678
bodyy4,17546.0,17546.0,121550.0,64,16,4,750.31,14433,56952,2.14,8.45,0.0,0.0,0,699.79,478.66,246.22,204.17,188.47,749.24,522.22,75.24,923.77,Medium,923.77,923.77,246.22,0.8122259869881031,0.8122259869881031,3.0473154089838355
bodyy4,17546.0,17546.0,121550.0,128,16,4,904.56,14433,56952,2.14,8.45,0.0,0.0,0,1266.89,916.83,311.96,220.01,202.81,1330.84,986.35,78.5,1088.73,Medium,1330.84,1330.84,311.96,0.6796910222115355,0.6796910222115355,2.899602513142711
bodyy4,17546.0,17546.0,121550.0,256,16,4,1756.82,14433,56952,2.14,8.45,0.0,0.0,0,1583.61,1261.16,354.28,228.99,209.16,1575.94,1092.39,80.31,1171.78,Medium,1575.94,1583.61,354.28,1.109376677338486,1.109376677338486,4.958846110421136
bodyy4,17546.0,17546.0,121550.0,512,16,4,2068.94,14433,56952,2.14,8.45,0.0,0.0,0,1736.54,1552.11,371.23,233.0,211.61,1913.69,1428.26,81.17,1216.34,Medium,1913.69,1913.69,371.23,1.081125992193093,1.081125992193093,5.57320259677289
co9,10789.0,22924.0,109651.0,16,16,4,232.8,19238,76219,1.44,5.7,0.0,0.0,0,142.59,94.69,4.03,73.49,152.5,42.73,155.09,119.58,42.35,Low,155.09,155.09,4.03,1.501063898381585,1.501063898381585,57.7667493796526
co9,10789.0,22924.0,109651.0,32,16,4,441.25,19238,76219,1.44,5.7,0.0,0.0,0,277.95,200.46,31.04,77.06,200.64,117.4,200.83,208.86,118.41,Low,208.86,277.95,31.04,1.5875157402410507,1.5875157402410507,14.215528350515465
co9,10789.0,22924.0,109651.0,64,16,4,693.99,19238,76219,1.44,5.7,0.0,0.0,0,551.7,373.28,61.75,232.68,231.7,550.32,250.63,91.49,218.86,Low,550.32,551.7,61.75,1.257911908646003,1.257911908646003,11.238704453441295
co9,10789.0,22924.0,109651.0,128,16,4,976.85,19238,76219,1.44,5.7,0.0,0.0,0,1093.78,762.79,63.03,256.19,257.55,803.3,386.78,96.36,395.85,Low,803.3,1093.78,63.03,0.8930955036661852,0.8930955036661852,15.498175471997461
co9,10789.0,22924.0,109651.0,256,16,4,1043.67,19238,76219,1.44,5.7,0.0,0.0,0,1385.79,1082.3,85.94,268.55,270.03,1081.64,638.2,98.86,679.22,Low,1081.64,1385.79,85.94,0.7531227675188882,0.7531227675188882,12.14417035140796
co9,10789.0,22924.0,109651.0,512,16,4,1257.2,19238,76219,1.44,5.7,0.0,0.0,0,1670.08,1510.47,95.42,274.92,276.63,1572.06,575.78,99.71,993.44,Low,1572.06,1670.08,95.42,0.7527783100210769,0.7527783100210769,13.175434919304129
brack2,62631.0,62631.0,733118.0,16,16,4,928.0,86506,340132,2.16,8.47,0.0,0.0,0,313.03,289.77,25.94,89.17,279.92,985.37,279.28,247.84,980.1,Medium,985.37,985.37,25.94,0.9417782152896881,0.9417782152896881,35.77486507324595
brack2,62631.0,62631.0,733118.0,32,16,4,1433.27,86506,340132,2.16,8.47,0.0,0.0,0,620.76,581.61,104.17,89.6,285.7,1399.08,285.59,361.41,1399.08,Medium,1399.08,1399.08,104.17,1.0244374874917803,1.0244374874917803,13.758951713545166
brack2,62631.0,62631.0,733118.0,64,16,4,1906.68,86506,340132,2.16,8.47,0.0,0.0,0,1200.85,1120.98,202.73,248.51,308.26,1054.85,989.03,94.35,1591.14,Medium,1591.14,1591.14,202.73,1.1983106451977827,1.1983106451977827,9.405021457110443
brack2,62631.0,62631.0,733118.0,128,16,4,2158.61,86506,340132,2.16,8.47,0.0,0.0,0,2016.83,1929.26,235.14,255.32,321.16,1844.32,1876.18,97.07,1616.58,Medium,1876.18,2016.83,235.14,1.070298438638854,1.070298438638854,9.18010546908225
brack2,62631.0,62631.0,733118.0,256,16,4,2426.54,86506,340132,2.16,8.47,0.0,0.0,0,2193.73,2193.32,241.35,258.72,326.7,1973.4,1942.03,99.11,1620.82,Medium,1973.4,2193.73,241.35,1.106125184047262,1.106125184047262,10.054029417857883
brack2,62631.0,62631.0,733118.0,512,16,4,2551.08,86506,340132,2.16,8.47,0.0,0.0,0,2258.57,2346.45,245.99,260.03,332.16,2462.97,2373.51,99.15,1634.26,Medium,2462.97,2462.97,245.99,1.0357738827513125,1.0357738827513125,10.370665474206268
eu-2005,862664.0,862664.0,19235140.0,16,16,4,2057.89,1388281,5473709,3.51,13.86,0.0,0.0,0,464.17,398.61,3.16,141.87,509.99,435.57,510.2,417.34,432.64,Medium,510.2,510.2,3.16,4.033496667973344,4.033496667973344,651.2310126582278
c-52,23948.0,23948.0,202708.0,16,16,4,471.41,28964,114686,1.77,7.0,0.0,0.0,0,201.71,152.08,12.01,66.51,117.38,30.26,118.96,179.55,30.08,Low,179.55,201.71,12.01,2.3370680680184424,2.3370680680184424,39.251457119067446
c-52,23948.0,23948.0,202708.0,32,16,4,858.93,28964,114686,1.77,7.0,0.0,0.0,0,392.86,309.02,49.87,68.66,149.94,59.68,147.48,254.99,60.7,Low,254.99,392.86,49.87,2.1863513719900216,2.1863513719900216,17.22338079005414
c-52,23948.0,23948.0,202708.0,64,16,4,1097.2,28964,114686,1.77,7.0,0.0,0.0,0,789.55,597.1,98.31,223.32,196.48,724.63,145.21,84.35,117.21,Low,724.63,789.55,98.31,1.3896523336077513,1.3896523336077513,11.16061438307395
c-52,23948.0,23948.0,202708.0,128,16,4,1247.43,28964,114686,1.77,7.0,0.0,0.0,0,1475.64,1153.43,122.81,236.92,223.59,1212.96,223.38,86.94,215.45,Low,1212.96,1475.64,122.81,0.8453484589737335,0.8453484589737335,10.157397606058138
c-52,23948.0,23948.0,202708.0,256,16,4,1541.51,28964,114686,1.77,7.0,0.0,0.0,0,1792.96,1614.46,144.08,243.69,237.37,1598.55,311.99,88.48,367.32,Low,1598.55,1792.96,144.08,0.8597570497947528,0.8597570497947528,10.69898667406996
c-52,23948.0,23948.0,202708.0,512,16,4,1732.08,28964,114686,1.77,7.0,0.0,0.0,0,1986.8,1893.44,147.57,247.22,244.98,2173.17,240.89,88.66,564.67,Low,2173.17,2173.17,147.57,0.7970292245889644,0.7970292245889644,11.737344988818865
bcircuit,68902.0,68902.0,375558.0,16,16,4,643.08,51816,200855,1.87,7.25,0.0,0.0,0,223.02,187.4,10.88,47.74,132.66,612.66,132.47,180.73,616.68,Low,616.68,616.68,10.88,1.0428098851916716,1.0428098851916716,59.106617647058826
bcircuit,68902.0,68902.0,375558.0,32,16,4,1028.93,51816,200855,1.87,7.25,0.0,0.0,0,439.25,375.56,39.31,48.25,137.01,884.71,136.99,254.79,865.34,Low,884.71,884.71,39.31,1.1630138689514078,1.1630138689514078,26.17476469091834
bcircuit,68902.0,68902.0,375558.0,64,16,4,1414.53,51816,200855,1.87,7.25,0.0,0.0,0,868.34,727.47,76.71,184.59,161.17,828.59,464.8,63.35,1038.89,Low,1038.89,1038.89,76.71,1.3615782229109914,1.3615782229109914,18.43996871333594
bcircuit,68902.0,68902.0,375558.0,128,16,4,1541.54,51816,200855,1.87,7.25,0.0,0.0,0,1435.48,1248.22,90.96,190.02,167.7,1384.55,893.92,65.38,1071.11,Low,1384.55,1435.48,90.96,1.0738846936216457,1.0738846936216457,16.94744942832014
bcircuit,68902.0,68902.0,375558.0,256,16,4,1751.87,51816,200855,1.87,7.25,0.0,0.0,0,1532.5,1428.66,92.97,192.05,170.34,1458.12,924.45,66.98,1052.17,Low,1458.12,1532.5,92.97,1.1431451876019576,1.1431451876019576,18.843390340970206
bcircuit,68902.0,68902.0,375558.0,512,16,4,1892.58,51816,200855,1.87,7.25,0.0,0.0,0,1564.83,1532.69,94.53,192.85,172.01,1572.81,1185.89,67.05,1056.24,Low,1572.81,1572.81,94.53,1.2033112709100273,1.2033112709100273,20.020945731513805
cop20k_A,121192.0,121192.0,2624331.0,16,16,4,1441.94,282209,1119477,2.34,9.3,0.0,0.0,0,389.95,40.61,12.96,140.93,522.67,1687.67,523.61,486.53,1683.34,Medium,1687.67,1687.67,12.96,0.8543968903873388,0.8543968903873388,111.2608024691358
cop20k_A,121192.0,121192.0,2624331.0,32,16,4,2328.6,282209,1119477,2.34,9.3,0.0,0.0,0,766.34,81.16,47.95,138.38,491.68,2131.0,491.95,621.58,2125.83,Medium,2131.0,2131.0,47.95,1.0927264195213515,1.0927264195213515,48.563086548488
cop20k_A,121192.0,121192.0,2624331.0,64,16,4,2725.16,282209,1119477,2.34,9.3,0.0,0.0,0,1462.02,161.68,92.67,293.09,476.57,1170.14,1902.03,116.02,2218.84,Medium,2218.84,2218.84,92.67,1.2281913071695119,1.2281913071695119,29.407143627927052
cop20k_A,121192.0,121192.0,2624331.0,128,16,4,3041.38,282209,1119477,2.34,9.3,0.0,0.0,0,2531.92,322.07,107.25,298.75,493.36,2097.16,3401.04,117.9,2183.99,Medium,3401.04,3401.04,107.25,0.8942499941194458,0.8942499941194458,28.35785547785548
cop20k_A,121192.0,121192.0,2624331.0,256,16,4,3154.48,282209,1119477,2.34,9.3,0.0,0.0,0,2592.57,608.16,109.52,301.96,501.06,2150.1,3467.04,118.72,2034.66,Medium,3467.04,3467.04,109.52,0.9098481701970557,0.9098481701970557,28.802775748721697
cop20k_A,121192.0,121192.0,2624331.0,512,16,4,3214.25,282209,1119477,2.34,9.3,0.0,0.0,0,2617.3,1025.45,109.92,303.25,506.25,2845.29,3764.0,118.74,2038.46,Medium,3764.0,3764.0,109.92,0.8539452709883103,0.8539452709883103,29.241721251819506
Delor295K,295734.0,1823928.0,2401323.0,16,16,4,1185.84,306629,1202009,2.0,7.83,0.0,0.0,0,306.06,310.53,30.77,67.29,201.37,1091.01,201.4,278.32,1079.25,Medium,1091.01,1091.01,30.77,1.0869194599499545,1.0869194599499545,38.53883652908677
Delor295K,295734.0,1823928.0,2401323.0,32,16,4,1806.86,306629,1202009,2.0,7.83,0.0,0.0,0,601.61,619.06,83.16,67.13,202.86,1196.47,202.81,346.11,1193.5,Medium,1196.47,1196.47,83.16,1.5101590512089729,1.5101590512089729,21.727513227513228
Delor295K,295734.0,1823928.0,2401323.0,64,16,4,2115.7,306629,1202009,2.0,7.83,0.0,0.0,0,1158.52,1184.08,152.26,206.16,217.15,924.12,716.87,77.07,1263.36,Medium,1263.36,1263.36,152.26,1.6746612208713272,1.6746612208713272,13.895310652830684
Delor295K,295734.0,1823928.0,2401323.0,128,16,4,2264.33,306629,1202009,2.0,7.83,0.0,0.0,0,1966.08,1987.23,189.37,209.13,219.77,1638.15,1368.76,79.0,1284.9,Medium,1638.15,1987.23,189.37,1.1394403264846042,1.1394403264846042,11.957173786766647
Delor295K,295734.0,1823928.0,2401323.0,256,16,4,2321.94,306629,1202009,2.0,7.83,0.0,0.0,0,1986.31,2041.72,193.73,210.04,221.39,1649.47,1388.95,80.03,1285.63,Medium,1649.47,2041.72,193.73,1.1372470270164372,1.1372470270164372,11.985443658700254
Delor295K,295734.0,1823928.0,2401323.0,512,16,4,2345.33,306629,1202009,2.0,7.83,0.0,0.0,0,1987.8,2062.49,194.65,210.53,222.32,2066.1,1752.67,80.04,1284.58,Medium,2066.1,2066.1,194.65,1.1351483471274382,1.1351483471274382,12.048959671204726
bcsstk17,10974.0,10974.0,428650.0,16,16,4,967.61,17894,70487,6.08,23.96,0.0,0.0,0,326.47,285.2,245.36,192.57,602.88,506.08,608.01,204.22,514.59,High,608.01,608.01,245.36,1.591437640828276,1.591437640828276,3.9436338441473753
bcsstk17,10974.0,10974.0,428650.0,32,16,4,1839.7,17894,70487,6.08,23.96,0.0,0.0,0,637.87,581.22,842.97,194.75,611.92,1122.12,612.36,344.85,1144.59,High,1144.59,1144.59,842.97,1.607300430721918,1.607300430721918,2.182402695232333
bcsstk17,10974.0,10974.0,428650.0,64,16,4,2896.28,17894,70487,6.08,23.96,0.0,0.0,0,1251.53,1135.5,1661.43,338.32,597.42,1110.49,1565.84,221.87,1676.05,High,1676.05,1676.05,1661.43,1.7280391396438055,1.7280391396438055,1.7432452766592634
bcsstk17,10974.0,10974.0,428650.0,128,16,4,3950.69,17894,70487,6.08,23.96,0.0,0.0,0,2381.39,2186.99,1845.64,359.68,648.36,2032.72,2652.13,228.81,2188.39,High,2652.13,2652.13,1845.64,1.4896290905800242,1.4896290905800242,2.1405528705489694
bcsstk17,10974.0,10974.0,428650.0,256,16,4,5114.39,17894,70487,6.08,23.96,0.0,0.0,0,2811.97,2729.17,2578.35,370.94,676.24,2449.43,3166.39,232.43,2432.06,High,3166.39,3166.39,2578.35,1.6152116448068623,1.6152116448068623,1.9835902806058139
bcsstk17,10974.0,10974.0,428650.0,512,16,4,5780.36,17894,70487,6.08,23.96,0.0,0.0,0,3035.36,3160.55,2936.59,377.14,691.34,3623.99,3454.24,233.96,2647.52,High,3623.99,3623.99,2936.59,1.595026476342374,1.595026476342374,1.9683919103449918
2cubes_sphere,101492.0,101492.0,1647264.0,16,16,4,908.08,255490,1012492,1.63,6.45,0.0,0.0,0,346.57,352.51,30.43,113.35,384.16,1383.09,385.14,335.83,1375.01,Low,1383.09,1383.09,30.43,0.6565588645713584,0.6565588645713584,29.841603680578377
2cubes_sphere,101492.0,101492.0,1647264.0,32,16,4,1512.64,255490,1012492,1.63,6.45,0.0,0.0,0,686.22,708.2,92.64,113.07,383.53,1836.41,383.58,462.91,1837.44,Low,1837.44,1837.44,92.64,0.8232323232323233,0.8232323232323233,16.328151986183077
2cubes_sphere,101492.0,101492.0,1647264.0,64,16,4,1744.06,255490,1012492,1.63,6.45,0.0,0.0,0,1336.52,1364.76,179.06,265.38,384.61,1080.35,1407.02,106.69,1980.48,Low,1980.48,1980.48,179.06,0.8806248990143803,0.8806248990143803,9.740087121635206
2cubes_sphere,101492.0,101492.0,1647264.0,128,16,4,1961.32,255490,1012492,1.63,6.45,0.0,0.0,0,2444.01,2505.34,210.6,272.17,399.17,1920.73,2640.38,108.82,2061.01,Low,2640.38,2640.38,210.6,0.7428173217491422,0.7428173217491422,9.31301044634378
2cubes_sphere,101492.0,101492.0,1647264.0,256,16,4,2061.01,255490,1012492,1.63,6.45,0.0,0.0,0,2534.25,2688.59,215.68,276.05,407.05,1986.3,2708.48,109.81,2060.69,Low,2708.48,2708.48,215.68,0.7609470994801513,0.7609470994801513,9.555869807121663
2cubes_sphere,101492.0,101492.0,1647264.0,512,16,4,2114.93,255490,1012492,1.63,6.45,0.0,0.0,0,2585.21,2791.38,218.03,278.89,409.72,2727.26,3329.28,109.83,2070.81,Low,3329.28,3329.28,218.03,0.6352514657823913,0.6352514657823913,9.700178874466816
amazon0302,262111.0,262111.0,1234877.0,16,16,4,742.11,257350,1004950,1.23,4.8,0.0,0.0,0,225.38,220.79,22.42,42.17,119.8,769.39,119.37,228.94,774.7,Low,774.7,774.7,22.42,0.9579321027494514,0.9579321027494514,33.10035682426405
amazon0302,262111.0,262111.0,1234877.0,32,16,4,1149.26,257350,1004950,1.23,4.8,0.0,0.0,0,439.15,434.2,33.69,42.6,121.19,870.55,121.24,264.17,871.78,Low,871.78,871.78,33.69,1.318291312028264,1.318291312028264,34.11279311368359
amazon0302,262111.0,262111.0,1234877.0,64,16,4,1302.27,257350,1004950,1.23,4.8,0.0,0.0,0,816.99,811.22,58.01,162.97,136.07,735.37,422.25,56.17,938.53,Low,938.53,938.53,58.01,1.3875635302014853,1.3875635302014853,22.44906050680917
amazon0302,262111.0,262111.0,1234877.0,128,16,4,1363.94,257350,1004950,1.23,4.8,0.0,0.0,0,1169.11,1142.74,67.58,164.78,136.95,1129.55,819.43,57.86,931.54,Low,1129.55,1169.11,67.58,1.1666481340506882,1.1666481340506882,20.182598401894055
amazon0302,262111.0,262111.0,1234877.0,256,16,4,1395.74,257350,1004950,1.23,4.8,0.0,0.0,0,1186.31,1182.9,71.26,165.38,137.03,1135.0,829.68,59.22,887.92,Low,1135.0,1186.31,71.26,1.1765390159401843,1.1765390159401843,19.586584339040133
amazon0302,262111.0,262111.0,1234877.0,512,16,4,1408.07,257350,1004950,1.23,4.8,0.0,0.0,0,1193.05,1202.34,69.32,165.66,137.16,1160.91,1052.3,59.23,888.44,Low,1160.91,1202.34,69.32,1.1711080060548598,1.1711080060548598,20.31260819388344
barrier2-11,115625.0,115625.0,2158759.0,16,16,4,519.18,584161,2326012,1.68,6.67,0.0,0.0,0,417.83,449.44,1.1,180.95,658.37,112.88,659.37,389.21,113.82,Low,659.37,659.37,1.1,0.787387961235725,0.787387961235725,471.9818181818181
barrier2-11,115625.0,115625.0,2158759.0,32,16,4,922.74,584161,2326012,1.68,6.67,0.0,0.0,0,819.33,894.65,10.98,177.78,633.54,235.59,635.87,521.73,235.64,Low,635.87,894.65,10.98,1.0313977533113508,1.0313977533113508,84.03825136612022
barrier2-11,115625.0,115625.0,2158759.0,64,16,4,1071.74,584161,2326012,1.68,6.67,0.0,0.0,0,1524.12,1669.9,21.74,311.49,584.49,1187.28,462.15,191.9,395.75,Low,1187.28,1669.9,21.74,0.6417989101143781,0.6417989101143781,49.298068077276916
barrier2-11,115625.0,115625.0,2158759.0,128,16,4,1222.31,584161,2326012,1.68,6.67,0.0,0.0,0,2715.83,2951.02,24.46,317.76,605.41,2121.55,579.41,196.64,624.36,Low,2121.55,2951.02,24.46,0.414199158257145,0.414199158257145,49.97179067865903
barrier2-11,115625.0,115625.0,2158759.0,256,16,4,1262.02,584161,2326012,1.68,6.67,0.0,0.0,0,2776.41,3058.41,24.71,321.95,615.8,2173.54,993.2,198.77,1089.52,Low,2173.54,3058.41,24.71,0.41263924719053363,0.41263924719053363,51.07324969647915
barrier2-11,115625.0,115625.0,2158759.0,512,16,4,1161.25,584161,2326012,1.68,6.67,0.0,0.0,0,2798.02,3116.41,24.82,324.28,622.59,2958.16,657.66,198.8,1489.54,Low,2958.16,3116.41,24.82,0.3726242695922552,0.3726242695922552,46.78686543110395
cat_ears_4_4,19020.0,44448.0,132888.0,16,16,4,286.4,27234,107126,1.24,4.88,0.0,0.0,0,135.88,126.2,16.42,55.32,144.13,368.11,144.29,139.0,362.09,Low,368.11,368.11,16.42,0.7780283067561325,0.7780283067561325,17.442143727161994
cat_ears_4_4,19020.0,44448.0,132888.0,32,16,4,539.1,27234,107126,1.24,4.88,0.0,0.0,0,266.04,256.79,60.02,57.92,160.59,648.23,160.98,234.58,654.62,Low,654.62,654.62,60.02,0.8235312089456479,0.8235312089456479,8.982005998000666
cat_ears_4_4,19020.0,44448.0,132888.0,64,16,4,758.28,27234,107126,1.24,4.88,0.0,0.0,0,519.6,488.56,118.62,194.57,186.84,704.04,529.43,73.86,896.38,Low,896.38,896.38,118.62,0.8459358754099824,0.8459358754099824,6.392513909964593
cat_ears_4_4,19020.0,44448.0,132888.0,128,16,4,931.73,27234,107126,1.24,4.88,0.0,0.0,0,928.48,871.4,134.59,210.27,198.97,1156.81,983.44,77.23,1070.6,Low,1156.81,1156.81,134.59,0.8054304509815787,0.8054304509815787,6.922728285905342
cat_ears_4_4,19020.0,44448.0,132888.0,256,16,4,1151.17,27234,107126,1.24,4.88,0.0,0.0,0,1161.86,1090.92,149.27,217.4,205.75,1249.24,1085.35,79.71,1126.17,Low,1249.24,1249.24,149.27,0.921496269731997,0.921496269731997,7.711998392175253
cat_ears_4_4,19020.0,44448.0,132888.0,512,16,4,1340.19,27234,107126,1.24,4.88,0.0,0.0,0,1314.91,1226.19,157.13,221.17,208.89,1378.42,1374.41,79.85,1150.86,Low,1378.42,1378.42,157.13,0.9722653472816704,0.9722653472816704,8.529179660154012
bayer04,20545.0,20545.0,85537.0,16,16,4,250.84,14999,57962,2.74,10.61,0.0,0.0,0,144.23,115.53,102.44,61.61,161.18,400.71,163.83,148.4,415.36,Medium,415.36,415.36,102.44,0.6039098613251156,0.6039098613251156,2.448652869972667
bayer04,20545.0,20545.0,85537.0,32,16,4,438.65,14999,57962,2.74,10.61,0.0,0.0,0,285.86,243.8,189.38,63.12,178.04,693.17,177.94,233.77,693.17,Medium,693.17,693.17,189.38,0.6328173463941025,0.6328173463941025,2.316242475446193
bayer04,20545.0,20545.0,85537.0,64,16,4,610.98,14999,57962,2.74,10.61,0.0,0.0,0,566.13,464.81,368.25,211.4,204.87,523.3,541.1,79.35,985.03,Medium,985.03,985.03,368.25,0.6202653726282449,0.6202653726282449,1.659144602851324
bayer04,20545.0,20545.0,85537.0,128,16,4,781.16,14999,57962,2.74,10.61,0.0,0.0,0,1121.28,940.62,433.32,225.37,218.22,749.5,1020.57,82.71,1181.67,Medium,1181.67,1181.67,433.32,0.6610644257703081,0.6610644257703081,1.8027323917659004
bayer04,20545.0,20545.0,85537.0,256,16,4,1170.74,14999,57962,2.74,10.61,0.0,0.0,0,1551.07,1295.98,468.4,233.97,225.23,1150.68,1143.45,84.78,1282.27,Medium,1282.27,1551.07,468.4,0.7547950769468819,0.7547950769468819,2.4994449188727583
bayer04,20545.0,20545.0,85537.0,512,16,4,1370.65,14999,57962,2.74,10.61,0.0,0.0,0,1824.6,1677.86,500.5,237.97,228.56,1776.83,1431.16,85.38,1299.62,Medium,1776.83,1824.6,500.5,0.7512057437246521,0.7512057437246521,2.7385614385614385
bcsstk30,28924.0,28924.0,2043492.0,16,16,4,2653.89,68169,269809,7.57,29.98,0.0,0.0,0,435.53,457.16,431.39,268.0,989.58,1113.01,985.77,349.73,1132.76,High,1132.76,1132.76,431.39,2.3428528549736924,2.3428528549736924,6.151950671086488
bcsstk30,28924.0,28924.0,2043492.0,32,16,4,4649.58,68169,269809,7.57,29.98,0.0,0.0,0,857.35,909.63,1825.36,262.54,849.86,1966.79,853.41,520.37,1873.04,High,1966.79,1966.79,1825.36,2.3640449666715817,2.3640449666715817,2.5472126046368935
bcsstk30,28924.0,28924.0,2043492.0,64,16,4,5504.36,68169,269809,7.57,29.98,0.0,0.0,0,1678.09,1770.41,3547.73,378.44,787.55,1319.45,2099.66,310.11,2382.39,High,2382.39,2382.39,3547.73,1.5515160398339218,2.3104361586474087,1.5515160398339218
bcsstk30,28924.0,28924.0,2043492.0,128,16,4,6889.14,68169,269809,7.57,29.98,0.0,0.0,0,3102.08,3272.86,4311.16,393.43,843.81,2487.89,3725.6,315.49,2639.32,High,3725.6,3725.6,4311.16,1.5979782703495116,1.8491357096843464,1.5979782703495116
bcsstk30,28924.0,28924.0,2043492.0,256,16,4,8173.97,68169,269809,7.57,29.98,0.0,0.0,0,3193.58,3490.54,4562.64,401.51,874.48,2642.94,4055.55,318.44,2750.79,High,4055.55,4055.55,4562.64,1.7915000964353969,2.01550221301673,1.7915000964353969
bcsstk30,28924.0,28924.0,2043492.0,512,16,4,9139.31,68169,269809,7.57,29.98,0.0,0.0,0,3246.86,3618.2,4772.42,405.73,891.3,3721.78,4686.57,318.66,2819.1,High,4686.57,4686.57,4772.42,1.9150263388385764,1.9501063677700323,1.9150263388385764
fcondp2,201822.0,201822.0,11294316.0,16,16,4,5021.93,349459,1384170,8.16,32.32,0.0,0.0,0,441.53,492.66,283.69,238.45,1006.18,2204.63,1006.44,668.66,2206.35,High,2206.35,2206.35,283.69,2.276125728012328,2.276125728012328,17.70217490923191
fcondp2,201822.0,201822.0,11294316.0,32,16,4,7909.18,349459,1384170,8.16,32.32,0.0,0.0,0,868.06,971.76,1329.29,229.52,823.95,2778.09,823.92,785.04,2779.11,High,2779.11,2779.11,1329.29,2.8459398872300845,2.8459398872300845,5.949928157136517
fcondp2,201822.0,201822.0,11294316.0,64,16,4,9291.91,349459,1384170,8.16,32.32,0.0,0.0,0,1692.22,1889.23,2559.76,342.01,737.09,1448.73,2557.88,217.27,2859.32,High,2859.32,2859.32,2559.76,3.2496922345172976,3.2496922345172976,3.6299926555614586
fcondp2,201822.0,201822.0,11294316.0,128,16,4,10088.71,349459,1384170,8.16,32.32,0.0,0.0,0,3101.56,3456.56,2979.93,349.31,771.13,2716.53,4683.04,219.96,2872.14,High,4683.04,4683.04,2979.93,2.1543078854761006,2.1543078854761006,3.385552680767669
fcondp2,201822.0,201822.0,11294316.0,256,16,4,10322.69,349459,1384170,8.16,32.32,0.0,0.0,0,3114.22,3511.98,3011.06,352.84,789.16,2764.7,4742.4,221.05,2793.16,High,4742.4,4742.4,3011.06,2.1766805836707155,2.1766805836707155,3.428257822826513
fcondp2,201822.0,201822.0,11294316.0,512,16,4,10433.55,349459,1384170,8.16,32.32,0.0,0.0,0,3111.19,3530.3,3030.35,355.04,798.4,3865.48,5544.67,221.08,2796.7,High,5544.67,5544.67,3030.35,1.8817260540302667,1.8817260540302667,3.443018133218935
c-70,68924.0,68924.0,658986.0,16,16,4,807.58,94598,375079,1.76,6.97,0.0,0.0,0,275.96,254.24,5.8,76.69,149.5,39.5,147.42,253.55,39.44,Low,253.55,275.96,5.8,2.9264386142919268,2.9264386142919268,139.23793103448276
c-70,68924.0,68924.0,658986.0,32,16,4,1224.88,94598,375079,1.76,6.97,0.0,0.0,0,545.97,512.03,46.23,77.1,178.37,76.05,176.2,331.32,75.22,Low,331.32,545.97,46.23,2.243493232228877,2.243493232228877,26.49534934025525
c-70,68924.0,68924.0,658986.0,64,16,4,1500.25,94598,375079,1.76,6.97,0.0,0.0,0,1061.6,990.21,90.27,234.68,227.49,935.4,189.57,86.24,140.39,Low,935.4,1061.6,90.27,1.4131970610399398,1.4131970610399398,16.619585687382298
c-70,68924.0,68924.0,658986.0,128,16,4,1629.64,94598,375079,1.76,6.97,0.0,0.0,0,1785.87,1720.03,107.27,240.41,249.58,1620.62,207.7,87.99,267.74,Low,1620.62,1785.87,107.27,0.9125188283581673,0.9125188283581673,15.191945557937915
c-70,68924.0,68924.0,658986.0,256,16,4,1783.45,94598,375079,1.76,6.97,0.0,0.0,0,1900.46,1923.34,109.27,244.05,262.34,1767.9,358.51,89.24,427.03,Low,1767.9,1923.34,109.27,0.9272671498539,0.9272671498539,16.321497208748973
c-70,68924.0,68924.0,658986.0,512,16,4,1826.24,94598,375079,1.76,6.97,0.0,0.0,0,1963.09,2046.14,111.04,245.9,268.89,2062.55,290.85,89.32,641.76,Low,2062.55,2062.55,111.04,0.8854282320428595,0.8854282320428595,16.446685878962533
bayer02,13935.0,13935.0,63307.0,16,16,4,204.22,9969,39101,1.63,6.39,0.0,0.0,0,95.33,62.43,62.13,37.79,89.56,235.85,90.97,99.65,238.5,Low,238.5,238.5,62.13,0.8562683438155136,0.8562683438155136,3.2869789151778526
bayer02,13935.0,13935.0,63307.0,32,16,4,407.12,9969,39101,1.63,6.39,0.0,0.0,0,179.38,127.1,219.96,39.59,103.38,400.5,103.71,155.31,396.75,Low,400.5,400.5,219.96,1.0165293383270912,1.0165293383270912,1.850881978541553
bayer02,13935.0,13935.0,63307.0,64,16,4,636.25,9969,39101,1.63,6.39,0.0,0.0,0,375.69,248.75,418.25,154.75,125.85,385.35,323.65,58.21,545.43,Low,545.43,545.43,418.25,1.166510826320518,1.166510826320518,1.521219366407651
bayer02,13935.0,13935.0,63307.0,128,16,4,865.74,9969,39101,1.63,6.39,0.0,0.0,0,702.66,484.71,521.42,170.38,136.25,602.88,611.56,60.81,713.49,Low,713.49,713.49,521.42,1.2133877139132994,1.2133877139132994,1.6603505811054429
bayer02,13935.0,13935.0,63307.0,256,16,4,1091.5,9969,39101,1.63,6.39,0.0,0.0,0,986.32,827.67,633.23,179.28,142.12,1046.06,694.52,62.29,821.66,Low,1046.06,1046.06,633.23,1.0434391908685927,1.0434391908685927,1.7237022882680857
bayer02,13935.0,13935.0,63307.0,512,16,4,1325.8,9969,39101,1.63,6.39,0.0,0.0,0,1244.79,1077.59,709.27,184.13,144.92,1261.75,882.52,63.16,924.98,Low,1261.75,1261.75,709.27,1.050762829403606,1.050762829403606,1.8692458443188067
as-caida,31379.0,31379.0,106762.0,16,16,4,273.05,24549,95230,1.12,4.35,0.0,0.0,0,120.64,80.45,0.41,30.56,66.39,8.39,66.31,117.45,8.36,Low,117.45,120.64,0.41,2.2633454907161803,2.2633454907161803,665.9756097560976
as-caida,31379.0,31379.0,106762.0,32,16,4,452.38,24549,95230,1.12,4.35,0.0,0.0,0,241.27,169.33,3.56,31.42,86.48,17.97,86.87,174.88,17.79,Low,174.88,241.27,3.56,1.8749948190823558,1.8749948190823558,127.07303370786516
as-caida,31379.0,31379.0,106762.0,64,16,4,551.03,24549,95230,1.12,4.35,0.0,0.0,0,469.28,326.24,7.02,143.16,108.03,475.03,46.99,45.33,35.72,Low,475.03,475.03,7.02,1.159989895375029,1.159989895375029,78.49430199430199
as-caida,31379.0,31379.0,106762.0,128,16,4,795.25,24549,95230,1.12,4.35,0.0,0.0,0,902.85,628.01,8.49,150.74,112.16,919.37,65.04,47.96,71.07,Low,919.37,919.37,8.49,0.8649945071081284,0.8649945071081284,93.66902237926972
as-caida,31379.0,31379.0,106762.0,256,16,4,944.8,24549,95230,1.12,4.35,0.0,0.0,0,1056.4,854.1,8.8,154.13,114.58,1071.64,117.23,47.91,130.76,Low,1071.64,1071.64,8.8,0.8816393565003171,0.8816393565003171,107.36363636363635
as-caida,31379.0,31379.0,106762.0,512,16,4,985.12,24549,95230,1.12,4.35,0.0,0.0,0,1153.79,1065.62,8.96,155.9,115.82,1187.89,97.14,47.73,234.84,Low,1187.89,1187.89,8.96,0.8293023764826709,0.8293023764826709,109.94642857142856
crack_dual,20141.0,20141.0,60086.0,16,16,4,195.72,11199,43672,1.38,5.37,0.0,0.0,0,84.87,56.0,33.34,26.08,63.18,202.31,64.06,93.59,205.07,Low,205.07,205.07,33.34,0.9544058126493393,0.9544058126493393,5.870425914817036
crack_dual,20141.0,20141.0,60086.0,32,16,4,341.4,11199,43672,1.38,5.37,0.0,0.0,0,163.95,116.56,72.52,27.23,70.98,338.51,70.94,140.06,337.56,Low,338.51,338.51,72.52,1.0085374139611827,1.0085374139611827,4.707666850523993
crack_dual,20141.0,20141.0,60086.0,64,16,4,429.19,11199,43672,1.38,5.37,0.0,0.0,0,328.79,222.54,143.15,121.2,88.04,330.14,227.6,43.17,461.31,Low,461.31,461.31,143.15,0.9303722009061152,0.9303722009061152,2.9981837233670974
crack_dual,20141.0,20141.0,60086.0,128,16,4,529.39,11199,43672,1.38,5.37,0.0,0.0,0,621.04,437.39,164.51,130.91,93.83,559.59,437.39,44.77,532.32,Low,559.59,621.04,164.51,0.8524249645755507,0.8524249645755507,3.2179806698680933
crack_dual,20141.0,20141.0,60086.0,256,16,4,994.18,11199,43672,1.38,5.37,0.0,0.0,0,868.45,678.46,176.63,136.4,96.69,855.32,478.53,45.87,580.19,Low,855.32,868.45,176.63,1.1447751741608612,1.1447751741608612,5.628602162713015
crack_dual,20141.0,20141.0,60086.0,512,16,4,1154.81,11199,43672,1.38,5.37,0.0,0.0,0,921.3,770.95,188.38,138.78,97.96,824.86,622.45,46.26,580.19,Low,824.86,921.3,188.38,1.2534570715293607,1.2534570715293607,6.130215521817602
coPapersCiteseer,434102.0,434102.0,32073440.0,16,16,4,3889.1,1562073,6207548,5.17,20.53,0.0,0.0,0,462.97,523.0,25.91,265.64,1106.25,1984.74,1106.74,483.48,1984.13,High,1984.74,1984.74,25.91,1.9595009925733344,1.9595009925733344,150.1003473562331
coPapersCiteseer,434102.0,434102.0,32073440.0,32,16,4,6109.81,1562073,6207548,5.17,20.53,0.0,0.0,0,910.08,1029.74,151.57,257.53,879.28,2660.48,879.45,581.39,2658.17,High,2660.48,2660.48,151.57,2.2965066454173684,2.2965066454173684,40.31015372435179
coPapersCiteseer,434102.0,434102.0,32073440.0,64,16,4,6719.06,1562073,6207548,5.17,20.53,0.0,0.0,0,1765.62,1995.73,284.76,356.87,795.5,1335.77,2468.85,281.91,2739.91,High,2739.91,2739.91,284.76,2.452292228576851,2.452292228576851,23.595519033572135
coPapersCiteseer,434102.0,434102.0,32073440.0,128,16,4,7141.32,1562073,6207548,5.17,20.53,0.0,0.0,0,3192.82,3586.03,346.51,364.07,837.77,2474.06,4344.67,284.22,2811.18,High,4344.67,4344.67,346.51,1.6436967594777048,1.6436967594777048,20.609275345588873
coPapersCiteseer,434102.0,434102.0,32073440.0,256,16,4,7171.16,1562073,6207548,5.17,20.53,0.0,0.0,0,3194.37,3622.22,348.72,367.83,860.62,2505.92,4386.9,285.53,2787.15,High,4386.9,4386.9,348.72,1.6346759670838178,1.6346759670838178,20.564234916265196
coPapersCiteseer,434102.0,434102.0,32073440.0,512,16,4,7172.21,1562073,6207548,5.17,20.53,0.0,0.0,0,3196.97,3641.77,349.68,369.64,872.35,3472.35,4666.22,285.55,2786.27,High,4666.22,4666.22,349.68,1.5370492604292125,1.5370492604292125,20.51078128574697
af_shell1,504855.0,504855.0,17562051.0,16,16,4,4897.39,630091,2518300,6.98,27.91,0.0,0.0,0,486.47,524.2,700.19,177.79,738.19,2099.41,739.21,762.51,2099.91,High,2099.91,2099.91,700.19,2.3321904272087854,2.3321904272087854,6.994372955911967
af_shell1,504855.0,504855.0,17562051.0,32,16,4,7351.21,630091,2518300,6.98,27.91,0.0,0.0,0,961.93,1041.99,2260.78,174.9,642.14,2486.41,642.15,816.4,2480.1,High,2486.41,2486.41,2260.78,2.9565558375328287,2.9565558375328287,3.2516255451658274
af_shell1,504855.0,504855.0,17562051.0,64,16,4,8313.4,630091,2518300,6.98,27.91,0.0,0.0,0,1864.41,2023.63,4266.81,292.96,581.69,1289.53,1668.62,183.18,2588.41,High,2588.41,2588.41,4266.81,1.9483876713516652,3.2117786594859394,1.9483876713516652
af_shell1,504855.0,504855.0,17562051.0,128,16,4,8642.74,630091,2518300,6.98,27.91,0.0,0.0,0,3301.91,3615.58,4837.59,297.56,602.17,2452.27,3098.95,187.62,2622.51,High,3098.95,3615.58,4837.59,1.7865796812048973,2.390415922203353,1.7865796812048973
af_shell1,504855.0,504855.0,17562051.0,256,16,4,8750.13,630091,2518300,6.98,27.91,0.0,0.0,0,3312.29,3663.63,4905.22,299.85,611.81,2490.28,3121.74,189.54,2558.99,High,3121.74,3663.63,4905.22,1.7838404801415633,2.3883771013994313,1.7838404801415633
af_shell1,504855.0,504855.0,17562051.0,512,16,4,8805.24,630091,2518300,6.98,27.91,0.0,0.0,0,3315.29,3688.77,4929.7,301.21,617.14,3590.76,3832.03,189.55,2560.35,High,3832.03,3832.03,4929.7,1.7861614297016046,2.2978003825648545,1.7861614297016046
big_dual,30269.0,30269.0,89858.0,16,16,4,207.05,21752,84236,1.07,4.13,0.0,0.0,0,112.46,76.74,22.67,26.7,66.66,299.53,67.21,121.59,293.65,Low,299.53,299.53,22.67,0.6912496244115782,0.6912496244115782,9.133215703573004
big_dual,30269.0,30269.0,89858.0,32,16,4,296.56,21752,84236,1.07,4.13,0.0,0.0,0,219.17,159.18,69.44,27.36,72.44,410.31,72.44,160.17,405.68,Low,410.31,410.31,69.44,0.7227705880919305,0.7227705880919305,4.27073732718894
big_dual,30269.0,30269.0,89858.0,64,16,4,402.5,21752,84236,1.07,4.13,0.0,0.0,0,430.97,302.55,135.02,122.67,88.81,466.79,239.3,42.95,497.14,Low,497.14,497.14,135.02,0.8096310898338497,0.8096310898338497,2.981039845948748
big_dual,30269.0,30269.0,89858.0,128,16,4,793.45,21752,84236,1.07,4.13,0.0,0.0,0,796.08,585.39,162.02,129.99,93.72,750.38,461.4,44.28,564.26,Low,750.38,796.08,162.02,0.9966963119284494,0.9966963119284494,4.897234909270461
big_dual,30269.0,30269.0,89858.0,256,16,4,961.69,21752,84236,1.07,4.13,0.0,0.0,0,865.58,696.24,177.04,133.93,96.18,830.58,492.37,45.22,580.67,Low,830.58,865.58,177.04,1.1110353751241941,1.1110353751241941,5.432049254405785
big_dual,30269.0,30269.0,89858.0,512,16,4,1055.21,21752,84236,1.07,4.13,0.0,0.0,0,927.87,809.3,182.28,135.56,97.39,935.41,637.29,45.43,580.67,Low,935.41,935.41,182.28,1.128072182251633,1.128072182251633,5.788951064296686
boyd1,93279.0,93279.0,1211231.0,16,16,4,713.75,82996,326619,3.71,14.59,0.0,0.0,0,319.16,303.64,0.35,60.67,31.85,2.86,30.43,236.2,2.9,Medium,236.2,319.16,0.35,2.236339140243138,2.236339140243138,2039.2857142857144
boyd1,93279.0,93279.0,1211231.0,32,16,4,1141.06,82996,326619,3.71,14.59,0.0,0.0,0,612.82,589.69,4.22,65.07,50.66,7.05,48.24,294.31,7.51,Medium,294.31,612.82,4.22,1.8619823112822687,1.8619823112822687,270.39336492890993
boyd1,93279.0,93279.0,1211231.0,64,16,4,2090.13,82996,326619,3.71,14.59,0.0,0.0,0,965.51,936.22,8.39,118.89,101.53,1063.18,22.72,38.53,14.32,Medium,1063.18,1063.18,8.39,1.965922985759702,1.965922985759702,249.12157330154946
boyd1,93279.0,93279.0,1211231.0,128,16,4,2847.44,82996,326619,3.71,14.59,0.0,0.0,0,1426.87,1479.37,9.4,112.11,156.76,1429.6,31.16,59.37,25.24,Medium,1429.6,1479.37,9.4,1.9247652717034955,1.9247652717034955,302.9191489361702
boyd1,93279.0,93279.0,1211231.0,256,16,4,3205.91,82996,326619,3.71,14.59,0.0,0.0,0,1673.26,1713.05,9.62,121.38,208.68,1748.6,53.04,58.97,50.62,Medium,1748.6,1748.6,9.62,1.8334153036715086,1.8334153036715086,333.25467775467774
boyd1,93279.0,93279.0,1211231.0,512,16,4,3376.84,82996,326619,3.71,14.59,0.0,0.0,0,1690.11,1769.11,9.73,121.61,257.79,1976.41,36.45,59.0,101.3,Medium,1976.41,1976.41,9.73,1.7085726139819166,1.7085726139819166,347.054470709147
dielFilterV2real,1157456.0,1157456.0,48538952.0,32,16,4,3517.06,4541185,18093230,2.68,10.69,0.0,0.0,0,892.78,1003.31,178.16,-1.0,725.52,2542.77,725.21,511.42,2544.7,Medium,2544.7,2544.7,178.16,1.3821118402955161,1.3821118402955161,19.741019308486752
dielFilterV2real,1157456.0,1157456.0,48538952.0,64,16,4,3701.73,4541185,18093230,2.68,10.69,0.0,0.0,0,1727.38,1935.56,342.75,0.0,666.89,1224.6,2633.98,191.62,2636.34,Medium,2636.34,2636.34,342.75,1.404117071394433,1.404117071394433,10.800087527352298
dielFilterV2real,1157456.0,1157456.0,48538952.0,128,16,4,3809.25,4541185,18093230,2.68,10.69,0.0,0.0,0,3046.01,3379.09,399.4,0.0,692.86,2314.7,4785.4,193.89,2686.26,Medium,4785.4,4785.4,399.4,0.7960149621766206,0.7960149621766206,9.537431146720081
dielFilterV2real,1157456.0,1157456.0,48538952.0,256,16,4,3823.36,4541185,18093230,2.68,10.69,0.0,0.0,0,3047.11,3408.13,400.47,0.0,706.65,2342.13,4841.88,194.76,2622.39,Medium,4841.88,4841.88,400.47,0.78964369211959,0.78964369211959,9.547182061078233
dielFilterV2real,1157456.0,1157456.0,48538952.0,512,16,4,3832.25,4541185,18093230,2.68,10.69,0.0,0.0,0,3049.71,3423.68,400.9,0.0,713.7,3270.22,5485.11,194.77,2622.8,Medium,5485.11,5485.11,400.9,0.6986642018118142,0.6986642018118142,9.559116986779745
dielFilterV3clx,420408.0,420408.0,32886208.0,16,16,4,2618.54,2436780,9706733,3.39,13.5,0.0,0.0,0,445.54,506.11,45.9,266.24,1106.16,1996.01,1106.31,501.39,1996.25,Medium,1996.25,1996.25,45.9,1.3117294927989982,1.3117294927989982,57.04880174291939
dielFilterV3clx,420408.0,420408.0,32886208.0,32,16,4,4111.29,2436780,9706733,3.39,13.5,0.0,0.0,0,878.31,999.61,202.65,261.11,930.53,2707.35,930.82,598.4,2710.92,Medium,2710.92,2710.92,202.65,1.516566331725023,1.516566331725023,20.287638786084383
dielFilterV3clx,420408.0,420408.0,32886208.0,64,16,4,4516.1,2436780,9706733,3.39,13.5,0.0,0.0,0,1716.13,1945.12,391.45,351.94,835.16,1351.05,2520.5,284.31,2848.03,Medium,2848.03,2848.03,391.45,1.5856925664406625,1.5856925664406625,11.536850172435816
dielFilterV3clx,420408.0,420408.0,32886208.0,128,16,4,4801.96,2436780,9706733,3.39,13.5,0.0,0.0,0,3142.12,3502.45,450.87,358.19,881.42,2505.93,4528.14,287.34,2904.31,Medium,4528.14,4528.14,450.87,1.0604707451624729,1.0604707451624729,10.650431388205027
dielFilterV3clx,420408.0,420408.0,32886208.0,256,16,4,4875.55,2436780,9706733,3.39,13.5,0.0,0.0,0,3146.52,3536.94,455.75,360.63,906.44,2537.38,4585.8,288.8,2868.85,Medium,4585.8,4585.8,455.75,1.063184177242793,1.063184177242793,10.69786066922655
dielFilterV3clx,420408.0,420408.0,32886208.0,512,16,4,4916.74,2436780,9706733,3.39,13.5,0.0,0.0,0,3147.76,3553.9,457.05,363.9,919.72,3519.89,5218.4,288.83,2873.63,Medium,5218.4,5218.4,457.05,0.9421930093515254,0.9421930093515254,10.757553878131494
cryg10000,10000.0,10000.0,49699.0,16,16,4,172.57,8100,31100,1.6,6.14,0.0,0.0,0,85.69,56.67,93.77,40.21,90.69,234.43,90.53,102.68,229.03,Low,234.43,234.43,93.77,0.7361259224501983,0.7361259224501983,1.8403540578010025
cryg10000,10000.0,10000.0,49699.0,32,16,4,295.83,8100,31100,1.6,6.14,0.0,0.0,0,167.34,115.44,214.68,42.24,107.92,383.78,107.34,157.77,380.84,Low,383.78,383.78,214.68,0.7708322476418782,0.7708322476418782,1.3780044717719395
cryg10000,10000.0,10000.0,49699.0,64,16,4,412.44,8100,31100,1.6,6.14,0.0,0.0,0,336.94,220.39,412.44,166.92,133.42,320.64,334.11,60.06,595.2,Low,595.2,595.2,412.44,0.6929435483870967,0.6929435483870967,1.0
cryg10000,10000.0,10000.0,49699.0,128,16,4,505.2,8100,31100,1.6,6.14,0.0,0.0,0,659.36,436.91,640.24,184.58,146.5,567.99,635.13,63.55,790.44,Low,790.44,790.44,640.24,0.6391376954607559,0.6391376954607559,0.7890790953392478
cryg10000,10000.0,10000.0,49699.0,256,16,4,692.67,8100,31100,1.6,6.14,0.0,0.0,0,1019.47,743.16,776.55,195.09,153.87,1028.7,730.2,66.14,926.79,Low,1028.7,1028.7,776.55,0.6733449985418488,0.6733449985418488,0.8919837743867105
cryg10000,10000.0,10000.0,49699.0,512,16,4,1343.22,8100,31100,1.6,6.14,0.0,0.0,0,1229.03,985.36,956.9,201.01,157.59,1573.06,972.11,67.25,1070.95,Low,1573.06,1573.06,956.9,0.8538898706978755,0.8538898706978755,1.4037203469537047
conf5_4-8x8-15,49152.0,49152.0,1916928.0,16,16,4,2097.3,125952,497664,3.85,15.22,0.0,0.0,0,426.36,435.86,540.59,197.78,732.49,1697.9,733.89,751.15,1697.9,Medium,1697.9,1697.9,540.59,1.235231756876141,1.235231756876141,3.8796500120239
conf5_4-8x8-15,49152.0,49152.0,1916928.0,32,16,4,3569.7,125952,497664,3.85,15.22,0.0,0.0,0,839.65,873.71,1496.43,194.46,676.05,2265.87,677.0,865.63,2264.53,Medium,2265.87,2265.87,1496.43,1.5754213613314092,1.5754213613314092,2.38547743629839
conf5_4-8x8-15,49152.0,49152.0,1916928.0,64,16,4,4063.44,125952,497664,3.85,15.22,0.0,0.0,0,1622.45,1687.44,2970.83,332.76,621.57,1289.77,1774.11,210.92,2500.88,Medium,2500.88,2500.88,2970.83,1.3677793747875173,1.6248040689677232,1.3677793747875173
conf5_4-8x8-15,49152.0,49152.0,1916928.0,128,16,4,4599.71,125952,497664,3.85,15.22,0.0,0.0,0,2926.61,3042.14,3551.51,343.78,653.99,2388.7,3271.21,214.48,2592.19,Medium,3271.21,3271.21,3551.51,1.2951420663323487,1.4061188367607094,1.2951420663323487
conf5_4-8x8-15,49152.0,49152.0,1916928.0,256,16,4,4916.78,125952,497664,3.85,15.22,0.0,0.0,0,3019.38,3254.2,3777.2,350.18,671.18,2509.07,3373.02,216.39,2566.6,Medium,3373.02,3373.02,3777.2,1.3016996717144975,1.4576788753105525,1.3016996717144975
conf5_4-8x8-15,49152.0,49152.0,1916928.0,512,16,4,5099.48,125952,497664,3.85,15.22,0.0,0.0,0,3066.01,3376.36,3867.21,353.62,681.25,3406.36,4180.58,216.5,2584.01,Medium,4180.58,4180.58,3867.21,1.2198020370379228,1.2198020370379228,1.3186457420207331
a0nsdsil,80016.0,80016.0,355034.0,16,16,4,477.84,80932,317481,1.12,4.39,0.0,0.0,0,193.27,164.29,1.09,39.18,76.38,12.91,76.7,174.64,13.12,Low,174.64,193.27,1.09,2.4723961297666475,2.4723961297666475,438.3853211009174
a0nsdsil,80016.0,80016.0,355034.0,32,16,4,747.44,80932,317481,1.12,4.39,0.0,0.0,0,382.17,330.11,13.3,38.87,96.06,35.48,95.89,229.72,35.94,Low,229.72,382.17,13.3,1.9557788418766517,1.9557788418766517,56.19849624060151
a0nsdsil,80016.0,80016.0,355034.0,64,16,4,956.32,80932,317481,1.12,4.39,0.0,0.0,0,736.59,626.71,26.18,150.15,121.94,724.19,87.12,50.62,68.58,Low,724.19,736.59,26.18,1.2983070636310567,1.2983070636310567,36.52864782276547
a0nsdsil,80016.0,80016.0,355034.0,128,16,4,1040.77,80932,317481,1.12,4.39,0.0,0.0,0,993.45,915.92,29.3,143.96,130.93,1093.67,89.14,52.81,103.29,Low,1093.67,1093.67,29.3,0.9516307478489855,0.9516307478489855,35.521160409556316
a0nsdsil,80016.0,80016.0,355034.0,256,16,4,1012.03,80932,317481,1.12,4.39,0.0,0.0,0,1046.33,993.45,29.76,149.84,136.66,1149.21,145.89,54.01,171.65,Low,1149.21,1149.21,29.76,0.880631042194203,0.880631042194203,34.006384408602145
a0nsdsil,80016.0,80016.0,355034.0,512,16,4,1003.1,80932,317481,1.12,4.39,0.0,0.0,0,1054.3,1035.46,29.98,149.37,140.17,1143.31,103.44,54.03,276.92,Low,1143.31,1143.31,29.98,0.8773648441804935,0.8773648441804935,33.45897264843229
crystk02,13965.0,13965.0,968583.0,16,16,4,1358.46,41370,165136,5.87,23.41,0.0,0.0,0,400.08,389.77,691.85,267.79,924.22,1337.82,921.58,290.95,1307.13,High,1337.82,1337.82,691.85,1.0154280844956722,1.0154280844956722,1.963518103635181
crystk02,13965.0,13965.0,968583.0,32,16,4,2430.57,41370,165136,5.87,23.41,0.0,0.0,0,789.07,791.33,2403.43,262.84,845.92,1992.97,841.15,429.62,2043.42,High,2043.42,2043.42,2403.43,1.011292194904782,1.189461784655137,1.011292194904782
crystk02,13965.0,13965.0,968583.0,64,16,4,3668.88,41370,165136,5.87,23.41,0.0,0.0,0,1544.79,1536.82,4679.14,376.44,786.99,1300.98,2144.07,316.5,2346.66,High,2346.66,2346.66,4679.14,0.7840928033783986,1.5634476234307486,0.7840928033783986
crystk02,13965.0,13965.0,968583.0,128,16,4,4656.65,41370,165136,5.87,23.41,0.0,0.0,0,2893.45,2859.29,5430.04,398.23,848.15,2387.14,3897.72,324.36,2678.42,High,3897.72,3897.72,5430.04,0.8575719515878335,1.1947112670997404,0.8575719515878335
crystk02,13965.0,13965.0,968583.0,256,16,4,6147.29,41370,165136,5.87,23.41,0.0,0.0,0,3117.55,3290.3,6441.12,408.86,882.49,2658.2,4315.6,328.67,2797.35,High,4315.6,4315.6,6441.12,0.9543821571403731,1.4244346093243117,0.9543821571403731
crystk02,13965.0,13965.0,968583.0,512,16,4,7094.22,41370,165136,5.87,23.41,0.0,0.0,0,3241.78,3556.47,7084.49,414.34,900.9,3700.41,5449.13,329.9,2908.93,High,5449.13,5449.13,7084.49,1.0013734227869615,1.3018995692890425,1.0013734227869615
cage12,130228.0,130228.0,2032536.0,16,16,4,751.4,403987,1608401,1.26,5.03,0.0,0.0,0,351.65,362.18,37.78,110.18,368.95,1502.24,368.35,375.98,1489.04,Low,1502.24,1502.24,37.78,0.5001863883267653,0.5001863883267653,19.88883006881948
cage12,130228.0,130228.0,2032536.0,32,16,4,1267.17,403987,1608401,1.26,5.03,0.0,0.0,0,692.28,722.68,224.04,110.08,368.78,1830.29,369.05,466.71,1813.95,Low,1830.29,1830.29,224.04,0.6923329089925641,0.6923329089925641,5.655998928762721
cage12,130228.0,130228.0,2032536.0,64,16,4,1451.29,403987,1608401,1.26,5.03,0.0,0.0,0,1347.61,1395.97,431.74,258.63,370.7,1036.22,1355.93,103.58,1957.66,Low,1957.66,1957.66,431.74,0.7413391498012933,0.7413391498012933,3.361490712002594
cage12,130228.0,130228.0,2032536.0,128,16,4,1659.21,403987,1608401,1.26,5.03,0.0,0.0,0,2402.52,2466.67,508.36,264.27,380.89,1895.8,2523.32,105.95,1971.9,Low,2523.32,2523.32,508.36,0.6575503701472662,0.6575503701472662,3.263848453851601
cage12,130228.0,130228.0,2032536.0,256,16,4,1751.34,403987,1608401,1.26,5.03,0.0,0.0,0,2461.26,2600.81,516.79,267.69,387.5,1941.3,2591.9,107.21,1868.35,Low,2591.9,2600.81,516.79,0.6733825231370226,0.6733825231370226,3.3888813638034794
cage12,130228.0,130228.0,2032536.0,512,16,4,1785.72,403987,1608401,1.26,5.03,0.0,0.0,0,2489.99,2670.44,521.96,268.76,389.83,2613.35,3100.89,107.24,1875.95,Low,3100.89,3100.89,521.96,0.5758733782881689,0.5758733782881689,3.4211816997471067
ch7-8-b5,141120.0,141120.0,846720.0,16,16,4,765.57,168409,660342,1.28,5.03,0.0,0.0,0,254.73,238.85,81.88,52.02,149.47,881.08,149.68,329.85,883.84,Low,883.84,883.84,81.88,0.8661861875452571,0.8661861875452571,9.349902296042991
ch7-8-b5,141120.0,141120.0,846720.0,32,16,4,1220.94,168409,660342,1.28,5.03,0.0,0.0,0,500.43,481.23,209.4,52.47,152.55,1003.22,152.58,371.29,1003.82,Low,1003.82,1003.82,209.4,1.216293757845032,1.216293757845032,5.830659025787965
ch7-8-b5,141120.0,141120.0,846720.0,64,16,4,1415.33,168409,660342,1.28,5.03,0.0,0.0,0,951.64,909.96,375.4,184.8,168.78,835.65,523.56,67.02,1039.24,Low,1039.24,1039.24,375.4,1.3618894576806126,1.3618894576806126,3.7701917954182207
ch7-8-b5,141120.0,141120.0,846720.0,128,16,4,1539.84,168409,660342,1.28,5.03,0.0,0.0,0,1495.64,1415.03,450.92,188.43,171.3,1316.83,1006.65,68.66,1027.26,Low,1316.83,1495.64,450.92,1.029552566125538,1.029552566125538,3.414885123747006
ch7-8-b5,141120.0,141120.0,846720.0,256,16,4,1589.52,168409,660342,1.28,5.03,0.0,0.0,0,1521.51,1501.11,479.88,189.25,173.15,1344.93,1027.49,69.86,1010.33,Low,1344.93,1521.51,479.88,1.044699016108997,1.044699016108997,3.312328082020505
ch7-8-b5,141120.0,141120.0,846720.0,512,16,4,1621.39,168409,660342,1.28,5.03,0.0,0.0,0,1526.31,1535.74,489.41,190.32,173.38,1487.35,1304.28,69.88,1009.24,Low,1487.35,1535.74,489.41,1.0557711591805905,1.0557711591805905,3.312948243803764
af_shell7,504855.0,504855.0,17579155.0,16,16,4,4910.38,630091,2518300,6.98,27.91,0.0,0.0,0,486.49,524.01,700.5,177.83,738.56,2101.67,738.66,765.3,2095.66,High,2101.67,2101.67,700.5,2.3364181817316707,2.3364181817316707,7.009821556031406
af_shell7,504855.0,504855.0,17579155.0,32,16,4,7392.41,630091,2518300,6.98,27.91,0.0,0.0,0,962.01,1042.33,2267.19,174.94,642.02,2481.85,642.35,816.25,2481.5,High,2481.85,2481.85,2267.19,2.9785885528940104,2.9785885528940104,3.2606045368936876
af_shell7,504855.0,504855.0,17579155.0,64,16,4,8299.88,630091,2518300,6.98,27.91,0.0,0.0,0,1862.09,2024.5,4264.75,292.87,581.59,1289.58,1668.89,183.18,2587.27,High,2587.27,2587.27,4264.75,1.9461586259452486,3.2079682445202855,1.9461586259452486
af_shell7,504855.0,504855.0,17579155.0,128,16,4,8647.44,630091,2518300,6.98,27.91,0.0,0.0,0,3302.45,3613.53,4837.92,297.31,602.17,2452.18,3097.79,187.65,2623.39,High,3097.79,3613.53,4837.92,1.7874293084631412,2.3930727017625424,1.7874293084631412
af_shell7,504855.0,504855.0,17579155.0,256,16,4,8760.56,630091,2518300,6.98,27.91,0.0,0.0,0,3312.41,3663.68,4906.24,299.94,611.84,2488.81,3121.6,189.54,2559.41,High,3121.6,3663.68,4906.24,1.785595486564049,2.3911913704253647,1.785595486564049
af_shell7,504855.0,504855.0,17579155.0,512,16,4,8810.92,630091,2518300,6.98,27.91,0.0,0.0,0,3316.64,3688.34,4928.8,301.54,617.1,3591.17,3832.03,189.56,2560.4,High,3832.03,3832.03,4928.8,1.7876399935075473,2.299282625657941,1.7876399935075473
3Dspectralwave2,292008.0,292008.0,12935272.0,16,16,4,2512.19,908477,3604308,2.03,8.04,0.0,0.0,0,408.12,440.95,126.02,150.29,548.56,1649.89,549.14,371.71,1635.86,Medium,1649.89,1649.89,126.02,1.5226409033329493,1.5226409033329493,19.93485161085542
3Dspectralwave2,292008.0,292008.0,12935272.0,32,16,4,4049.23,908477,3604308,2.03,8.04,0.0,0.0,0,803.41,874.45,440.19,148.74,527.38,2172.23,527.51,482.08,2169.97,Medium,2172.23,2172.23,440.19,1.8640889776865248,1.8640889776865248,9.198823235421068
3Dspectralwave2,292008.0,292008.0,12935272.0,64,16,4,4475.1,908477,3604308,2.03,8.04,0.0,0.0,0,1559.24,1688.98,852.1,289.11,503.12,1179.42,1841.23,115.44,2304.62,Medium,2304.62,2304.62,852.1,1.9417951766451738,1.9417951766451738,5.25184837460392
3Dspectralwave2,292008.0,292008.0,12935272.0,128,16,4,4734.51,908477,3604308,2.03,8.04,0.0,0.0,0,2861.99,3087.35,977.02,294.63,518.77,2191.36,3440.18,116.94,2378.7,Medium,3440.18,3440.18,977.02,1.376239034004035,1.376239034004035,4.845868047736997
3Dspectralwave2,292008.0,292008.0,12935272.0,256,16,4,4859.8,908477,3604308,2.03,8.04,0.0,0.0,0,2890.93,3163.79,987.28,297.56,527.2,2228.92,3490.4,117.57,2379.91,Medium,3490.4,3490.4,987.28,1.392333256933303,1.392333256933303,4.92241309456284
3Dspectralwave2,292008.0,292008.0,12935272.0,512,16,4,4915.43,908477,3604308,2.03,8.04,0.0,0.0,0,2898.89,3198.28,990.78,298.98,531.54,3128.41,4236.7,117.57,2390.72,Medium,4236.7,4236.7,990.78,1.160202516109236,1.160202516109236,4.961172005894347
F1,343791.0,343791.0,26837113.0,16,16,4,3141.42,1598096,6365812,4.22,16.79,0.0,0.0,0,433.67,497.54,49.44,268.7,1111.41,1974.19,1126.62,491.16,1977.68,High,1977.68,1977.68,49.44,1.5884369564338012,1.5884369564338012,63.54004854368932
F1,343791.0,343791.0,26837113.0,32,16,4,4900.41,1598096,6365812,4.22,16.79,0.0,0.0,0,839.92,964.51,177.53,260.74,911.52,2641.84,912.02,582.67,2641.71,High,2641.84,2641.84,177.53,1.8549230839112132,1.8549230839112132,27.603278319157326
F1,343791.0,343791.0,26837113.0,64,16,4,5503.36,1598096,6365812,4.22,16.79,0.0,0.0,0,1609.23,1836.24,325.85,352.86,829.73,1309.0,2472.04,284.92,2726.79,High,2726.79,2726.79,325.85,2.018255897960606,2.018255897960606,16.889243516955652
F1,343791.0,343791.0,26837113.0,128,16,4,5879.85,1598096,6365812,4.22,16.79,0.0,0.0,0,2888.82,3257.38,403.08,359.01,874.48,2392.43,4317.86,288.51,2761.02,High,4317.86,4317.86,403.08,1.3617509599662798,1.3617509599662798,14.587302768681157
F1,343791.0,343791.0,26837113.0,256,16,4,5995.36,1598096,6365812,4.22,16.79,0.0,0.0,0,2889.71,3282.45,411.54,361.87,896.57,2419.57,4408.15,290.63,2699.21,High,4408.15,4408.15,411.54,1.3600626112995249,1.3600626112995249,14.568110025756912
F1,343791.0,343791.0,26837113.0,512,16,4,6065.44,1598096,6365812,4.22,16.79,0.0,0.0,0,2887.95,3295.4,413.03,363.33,908.26,3292.2,4391.25,290.62,2701.97,High,4391.25,4391.25,413.03,1.3812559066325076,1.3812559066325076,14.685228675883108
ASIC_320ks,321671.0,321671.0,1316085.0,16,16,4,675.61,225758,872424,2.1,8.1,0.0,0.0,0,276.27,270.47,1.0,50.3,140.69,403.04,140.56,204.13,405.82,Medium,405.82,405.82,1.0,1.6648021290227195,1.6648021290227195,675.61
ASIC_320ks,321671.0,321671.0,1316085.0,32,16,4,988.05,225758,872424,2.1,8.1,0.0,0.0,0,539.57,538.22,5.25,50.07,142.37,700.71,142.37,254.92,696.44,Medium,700.71,700.71,5.25,1.4100697863595495,1.4100697863595495,188.2
ASIC_320ks,321671.0,321671.0,1316085.0,64,16,4,1193.19,225758,872424,2.1,8.1,0.0,0.0,0,1039.86,1035.14,10.38,180.84,157.29,841.63,460.4,63.67,837.96,Medium,841.63,1039.86,10.38,1.1474525416883044,1.1474525416883044,114.95086705202311
ASIC_320ks,321671.0,321671.0,1316085.0,128,16,4,1284.93,225758,872424,2.1,8.1,0.0,0.0,0,1673.62,1663.91,11.59,182.25,158.68,1383.26,857.37,65.22,922.26,Medium,1383.26,1673.62,11.59,0.7677549264468638,0.7677549264468638,110.86540120793788
ASIC_320ks,321671.0,321671.0,1316085.0,256,16,4,1283.52,225758,872424,2.1,8.1,0.0,0.0,0,1680.07,1709.63,11.68,182.52,159.72,1388.05,917.46,66.28,983.75,Medium,1388.05,1709.63,11.68,0.7507589361440778,0.7507589361440778,109.89041095890411
ASIC_320ks,321671.0,321671.0,1316085.0,512,16,4,1301.36,225758,872424,2.1,8.1,0.0,0.0,0,1682.29,1735.91,11.7,182.86,160.32,1629.24,1094.27,66.3,1020.66,Medium,1629.24,1735.91,11.7,0.7496702017961759,0.7496702017961759,111.22735042735043
ca2010,710145.0,710145.0,3489366.0,16,16,4,710.52,826511,3239780,1.08,4.22,0.0,0.0,0,276.25,284.34,9.68,44.11,125.58,650.03,125.58,183.69,650.03,Low,650.03,650.03,9.68,1.093057243511838,1.093057243511838,73.40082644628099
ca2010,710145.0,710145.0,3489366.0,32,16,4,1094.02,826511,3239780,1.08,4.22,0.0,0.0,0,542.29,562.44,28.86,43.99,126.41,822.19,126.44,235.85,825.59,Low,825.59,825.59,28.86,1.3251371746266305,1.3251371746266305,37.907830907830906
ca2010,710145.0,710145.0,3489366.0,64,16,4,1230.6,826511,3239780,1.08,4.22,0.0,0.0,0,1025.61,1059.31,54.75,164.7,142.18,706.81,435.72,57.91,923.48,Low,923.48,1059.31,54.75,1.1616995969074209,1.1616995969074209,22.47671232876712
ca2010,710145.0,710145.0,3489366.0,128,16,4,1265.01,826511,3239780,1.08,4.22,0.0,0.0,0,1412.56,1407.64,64.53,166.47,143.09,1150.47,833.73,59.14,980.43,Low,1150.47,1412.56,64.53,0.8955442600668291,0.8955442600668291,19.603440260344026
ca2010,710145.0,710145.0,3489366.0,256,16,4,1278.54,826511,3239780,1.08,4.22,0.0,0.0,0,1403.39,1412.34,65.26,167.35,143.7,1156.04,846.21,59.86,967.96,Low,1156.04,1412.34,65.26,0.9052636050809295,0.9052636050809295,19.591480232914495
ca2010,710145.0,710145.0,3489366.0,512,16,4,1283.4,826511,3239780,1.08,4.22,0.0,0.0,0,1397.79,1410.02,65.3,167.86,143.98,1322.73,1063.26,59.87,969.31,Low,1322.73,1410.02,65.3,0.9101998553212012,0.9101998553212012,19.653905053598777
EternityII_Etilde,10054.0,204304.0,1170516.0,16,16,4,309.99,288935,1155386,1.01,4.05,0.0,0.0,0,356.21,374.21,16.22,309.66,689.76,228.44,764.04,203.6,227.77,Low,764.04,764.04,16.22,0.40572483116067226,0.40572483116067226,19.111590628853268
EternityII_Etilde,10054.0,204304.0,1170516.0,32,16,4,522.67,288935,1155386,1.01,4.05,0.0,0.0,0,678.95,729.98,62.25,313.27,727.25,478.54,721.65,347.13,473.03,Low,727.25,729.98,62.25,0.7160059179703553,0.7160059179703553,8.396305220883534
EternityII_Etilde,10054.0,204304.0,1170516.0,64,16,4,830.15,288935,1155386,1.01,4.05,0.0,0.0,0,1083.06,1169.05,122.81,393.42,706.62,936.6,844.53,383.49,679.25,Low,936.6,1169.05,122.81,0.7101064967281125,0.7101064967281125,6.759628694731699
EternityII_Etilde,10054.0,204304.0,1170516.0,128,16,4,1133.81,288935,1155386,1.01,4.05,0.0,0.0,0,1296.43,1291.07,170.83,406.24,824.6,1404.55,947.59,389.33,975.84,Low,1404.55,1404.55,170.83,0.8072407532661706,0.8072407532661706,6.637066089094421
EternityII_Etilde,10054.0,204304.0,1170516.0,256,16,4,1187.96,288935,1155386,1.01,4.05,0.0,0.0,0,1339.36,1348.91,188.31,417.61,884.41,1524.73,1255.75,395.59,1176.1,Low,1524.73,1524.73,188.31,0.7791281079273051,0.7791281079273051,6.308533800647868
EternityII_Etilde,10054.0,204304.0,1170516.0,512,16,4,1117.2,288935,1155386,1.01,4.05,0.0,0.0,0,1352.42,1374.75,197.11,419.72,923.64,1363.59,983.32,395.38,1203.04,Low,1363.59,1374.75,197.11,0.8126568466994,0.8126568466994,5.667901171934453
bcsstk18,11948.0,11948.0,149090.0,16,16,4,377.44,15507,60901,2.45,9.61,0.0,0.0,0,178.34,140.65,64.04,85.93,229.37,387.25,230.79,149.84,383.26,Medium,387.25,387.25,64.04,0.9746675274370562,0.9746675274370562,5.893816364772017
bcsstk18,11948.0,11948.0,149090.0,32,16,4,718.51,15507,60901,2.45,9.61,0.0,0.0,0,343.53,292.05,254.2,90.63,265.05,739.9,265.05,255.51,743.59,Medium,743.59,743.59,254.2,0.9662717357683669,0.9662717357683669,2.826553894571204
bcsstk18,11948.0,11948.0,149090.0,64,16,4,1142.45,15507,60901,2.45,9.61,0.0,0.0,0,691.83,573.97,497.8,248.38,296.55,635.1,814.7,100.62,1110.54,Medium,1110.54,1110.54,497.8,1.028733769157347,1.028733769157347,2.2949979911611087
bcsstk18,11948.0,11948.0,149090.0,128,16,4,1489.04,15507,60901,2.45,9.61,0.0,0.0,0,1317.92,1105.39,548.88,270.64,323.06,1039.86,1496.51,105.89,1426.7,Medium,1496.51,1496.51,548.88,0.9950083861785086,0.9950083861785086,2.7128698440460575
bcsstk18,11948.0,11948.0,149090.0,256,16,4,1976.34,15507,60901,2.45,9.61,0.0,0.0,0,1830.73,1599.89,715.92,282.67,337.83,1509.77,1759.17,108.8,1649.68,Medium,1759.17,1830.73,715.92,1.0795365783048292,1.0795365783048292,2.7605598390881663
bcsstk18,11948.0,11948.0,149090.0,512,16,4,2361.82,15507,60901,2.45,9.61,0.0,0.0,0,2208.74,2058.19,798.21,288.57,344.82,2372.39,2228.34,109.87,1838.49,Medium,2372.39,2372.39,798.21,0.9955445774092794,0.9955445774092794,2.9588955287455683
fome20,33874.0,108175.0,232647.0,16,16,4,356.27,56591,223272,1.04,4.11,0.0,0.0,0,188.84,147.53,9.19,56.58,153.46,308.14,153.77,172.2,306.11,Low,308.14,308.14,9.19,1.1561952359317194,1.1561952359317194,38.767138193688794
fome20,33874.0,108175.0,232647.0,32,16,4,612.23,56591,223272,1.04,4.11,0.0,0.0,0,369.57,297.5,39.63,57.71,163.66,531.76,163.84,254.4,528.14,Low,531.76,531.76,39.63,1.1513276666165189,1.1513276666165189,15.448650012616705
fome20,33874.0,108175.0,232647.0,64,16,4,764.66,56591,223272,1.04,4.11,0.0,0.0,0,709.29,561.95,74.12,195.46,186.49,659.06,506.03,73.01,730.45,Low,730.45,730.45,74.12,1.0468341433362995,1.0468341433362995,10.316513761467888
fome20,33874.0,108175.0,232647.0,128,16,4,965.84,56591,223272,1.04,4.11,0.0,0.0,0,1042.09,867.28,79.65,204.1,194.93,1008.77,886.27,75.83,896.95,Low,1008.77,1042.09,79.65,0.9268297363951291,0.9268297363951291,12.126051475204017
fome20,33874.0,108175.0,232647.0,256,16,4,1111.48,56591,223272,1.04,4.11,0.0,0.0,0,1096.42,950.31,82.79,208.22,198.99,1102.27,1013.71,77.76,1003.6,Low,1102.27,1102.27,82.79,1.0083554845908898,1.0083554845908898,13.425292909771711
fome20,33874.0,108175.0,232647.0,512,16,4,1209.14,56591,223272,1.04,4.11,0.0,0.0,0,1133.48,1055.99,84.48,209.99,200.6,1049.14,1142.0,77.82,1017.59,Low,1142.0,1142.0,84.48,1.0587915936952716,1.0587915936952716,14.312736742424242
cant,62451.0,62451.0,4007383.0,16,16,4,2645.14,189053,751435,5.33,21.2,0.0,0.0,0,431.74,464.57,975.98,259.43,1003.6,1834.88,1008.91,409.29,1827.35,High,1834.88,1834.88,975.98,1.4415874607603765,1.4415874607603765,2.710239963933687
cant,62451.0,62451.0,4007383.0,32,16,4,4592.99,189053,751435,5.33,21.2,0.0,0.0,0,855.09,926.56,4101.72,251.69,868.53,2594.62,869.56,562.2,2620.92,High,2620.92,2620.92,4101.72,1.1197717055284124,1.7524342597255924,1.1197717055284124
cant,62451.0,62451.0,4007383.0,64,16,4,5648.18,189053,751435,5.33,21.2,0.0,0.0,0,1678.66,1817.82,7736.26,364.17,786.76,1433.0,2284.06,294.64,2813.19,High,2813.19,2813.19,7736.26,0.7300918014647905,2.0077492099715983,0.7300918014647905
cant,62451.0,62451.0,4007383.0,128,16,4,6588.38,189053,751435,5.33,21.2,0.0,0.0,0,3157.28,3413.81,9125.84,374.17,831.73,2621.77,4263.74,298.87,2872.93,High,4263.74,4263.74,9125.84,0.7219477878200802,1.5452114810002486,0.7219477878200802
cant,62451.0,62451.0,4007383.0,256,16,4,6909.28,189053,751435,5.33,21.2,0.0,0.0,0,3248.79,3602.95,9757.74,379.58,855.59,2709.98,4376.96,301.15,2845.65,High,4376.96,4376.96,9757.74,0.7080819943962434,1.5785568065506652,0.7080819943962434
cant,62451.0,62451.0,4007383.0,512,16,4,7239.26,189053,751435,5.33,21.2,0.0,0.0,0,3289.54,3700.8,10077.51,382.2,868.07,3742.27,5459.42,301.27,2856.55,High,5459.42,5459.42,10077.51,0.7183580070870681,1.3260126533587817,0.7183580070870681
dielFilterV2clx,607232.0,607232.0,25309272.0,16,16,4,2252.92,2295090,9142316,2.77,11.03,0.0,0.0,0,446.27,498.65,38.34,197.78,799.79,1887.2,797.39,429.49,1885.09,Medium,1887.2,1887.2,38.34,1.1937897414158543,1.1937897414158543,58.76160667709963
dielFilterV2clx,607232.0,607232.0,25309272.0,32,16,4,3463.94,2295090,9142316,2.77,11.03,0.0,0.0,0,880.74,985.66,221.02,194.33,721.46,2497.21,721.73,512.73,2501.66,Medium,2501.66,2501.66,221.02,1.384656588025551,1.384656588025551,15.672518324133563
dielFilterV2clx,607232.0,607232.0,25309272.0,64,16,4,3735.69,2295090,9142316,2.77,11.03,0.0,0.0,0,1710.37,1910.1,425.3,313.29,664.49,1234.87,2560.37,196.03,2617.43,Medium,2617.43,2617.43,425.3,1.427235876413123,1.427235876413123,8.783658593933694
dielFilterV2clx,607232.0,607232.0,25309272.0,128,16,4,3888.57,2295090,9142316,2.77,11.03,0.0,0.0,0,3059.59,3386.37,497.41,319.08,690.56,2335.23,4649.13,198.62,2677.73,Medium,4649.13,4649.13,497.41,0.8364081021610495,0.8364081021610495,7.8176353511187955
dielFilterV2clx,607232.0,607232.0,25309272.0,256,16,4,3916.4,2295090,9142316,2.77,11.03,0.0,0.0,0,3062.92,3420.46,499.12,322.22,704.48,2367.5,4719.24,199.74,2650.17,Medium,4719.24,4719.24,499.12,0.8298793873589816,0.8298793873589816,7.846610033659241
dielFilterV2clx,607232.0,607232.0,25309272.0,512,16,4,3932.53,2295090,9142316,2.77,11.03,0.0,0.0,0,3063.8,3438.5,500.1,323.66,711.79,3318.02,5389.97,199.75,2653.55,Medium,5389.97,5389.97,500.1,0.7296014634589802,0.7296014634589802,7.863487302539492
ccc,49152.0,49152.0,147456.0,16,16,4,377.13,36864,147456,1.0,4.0,0.0,0.0,0,121.36,110.12,106.54,27.43,71.44,376.16,71.48,172.67,386.01,Low,386.01,386.01,106.54,0.9769954146265641,0.9769954146265641,3.5397972592453537
ccc,49152.0,49152.0,147456.0,32,16,4,658.29,36864,147456,1.0,4.0,0.0,0.0,0,235.36,223.93,359.21,27.91,74.98,475.66,74.83,208.42,471.86,Low,475.66,475.66,359.21,1.3839507211033089,1.3839507211033089,1.8326048829375574
ccc,49152.0,49152.0,147456.0,64,16,4,791.71,36864,147456,1.0,4.0,0.0,0.0,0,459.01,429.28,674.08,125.55,90.74,458.65,250.35,42.29,570.98,Low,570.98,570.98,674.08,1.1745045098504627,1.386580966058356,1.1745045098504627
ccc,49152.0,49152.0,147456.0,128,16,4,978.96,36864,147456,1.0,4.0,0.0,0.0,0,792.24,762.05,846.23,131.19,94.4,741.92,483.26,43.67,574.88,Low,741.92,792.24,846.23,1.1568486108977465,1.2356861557103909,1.1568486108977465
ccc,49152.0,49152.0,147456.0,256,16,4,1081.25,36864,147456,1.0,4.0,0.0,0.0,0,880.99,850.81,945.99,133.26,96.62,849.89,506.18,44.87,578.83,Low,849.89,880.99,945.99,1.1429824839586042,1.2273124553059627,1.1429824839586042
ccc,49152.0,49152.0,147456.0,512,16,4,1135.92,36864,147456,1.0,4.0,0.0,0.0,0,921.06,915.34,1002.89,134.42,97.3,944.85,650.03,44.95,580.25,Low,944.85,944.85,1002.89,1.1326466511780955,1.2022225750119067,1.1326466511780955
coupled,11341.0,11341.0,97193.0,16,16,4,215.03,20421,80576,1.22,4.82,0.0,0.0,0,156.63,100.53,1.93,64.48,55.88,8.39,54.73,117.15,8.39,Low,117.15,156.63,1.93,1.3728532209666093,1.3728532209666093,111.41450777202073
coupled,11341.0,11341.0,97193.0,32,16,4,401.62,20421,80576,1.22,4.82,0.0,0.0,0,308.37,210.07,17.02,67.85,87.3,16.54,87.15,190.02,16.39,Low,190.02,308.37,17.02,1.3023964717709244,1.3023964717709244,23.596944770857814
coupled,11341.0,11341.0,97193.0,64,16,4,642.6,20421,80576,1.22,4.82,0.0,0.0,0,616.73,403.78,33.82,210.97,142.32,590.84,46.92,79.99,32.92,Low,590.84,616.73,33.82,1.0419470432766365,1.0419470432766365,19.000591366055588
coupled,11341.0,11341.0,97193.0,128,16,4,826.3,20421,80576,1.22,4.82,0.0,0.0,0,1176.39,785.83,34.37,231.68,184.67,969.48,65.14,86.43,64.34,Low,969.48,1176.39,34.37,0.7024031146133509,0.7024031146133509,24.041315100378238
coupled,11341.0,11341.0,97193.0,256,16,4,1006.53,20421,80576,1.22,4.82,0.0,0.0,0,1497.03,1160.8,46.87,246.0,218.03,1204.25,122.6,88.52,123.29,Low,1204.25,1497.03,46.87,0.672351255485862,0.672351255485862,21.474930659270324
coupled,11341.0,11341.0,97193.0,512,16,4,1117.96,20421,80576,1.22,4.82,0.0,0.0,0,1782.21,1610.18,49.83,252.46,238.83,2072.8,73.92,89.62,209.67,Low,2072.8,2072.8,49.83,0.5393477421844848,0.5393477421844848,22.435480634156132
c-49,21132.0,21132.0,157040.0,16,16,4,401.64,23729,93938,1.67,6.62,0.0,0.0,0,164.96,123.36,12.99,59.13,98.83,26.5,99.27,161.23,26.66,Low,161.23,164.96,12.99,2.434772065955383,2.434772065955383,30.919168591224018
c-49,21132.0,21132.0,157040.0,32,16,4,712.2,23729,93938,1.67,6.62,0.0,0.0,0,329.23,253.91,50.5,61.19,127.78,52.08,125.99,239.58,52.55,Low,239.58,329.23,50.5,2.1632293533396107,2.1632293533396107,14.102970297029703
c-49,21132.0,21132.0,157040.0,64,16,4,972.38,23729,93938,1.67,6.62,0.0,0.0,0,645.6,489.61,100.33,207.66,176.55,605.17,132.92,78.31,99.22,Low,605.17,645.6,100.33,1.5061648079306071,1.5061648079306071,9.691817003887172
c-49,21132.0,21132.0,157040.0,128,16,4,1136.94,23729,93938,1.67,6.62,0.0,0.0,0,1228.09,946.75,123.4,220.87,198.98,1071.05,199.36,81.06,191.02,Low,1071.05,1228.09,123.4,0.9257790552809648,0.9257790552809648,9.213452188006483
c-49,21132.0,21132.0,157040.0,256,16,4,1431.7,23729,93938,1.67,6.62,0.0,0.0,0,1635.85,1368.56,138.24,229.45,211.93,1416.39,319.8,82.94,322.1,Low,1416.39,1635.85,138.24,0.8752024941162088,0.8752024941162088,10.356626157407407
c-49,21132.0,21132.0,157040.0,512,16,4,1579.78,23729,93938,1.67,6.62,0.0,0.0,0,1820.12,1694.32,145.85,233.05,218.82,2004.52,213.12,83.23,489.28,Low,2004.52,2004.52,145.85,0.7881088739448846,0.7881088739448846,10.831539252656839
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,16,16,4,197.63,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,194.48,140.46,13.92,100.7,250.09,241.32,239.85,173.01,233.49,High,250.09,250.09,13.92,0.7902355152145227,0.7902355152145227,14.197557471264368
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,32,16,4,359.78,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,380.54,290.47,34.57,107.03,305.02,442.19,304.43,261.44,421.02,High,442.19,442.19,34.57,0.8136321490761889,0.8136321490761889,10.407289557419727
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,64,16,4,591.24,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,750.26,554.97,68.79,266.51,350.62,646.14,752.93,111.27,752.04,High,752.93,752.93,68.79,0.7852522810885475,0.7852522810885475,8.594853903183601
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,128,16,4,792.02,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1399.37,1059.78,95.51,290.53,387.53,1204.98,1245.26,117.26,1107.99,High,1245.26,1399.37,95.51,0.5659832638973252,0.5659832638973252,8.292534813108574
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,256,16,4,977.94,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1920.29,1552.0,106.12,303.52,406.95,1657.63,1635.16,120.57,1441.58,High,1657.63,1920.29,106.12,0.5092668294892959,0.5092668294892959,9.21541650961176
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,512,16,4,1146.61,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,2232.58,2018.22,116.37,310.55,417.28,2408.81,1749.22,121.77,1778.07,High,2408.81,2408.81,116.37,0.4760068249467579,0.4760068249467579,9.8531408438601
c-45,13206.0,13206.0,174452.0,16,16,4,471.49,13534,53225,3.28,12.89,0.0,0.0,0,219.44,160.05,11.41,89.05,170.03,15.21,172.21,172.38,15.17,Medium,172.38,219.44,11.41,2.1486055413780534,2.1486055413780534,41.32252410166521
c-45,13206.0,13206.0,174452.0,32,16,4,872.26,13534,53225,3.28,12.89,0.0,0.0,0,423.94,335.48,52.25,95.64,272.79,42.46,276.25,281.6,42.71,Medium,281.6,423.94,52.25,2.0575081379440485,2.0575081379440485,16.693971291866028
c-45,13206.0,13206.0,174452.0,64,16,4,1421.2,13534,53225,3.28,12.89,0.0,0.0,0,857.26,637.85,103.12,267.67,303.26,803.93,114.71,87.69,82.48,Medium,803.93,857.26,103.12,1.6578400951869912,1.6578400951869912,13.78200155159038
c-45,13206.0,13206.0,174452.0,128,16,4,1853.41,13534,53225,3.28,12.89,0.0,0.0,0,1638.05,1247.2,107.22,287.1,334.04,1362.91,157.66,92.79,165.2,Medium,1362.91,1638.05,107.22,1.1314733982479168,1.1314733982479168,17.286047379220296
c-45,13206.0,13206.0,174452.0,256,16,4,2620.88,13534,53225,3.28,12.89,0.0,0.0,0,2089.25,1781.26,127.94,302.9,346.22,1719.8,294.4,93.54,313.59,Medium,1719.8,2089.25,127.94,1.2544597343544335,1.2544597343544335,20.48522745036736
c-45,13206.0,13206.0,174452.0,512,16,4,2838.06,13534,53225,3.28,12.89,0.0,0.0,0,2409.35,2270.22,133.05,308.87,358.01,2592.88,226.97,94.9,592.74,Medium,2592.88,2592.88,133.05,1.0945589460368392,1.0945589460368392,21.330777903043966
dc1,116835.0,116835.0,766396.0,16,16,4,418.34,102824,400364,1.91,7.45,0.0,0.0,0,250.21,229.67,0.14,46.2,17.02,1.77,17.04,173.2,1.77,Low,173.2,250.21,0.14,1.6719555573318412,1.6719555573318412,2988.142857142857
dc1,116835.0,116835.0,766396.0,32,16,4,753.96,102824,400364,1.91,7.45,0.0,0.0,0,478.55,455.24,1.75,49.01,30.66,3.38,30.98,241.46,3.4,Low,241.46,478.55,1.75,1.5755093511649776,1.5755093511649776,430.8342857142857
dc1,116835.0,116835.0,766396.0,64,16,4,1255.87,102824,400364,1.91,7.45,0.0,0.0,0,807.8,773.75,3.49,128.72,49.98,868.19,7.78,44.96,5.59,Low,868.19,868.19,3.49,1.4465382001635585,1.4465382001635585,359.8481375358166
dc1,116835.0,116835.0,766396.0,128,16,4,1795.36,102824,400364,1.91,7.45,0.0,0.0,0,1315.42,1275.47,3.85,129.42,74.5,1294.86,8.43,58.22,10.28,Low,1294.86,1315.42,3.85,1.3648568518039863,1.3648568518039863,466.3272727272727
dc1,116835.0,116835.0,766396.0,256,16,4,1876.98,102824,400364,1.91,7.45,0.0,0.0,0,1341.76,1354.51,3.92,129.93,103.31,1318.11,15.75,58.99,19.89,Low,1318.11,1354.51,3.92,1.3857262035717715,1.3857262035717715,478.8214285714286
dc1,116835.0,116835.0,766396.0,512,16,4,1908.98,102824,400364,1.91,7.45,0.0,0.0,0,1356.38,1392.1,3.93,128.36,132.09,1516.21,11.05,59.02,39.47,Low,1516.21,1516.21,3.93,1.2590472296053976,1.2590472296053976,485.74554707379133
c-67,57975.0,57975.0,530229.0,16,16,4,775.19,62633,247729,2.15,8.49,0.0,0.0,0,274.05,242.34,2.54,74.19,206.74,53.1,204.12,243.0,54.04,Medium,243.0,274.05,2.54,2.828644407954753,2.828644407954753,305.1929133858268
c-67,57975.0,57975.0,530229.0,32,16,4,1175.67,62633,247729,2.15,8.49,0.0,0.0,0,539.21,491.17,25.9,74.76,215.93,124.71,214.75,319.86,122.28,Medium,319.86,539.21,25.9,2.1803564473952632,2.1803564473952632,45.3926640926641
c-67,57975.0,57975.0,530229.0,64,16,4,1594.67,62633,247729,2.15,8.49,0.0,0.0,0,1063.87,958.01,51.12,237.07,248.28,910.46,296.8,83.78,235.84,Medium,910.46,1063.87,51.12,1.4989331403272959,1.4989331403272959,31.194640062597813
c-67,57975.0,57975.0,530229.0,128,16,4,1983.09,62633,247729,2.15,8.49,0.0,0.0,0,1847.0,1670.13,56.65,242.91,259.39,1610.09,411.24,84.95,455.42,Medium,1610.09,1847.0,56.65,1.0736816459122902,1.0736816459122902,35.006001765225065
c-67,57975.0,57975.0,530229.0,256,16,4,2182.57,62633,247729,2.15,8.49,0.0,0.0,0,1983.91,1930.8,58.72,245.85,265.29,1815.48,612.3,85.73,763.38,Medium,1815.48,1983.91,58.72,1.100135590828213,1.100135590828213,37.1691076294278
c-67,57975.0,57975.0,530229.0,512,16,4,2168.35,62633,247729,2.15,8.49,0.0,0.0,0,2051.58,2074.33,59.31,246.87,268.46,2210.35,451.43,85.93,973.46,Medium,2210.35,2210.35,59.31,0.9809984844029226,0.9809984844029226,36.559602090709824
aug3d,24300.0,24300.0,69984.0,16,16,4,238.85,13036,49104,1.43,5.37,0.0,0.0,0,88.81,61.17,43.23,25.39,64.03,237.23,63.56,106.04,239.67,Low,239.67,239.67,43.23,0.9965786289481371,0.9965786289481371,5.525098311357854
aug3d,24300.0,24300.0,69984.0,32,16,4,387.72,13036,49104,1.43,5.37,0.0,0.0,0,173.87,123.43,135.76,26.45,69.74,380.35,69.74,157.09,388.8,Low,388.8,388.8,135.76,0.9972222222222222,0.9972222222222222,2.8559222156747204
aug3d,24300.0,24300.0,69984.0,64,16,4,508.05,13036,49104,1.43,5.37,0.0,0.0,0,343.06,245.77,268.91,118.07,86.51,352.56,225.03,41.83,479.34,Low,479.34,479.34,268.91,1.059894855426211,1.059894855426211,1.8892938157747945
aug3d,24300.0,24300.0,69984.0,128,16,4,714.12,13036,49104,1.43,5.37,0.0,0.0,0,652.53,478.93,356.61,127.13,91.36,518.4,433.0,43.16,570.72,Low,570.72,652.53,356.61,1.0943864649901154,1.0943864649901154,2.002523765458063
aug3d,24300.0,24300.0,69984.0,256,16,4,958.68,13036,49104,1.43,5.37,0.0,0.0,0,772.77,695.49,399.05,132.11,93.65,772.24,467.73,44.26,607.24,Low,772.24,772.77,399.05,1.240576109321014,1.240576109321014,2.402405713569728
aug3d,24300.0,24300.0,69984.0,512,16,4,1103.2,13036,49104,1.43,5.37,0.0,0.0,0,884.47,780.31,428.53,134.07,94.74,814.95,587.33,44.7,614.57,Low,814.95,884.47,428.53,1.2473006433231202,1.2473006433231202,2.574382190278394
af_3_k101,503625.0,503625.0,17550675.0,16,16,4,4928.58,628135,2511425,6.99,27.94,0.0,0.0,0,488.24,525.72,882.79,177.54,737.64,2042.2,738.39,764.7,2039.35,High,2042.2,2042.2,882.79,2.4133679365390264,2.4133679365390264,5.582958574519422
af_3_k101,503625.0,503625.0,17550675.0,32,16,4,7389.76,628135,2511425,6.99,27.94,0.0,0.0,0,966.79,1046.27,3623.55,174.76,642.52,2492.29,642.58,812.81,2495.3,High,2495.3,2495.3,3623.55,2.039370230850961,2.9614715665451046,2.039370230850961
af_3_k101,503625.0,503625.0,17550675.0,64,16,4,8376.41,628135,2511425,6.99,27.94,0.0,0.0,0,1876.48,2033.92,6425.88,293.39,582.66,1290.75,1665.82,183.08,2533.66,High,2533.66,2533.66,6425.88,1.3035428610556064,3.306051324960729,1.3035428610556064
af_3_k101,503625.0,503625.0,17550675.0,128,16,4,8689.53,628135,2511425,6.99,27.94,0.0,0.0,0,3320.53,3632.08,7573.11,297.72,603.57,2444.13,3100.14,187.6,2629.81,High,3100.14,3632.08,7573.11,1.1474189599781333,2.3924390431928813,1.1474189599781333
af_3_k101,503625.0,503625.0,17550675.0,256,16,4,8781.37,628135,2511425,6.99,27.94,0.0,0.0,0,3331.25,3685.57,7840.37,300.1,613.03,2470.77,3120.43,189.55,2567.08,High,3120.43,3685.57,7840.37,1.1200198460021658,2.382635521778178,1.1200198460021658
af_3_k101,503625.0,503625.0,17550675.0,512,16,4,8828.86,628135,2511425,6.99,27.94,0.0,0.0,0,3335.76,3707.24,7902.71,301.4,618.36,3616.65,3842.72,189.56,2567.8,High,3842.72,3842.72,7902.71,1.1171939752312814,2.297554856976309,1.1171939752312814
barrier2-1,113076.0,113076.0,2129496.0,16,16,4,559.36,569682,2268167,1.68,6.68,0.0,0.0,0,417.41,448.76,1.17,181.07,684.61,139.11,685.23,392.28,139.21,Low,685.23,685.23,1.17,0.8163098521664258,0.8163098521664258,478.08547008547015
barrier2-1,113076.0,113076.0,2129496.0,32,16,4,898.71,569682,2268167,1.68,6.68,0.0,0.0,0,821.56,894.89,11.05,177.88,635.61,274.34,635.66,519.89,284.01,Low,635.66,894.89,11.05,1.0042686810669468,1.0042686810669468,81.331221719457
barrier2-1,113076.0,113076.0,2129496.0,64,16,4,1095.7,569682,2268167,1.68,6.68,0.0,0.0,0,1522.79,1668.34,21.92,311.71,585.26,1184.73,532.33,192.66,451.2,Low,1184.73,1668.34,21.92,0.6567606123452054,0.6567606123452054,49.98631386861314
barrier2-1,113076.0,113076.0,2129496.0,128,16,4,1233.95,569682,2268167,1.68,6.68,0.0,0.0,0,2723.99,2944.53,24.49,318.25,605.31,2117.46,664.45,196.98,723.6,Low,2117.46,2944.53,24.49,0.41906518187962083,0.41906518187962083,50.3858717844018
barrier2-1,113076.0,113076.0,2129496.0,256,16,4,1288.99,569682,2268167,1.68,6.68,0.0,0.0,0,2770.72,3053.52,24.75,321.82,615.85,2174.25,1141.89,198.99,1291.0,Low,2174.25,3053.52,24.75,0.42213248971678585,0.42213248971678585,52.08040404040404
barrier2-1,113076.0,113076.0,2129496.0,512,16,4,1251.36,569682,2268167,1.68,6.68,0.0,0.0,0,2797.59,3113.17,24.98,324.39,622.66,2956.11,744.26,199.01,1639.19,Low,2956.11,3113.17,24.98,0.40195684784319513,0.40195684784319513,50.09447558046437
conf6_0-8x8-30,49152.0,49152.0,1916928.0,16,16,4,2090.43,125952,497664,3.85,15.22,0.0,0.0,0,425.89,435.47,540.28,198.3,733.33,1697.9,734.17,745.6,1705.45,Medium,1705.45,1705.45,540.28,1.2257351432173325,1.2257351432173325,3.869160435329829
conf6_0-8x8-30,49152.0,49152.0,1916928.0,32,16,4,3596.49,125952,497664,3.85,15.22,0.0,0.0,0,841.5,871.53,1555.32,194.5,677.72,2256.54,675.81,863.87,2247.28,Medium,2256.54,2256.54,1555.32,1.5938073333510596,1.5938073333510596,2.312379446030399
conf6_0-8x8-30,49152.0,49152.0,1916928.0,64,16,4,3938.22,125952,497664,3.85,15.22,0.0,0.0,0,1623.48,1687.44,2851.51,332.61,622.23,1294.78,1774.93,210.96,2496.0,Medium,2496.0,2496.0,2851.51,1.3810998383312698,1.5778124999999998,1.3810998383312698
conf6_0-8x8-30,49152.0,49152.0,1916928.0,128,16,4,4566.83,125952,497664,3.85,15.22,0.0,0.0,0,2930.52,3049.4,3555.63,343.98,654.13,2379.06,3269.81,214.43,2589.13,Medium,3269.81,3269.81,3555.63,1.2843940454996723,1.3966652496628245,1.2843940454996723
conf6_0-8x8-30,49152.0,49152.0,1916928.0,256,16,4,4910.48,125952,497664,3.85,15.22,0.0,0.0,0,3022.06,3253.86,3780.46,350.12,671.5,2519.99,3375.99,216.4,2564.02,Medium,3375.99,3375.99,3780.46,1.2989107145691263,1.4545303747937641,1.2989107145691263
conf6_0-8x8-30,49152.0,49152.0,1916928.0,512,16,4,5093.13,125952,497664,3.85,15.22,0.0,0.0,0,3065.86,3373.57,3876.25,353.63,681.26,3406.55,4177.74,216.5,2583.9,Medium,4177.74,4177.74,3876.25,1.2191112898361316,1.2191112898361316,1.3139322799097066
rajat06,10922.0,10922.0,46983.0,16,16,4,156.09,8865,34899,1.35,5.3,0.0,0.0,0,72.17,48.04,11.93,35.62,80.45,125.96,81.43,85.58,124.95,Low,125.96,125.96,11.93,1.2392029215624007,1.2392029215624007,13.083822296730931
rajat06,10922.0,10922.0,46983.0,32,16,4,266.95,8865,34899,1.35,5.3,0.0,0.0,0,143.68,95.98,63.28,37.27,94.63,251.25,95.79,136.18,242.18,Low,251.25,251.25,63.28,1.0624875621890546,1.0624875621890546,4.218552465233881
rajat06,10922.0,10922.0,46983.0,64,16,4,408.55,8865,34899,1.35,5.3,0.0,0.0,0,278.01,185.15,124.54,153.79,118.12,266.95,298.3,54.66,472.19,Low,472.19,472.19,124.54,0.8652237446790487,0.8652237446790487,3.2804721374658743
rajat06,10922.0,10922.0,46983.0,128,16,4,553.56,8865,34899,1.35,5.3,0.0,0.0,0,536.95,363.86,134.91,171.31,130.55,399.43,565.21,57.52,682.15,Low,682.15,682.15,134.91,0.8114930733709594,0.8114930733709594,4.103179897709584
rajat06,10922.0,10922.0,46983.0,256,16,4,962.52,8865,34899,1.35,5.3,0.0,0.0,0,910.08,640.86,186.03,179.62,136.43,767.85,647.48,59.71,808.31,Low,808.31,910.08,186.03,1.0576213080168775,1.0576213080168775,5.174004192872117
rajat06,10922.0,10922.0,46983.0,512,16,4,1213.44,8865,34899,1.35,5.3,0.0,0.0,0,1097.41,877.67,209.1,184.18,139.74,1176.41,759.32,60.87,925.2,Low,1176.41,1176.41,209.1,1.031477121071735,1.031477121071735,5.803156384505022
cti,16840.0,16840.0,96464.0,16,16,4,266.48,16959,66023,1.46,5.69,0.0,0.0,0,146.82,97.05,71.19,46.9,116.78,410.49,117.64,152.39,412.24,Low,412.24,412.24,71.19,0.6464195614205318,0.6464195614205318,3.7432223626913896
cti,16840.0,16840.0,96464.0,32,16,4,497.24,16959,66023,1.46,5.69,0.0,0.0,0,284.55,202.44,214.6,48.34,132.14,606.69,132.05,232.44,588.2,Low,606.69,606.69,214.6,0.8195948507474987,0.8195948507474987,2.317054986020503
cti,16840.0,16840.0,96464.0,64,16,4,709.29,16959,66023,1.46,5.69,0.0,0.0,0,561.65,384.7,414.45,177.32,159.64,575.05,430.16,65.62,789.07,Low,789.07,789.07,414.45,0.8988936342783276,0.8988936342783276,1.711400651465798
cti,16840.0,16840.0,96464.0,128,16,4,856.51,16959,66023,1.46,5.69,0.0,0.0,0,1052.81,722.58,462.1,193.31,170.47,990.64,811.47,69.15,957.46,Low,990.64,1052.81,462.1,0.8135466038506474,0.8135466038506474,1.8535165548582557
cti,16840.0,16840.0,96464.0,256,16,4,1276.61,16959,66023,1.46,5.69,0.0,0.0,0,1288.33,994.47,512.25,202.12,176.88,1228.84,899.96,71.48,1050.66,Low,1228.84,1288.33,512.25,0.990902951883446,0.990902951883446,2.4921620302586627
cti,16840.0,16840.0,96464.0,512,16,4,1470.63,16959,66023,1.46,5.69,0.0,0.0,0,1476.25,1317.48,549.16,205.95,179.62,1765.93,1174.6,72.44,1094.63,Low,1765.93,1765.93,549.16,0.8327793287389648,0.8327793287389648,2.6779627066792924
ca-AstroPh,18772.0,18772.0,396160.0,16,16,4,357.22,94940,377967,1.05,4.17,0.0,0.0,0,284.8,255.59,5.48,132.63,371.63,193.91,366.81,186.34,191.2,Low,371.63,371.63,5.48,0.9612248742028362,0.9612248742028362,65.18613138686132
ca-AstroPh,18772.0,18772.0,396160.0,32,16,4,621.43,94940,377967,1.05,4.17,0.0,0.0,0,562.73,513.83,31.07,136.32,405.9,398.15,406.32,337.59,409.04,Low,409.04,562.73,31.07,1.1043129031684822,1.1043129031684822,20.000965561635017
ca-AstroPh,18772.0,18772.0,396160.0,64,16,4,849.22,94940,377967,1.05,4.17,0.0,0.0,0,1099.68,994.13,61.79,303.11,435.7,992.88,752.08,123.26,753.16,Low,992.88,1099.68,61.79,0.7722428342790629,0.7722428342790629,13.743647839456223
ca-AstroPh,18772.0,18772.0,396160.0,128,16,4,1034.36,94940,377967,1.05,4.17,0.0,0.0,0,2021.22,1838.33,74.93,320.06,466.0,1816.21,1145.38,127.14,1233.18,Low,1816.21,2021.22,74.93,0.5117503290092122,0.5117503290092122,13.80435072734552
ca-AstroPh,18772.0,18772.0,396160.0,256,16,4,1135.94,94940,377967,1.05,4.17,0.0,0.0,0,2401.88,2271.07,79.37,328.73,484.67,2039.43,1624.86,128.92,1669.36,Low,2039.43,2401.88,79.37,0.47293786533881793,0.47293786533881793,14.311956658687162
ca-AstroPh,18772.0,18772.0,396160.0,512,16,4,1225.08,94940,377967,1.05,4.17,0.0,0.0,0,2580.85,2629.56,81.4,333.28,494.5,2780.68,1559.3,129.1,1942.26,Low,2780.68,2780.68,81.4,0.4405684940374297,0.4405684940374297,15.050122850122849
bcsstm36,23052.0,23052.0,320606.0,16,16,4,921.28,18766,72357,4.43,17.08,0.0,0.0,0,276.62,220.5,127.02,98.8,319.01,468.04,320.93,329.16,461.97,High,468.04,468.04,127.02,1.9683787710452096,1.9683787710452096,7.2530310187372065
bcsstm36,23052.0,23052.0,320606.0,32,16,4,1603.03,18766,72357,4.43,17.08,0.0,0.0,0,535.68,444.98,367.46,101.12,331.38,891.81,332.58,503.7,842.59,High,891.81,891.81,367.46,1.7975017100054944,1.7975017100054944,4.362461220268873
bcsstm36,23052.0,23052.0,320606.0,64,16,4,2226.43,18766,72357,4.43,17.08,0.0,0.0,0,1082.21,858.96,718.44,264.47,357.92,957.03,1386.4,103.85,1263.47,High,1386.4,1386.4,718.44,1.605907386035776,1.605907386035776,3.098978341963142
bcsstm36,23052.0,23052.0,320606.0,128,16,4,2849.83,18766,72357,4.43,17.08,0.0,0.0,0,2058.47,1701.96,1019.82,281.08,378.85,1778.67,2399.3,108.32,1635.74,High,2399.3,2399.3,1019.82,1.1877756012170215,1.1877756012170215,2.794444117589378
bcsstm36,23052.0,23052.0,320606.0,256,16,4,3587.2,18766,72357,4.43,17.08,0.0,0.0,0,2435.75,2274.81,1133.38,288.87,389.82,2167.17,2880.23,110.9,1879.01,High,2880.23,2880.23,1133.38,1.2454560920482045,1.2454560920482045,3.1650461451587284
bcsstm36,23052.0,23052.0,320606.0,512,16,4,4180.68,18766,72357,4.43,17.08,0.0,0.0,0,2694.88,2695.58,1183.18,293.59,395.58,3237.42,3155.76,111.62,1985.56,High,3237.42,3237.42,1183.18,1.2913616398243046,1.2913616398243046,3.533426866579895
cond-mat-2005,40421.0,40421.0,351382.0,16,16,4,499.12,63482,250139,1.4,5.54,0.0,0.0,0,237.26,195.98,3.62,70.05,200.79,290.4,201.6,195.65,279.99,Low,290.4,290.4,3.62,1.718732782369146,1.718732782369146,137.87845303867402
cond-mat-2005,40421.0,40421.0,351382.0,32,16,4,895.24,63482,250139,1.4,5.54,0.0,0.0,0,472.29,397.05,16.62,71.05,209.97,616.47,210.22,290.76,635.42,Low,635.42,635.42,16.62,1.40889490415788,1.40889490415788,53.86522262334537
cond-mat-2005,40421.0,40421.0,351382.0,64,16,4,1118.16,63482,250139,1.4,5.54,0.0,0.0,0,930.21,765.13,32.66,226.55,241.21,822.44,686.3,84.01,1130.77,Low,1130.77,1130.77,32.66,0.9888483069059137,0.9888483069059137,34.2363747703613
cond-mat-2005,40421.0,40421.0,351382.0,128,16,4,1412.59,63482,250139,1.4,5.54,0.0,0.0,0,1736.31,1441.58,37.02,235.85,252.39,1426.95,1290.08,86.59,1429.85,Low,1429.85,1736.31,37.02,0.8135586387223479,0.8135586387223479,38.15748244192328
cond-mat-2005,40421.0,40421.0,351382.0,256,16,4,1594.93,63482,250139,1.4,5.54,0.0,0.0,0,1901.31,1773.0,39.12,239.91,257.73,1654.55,1345.34,88.1,1419.38,Low,1654.55,1901.31,39.12,0.8388584712645493,0.8388584712645493,40.77019427402863
cond-mat-2005,40421.0,40421.0,351382.0,512,16,4,1598.55,63482,250139,1.4,5.54,0.0,0.0,0,2005.41,1980.69,40.18,241.66,260.45,2212.58,1505.07,88.11,1424.78,Low,2212.58,2212.58,40.18,0.7224823509206447,0.7224823509206447,39.784718765555
darcy003,389874.0,389874.0,2097566.0,16,16,4,875.08,379340,1492744,1.41,5.54,0.0,0.0,0,266.15,268.02,18.34,47.83,136.13,782.59,136.21,227.58,780.26,Low,782.59,782.59,18.34,1.1181844899628157,1.1181844899628157,47.714285714285715
darcy003,389874.0,389874.0,2097566.0,32,16,4,1205.5,379340,1492744,1.41,5.54,0.0,0.0,0,486.74,500.95,44.42,47.62,135.7,800.93,135.78,277.15,802.92,Low,802.92,802.92,44.42,1.5013949085836698,1.5013949085836698,27.13867627194957
darcy003,389874.0,389874.0,2097566.0,64,16,4,1324.43,379340,1492744,1.41,5.54,0.0,0.0,0,832.01,841.93,80.56,172.35,149.04,697.74,477.94,61.06,798.34,Low,798.34,841.93,80.56,1.5730880239449838,1.5730880239449838,16.440292949354518
darcy003,389874.0,389874.0,2097566.0,128,16,4,1405.4,379340,1492744,1.41,5.54,0.0,0.0,0,1092.97,1068.79,100.88,174.09,150.26,1008.03,907.71,62.45,798.69,Low,1008.03,1092.97,100.88,1.2858541405528057,1.2858541405528057,13.931403647898495
darcy003,389874.0,389874.0,2097566.0,256,16,4,1397.39,379340,1492744,1.41,5.54,0.0,0.0,0,1092.83,1074.56,103.96,174.85,150.84,1018.44,919.98,63.6,781.28,Low,1018.44,1092.83,103.96,1.2786892746355794,1.2786892746355794,13.44161215852251
darcy003,389874.0,389874.0,2097566.0,512,16,4,1383.33,379340,1492744,1.41,5.54,0.0,0.0,0,1082.78,1070.07,104.73,175.17,151.21,1053.49,1122.1,63.61,780.71,Low,1122.1,1122.1,104.73,1.2328045628731843,1.2328045628731843,13.208536236035519
aug2dc,30200.0,30200.0,80000.0,16,16,4,258.06,14414,52226,1.53,5.55,0.0,0.0,0,97.68,64.36,35.21,23.99,60.06,301.89,60.06,102.96,295.2,Low,301.89,301.89,35.21,0.8548146675941568,0.8548146675941568,7.329167850042602
aug2dc,30200.0,30200.0,80000.0,32,16,4,422.16,14414,52226,1.53,5.55,0.0,0.0,0,184.76,132.45,60.79,24.78,64.88,414.51,64.96,141.22,414.51,Low,414.51,414.51,60.79,1.0184555258015489,1.0184555258015489,6.944563250534628
aug2dc,30200.0,30200.0,80000.0,64,16,4,493.83,14414,52226,1.53,5.55,0.0,0.0,0,379.15,259.32,119.67,117.26,79.84,411.84,212.48,39.57,513.64,Low,513.64,513.64,119.67,0.9614321314539366,0.9614321314539366,4.1265981448984705
aug2dc,30200.0,30200.0,80000.0,128,16,4,826.87,14414,52226,1.53,5.55,0.0,0.0,0,697.93,502.75,140.11,124.3,83.98,588.78,412.11,40.82,585.01,Low,588.78,697.93,140.11,1.1847463212643103,1.1847463212643103,5.90157733209621
aug2dc,30200.0,30200.0,80000.0,256,16,4,1003.92,14414,52226,1.53,5.55,0.0,0.0,0,780.49,621.06,153.57,127.83,86.04,748.98,438.66,41.71,597.85,Low,748.98,780.49,153.57,1.2862688823687682,1.2862688823687682,6.537214299667904
aug2dc,30200.0,30200.0,80000.0,512,16,4,1069.79,14414,52226,1.53,5.55,0.0,0.0,0,819.72,738.18,157.55,129.24,86.92,817.11,567.75,41.9,591.36,Low,817.11,819.72,157.55,1.3050675840530912,1.3050675840530912,6.790161853379879
ACTIVSg10K,20000.0,20000.0,135888.0,16,16,4,348.43,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,153.38,129.33,27.72,55.09,146.37,389.08,146.37,134.64,385.82,High,389.08,389.08,27.72,0.8955227716664954,0.8955227716664954,12.56962481962482
ACTIVSg10K,20000.0,20000.0,135888.0,32,16,4,586.99,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,301.39,265.39,93.99,56.96,162.62,671.88,163.0,232.47,683.55,High,683.55,683.55,93.99,0.8587374734840173,0.8587374734840173,6.245238855197361
ACTIVSg10K,20000.0,20000.0,135888.0,64,16,4,817.37,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,604.11,509.66,184.69,195.65,193.25,578.12,522.72,71.67,963.19,High,963.19,963.19,184.69,0.8486072322179424,0.8486072322179424,4.425632140343278
ACTIVSg10K,20000.0,20000.0,135888.0,128,16,4,968.04,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1115.27,975.12,209.25,213.5,205.92,1054.44,969.97,75.42,1187.38,High,1187.38,1187.38,209.25,0.8152739645269416,0.8152739645269416,4.626236559139785
ACTIVSg10K,20000.0,20000.0,135888.0,256,16,4,1465.1,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1482.03,1325.18,234.12,221.42,212.9,1433.82,1079.75,78.47,1286.5,High,1433.82,1482.03,234.12,0.9885764795584434,0.9885764795584434,6.257901930633863
ACTIVSg10K,20000.0,20000.0,135888.0,512,16,4,1631.68,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1684.2,1598.1,241.54,225.91,216.66,1991.66,1380.38,79.15,1327.98,High,1991.66,1991.66,241.54,0.8192562987658536,0.8192562987658536,6.755320029808728
e40r0100,17281.0,17281.0,553562.0,16,16,4,966.08,39171,155064,3.57,14.13,0.0,0.0,0,346.41,310.47,225.67,168.15,561.42,808.12,563.71,240.37,804.6,Medium,808.12,808.12,225.67,1.195466019898035,1.195466019898035,4.280941197323526
e40r0100,17281.0,17281.0,553562.0,32,16,4,1771.4,39171,155064,3.57,14.13,0.0,0.0,0,677.55,628.33,688.94,171.91,569.22,1447.22,570.09,378.5,1447.22,Medium,1447.22,1447.22,688.94,1.224001879465458,1.224001879465458,2.5711963305948267
e40r0100,17281.0,17281.0,553562.0,64,16,4,2427.9,39171,155064,3.57,14.13,0.0,0.0,0,1339.53,1216.62,1369.36,317.36,557.6,1101.07,1634.13,198.82,1865.42,Medium,1865.42,1865.42,1369.36,1.3015299503597044,1.3015299503597044,1.7730180522287786
e40r0100,17281.0,17281.0,553562.0,128,16,4,2954.3,39171,155064,3.57,14.13,0.0,0.0,0,2500.56,2336.94,1730.56,336.1,597.64,2041.72,2903.93,207.76,2229.86,Medium,2903.93,2903.93,1730.56,1.0173454594291187,1.0173454594291187,1.7071352625739646
e40r0100,17281.0,17281.0,553562.0,256,16,4,3640.36,39171,155064,3.57,14.13,0.0,0.0,0,2846.08,2836.05,1957.35,348.02,619.46,2361.86,3308.55,212.76,2386.04,Medium,3308.55,3308.55,1957.35,1.1002886460836319,1.1002886460836319,1.8598411117071552
e40r0100,17281.0,17281.0,553562.0,512,16,4,4257.15,39171,155064,3.57,14.13,0.0,0.0,0,3012.07,3190.56,2114.6,353.88,631.36,3407.85,3952.25,213.31,2498.8,Medium,3952.25,3952.25,2114.6,1.0771459295338097,1.0771459295338097,2.0132176298117845
filter3D,106437.0,106437.0,2707179.0,16,16,4,1006.01,406490,1615916,1.68,6.66,0.0,0.0,0,392.4,414.77,35.97,154.26,567.19,1376.3,567.07,334.01,1355.62,Low,1376.3,1376.3,35.97,0.7309525539489937,0.7309525539489937,27.96802891298304
filter3D,106437.0,106437.0,2707179.0,32,16,4,1692.52,406490,1615916,1.68,6.66,0.0,0.0,0,776.36,829.28,114.86,152.26,548.79,1896.45,549.63,464.39,1913.2,Low,1913.2,1913.2,114.86,0.8846539828559481,0.8846539828559481,14.735504091938012
filter3D,106437.0,106437.0,2707179.0,64,16,4,1974.6,406490,1615916,1.68,6.66,0.0,0.0,0,1519.61,1611.18,226.54,300.38,521.64,1122.84,1857.41,121.76,2196.49,Low,2196.49,2196.49,226.54,0.8989797358512901,0.8989797358512901,8.71634148494747
filter3D,106437.0,106437.0,2707179.0,128,16,4,2205.67,406490,1615916,1.68,6.66,0.0,0.0,0,2819.24,2980.65,259.97,307.9,541.06,2097.17,3367.66,123.46,2363.32,Low,3367.66,3367.66,259.97,0.6549562604300909,0.6549562604300909,8.484325114436281
filter3D,106437.0,106437.0,2707179.0,256,16,4,2270.65,406490,1615916,1.68,6.66,0.0,0.0,0,2881.89,3127.65,265.4,311.39,551.21,2157.11,3495.95,124.19,2379.15,Low,3495.95,3495.95,265.4,0.6495087172299375,0.6495087172299375,8.555576488319518
filter3D,106437.0,106437.0,2707179.0,512,16,4,2315.81,406490,1615916,1.68,6.66,0.0,0.0,0,2906.36,3207.08,266.93,312.62,555.81,3034.1,4154.31,124.21,2388.99,Low,4154.31,4154.31,266.93,0.5574475665032219,0.5574475665032219,8.675720226276551
af_4_k101,503625.0,503625.0,17550675.0,16,16,4,4934.12,628135,2511425,6.99,27.94,0.0,0.0,0,488.45,525.52,882.92,177.82,738.17,2042.2,738.66,763.67,2040.3,High,2042.2,2042.2,882.92,2.416080697287239,2.416080697287239,5.588411181080959
af_4_k101,503625.0,503625.0,17550675.0,32,16,4,7406.91,628135,2511425,6.99,27.94,0.0,0.0,0,966.93,1045.68,3626.17,174.76,642.51,2496.54,642.92,812.78,2496.54,High,2496.54,2496.54,3626.17,2.042626242012923,2.966870148285227,2.042626242012923
af_4_k101,503625.0,503625.0,17550675.0,64,16,4,8362.44,628135,2511425,6.99,27.94,0.0,0.0,0,1873.87,2034.21,6367.01,293.37,582.7,1290.59,1666.14,183.09,2534.76,High,2534.76,2534.76,6367.01,1.3134014239022713,3.2991052407328505,1.3134014239022713
af_4_k101,503625.0,503625.0,17550675.0,128,16,4,8684.15,628135,2511425,6.99,27.94,0.0,0.0,0,3317.71,3632.93,7616.24,297.76,603.62,2443.45,3098.23,187.57,2629.66,High,3098.23,3632.93,7616.24,1.1402148566746846,2.390398383673784,1.1402148566746846
af_4_k101,503625.0,503625.0,17550675.0,256,16,4,8785.77,628135,2511425,6.99,27.94,0.0,0.0,0,3333.34,3685.66,7840.59,300.11,612.99,2468.34,3120.85,189.55,2567.51,High,3120.85,3685.66,7840.59,1.1205496014968261,2.383771156319357,1.1205496014968261
af_4_k101,503625.0,503625.0,17550675.0,512,16,4,8827.89,628135,2511425,6.99,27.94,0.0,0.0,0,3334.93,3707.05,7901.37,301.77,618.42,3614.71,3843.64,189.56,2567.78,High,3843.64,3843.64,7901.37,1.1172606775786984,2.2967525574715633,1.1172606775786984
epb2,25228.0,25228.0,175027.0,16,16,4,498.65,18374,72919,2.4,9.53,0.0,0.0,0,190.87,137.38,65.7,56.72,150.11,317.65,152.6,169.6,321.15,Medium,321.15,321.15,65.7,1.5527012299548497,1.5527012299548497,7.589802130898021
epb2,25228.0,25228.0,175027.0,32,16,4,953.83,18374,72919,2.4,9.53,0.0,0.0,0,361.25,283.22,243.94,58.4,164.42,522.47,164.58,262.8,520.91,Medium,522.47,522.47,243.94,1.8256167818247937,1.8256167818247937,3.9101008444699517
epb2,25228.0,25228.0,175027.0,64,16,4,1400.22,18374,72919,2.4,9.53,0.0,0.0,0,736.96,550.4,474.33,209.43,191.08,712.22,527.19,74.18,802.88,Medium,802.88,802.88,474.33,1.7439966121960941,1.7439966121960941,2.951995446208336
epb2,25228.0,25228.0,175027.0,128,16,4,1637.68,18374,72919,2.4,9.53,0.0,0.0,0,1363.4,1037.97,639.37,222.79,202.87,1282.25,939.74,77.1,1097.35,Medium,1282.25,1363.4,639.37,1.2011735367463694,1.2011735367463694,2.561396374556204
epb2,25228.0,25228.0,175027.0,256,16,4,1954.24,18374,72919,2.4,9.53,0.0,0.0,0,1717.0,1455.53,710.41,229.58,208.63,1647.31,1063.59,79.4,1140.71,Medium,1647.31,1717.0,710.41,1.1381712288875947,1.1381712288875947,2.750862178178798
epb2,25228.0,25228.0,175027.0,512,16,4,2289.81,18374,72919,2.4,9.53,0.0,0.0,0,1839.97,1722.28,742.13,232.94,211.36,2145.1,1266.3,79.57,1141.87,Medium,2145.1,2145.1,742.13,1.0674607244417509,1.0674607244417509,3.0854567259105545
fe_rotor,99617.0,99617.0,1324862.0,16,16,4,881.48,214513,849830,1.56,6.18,0.0,0.0,0,335.15,328.18,13.42,98.64,323.53,1227.86,323.61,310.2,1231.28,Low,1231.28,1231.28,13.42,0.7159053992593074,0.7159053992593074,65.68405365126677
fe_rotor,99617.0,99617.0,1324862.0,32,16,4,1457.49,214513,849830,1.56,6.18,0.0,0.0,0,661.77,659.63,40.61,98.28,326.92,1646.81,327.05,417.54,1641.71,Low,1646.81,1646.81,40.61,0.8850383468645442,0.8850383468645442,35.88992858901749
fe_rotor,99617.0,99617.0,1324862.0,64,16,4,1747.26,214513,849830,1.56,6.18,0.0,0.0,0,1279.13,1274.52,78.79,253.84,337.05,1018.34,1142.61,98.69,1803.76,Low,1803.76,1803.76,78.79,0.9686765423337916,0.9686765423337916,22.17616448787917
fe_rotor,99617.0,99617.0,1324862.0,128,16,4,1891.98,214513,849830,1.56,6.18,0.0,0.0,0,2273.47,2285.23,90.58,260.84,350.2,1816.12,2147.26,101.18,1853.6,Low,2147.26,2285.23,90.58,0.8279166648433637,0.8279166648433637,20.887392360344446
fe_rotor,99617.0,99617.0,1324862.0,256,16,4,2007.37,214513,849830,1.56,6.18,0.0,0.0,0,2351.39,2451.46,92.85,263.32,355.85,1871.44,2203.28,102.43,1780.73,Low,2203.28,2451.46,92.85,0.8188467280722508,0.8188467280722508,21.61949380721594
fe_rotor,99617.0,99617.0,1324862.0,512,16,4,2057.04,214513,849830,1.56,6.18,0.0,0.0,0,2377.77,2531.53,93.86,264.35,356.69,2499.0,2721.5,102.46,1784.1,Low,2721.5,2721.5,93.86,0.7558478780084512,0.7558478780084512,21.9160451736629
ct2010,67578.0,67578.0,336352.0,16,16,4,431.77,77401,303151,1.11,4.35,0.0,0.0,0,197.74,163.12,15.07,43.84,121.3,513.51,121.56,167.01,507.32,Low,513.51,513.51,15.07,0.8408210161437947,0.8408210161437947,28.65096217650962
ct2010,67578.0,67578.0,336352.0,32,16,4,749.11,77401,303151,1.11,4.35,0.0,0.0,0,388.62,327.03,37.77,44.38,125.81,737.61,125.93,233.82,736.81,Low,737.61,737.61,37.77,1.0155908949173682,1.0155908949173682,19.833465713529254
ct2010,67578.0,67578.0,336352.0,64,16,4,962.38,77401,303151,1.11,4.35,0.0,0.0,0,760.98,631.05,74.23,170.05,149.47,704.03,422.16,60.51,904.17,Low,904.17,904.17,74.23,1.0643794861585765,1.0643794861585765,12.96483901387579
ct2010,67578.0,67578.0,336352.0,128,16,4,1129.65,77401,303151,1.11,4.35,0.0,0.0,0,1311.31,1110.07,89.07,174.68,154.81,1169.41,807.57,62.3,983.13,Low,1169.41,1311.31,89.07,0.8614667774973119,0.8614667774973119,12.682721455035367
ct2010,67578.0,67578.0,336352.0,256,16,4,1234.6,77401,303151,1.11,4.35,0.0,0.0,0,1386.3,1293.35,90.8,177.14,157.31,1274.97,842.2,63.61,1016.17,Low,1274.97,1386.3,90.8,0.8905720262569429,0.8905720262569429,13.59691629955947
ct2010,67578.0,67578.0,336352.0,512,16,4,1268.95,77401,303151,1.11,4.35,0.0,0.0,0,1434.91,1400.01,91.69,178.44,158.55,1507.25,1064.3,63.63,1021.28,Low,1507.25,1507.25,91.69,0.841897495438713,0.841897495438713,13.839568109935653
192bit,13691.0,13682.0,154303.0,16,16,4,282.09,30645,121260,1.27,5.04,0.0,0.0,0,190.73,139.14,28.51,80.74,219.8,559.07,217.33,180.89,565.21,Low,565.21,565.21,28.51,0.4990888342386015,0.4990888342386015,9.89442300947036
192bit,13691.0,13682.0,154303.0,32,16,4,521.29,30645,121260,1.27,5.04,0.0,0.0,0,366.52,290.04,61.41,84.53,252.34,921.21,251.92,301.67,921.21,Low,921.21,921.21,61.41,0.5658753161602674,0.5658753161602674,8.488682624979646
192bit,13691.0,13682.0,154303.0,64,16,4,822.95,30645,121260,1.27,5.04,0.0,0.0,0,747.23,553.55,121.81,246.29,290.59,665.1,804.71,95.51,1280.52,Low,1280.52,1280.52,121.81,0.642668603379877,0.642668603379877,6.756013463590839
192bit,13691.0,13682.0,154303.0,128,16,4,1035.59,30645,121260,1.27,5.04,0.0,0.0,0,1409.16,1079.04,127.18,268.59,312.35,1254.5,1518.36,100.49,1564.54,Low,1564.54,1564.54,127.18,0.6619134058573126,0.6619134058573126,8.14271111810033
192bit,13691.0,13682.0,154303.0,256,16,4,1360.25,30645,121260,1.27,5.04,0.0,0.0,0,1925.78,1594.86,151.85,280.23,325.32,1716.86,1701.48,103.68,1732.52,Low,1732.52,1925.78,151.85,0.7063371724703756,0.7063371724703756,8.957853144550544
192bit,13691.0,13682.0,154303.0,512,16,4,1485.92,30645,121260,1.27,5.04,0.0,0.0,0,2256.72,2069.45,157.54,286.56,331.3,2601.53,2201.38,104.61,1856.97,Low,2601.53,2601.53,157.54,0.571171579801117,0.571171579801117,9.432017265456393
c-61,43618.0,43618.0,310016.0,16,16,4,570.93,48826,193140,1.61,6.35,0.0,0.0,0,214.99,179.41,6.54,59.2,108.66,28.32,109.66,205.04,28.57,Low,205.04,214.99,6.54,2.655611888925066,2.655611888925066,87.29816513761467
c-61,43618.0,43618.0,310016.0,32,16,4,859.96,48826,193140,1.61,6.35,0.0,0.0,0,427.02,361.96,46.98,60.02,131.25,56.48,132.63,274.96,56.06,Low,274.96,427.02,46.98,2.013863519273102,2.013863519273102,18.304810557684124
c-61,43618.0,43618.0,310016.0,64,16,4,1123.25,48826,193140,1.61,6.35,0.0,0.0,0,841.29,706.19,92.51,205.48,175.4,752.01,141.0,75.73,109.12,Low,752.01,841.29,92.51,1.3351519689999882,1.3351519689999882,12.14193060209707
c-61,43618.0,43618.0,310016.0,128,16,4,1347.16,48826,193140,1.61,6.35,0.0,0.0,0,1510.43,1318.52,111.66,213.97,194.83,1349.36,205.34,77.92,196.18,Low,1349.36,1510.43,111.66,0.8919049542183352,0.8919049542183352,12.064839691921907
c-61,43618.0,43618.0,310016.0,256,16,4,1509.51,48826,193140,1.61,6.35,0.0,0.0,0,1699.88,1568.71,115.7,217.92,205.81,1542.37,258.1,78.76,323.88,Low,1542.37,1699.88,115.7,0.8880097418641315,0.8880097418641315,13.046758859118409
c-61,43618.0,43618.0,310016.0,512,16,4,1598.02,48826,193140,1.61,6.35,0.0,0.0,0,1792.97,1752.43,118.64,219.91,211.43,1939.11,213.93,78.83,506.77,Low,1939.11,1939.11,118.64,0.8240997158490235,0.8240997158490235,13.469487525286581
Chevron2,90249.0,90249.0,803173.0,16,16,4,1181.14,78707,303649,2.65,10.2,0.0,0.0,0,284.71,263.94,243.61,72.63,215.96,1142.49,216.31,324.12,1136.03,Medium,1142.49,1142.49,243.61,1.033829617764707,1.033829617764707,4.848487336316244
Chevron2,90249.0,90249.0,803173.0,32,16,4,1914.6,78707,303649,2.65,10.2,0.0,0.0,0,563.23,527.88,814.16,72.32,220.2,1394.4,220.29,393.71,1393.19,Medium,1394.4,1394.4,814.16,1.373063683304647,1.373063683304647,2.3516262159772037
Chevron2,90249.0,90249.0,803173.0,64,16,4,2370.99,78707,303649,2.65,10.2,0.0,0.0,0,1080.99,1012.19,1442.61,226.13,244.07,973.84,767.12,83.38,1484.61,Medium,1484.61,1484.61,1442.61,1.5970456887667468,1.5970456887667468,1.6435419136149063
Chevron2,90249.0,90249.0,803173.0,128,16,4,2705.42,78707,303649,2.65,10.2,0.0,0.0,0,1878.77,1802.86,1766.67,230.25,251.78,1588.87,1472.36,85.71,1507.95,Medium,1588.87,1878.77,1766.67,1.4399953160844596,1.4399953160844596,1.5313669219492039
Chevron2,90249.0,90249.0,803173.0,256,16,4,2871.04,78707,303649,2.65,10.2,0.0,0.0,0,2026.62,2024.06,1911.46,231.24,255.82,1630.6,1512.03,86.93,1403.84,Medium,1630.6,2026.62,1911.46,1.4166641995045939,1.4166641995045939,1.5020141671811076
Chevron2,90249.0,90249.0,803173.0,512,16,4,2972.65,78707,303649,2.65,10.2,0.0,0.0,0,2088.88,2149.32,1970.83,232.97,260.58,2066.04,1942.82,86.98,1403.0,Medium,2066.04,2149.32,1970.83,1.3830653415964118,1.3830653415964118,1.5083239041419099
ar2010,186211.0,186211.0,904310.0,16,16,4,617.28,208217,815372,1.11,4.34,0.0,0.0,0,220.29,213.78,12.7,43.61,122.52,636.84,122.72,180.79,635.94,Low,636.84,636.84,12.7,0.9692858488788392,0.9692858488788392,48.60472440944882
ar2010,186211.0,186211.0,904310.0,32,16,4,985.09,208217,815372,1.11,4.34,0.0,0.0,0,432.06,426.66,35.91,43.66,124.35,832.7,124.45,240.7,830.79,Low,832.7,832.7,35.91,1.1830070853848924,1.1830070853848924,27.43219159008633
ar2010,186211.0,186211.0,904310.0,64,16,4,1160.86,208217,815372,1.11,4.34,0.0,0.0,0,834.81,813.59,70.28,165.04,139.99,757.85,427.17,59.0,902.73,Low,902.73,902.73,70.28,1.285943748407608,1.285943748407608,16.5176437108708
ar2010,186211.0,186211.0,904310.0,128,16,4,1243.04,208217,815372,1.11,4.34,0.0,0.0,0,1387.78,1330.36,79.56,167.14,141.04,1191.06,822.29,60.49,961.14,Low,1191.06,1387.78,79.56,0.8957039300177262,0.8957039300177262,15.623931623931623
ar2010,186211.0,186211.0,904310.0,256,16,4,1282.25,208217,815372,1.11,4.34,0.0,0.0,0,1428.61,1403.39,80.57,168.77,141.85,1200.64,834.81,61.42,993.68,Low,1200.64,1428.61,80.57,0.8975507661293146,0.8975507661293146,15.91473253071863
ar2010,186211.0,186211.0,904310.0,512,16,4,1305.45,208217,815372,1.11,4.34,0.0,0.0,0,1437.27,1438.91,81.08,169.23,141.65,1392.72,1066.09,61.42,996.52,Low,1392.72,1438.91,81.08,0.9072492372698778,0.9072492372698778,16.100764676862358
2D_27628_bjtcai,27628.0,27628.0,206670.0,16,16,4,462.35,29916,117589,3.77,14.8,0.0,0.0,0,308.64,259.92,75.03,111.14,338.61,573.7,337.06,289.85,635.43,Medium,635.43,635.43,75.03,0.7276175188455063,0.7276175188455063,6.162201785952286
2D_27628_bjtcai,27628.0,27628.0,206670.0,32,16,4,805.73,29916,117589,3.77,14.8,0.0,0.0,0,607.96,535.55,398.83,111.9,356.31,990.82,353.19,409.71,972.33,Medium,990.82,990.82,398.83,0.8131951313053833,0.8131951313053833,2.020234184991099
2D_27628_bjtcai,27628.0,27628.0,206670.0,64,16,4,998.41,29916,117589,3.77,14.8,0.0,0.0,0,1196.21,1036.02,775.31,275.73,379.11,1003.73,1151.88,111.29,1357.54,Medium,1357.54,1357.54,775.31,0.7354553088675103,0.7354553088675103,1.2877558653957772
2D_27628_bjtcai,27628.0,27628.0,206670.0,128,16,4,1410.72,29916,117589,3.77,14.8,0.0,0.0,0,2266.91,1998.41,930.7,289.59,402.59,1868.77,2089.14,114.3,1635.06,Medium,2089.14,2266.91,930.7,0.6223096638155022,0.6223096638155022,1.5157623294294615
2D_27628_bjtcai,27628.0,27628.0,206670.0,256,16,4,1698.37,29916,117589,3.77,14.8,0.0,0.0,0,2540.83,2468.26,1021.24,294.91,414.97,2198.69,2362.91,115.85,1716.24,Medium,2362.91,2540.83,1021.24,0.6684311819366112,0.6684311819366112,1.6630468841800163
2D_27628_bjtcai,27628.0,27628.0,206670.0,512,16,4,1808.93,29916,117589,3.77,14.8,0.0,0.0,0,2752.52,2816.52,1072.07,297.83,421.17,2992.55,2758.41,116.02,1782.51,Medium,2992.55,2992.55,1072.07,0.6044777865031494,0.6044777865031494,1.687324521719664
ex35,19716.0,19716.0,227872.0,16,16,4,558.51,23752,92401,2.47,9.61,0.0,0.0,0,239.46,177.32,218.59,84.71,241.23,598.97,242.52,173.81,583.65,Medium,598.97,598.97,218.59,0.9324507070470974,0.9324507070470974,2.555057413422389
ex35,19716.0,19716.0,227872.0,32,16,4,1045.28,23752,92401,2.47,9.61,0.0,0.0,0,466.21,369.27,642.84,87.0,262.01,998.72,262.01,278.3,998.72,Medium,998.72,998.72,642.84,1.0466196731816726,1.0466196731816726,1.6260344720303652
ex35,19716.0,19716.0,227872.0,64,16,4,1472.52,23752,92401,2.47,9.61,0.0,0.0,0,918.34,698.95,1215.49,245.25,290.62,865.24,877.72,97.65,1322.94,Medium,1322.94,1322.94,1215.49,1.11306635221552,1.11306635221552,1.2114620441138964
ex35,19716.0,19716.0,227872.0,128,16,4,1781.99,23752,92401,2.47,9.61,0.0,0.0,0,1728.85,1350.34,1536.75,261.0,310.43,1565.75,1644.74,101.48,1564.41,Medium,1644.74,1728.85,1536.75,1.0307371952453943,1.0307371952453943,1.1595835366845615
ex35,19716.0,19716.0,227872.0,256,16,4,2328.19,23752,92401,2.47,9.61,0.0,0.0,0,2039.85,1838.53,1808.48,268.78,320.91,1867.69,1813.87,103.36,1678.77,Medium,1867.69,2039.85,1808.48,1.1413535308968799,1.1413535308968799,1.2873739272759444
ex35,19716.0,19716.0,227872.0,512,16,4,2648.71,23752,92401,2.47,9.61,0.0,0.0,0,2220.33,2179.25,1986.58,273.03,326.4,2494.08,2287.08,104.01,1701.85,Medium,2494.08,2494.08,1986.58,1.0619988131896332,1.0619988131896332,1.3333014527479388
copter1,17222.0,17222.0,211064.0,16,16,4,445.28,30642,120221,1.76,6.89,0.0,0.0,0,234.52,174.87,157.51,87.8,247.15,578.26,248.31,167.51,583.05,Low,583.05,583.05,157.51,0.7637080867850099,0.7637080867850099,2.826995111421497
copter1,17222.0,17222.0,211064.0,32,16,4,734.14,30642,120221,1.76,6.89,0.0,0.0,0,464.39,356.23,535.02,90.74,273.22,977.15,273.4,276.62,970.41,Low,977.15,977.15,535.02,0.7513073734841119,0.7513073734841119,1.3721730028783972
copter1,17222.0,17222.0,211064.0,64,16,4,1034.63,30642,120221,1.76,6.89,0.0,0.0,0,925.72,688.07,1022.1,253.53,301.74,834.25,915.68,99.84,1294.87,Low,1294.87,1294.87,1022.1,0.7990222956744694,0.7990222956744694,1.0122590744545545
copter1,17222.0,17222.0,211064.0,128,16,4,1308.92,30642,120221,1.76,6.89,0.0,0.0,0,1702.13,1314.02,1396.62,270.12,323.72,1491.62,1719.46,104.23,1530.84,Low,1719.46,1719.46,1396.62,0.7612389936375374,0.7612389936375374,0.937205539087225
copter1,17222.0,17222.0,211064.0,256,16,4,1819.52,30642,120221,1.76,6.89,0.0,0.0,0,2060.42,1863.7,1634.57,278.79,334.96,1782.07,1913.33,106.57,1658.66,Low,1913.33,2060.42,1634.57,0.8830820900593083,0.8830820900593083,1.1131490239023107
copter1,17222.0,17222.0,211064.0,512,16,4,2043.58,30642,120221,1.76,6.89,0.0,0.0,0,2331.39,2240.89,1809.28,283.14,340.53,2272.56,2464.98,107.35,1702.56,Low,2464.98,2464.98,1809.28,0.8290452660873516,0.8290452660873516,1.129499027237354
chipcool1,20082.0,20082.0,281150.0,16,16,4,357.24,63114,250531,1.12,4.45,0.0,0.0,0,234.68,211.55,39.49,96.32,288.06,649.31,288.95,205.52,663.09,Low,663.09,663.09,39.49,0.5387503958738633,0.5387503958738633,9.046340845783742
chipcool1,20082.0,20082.0,281150.0,32,16,4,612.53,63114,250531,1.12,4.45,0.0,0.0,0,460.52,430.22,166.26,99.63,314.49,1173.9,315.19,345.82,1169.02,Low,1173.9,1173.9,166.26,0.5217906124882868,0.5217906124882868,3.6841693732707808
chipcool1,20082.0,20082.0,281150.0,64,16,4,806.74,63114,250531,1.12,4.45,0.0,0.0,0,906.94,820.28,328.64,253.69,338.73,756.29,1069.01,101.99,1546.91,Low,1546.91,1546.91,328.64,0.5215170889062712,0.5215170889062712,2.4547833495618305
chipcool1,20082.0,20082.0,281150.0,128,16,4,984.76,63114,250531,1.12,4.45,0.0,0.0,0,1683.53,1553.31,390.49,269.3,361.55,1389.25,1988.68,107.61,1778.02,Low,1988.68,1988.68,390.49,0.4951827342760022,0.4951827342760022,2.5218571538323644
chipcool1,20082.0,20082.0,281150.0,256,16,4,1284.89,63114,250531,1.12,4.45,0.0,0.0,0,2098.13,1954.13,413.76,277.47,373.4,1740.87,2186.87,111.38,1898.06,Low,2186.87,2186.87,413.76,0.5875474993941113,0.5875474993941113,3.1053992652745555
chipcool1,20082.0,20082.0,281150.0,512,16,4,1378.4,63114,250531,1.12,4.45,0.0,0.0,0,2323.55,2281.14,438.72,281.13,379.72,2513.77,2643.78,111.84,1917.89,Low,2643.78,2643.78,438.72,0.5213746983485766,0.5213746983485766,3.1418672501823486
bips07_3078,21128.0,21128.0,75729.0,16,16,4,256.71,11295,43458,1.74,6.7,0.0,0.0,0,103.17,68.78,12.86,31.06,76.19,199.29,77.51,105.77,197.21,Low,199.29,199.29,12.86,1.2881228360680415,1.2881228360680415,19.96189735614308
bips07_3078,21128.0,21128.0,75729.0,32,16,4,460.36,11295,43458,1.74,6.7,0.0,0.0,0,192.94,132.39,34.6,32.3,85.38,380.55,85.33,164.63,380.55,Low,380.55,380.55,34.6,1.2097227696754698,1.2097227696754698,13.305202312138729
bips07_3078,21128.0,21128.0,75729.0,64,16,4,637.72,11295,43458,1.74,6.7,0.0,0.0,0,373.51,259.79,68.67,138.57,104.17,387.86,274.88,49.05,533.3,Low,533.3,533.3,68.67,1.195799737483593,1.195799737483593,9.286733653706131
bips07_3078,21128.0,21128.0,75729.0,128,16,4,859.34,11295,43458,1.74,6.7,0.0,0.0,0,735.23,514.73,83.84,148.42,110.76,559.92,521.82,50.85,652.13,Low,652.13,735.23,83.84,1.168804319736681,1.168804319736681,10.24976145038168
bips07_3078,21128.0,21128.0,75729.0,256,16,4,1112.64,11295,43458,1.74,6.7,0.0,0.0,0,975.57,804.56,93.82,154.59,114.35,858.12,567.52,52.17,716.96,Low,858.12,975.57,93.82,1.1405024754758757,1.1405024754758757,11.859305052227672
bips07_3078,21128.0,21128.0,75729.0,512,16,4,1269.42,11295,43458,1.74,6.7,0.0,0.0,0,1097.02,969.33,98.9,156.75,115.88,960.88,726.64,52.67,727.51,Low,960.88,1097.02,98.9,1.157153014530273,1.157153014530273,12.835389282103135
FEM_3D_thermal1,17880.0,17880.0,430740.0,16,16,4,955.08,28277,111832,3.85,15.23,0.0,0.0,0,318.36,280.43,315.33,142.44,464.66,839.65,463.16,235.76,846.25,Medium,846.25,846.25,315.33,1.128602658788774,1.128602658788774,3.02882694320236
FEM_3D_thermal1,17880.0,17880.0,430740.0,32,16,4,1787.3,28277,111832,3.85,15.23,0.0,0.0,0,627.44,566.39,800.63,145.4,477.27,1421.58,476.22,412.19,1414.58,Medium,1421.58,1421.58,800.63,1.257263045343913,1.257263045343913,2.2323670109788543
FEM_3D_thermal1,17880.0,17880.0,430740.0,64,16,4,2544.99,28277,111832,3.85,15.23,0.0,0.0,0,1244.91,1096.73,1557.83,301.8,484.39,1062.24,1776.25,129.12,1846.69,Medium,1846.69,1846.69,1557.83,1.3781360163319234,1.3781360163319234,1.6336763318205452
FEM_3D_thermal1,17880.0,17880.0,430740.0,128,16,4,2922.75,28277,111832,3.85,15.23,0.0,0.0,0,2344.16,2123.18,2041.42,316.81,519.9,1929.41,3291.23,132.89,2102.45,Medium,3291.23,3291.23,2041.42,0.8880418566918751,0.8880418566918751,1.4317239960419708
FEM_3D_thermal1,17880.0,17880.0,430740.0,256,16,4,3753.73,28277,111832,3.85,15.23,0.0,0.0,0,2762.26,2651.73,2367.52,325.26,541.94,2298.81,3679.57,134.73,2218.88,Medium,3679.57,3679.57,2367.52,1.0201545289259342,1.0201545289259342,1.585511421234034
FEM_3D_thermal1,17880.0,17880.0,430740.0,512,16,4,4277.99,28277,111832,3.85,15.23,0.0,0.0,0,2945.86,3053.54,2525.41,329.59,551.74,3129.81,4622.29,135.31,2285.47,Medium,4622.29,4622.29,2525.41,0.9255131114663944,0.9255131114663944,1.6939784035067573
c-57,37833.0,37833.0,403373.0,16,16,4,696.67,43187,170971,2.37,9.38,0.0,0.0,0,266.4,225.23,1.71,77.79,97.87,11.27,98.16,237.79,11.26,Medium,237.79,266.4,1.71,2.615127627627628,2.615127627627628,407.4093567251462
c-57,37833.0,37833.0,403373.0,32,16,4,1032.97,43187,170971,2.37,9.38,0.0,0.0,0,523.17,462.03,20.86,79.21,171.77,21.84,171.04,339.08,22.45,Medium,339.08,523.17,20.86,1.9744442533019861,1.9744442533019861,49.51917545541707
c-57,37833.0,37833.0,403373.0,64,16,4,1282.59,43187,170971,2.37,9.38,0.0,0.0,0,1025.82,884.23,41.25,229.7,205.27,923.0,60.03,66.12,43.46,Medium,923.0,1025.82,41.25,1.2503070714160378,1.2503070714160378,31.093090909090908
c-57,37833.0,37833.0,403373.0,128,16,4,2098.17,43187,170971,2.37,9.38,0.0,0.0,0,1880.26,1620.79,45.74,226.19,261.16,1686.56,79.49,74.52,82.23,Medium,1686.56,1880.26,45.74,1.1158935466371673,1.1158935466371673,45.871665937909924
c-57,37833.0,37833.0,403373.0,256,16,4,2434.54,43187,170971,2.37,9.38,0.0,0.0,0,2163.21,2019.67,46.96,249.24,279.89,1956.88,158.06,75.18,158.74,Medium,1956.88,2163.21,46.96,1.1254293388066807,1.1254293388066807,51.842844974446336
c-57,37833.0,37833.0,403373.0,512,16,4,2391.69,43187,170971,2.37,9.38,0.0,0.0,0,2292.49,2277.99,47.67,249.3,295.48,2493.04,125.17,75.37,304.69,Medium,2493.04,2493.04,47.67,0.9593468215511985,0.9593468215511985,50.17180616740088
delaunay_n17,131072.0,131072.0,786352.0,16,16,4,911.18,107956,419545,1.87,7.28,0.0,0.0,0,255.56,234.8,19.16,52.43,149.84,814.03,150.01,215.97,811.51,Low,814.03,814.03,19.16,1.1193444959030994,1.1193444959030994,47.55636743215031
delaunay_n17,131072.0,131072.0,786352.0,32,16,4,1432.34,107956,419545,1.87,7.28,0.0,0.0,0,500.06,474.99,59.26,52.6,152.57,1003.64,152.63,289.79,1004.92,Low,1004.92,1004.92,59.26,1.425327389244915,1.425327389244915,24.17043536955788
delaunay_n17,131072.0,131072.0,786352.0,64,16,4,1725.4,107956,419545,1.87,7.28,0.0,0.0,0,937.25,884.78,114.31,188.87,169.45,894.09,521.54,66.11,1011.39,Low,1011.39,1011.39,114.31,1.7059690129425842,1.7059690129425842,15.094042515965358
delaunay_n17,131072.0,131072.0,786352.0,128,16,4,1885.17,107956,419545,1.87,7.28,0.0,0.0,0,1433.64,1373.54,135.1,191.61,171.49,1419.09,993.97,67.98,1025.73,Low,1419.09,1433.64,135.1,1.3149535448229681,1.3149535448229681,13.953886010362696
delaunay_n17,131072.0,131072.0,786352.0,256,16,4,1905.73,107956,419545,1.87,7.28,0.0,0.0,0,1455.87,1444.01,138.04,193.38,173.67,1423.26,1014.48,69.68,1028.42,Low,1423.26,1455.87,138.04,1.308997369270608,1.308997369270608,13.805636047522459
delaunay_n17,131072.0,131072.0,786352.0,512,16,4,1909.06,107956,419545,1.87,7.28,0.0,0.0,0,1460.01,1472.48,139.24,194.51,173.99,1463.49,1264.42,69.72,1025.48,Low,1463.49,1472.48,139.24,1.2964929914158425,1.2964929914158425,13.710571674806088
foldoc,13356.0,13356.0,120238.0,16,16,4,307.51,16450,64486,1.86,7.31,0.0,0.0,0,186.13,122.07,8.02,67.78,174.51,230.78,175.79,145.04,226.86,Low,230.78,230.78,8.02,1.3324811508796255,1.3324811508796255,38.3428927680798
foldoc,13356.0,13356.0,120238.0,32,16,4,582.27,16450,64486,1.86,7.31,0.0,0.0,0,356.79,253.93,33.07,70.81,199.57,421.15,199.73,256.92,424.12,Low,424.12,424.12,33.07,1.372889748184476,1.372889748184476,17.60719685515573
foldoc,13356.0,13356.0,120238.0,64,16,4,928.48,16450,64486,1.86,7.31,0.0,0.0,0,705.21,492.27,65.46,224.12,232.91,693.01,591.58,86.89,832.1,Low,832.1,832.1,65.46,1.1158274245883908,1.1158274245883908,14.183929117018028
foldoc,13356.0,13356.0,120238.0,128,16,4,1269.0,16450,64486,1.86,7.31,0.0,0.0,0,1347.2,965.77,67.86,244.88,253.27,1324.94,1066.41,90.7,1147.86,Low,1324.94,1347.2,67.86,0.9419536817102138,0.9419536817102138,18.70026525198939
foldoc,13356.0,13356.0,120238.0,256,16,4,1587.3,16450,64486,1.86,7.31,0.0,0.0,0,1734.72,1364.4,80.81,254.67,262.99,1605.85,1269.84,93.09,1366.34,Low,1605.85,1734.72,80.81,0.9150179856115107,0.9150179856115107,19.6423709936889
foldoc,13356.0,13356.0,120238.0,512,16,4,1844.49,16450,64486,1.86,7.31,0.0,0.0,0,2007.1,1791.26,83.9,260.66,267.92,2235.69,1448.65,94.01,1525.02,Low,2235.69,2235.69,83.9,0.8250204634810729,0.8250204634810729,21.984386174016684
atmosmodl,1489752.0,1489752.0,10319760.0,32,16,4,1602.57,1931898,7539642,1.37,5.34,0.0,0.0,0,693.37,732.73,495.17,-1.0,175.0,1064.72,175.05,344.08,1064.28,Low,1064.72,1064.72,495.17,1.5051562852205274,1.5051562852205274,3.236403659349314
atmosmodl,1489752.0,1489752.0,10319760.0,64,16,4,1713.11,1931898,7539642,1.37,5.34,0.0,0.0,0,1219.33,1305.56,800.18,0.0,189.78,853.58,618.75,68.41,1059.06,Low,1059.06,1305.56,800.18,1.312164894757805,1.312164894757805,2.140905796195856
atmosmodl,1489752.0,1489752.0,10319760.0,128,16,4,1644.62,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.83,1383.25,1027.81,0.0,191.76,1340.1,1189.44,69.7,955.68,Low,1340.1,1383.25,1027.81,1.1889535514187601,1.1889535514187601,1.600120644866269
atmosmodl,1489752.0,1489752.0,10319760.0,256,16,4,1647.65,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.13,1376.34,1098.32,0.0,193.47,1367.22,1198.5,70.52,981.24,Low,1367.22,1376.34,1098.32,1.1971242570876384,1.1971242570876384,1.5001547818486418
atmosmodl,1489752.0,1489752.0,10319760.0,512,16,4,1653.15,1931898,7539642,1.37,5.34,0.0,0.0,0,1375.11,1382.65,1119.5,0.0,194.14,1352.54,1512.23,70.52,978.4,Low,1512.23,1512.23,1119.5,1.0931868829476998,1.0931868829476998,1.4766860205448862
c-42,10471.0,10471.0,110285.0,16,16,4,308.06,12450,49274,2.24,8.86,0.0,0.0,0,161.71,107.6,14.02,74.12,133.68,22.96,132.87,129.44,22.9,Medium,133.68,161.71,14.02,1.9050151505781954,1.9050151505781954,21.972895863052784
c-42,10471.0,10471.0,110285.0,32,16,4,592.93,12450,49274,2.24,8.86,0.0,0.0,0,318.28,223.93,56.25,79.48,167.61,48.54,166.59,213.32,48.49,Medium,213.32,318.28,56.25,1.862919442000754,1.862919442000754,10.540977777777776
c-42,10471.0,10471.0,110285.0,64,16,4,946.65,12450,49274,2.24,8.86,0.0,0.0,0,628.4,427.88,111.68,237.56,227.39,606.8,132.24,91.67,90.69,Medium,606.8,628.4,111.68,1.5064449395289625,1.5064449395289625,8.476450573065902
c-42,10471.0,10471.0,110285.0,128,16,4,1215.26,12450,49274,2.24,8.86,0.0,0.0,0,1205.3,843.48,155.88,264.23,261.11,973.82,185.94,95.79,172.96,Medium,973.82,1205.3,155.88,1.0082635028623579,1.0082635028623579,7.796125224531691
c-42,10471.0,10471.0,110285.0,256,16,4,1627.82,12450,49274,2.24,8.86,0.0,0.0,0,1666.25,1281.45,174.16,277.4,279.82,1296.52,339.34,98.35,337.65,Medium,1296.52,1666.25,174.16,0.9769362340585146,0.9769362340585146,9.346692696371154
c-42,10471.0,10471.0,110285.0,512,16,4,1876.19,12450,49274,2.24,8.86,0.0,0.0,0,2031.73,1807.03,182.47,284.63,290.73,2144.06,285.8,99.58,664.24,Medium,2144.06,2144.06,182.47,0.875064130667985,0.875064130667985,10.282183372609197
c-58,37595.0,37595.0,552551.0,16,16,4,702.1,79613,316347,1.75,6.94,0.0,0.0,0,306.3,273.27,7.27,106.57,163.62,28.77,163.48,274.9,29.41,Low,274.9,306.3,7.27,2.2921971922951356,2.2921971922951356,96.57496561210455
c-58,37595.0,37595.0,552551.0,32,16,4,1194.7,79613,316347,1.75,6.94,0.0,0.0,0,603.23,555.33,72.5,106.81,215.17,56.57,217.76,376.66,56.44,Low,376.66,603.23,72.5,1.9805049483613215,1.9805049483613215,16.478620689655173
c-58,37595.0,37595.0,552551.0,64,16,4,1439.87,79613,316347,1.75,6.94,0.0,0.0,0,1171.91,1079.21,142.39,270.27,291.78,969.4,156.42,102.2,111.67,Low,969.4,1171.91,142.39,1.2286523709158552,1.2286523709158552,10.11215675258094
c-58,37595.0,37595.0,552551.0,128,16,4,1616.24,79613,316347,1.75,6.94,0.0,0.0,0,2206.92,2040.84,158.92,280.38,329.17,1766.06,215.67,106.83,215.53,Low,1766.06,2206.92,158.92,0.7323509687709567,0.7323509687709567,10.170148502391141
c-58,37595.0,37595.0,552551.0,256,16,4,1800.57,79613,316347,1.75,6.94,0.0,0.0,0,2386.86,2377.23,163.72,284.16,356.3,2000.66,285.23,107.95,378.03,Low,2000.66,2386.86,163.72,0.7543676629546768,0.7543676629546768,10.997862203762521
c-58,37595.0,37595.0,552551.0,512,16,4,1968.12,79613,316347,1.75,6.94,0.0,0.0,0,2500.97,2617.2,166.44,286.03,371.43,2724.47,226.87,107.97,574.46,Low,2724.47,2724.47,166.44,0.722386372395365,0.722386372395365,11.824801730353279
bodyy5,18589.0,18589.0,128853.0,16,16,4,397.69,15264,60414,2.14,8.47,0.0,0.0,0,160.0,126.0,30.08,55.63,145.75,399.02,145.59,168.77,413.04,Medium,413.04,413.04,30.08,0.9628365291497191,0.9628365291497191,13.221077127659575
bodyy5,18589.0,18589.0,128853.0,32,16,4,599.32,15264,60414,2.14,8.47,0.0,0.0,0,317.25,261.44,103.47,57.88,161.4,693.2,161.5,263.03,698.82,Medium,698.82,698.82,103.47,0.8576171260124209,0.8576171260124209,5.7922103025031415
bodyy5,18589.0,18589.0,128853.0,64,16,4,771.57,15264,60414,2.14,8.47,0.0,0.0,0,622.29,492.5,203.91,202.48,189.49,778.8,525.0,75.54,923.44,Medium,923.44,923.44,203.91,0.8355388547171446,0.8355388547171446,3.7838752390760635
bodyy5,18589.0,18589.0,128853.0,128,16,4,957.13,15264,60414,2.14,8.47,0.0,0.0,0,1147.89,937.67,255.18,219.77,203.27,1373.5,994.47,78.52,1103.79,Medium,1373.5,1373.5,255.18,0.6968547506370586,0.6968547506370586,3.7508033544948662
bodyy5,18589.0,18589.0,128853.0,256,16,4,1811.64,15264,60414,2.14,8.47,0.0,0.0,0,1505.46,1289.59,275.58,227.58,209.23,1612.23,1102.02,80.3,1175.28,Medium,1612.23,1612.23,275.58,1.1236858264639662,1.1236858264639662,6.573916829958633
bodyy5,18589.0,18589.0,128853.0,512,16,4,2110.18,15264,60414,2.14,8.47,0.0,0.0,0,1733.13,1570.61,285.7,232.12,211.18,1932.27,1436.95,80.89,1183.01,Medium,1932.27,1932.27,285.7,1.0920730539727883,1.0920730539727883,7.385999299964998
c-59,41282.0,41282.0,480536.0,16,16,4,763.97,65491,260029,1.85,7.34,0.0,0.0,0,274.59,240.87,10.14,89.17,162.73,41.69,166.74,250.54,39.65,Low,250.54,274.59,10.14,2.782220765504935,2.782220765504935,75.3422090729783
c-59,41282.0,41282.0,480536.0,32,16,4,1190.92,65491,260029,1.85,7.34,0.0,0.0,0,539.32,483.92,58.64,89.88,199.93,83.49,199.68,346.71,83.44,Low,346.71,539.32,58.64,2.2081880887042944,2.2081880887042944,20.30900409276944
c-59,41282.0,41282.0,480536.0,64,16,4,1428.04,65491,260029,1.85,7.34,0.0,0.0,0,1063.13,950.62,115.87,254.79,257.52,937.63,199.95,97.13,154.76,Low,937.63,1063.13,115.87,1.3432411840508685,1.3432411840508685,12.324501596616898
c-59,41282.0,41282.0,480536.0,128,16,4,1738.71,65491,260029,1.85,7.34,0.0,0.0,0,1950.43,1753.78,131.12,264.39,288.91,1689.8,278.19,99.3,281.06,Low,1689.8,1950.43,131.12,0.8914495777854115,0.8914495777854115,13.260448444173276
c-59,41282.0,41282.0,480536.0,256,16,4,1824.96,65491,260029,1.85,7.34,0.0,0.0,0,2156.68,2108.19,135.62,268.8,305.98,1915.44,377.09,100.12,455.81,Low,1915.44,2156.68,135.62,0.8461895135115085,0.8461895135115085,13.456422356584575
c-59,41282.0,41282.0,480536.0,512,16,4,2046.74,65491,260029,1.85,7.34,0.0,0.0,0,2271.7,2340.87,139.52,271.38,315.33,2478.19,298.21,100.25,701.16,Low,2478.19,2478.19,139.52,0.825901161734976,0.825901161734976,14.669868119266054
copter2,55476.0,55476.0,759952.0,16,16,4,770.74,112997,446543,1.7,6.73,0.0,0.0,0,319.44,299.08,34.86,100.02,323.94,1079.48,324.21,281.36,1081.01,Low,1081.01,1081.01,34.86,0.712981378525638,0.712981378525638,22.10958118187034
copter2,55476.0,55476.0,759952.0,32,16,4,1315.93,112997,446543,1.7,6.73,0.0,0.0,0,628.58,604.58,115.52,100.32,332.36,1562.08,332.0,406.61,1547.76,Low,1562.08,1562.08,115.52,0.8424216429376217,0.8424216429376217,11.391360803324101
copter2,55476.0,55476.0,759952.0,64,16,4,1621.23,112997,446543,1.7,6.73,0.0,0.0,0,1227.21,1161.56,225.29,261.17,351.5,1046.77,1150.14,102.29,1778.71,Low,1778.71,1778.71,225.29,0.9114639261037494,0.9114639261037494,7.196191575302943
copter2,55476.0,55476.0,759952.0,128,16,4,1958.64,112997,446543,1.7,6.73,0.0,0.0,0,2181.42,2111.71,260.68,268.82,366.31,1864.34,2152.84,104.77,1824.61,Low,2152.84,2181.42,260.68,0.8978738619798113,0.8978738619798113,7.513579868037441
copter2,55476.0,55476.0,759952.0,256,16,4,2114.28,112997,446543,1.7,6.73,0.0,0.0,0,2336.07,2355.98,271.82,273.06,373.38,1965.29,2241.33,106.13,1786.28,Low,2241.33,2355.98,271.82,0.8974099949914686,0.8974099949914686,7.778235597086308
copter2,55476.0,55476.0,759952.0,512,16,4,2195.6,112997,446543,1.7,6.73,0.0,0.0,0,2400.88,2508.09,275.41,275.38,378.28,2542.71,2753.45,106.16,1793.79,Low,2753.45,2753.45,275.41,0.7973996259238411,0.7973996259238411,7.972114302312915
circuit_3,12127.0,12127.0,48137.0,16,16,4,166.56,6675,25407,1.89,7.21,0.0,0.0,0,65.85,44.57,1.12,33.38,30.41,5.49,30.09,86.73,5.49,Low,86.73,86.73,1.12,1.9204427533725354,1.9204427533725354,148.7142857142857
circuit_3,12127.0,12127.0,48137.0,32,16,4,308.57,6675,25407,1.89,7.21,0.0,0.0,0,130.28,93.11,10.34,34.98,47.61,10.45,46.13,139.12,10.5,Low,139.12,139.12,10.34,2.218013225991949,2.218013225991949,29.842359767891683
circuit_3,12127.0,12127.0,48137.0,64,16,4,501.43,6675,25407,1.89,7.21,0.0,0.0,0,258.11,176.81,20.58,149.96,74.89,253.02,29.28,52.2,20.47,Low,253.02,258.11,20.58,1.942698849327806,1.942698849327806,24.36491739552964
circuit_3,12127.0,12127.0,48137.0,128,16,4,752.14,6675,25407,1.89,7.21,0.0,0.0,0,512.78,354.6,20.94,163.94,94.39,361.25,41.1,54.65,40.68,Low,361.25,512.78,20.94,1.4667888763212293,1.4667888763212293,35.91881566380133
circuit_3,12127.0,12127.0,48137.0,256,16,4,922.39,6675,25407,1.89,7.21,0.0,0.0,0,859.59,618.63,26.85,172.53,109.7,666.26,79.21,55.89,79.95,Low,666.26,859.59,26.85,1.0730580858316174,1.0730580858316174,34.353445065176906
circuit_3,12127.0,12127.0,48137.0,512,16,4,1208.14,6675,25407,1.89,7.21,0.0,0.0,0,1068.23,855.77,29.28,176.81,118.78,1024.19,48.09,56.9,133.53,Low,1024.19,1068.23,29.28,1.1309736667197139,1.1309736667197139,41.26161202185793
bcsstk31,35588.0,35588.0,1181416.0,16,16,4,1747.66,65579,259101,4.56,18.02,0.0,0.0,0,392.63,386.46,157.96,178.76,631.77,908.78,637.23,313.21,926.6,High,926.6,926.6,157.96,1.8860997194042737,1.8860997194042737,11.063940238034945
bcsstk31,35588.0,35588.0,1181416.0,32,16,4,2881.5,65579,259101,4.56,18.02,0.0,0.0,0,771.16,779.04,691.49,178.39,614.52,1761.99,612.93,458.71,1754.14,High,1761.99,1761.99,691.49,1.6353668295506785,1.6353668295506785,4.167088461149112
bcsstk31,35588.0,35588.0,1181416.0,64,16,4,3539.82,65579,259101,4.56,18.02,0.0,0.0,0,1521.95,1502.6,1334.93,324.68,585.8,1234.5,1865.64,200.7,2220.71,High,2220.71,2220.71,1334.93,1.594003719531141,1.594003719531141,2.6516896017019618
bcsstk31,35588.0,35588.0,1181416.0,128,16,4,4400.06,65579,259101,4.56,18.02,0.0,0.0,0,2836.53,2846.79,1590.33,340.34,620.08,2349.32,3391.22,206.2,2464.49,High,3391.22,3391.22,1590.33,1.2974858605457624,1.2974858605457624,2.7667591003125143
bcsstk31,35588.0,35588.0,1181416.0,256,16,4,5023.29,65579,259101,4.56,18.02,0.0,0.0,0,2989.51,3156.76,1664.41,348.13,638.19,2527.43,3606.0,209.16,2499.69,High,3606.0,3606.0,1664.41,1.3930366056572379,1.3930366056572379,3.018060453854519
bcsstk31,35588.0,35588.0,1181416.0,512,16,4,5438.83,65579,259101,4.56,18.02,0.0,0.0,0,3061.65,3345.6,1707.48,351.93,648.03,3459.81,4112.85,209.24,2537.44,High,4112.85,4112.85,1707.48,1.3223993094812598,1.3223993094812598,3.1852964602806475
ford2,100196.0,100196.0,544688.0,16,16,4,707.39,76924,298849,1.82,7.08,0.0,0.0,0,229.92,208.06,16.3,48.02,134.42,709.23,134.56,202.71,700.11,Low,709.23,709.23,16.3,0.9974056370993895,0.9974056370993895,43.39815950920245
ford2,100196.0,100196.0,544688.0,32,16,4,1158.91,76924,298849,1.82,7.08,0.0,0.0,0,456.38,422.08,67.03,48.28,137.7,939.93,137.76,270.72,944.0,Low,944.0,944.0,67.03,1.227658898305085,1.227658898305085,17.28942264657616
ford2,100196.0,100196.0,544688.0,64,16,4,1414.77,76924,298849,1.82,7.08,0.0,0.0,0,831.27,765.82,130.66,181.53,156.78,852.74,470.88,63.92,1008.68,Low,1008.68,1008.68,130.66,1.4025954713090376,1.4025954713090376,10.827873871115873
ford2,100196.0,100196.0,544688.0,128,16,4,1681.78,76924,298849,1.82,7.08,0.0,0.0,0,1386.42,1271.15,148.19,184.93,164.2,1271.15,904.42,65.36,1022.89,Low,1271.15,1386.42,148.19,1.2130378961642214,1.2130378961642214,11.348808961468386
ford2,100196.0,100196.0,544688.0,256,16,4,1816.01,76924,298849,1.82,7.08,0.0,0.0,0,1480.38,1424.02,152.3,186.4,165.73,1285.4,927.33,66.48,1014.55,Low,1285.4,1480.38,152.3,1.226718815439279,1.226718815439279,11.923900196979645
ford2,100196.0,100196.0,544688.0,512,16,4,1867.97,76924,298849,1.82,7.08,0.0,0.0,0,1519.75,1513.94,153.35,187.29,165.57,1523.2,1171.14,66.54,1017.99,Low,1523.2,1523.2,153.35,1.2263458508403362,1.2263458508403362,12.181089012063907
bips07_1693,13275.0,13275.0,49044.0,16,16,4,174.53,7642,29315,1.67,6.42,0.0,0.0,0,73.86,44.75,9.31,31.22,72.77,170.89,72.77,92.19,171.48,Low,171.48,171.48,9.31,1.0177863307674364,1.0177863307674364,18.746509129967777
bips07_1693,13275.0,13275.0,49044.0,32,16,4,341.77,7642,29315,1.67,6.42,0.0,0.0,0,144.04,92.02,43.36,32.57,83.76,298.14,84.05,148.39,304.62,Low,304.62,304.62,43.36,1.121955222900663,1.121955222900663,7.882149446494465
bips07_1693,13275.0,13275.0,49044.0,64,16,4,517.61,7642,29315,1.67,6.42,0.0,0.0,0,291.49,180.31,85.07,137.19,103.74,291.49,261.22,50.02,455.16,Low,455.16,455.16,85.07,1.1372044995166535,1.1372044995166535,6.084518631715059
bips07_1693,13275.0,13275.0,49044.0,128,16,4,635.9,7642,29315,1.67,6.42,0.0,0.0,0,528.78,361.61,90.68,151.02,112.36,434.98,484.98,52.15,590.0,Low,590.0,590.0,90.68,1.0777966101694916,1.0777966101694916,7.0125716806352
bips07_1693,13275.0,13275.0,49044.0,256,16,4,927.55,7642,29315,1.67,6.42,0.0,0.0,0,894.76,647.45,109.6,157.89,116.81,788.65,556.53,53.62,704.4,Low,788.65,894.76,109.6,1.0366466985560374,1.0366466985560374,8.463047445255475
bips07_1693,13275.0,13275.0,49044.0,512,16,4,1181.78,7642,29315,1.67,6.42,0.0,0.0,0,1052.59,861.84,114.3,161.73,119.24,1078.63,705.99,54.55,813.16,Low,1078.63,1078.63,114.3,1.0956305684062189,1.0956305684062189,10.33928258967629
c-64b,51035.0,51035.0,707601.0,16,16,4,1034.5,64622,256101,2.8,11.11,0.0,0.0,0,321.47,292.4,2.71,97.65,183.31,15.01,183.26,280.41,15.01,Medium,280.41,321.47,2.71,3.2180296761750706,3.2180296761750706,381.7343173431734
c-64b,51035.0,51035.0,707601.0,32,16,4,1659.09,64622,256101,2.8,11.11,0.0,0.0,0,633.86,593.75,30.37,97.98,302.95,43.82,302.95,392.69,43.74,Medium,392.69,633.86,30.37,2.6174391821537877,2.6174391821537877,54.62923938096806
c-64b,51035.0,51035.0,707601.0,64,16,4,2113.82,64622,256101,2.8,11.11,0.0,0.0,0,1248.42,1135.82,60.24,255.94,320.82,1047.94,123.22,70.87,84.35,Medium,1047.94,1248.42,60.24,1.693196199996796,1.693196199996796,35.08997343957503
c-64b,51035.0,51035.0,707601.0,128,16,4,2783.09,64622,256101,2.8,11.11,0.0,0.0,0,2176.92,2061.28,70.1,252.98,348.55,1917.44,175.86,79.94,157.14,Medium,1917.44,2176.92,70.1,1.278453043749885,1.278453043749885,39.70171184022825
c-64b,51035.0,51035.0,707601.0,256,16,4,2821.94,64622,256101,2.8,11.11,0.0,0.0,0,2417.48,2398.8,73.12,275.79,364.77,2114.41,318.77,80.86,304.56,Medium,2114.41,2417.48,73.12,1.1673064513460298,1.1673064513460298,38.59327133479212
c-64b,51035.0,51035.0,707601.0,512,16,4,2884.86,64622,256101,2.8,11.11,0.0,0.0,0,2517.91,2605.3,74.7,276.56,369.33,2727.17,225.99,81.02,559.35,Medium,2727.17,2727.17,74.7,1.057821844622814,1.057821844622814,38.619277108433735
CurlCurl_1,226451.0,226451.0,2472071.0,16,16,4,1617.85,232848,915437,2.7,10.62,0.0,0.0,0,349.95,352.0,193.27,85.19,270.17,1295.63,270.59,386.02,1294.96,Medium,1295.63,1295.63,193.27,1.2486975448237536,1.2486975448237536,8.370931856987633
CurlCurl_1,226451.0,226451.0,2472071.0,32,16,4,2521.24,232848,915437,2.7,10.62,0.0,0.0,0,688.41,704.19,632.32,84.8,271.18,1482.06,271.22,457.75,1483.39,Medium,1483.39,1483.39,632.32,1.6996474291993338,1.6996474291993338,3.9872849190283395
CurlCurl_1,226451.0,226451.0,2472071.0,64,16,4,2872.0,232848,915437,2.7,10.62,0.0,0.0,0,1334.45,1361.84,1184.37,233.03,284.08,1057.68,963.3,88.19,1569.32,Medium,1569.32,1569.32,1184.37,1.8300920143756532,1.8300920143756532,2.424917888835415
CurlCurl_1,226451.0,226451.0,2472071.0,128,16,4,3025.33,232848,915437,2.7,10.62,0.0,0.0,0,2394.55,2457.63,1379.41,235.53,289.35,1927.17,1849.49,90.7,1617.45,Medium,1927.17,2457.63,1379.41,1.2309949015921842,1.2309949015921842,2.1932057908816085
CurlCurl_1,226451.0,226451.0,2472071.0,256,16,4,3091.54,232848,915437,2.7,10.62,0.0,0.0,0,2432.69,2552.31,1420.27,236.4,292.0,1950.45,1873.05,91.9,1550.43,Medium,1950.45,2552.31,1420.27,1.2112713581030519,1.2112713581030519,2.176726960366691
CurlCurl_1,226451.0,226451.0,2472071.0,512,16,4,3128.21,232848,915437,2.7,10.62,0.0,0.0,0,2464.98,2610.85,1440.34,237.07,293.72,2657.69,2380.07,91.93,1543.21,Medium,2657.69,2657.69,1440.34,1.177040964145555,1.177040964145555,2.1718552563977953
dc2,116835.0,116835.0,766396.0,16,16,4,416.29,102824,400364,1.91,7.45,0.0,0.0,0,252.1,228.77,0.14,45.97,17.01,1.77,16.99,172.07,1.75,Low,172.07,252.1,0.14,1.6512891709639033,1.6512891709639033,2973.5
dc2,116835.0,116835.0,766396.0,32,16,4,745.52,102824,400364,1.91,7.45,0.0,0.0,0,479.15,456.05,1.75,49.04,30.99,3.39,30.53,241.73,3.4,Low,241.73,479.15,1.75,1.5559219451111344,1.5559219451111344,426.01142857142855
dc2,116835.0,116835.0,766396.0,64,16,4,1261.04,102824,400364,1.91,7.45,0.0,0.0,0,812.08,772.77,3.49,128.16,49.69,869.42,7.67,44.93,5.6,Low,869.42,869.42,3.49,1.4504382231832715,1.4504382231832715,361.3295128939828
dc2,116835.0,116835.0,766396.0,128,16,4,1799.58,102824,400364,1.91,7.45,0.0,0.0,0,1322.23,1269.92,3.85,129.99,73.81,1299.8,8.5,58.22,10.28,Low,1299.8,1322.23,3.85,1.3610188847628626,1.3610188847628626,467.4233766233766
dc2,116835.0,116835.0,766396.0,256,16,4,1889.42,102824,400364,1.91,7.45,0.0,0.0,0,1342.64,1350.63,3.92,130.0,103.17,1314.43,15.04,59.0,19.99,Low,1314.43,1350.63,3.92,1.3989175421840179,1.3989175421840179,481.9948979591837
dc2,116835.0,116835.0,766396.0,512,16,4,1876.98,102824,400364,1.91,7.45,0.0,0.0,0,1358.18,1390.76,3.93,128.24,132.07,1520.82,10.9,59.02,39.25,Low,1520.82,1520.82,3.93,1.2341894504280586,1.2341894504280586,477.6030534351145
bodyy6,19366.0,19366.0,134208.0,16,16,4,407.93,15902,63026,2.14,8.47,0.0,0.0,0,162.15,129.44,46.63,55.66,146.15,427.77,146.94,176.37,427.77,Medium,427.77,427.77,46.63,0.9536199359468874,0.9536199359468874,8.74823075273429
bodyy6,19366.0,19366.0,134208.0,32,16,4,587.34,15902,63026,2.14,8.47,0.0,0.0,0,315.2,265.78,103.41,57.67,162.15,707.34,162.44,266.56,703.64,Medium,707.34,707.34,103.41,0.8303503265756214,0.8303503265756214,5.679721496953873
bodyy6,19366.0,19366.0,134208.0,64,16,4,747.68,15902,63026,2.14,8.47,0.0,0.0,0,613.89,511.38,204.32,202.63,189.99,794.97,532.6,71.63,947.26,Medium,947.26,947.26,204.32,0.7893081097058885,0.7893081097058885,3.6593578700078306
bodyy6,19366.0,19366.0,134208.0,128,16,4,920.02,15902,63026,2.14,8.47,0.0,0.0,0,1160.37,973.79,234.45,219.15,204.09,1405.46,1009.35,75.09,1094.4,Medium,1405.46,1405.46,234.45,0.6546041865296771,0.6546041865296771,3.924162934527618
bodyy6,19366.0,19366.0,134208.0,256,16,4,1833.76,15902,63026,2.14,8.47,0.0,0.0,0,1511.9,1333.31,263.15,228.22,210.65,1611.34,1103.93,78.34,1176.2,Medium,1611.34,1611.34,263.15,1.1380341827299019,1.1380341827299019,6.968497054911648
bodyy6,19366.0,19366.0,134208.0,512,16,4,2088.84,15902,63026,2.14,8.47,0.0,0.0,0,1744.31,1594.65,278.86,232.36,214.44,1950.22,1438.27,79.59,1183.95,Medium,1950.22,1950.22,278.86,1.0710791602998637,1.0710791602998637,7.490640464749337
fe_4elt2,11143.0,11143.0,65636.0,16,16,4,207.71,9740,38202,1.72,6.74,0.0,0.0,0,104.52,69.68,20.74,46.32,110.68,287.88,111.44,115.96,291.72,Low,291.72,291.72,20.74,0.7120183737830796,0.7120183737830796,10.014946962391516
fe_4elt2,11143.0,11143.0,65636.0,32,16,4,366.68,9740,38202,1.72,6.74,0.0,0.0,0,208.37,147.0,71.77,48.89,130.23,462.23,130.49,188.88,462.23,Low,462.23,462.23,71.77,0.7932847283819743,0.7932847283819743,5.109098509126376
fe_4elt2,11143.0,11143.0,65636.0,64,16,4,551.56,9740,38202,1.72,6.74,0.0,0.0,0,411.51,279.01,142.61,175.97,158.35,402.67,405.79,67.82,715.38,Low,715.38,715.38,142.61,0.7710028236741312,0.7710028236741312,3.867610966972862
fe_4elt2,11143.0,11143.0,65636.0,128,16,4,684.6,9740,38202,1.72,6.74,0.0,0.0,0,784.88,539.66,151.1,195.64,172.95,727.27,759.9,70.71,908.46,Low,908.46,908.46,151.1,0.7535829865926953,0.7535829865926953,4.530774321641298
fe_4elt2,11143.0,11143.0,65636.0,256,16,4,1299.72,9740,38202,1.72,6.74,0.0,0.0,0,1070.52,915.59,206.16,207.63,181.0,1266.8,872.96,73.07,1018.6,Low,1266.8,1266.8,206.16,1.0259867382380803,1.0259867382380803,6.30442374854482
fe_4elt2,11143.0,11143.0,65636.0,512,16,4,1572.12,9740,38202,1.72,6.74,0.0,0.0,0,1354.19,1228.28,222.99,214.76,184.97,1550.08,1157.22,74.38,1167.51,Low,1550.08,1550.08,222.99,1.0142186209744013,1.0142186209744013,7.050181622494281
CoupCons3D,416800.0,416800.0,17277420.0,16,16,4,3769.89,902639,3610556,6.18,24.73,0.0,0.0,0,447.62,503.92,426.46,230.07,956.44,2180.98,955.7,598.68,2175.45,High,2180.98,2180.98,426.46,1.728530293721171,1.728530293721171,8.839961543872814
CoupCons3D,416800.0,416800.0,17277420.0,32,16,4,5497.11,902639,3610556,6.18,24.73,0.0,0.0,0,874.49,985.79,1364.24,222.22,799.85,2873.44,798.88,698.72,2872.33,High,2873.44,2873.44,1364.24,1.913076312712289,1.913076312712289,4.0294303055180904
CoupCons3D,416800.0,416800.0,17277420.0,64,16,4,6255.97,902639,3610556,6.18,24.73,0.0,0.0,0,1682.51,1887.8,2555.65,334.65,717.52,1335.01,2469.56,209.83,2900.04,High,2900.04,2900.04,2555.65,2.157201279982345,2.157201279982345,2.447897795081486
CoupCons3D,416800.0,416800.0,17277420.0,128,16,4,6613.05,902639,3610556,6.18,24.73,0.0,0.0,0,3026.5,3388.65,3097.21,341.24,747.31,2512.86,4387.25,212.68,2899.15,High,4387.25,4387.25,3097.21,1.5073337512108953,1.5073337512108953,2.1351635827083086
CoupCons3D,416800.0,416800.0,17277420.0,256,16,4,6706.42,902639,3610556,6.18,24.73,0.0,0.0,0,3029.45,3422.13,3132.38,344.3,761.6,2550.98,4456.22,213.88,2801.19,High,4456.22,4456.22,3132.38,1.5049571161208377,1.5049571161208377,2.1409982186069376
CoupCons3D,416800.0,416800.0,17277420.0,512,16,4,6767.33,902639,3610556,6.18,24.73,0.0,0.0,0,3025.94,3433.58,3141.86,345.74,768.3,3565.89,4853.57,213.9,2796.44,High,4853.57,4853.57,3141.86,1.3942994538041071,1.3942994538041071,2.153924745214618
d_pretok,182730.0,182730.0,1641672.0,16,16,4,1191.34,219361,863004,1.9,7.48,0.0,0.0,0,314.92,311.99,97.72,73.45,225.63,1144.82,224.64,290.41,1153.67,Low,1153.67,1153.67,97.72,1.03265231825392,1.03265231825392,12.191363078182562
d_pretok,182730.0,182730.0,1641672.0,32,16,4,1825.09,219361,863004,1.9,7.48,0.0,0.0,0,606.79,617.63,291.02,72.95,225.46,1292.15,225.6,371.71,1295.72,Low,1295.72,1295.72,291.02,1.4085527737474144,1.4085527737474144,6.271355920555289
d_pretok,182730.0,182730.0,1641672.0,64,16,4,2064.35,219361,863004,1.9,7.48,0.0,0.0,0,1120.79,1138.27,551.04,218.33,241.23,947.16,789.17,82.42,1290.37,Low,1290.37,1290.37,551.04,1.5998124568922092,1.5998124568922092,3.746279761904762
d_pretok,182730.0,182730.0,1641672.0,128,16,4,2224.86,219361,863004,1.9,7.48,0.0,0.0,0,1881.03,1884.81,650.2,220.96,244.67,1591.54,1504.05,84.02,1321.13,Low,1591.54,1884.81,650.2,1.1804160631575598,1.1804160631575598,3.4218086742540756
d_pretok,182730.0,182730.0,1641672.0,256,16,4,2280.69,219361,863004,1.9,7.48,0.0,0.0,0,1929.82,1968.87,660.87,222.19,246.18,1605.06,1528.29,85.1,1359.63,Low,1605.06,1968.87,660.87,1.1583751085648113,1.1583751085648113,3.451041808525126
d_pretok,182730.0,182730.0,1641672.0,512,16,4,2308.15,219361,863004,1.9,7.48,0.0,0.0,0,1958.23,2013.32,666.86,222.97,247.37,2023.63,1945.4,85.12,1359.39,Low,2023.63,2023.63,666.86,1.1405988248839956,1.1405988248839956,3.461221245838707
EternityII_E,11077.0,262144.0,1503732.0,16,16,4,340.29,368418,1473672,1.02,4.08,0.0,0.0,0,362.35,391.7,2.37,273.7,67.31,6.99,65.78,223.34,7.03,Low,273.7,391.7,2.37,0.8687515956088844,0.8687515956088844,143.58227848101265
EternityII_E,11077.0,262144.0,1503732.0,32,16,4,582.84,368418,1473672,1.02,4.08,0.0,0.0,0,652.52,722.6,11.56,276.5,103.52,13.24,109.41,403.79,12.98,Low,403.79,722.6,11.56,0.8065873235538334,0.8065873235538334,50.418685121107266
EternityII_E,11077.0,262144.0,1503732.0,64,16,4,946.79,368418,1473672,1.02,4.08,0.0,0.0,0,1025.04,1094.22,22.94,355.93,175.8,895.88,31.47,385.5,22.79,Low,895.88,1094.22,22.94,0.8652647548025076,0.8652647548025076,41.27244986922406
EternityII_E,11077.0,262144.0,1503732.0,128,16,4,1140.92,368418,1473672,1.02,4.08,0.0,0.0,0,1245.97,1248.3,27.41,364.61,294.78,1325.02,34.41,416.04,40.81,Low,1325.02,1325.02,27.41,0.8610587010007397,0.8610587010007397,41.624224735498
EternityII_E,11077.0,262144.0,1503732.0,256,16,4,977.24,368418,1473672,1.02,4.08,0.0,0.0,0,1275.5,1281.82,31.38,363.29,440.51,1404.45,59.8,418.6,74.71,Low,1404.45,1404.45,31.38,0.6958168678130229,0.6958168678130229,31.1421287444232
EternityII_E,11077.0,262144.0,1503732.0,512,16,4,1065.13,368418,1473672,1.02,4.08,0.0,0.0,0,1282.77,1305.32,33.33,364.78,598.78,1363.27,41.96,418.46,138.77,Low,1363.27,1363.27,33.33,0.7813052440088905,0.7813052440088905,31.95709570957096
af_shell4,504855.0,504855.0,17562051.0,16,16,4,4917.96,630091,2518300,6.98,27.91,0.0,0.0,0,486.57,524.21,700.03,177.75,738.81,2097.41,738.87,764.3,2098.66,High,2098.66,2098.66,700.03,2.343381014552143,2.343381014552143,7.025356056169022
af_shell4,504855.0,504855.0,17562051.0,32,16,4,7371.27,630091,2518300,6.98,27.91,0.0,0.0,0,962.09,1041.56,2263.98,174.86,641.64,2479.75,642.25,814.98,2482.2,High,2482.2,2482.2,2263.98,2.969651921682379,2.969651921682379,3.2558900697002624
af_shell4,504855.0,504855.0,17562051.0,64,16,4,8314.38,630091,2518300,6.98,27.91,0.0,0.0,0,1861.6,2022.29,4260.35,292.78,581.74,1290.1,1669.68,183.18,2588.98,High,2588.98,2588.98,4260.35,1.95157205393923,3.211450069139197,1.95157205393923
af_shell4,504855.0,504855.0,17562051.0,128,16,4,8650.19,630091,2518300,6.98,27.91,0.0,0.0,0,3301.22,3615.67,4841.09,297.31,601.98,2453.85,3096.77,187.6,2623.35,High,3096.77,3615.67,4841.09,1.7868269336037959,2.3924168964534926,1.7868269336037959
af_shell4,504855.0,504855.0,17562051.0,256,16,4,8744.14,630091,2518300,6.98,27.91,0.0,0.0,0,3309.87,3664.06,4904.36,299.93,611.84,2487.25,3121.29,189.54,2558.94,High,3121.29,3664.06,4904.36,1.7829319218001942,2.3864620120849547,1.7829319218001942
af_shell4,504855.0,504855.0,17562051.0,512,16,4,8805.93,630091,2518300,6.98,27.91,0.0,0.0,0,3315.78,3688.56,4929.57,301.51,617.16,3589.38,3831.37,189.54,2560.55,High,3831.37,3831.37,4929.57,1.786348505042022,2.2983762988173946,1.786348505042022
fd15,11532.0,11532.0,44206.0,16,16,4,147.35,9693,37618,1.18,4.56,0.0,0.0,0,66.88,44.47,15.9,31.94,71.88,210.5,72.59,82.01,210.5,Low,210.5,210.5,15.9,0.7,0.7,9.267295597484276
fd15,11532.0,11532.0,44206.0,32,16,4,281.57,9693,37618,1.18,4.56,0.0,0.0,0,130.21,87.19,38.9,33.75,84.85,322.67,85.09,127.58,327.45,Low,327.45,327.45,38.9,0.8598870056497175,0.8598870056497175,7.238303341902314
fd15,11532.0,11532.0,44206.0,64,16,4,443.17,9693,37618,1.18,4.56,0.0,0.0,0,267.51,170.35,77.11,145.18,106.84,249.4,268.73,49.7,477.9,Low,477.9,477.9,77.11,0.9273278928646161,0.9273278928646161,5.7472441966022565
fd15,11532.0,11532.0,44206.0,128,16,4,615.04,9693,37618,1.18,4.56,0.0,0.0,0,497.4,339.07,80.98,160.31,116.45,373.05,505.21,52.22,608.69,Low,608.69,608.69,80.98,1.0104322397279402,1.0104322397279402,7.594961718942948
fd15,11532.0,11532.0,44206.0,256,16,4,930.65,9693,37618,1.18,4.56,0.0,0.0,0,842.02,598.39,110.57,168.97,121.53,710.14,575.51,54.25,708.0,Low,710.14,842.02,110.57,1.1052587824517233,1.1052587824517233,8.416840010852853
fd15,11532.0,11532.0,44206.0,512,16,4,1043.21,9693,37618,1.18,4.56,0.0,0.0,0,995.49,784.58,118.92,173.87,124.41,1059.62,765.47,55.71,817.21,Low,1059.62,1059.62,118.92,0.9845133160944491,0.9845133160944491,8.772367978472923
apache2,715176.0,715176.0,4817870.0,16,16,4,1080.48,892915,3481372,1.38,5.4,0.0,0.0,0,330.72,342.62,151.32,57.78,169.29,1040.58,169.54,300.25,1038.56,Low,1040.58,1040.58,151.32,1.0383440004612814,1.0383440004612814,7.140364789849326
apache2,715176.0,715176.0,4817870.0,32,16,4,1539.99,892915,3481372,1.38,5.4,0.0,0.0,0,650.62,679.48,470.36,57.55,170.34,1035.66,170.25,336.38,1035.88,Low,1035.88,1035.88,470.36,1.486649032706491,1.486649032706491,3.2740666723360827
apache2,715176.0,715176.0,4817870.0,64,16,4,1677.39,892915,3481372,1.38,5.4,0.0,0.0,0,1253.27,1305.21,881.22,191.47,185.26,847.73,600.25,67.95,1139.25,Low,1139.25,1305.21,881.22,1.2851495161698119,1.2851495161698119,1.9034860761217405
apache2,715176.0,715176.0,4817870.0,128,16,4,1727.38,892915,3481372,1.38,5.4,0.0,0.0,0,1959.88,1985.93,1004.32,193.32,187.06,1485.74,1160.9,70.11,1150.26,Low,1485.74,1985.93,1004.32,0.869809107068225,0.869809107068225,1.7199498167914609
apache2,715176.0,715176.0,4817870.0,256,16,4,1739.03,892915,3481372,1.38,5.4,0.0,0.0,0,1950.26,1991.47,1015.52,193.1,188.69,1504.26,1170.47,71.09,1152.74,Low,1504.26,1991.47,1015.52,0.8732393658955445,0.8732393658955445,1.7124527335749173
apache2,715176.0,715176.0,4817870.0,512,16,4,1748.16,892915,3481372,1.38,5.4,0.0,0.0,0,1939.37,1986.88,1019.3,193.42,189.28,1879.0,1494.13,71.1,1154.57,Low,1879.0,1986.88,1019.3,0.8798518279916251,0.8798518279916251,1.7150593544589425
c-62ghs,41731.0,41731.0,559339.0,16,16,4,769.38,77806,308936,1.81,7.19,0.0,0.0,0,299.43,271.53,6.73,98.51,157.16,29.22,157.56,268.4,29.21,Low,268.4,299.43,6.73,2.569482015830077,2.569482015830077,114.32095096582466
c-62ghs,41731.0,41731.0,559339.0,32,16,4,1251.32,77806,308936,1.81,7.19,0.0,0.0,0,592.52,549.18,58.19,99.14,204.21,59.16,201.31,376.16,56.67,Low,376.16,592.52,58.19,2.111861202997367,2.111861202997367,21.5040384945867
c-62ghs,41731.0,41731.0,559339.0,64,16,4,1416.94,77806,308936,1.81,7.19,0.0,0.0,0,1160.46,1062.88,114.42,256.29,271.53,962.72,154.44,99.28,113.19,Low,962.72,1160.46,114.42,1.2210158040776933,1.2210158040776933,12.383674182835168
c-62ghs,41731.0,41731.0,559339.0,128,16,4,1599.83,77806,308936,1.81,7.19,0.0,0.0,0,2151.32,2009.31,130.17,267.85,311.39,1750.0,206.73,103.7,220.7,Low,1750.0,2151.32,130.17,0.7436504099808489,0.7436504099808489,12.290312668049474
c-62ghs,41731.0,41731.0,559339.0,256,16,4,1854.8,77806,308936,1.81,7.19,0.0,0.0,0,2328.78,2329.38,134.67,267.12,335.35,1971.25,279.04,104.29,374.69,Low,1971.25,2329.38,134.67,0.7962633833895714,0.7962633833895714,13.772926412712557
c-62ghs,41731.0,41731.0,559339.0,512,16,4,1989.42,77806,308936,1.81,7.19,0.0,0.0,0,2436.89,2535.27,136.83,268.23,347.0,2638.41,222.84,104.35,552.01,Low,2638.41,2638.41,136.83,0.7540223088905819,0.7540223088905819,14.539355404516552
af_5_k101,503625.0,503625.0,17550675.0,16,16,4,4927.2,628135,2511425,6.99,27.94,0.0,0.0,0,488.55,525.66,882.7,177.78,738.04,2041.73,738.26,763.54,2039.12,High,2041.73,2041.73,882.7,2.41324758905438,2.41324758905438,5.581964427325252
af_5_k101,503625.0,503625.0,17550675.0,32,16,4,7403.79,628135,2511425,6.99,27.94,0.0,0.0,0,966.71,1046.43,3617.58,174.8,642.73,2496.72,642.75,812.83,2494.06,High,2496.72,2496.72,3617.58,2.0466140347967428,2.965406613476882,2.0466140347967428
af_5_k101,503625.0,503625.0,17550675.0,64,16,4,8348.52,628135,2511425,6.99,27.94,0.0,0.0,0,1873.52,2033.8,6475.07,293.32,582.73,1291.92,1666.37,183.15,2533.84,High,2533.84,2533.84,6475.07,1.289332779413968,3.2948094591607995,1.289332779413968
af_5_k101,503625.0,503625.0,17550675.0,128,16,4,8689.53,628135,2511425,6.99,27.94,0.0,0.0,0,3318.26,3631.8,7599.34,297.7,603.5,2448.18,3098.36,187.59,2630.15,High,3098.36,3631.8,7599.34,1.143458510870681,2.3926234924830663,1.143458510870681
af_5_k101,503625.0,503625.0,17550675.0,256,16,4,8783.02,628135,2511425,6.99,27.94,0.0,0.0,0,3334.09,3684.5,7840.37,300.16,613.04,2473.28,3121.16,189.56,2566.92,High,3121.16,3684.5,7840.37,1.1202302952539231,2.383775274799837,1.1202302952539231
af_5_k101,503625.0,503625.0,17550675.0,512,16,4,8829.42,628135,2511425,6.99,27.94,0.0,0.0,0,3335.52,3708.3,7901.37,301.49,618.37,3615.29,3842.43,189.56,2567.77,High,3842.43,3842.43,7901.37,1.1174543148846339,2.297874001608357,1.1174543148846339
dictionary28,52652.0,52652.0,178076.0,16,16,4,341.8,38575,149384,1.19,4.62,0.0,0.0,0,134.91,96.99,8.37,31.03,85.24,377.28,84.96,138.9,374.9,Low,377.28,377.28,8.37,0.905958439355386,0.905958439355386,40.836320191158904
dictionary28,52652.0,52652.0,178076.0,32,16,4,528.42,38575,149384,1.19,4.62,0.0,0.0,0,263.04,195.69,37.13,31.52,89.26,574.44,89.44,194.62,569.84,Low,574.44,574.44,37.13,0.9198871944850635,0.9198871944850635,14.231618637220574
dictionary28,52652.0,52652.0,178076.0,64,16,4,798.55,38575,149384,1.19,4.62,0.0,0.0,0,521.83,378.48,72.78,142.12,108.29,544.16,348.14,47.47,703.16,Low,703.16,703.16,72.78,1.1356590249729792,1.1356590249729792,10.97210772190162
dictionary28,52652.0,52652.0,178076.0,128,16,4,1032.32,38575,149384,1.19,4.62,0.0,0.0,0,973.09,732.45,89.33,148.0,111.97,791.89,663.53,48.67,791.89,Low,791.89,973.09,89.33,1.0608679567152062,1.0608679567152062,11.556252098958916
dictionary28,52652.0,52652.0,178076.0,256,16,4,1109.94,38575,149384,1.19,4.62,0.0,0.0,0,1141.51,970.11,92.17,151.06,113.92,1053.31,705.08,49.57,815.23,Low,1053.31,1141.51,92.17,0.972343650077529,0.972343650077529,12.042313117066291
dictionary28,52652.0,52652.0,178076.0,512,16,4,1181.27,38575,149384,1.19,4.62,0.0,0.0,0,1193.89,1103.06,93.5,152.46,114.78,1295.39,922.82,49.58,817.8,Low,1295.39,1295.39,93.5,0.9119029790256216,0.9119029790256216,12.633903743315507
CurlCurl_3,1219574.0,1219574.0,13544618.0,32,16,4,2876.94,1276105,5017696,2.7,10.61,0.0,0.0,0,820.12,873.4,631.3,-1.0,275.94,1508.98,276.04,404.48,1508.48,Medium,1508.98,1508.98,631.3,1.9065461437527336,1.9065461437527336,4.5571677490891815
CurlCurl_3,1219574.0,1219574.0,13544618.0,64,16,4,3097.51,1276105,5017696,2.7,10.61,0.0,0.0,0,1570.16,1672.95,1085.92,0.0,288.47,1047.11,992.15,85.18,1590.68,Medium,1590.68,1672.95,1085.92,1.851525747930303,1.851525747930303,2.852429276558126
CurlCurl_3,1219574.0,1219574.0,13544618.0,128,16,4,3136.6,1276105,5017696,2.7,10.61,0.0,0.0,0,2405.85,2541.26,1335.79,0.0,293.77,1937.37,1908.23,86.35,1522.32,Medium,1937.37,2541.26,1335.79,1.2342696142858265,1.2342696142858265,2.348123582299613
CurlCurl_3,1219574.0,1219574.0,13544618.0,256,16,4,3146.3,1276105,5017696,2.7,10.61,0.0,0.0,0,2390.93,2542.4,1387.73,0.0,296.54,1958.71,1920.05,86.96,1507.81,Medium,1958.71,2542.4,1387.73,1.2375314663310257,1.2375314663310257,2.2672277748553396
CurlCurl_3,1219574.0,1219574.0,13544618.0,512,16,4,3155.74,1276105,5017696,2.7,10.61,0.0,0.0,0,2388.89,2548.42,1393.94,0.0,297.98,2508.23,2416.09,86.96,1507.37,Medium,2508.23,2548.42,1393.94,1.238312366093501,1.238312366093501,2.2638994504784997
ca-HepPh,12008.0,12008.0,237010.0,16,16,4,252.68,54404,216486,1.09,4.36,0.0,0.0,0,255.67,192.07,7.53,124.55,297.01,105.34,290.45,164.13,102.96,Low,297.01,297.01,7.53,0.8507457661358204,0.8507457661358204,33.55644090305445
ca-HepPh,12008.0,12008.0,237010.0,32,16,4,470.72,54404,216486,1.09,4.36,0.0,0.0,0,490.7,402.05,40.51,130.08,343.74,226.59,343.74,273.05,226.59,Low,343.74,490.7,40.51,0.9592826574281639,0.9592826574281639,11.619846951370034
ca-HepPh,12008.0,12008.0,237010.0,64,16,4,733.21,54404,216486,1.09,4.36,0.0,0.0,0,983.44,772.02,80.93,306.71,386.64,881.9,578.07,121.67,457.77,Low,881.9,983.44,80.93,0.7455564142194745,0.7455564142194745,9.059804769553935
ca-HepPh,12008.0,12008.0,237010.0,128,16,4,909.83,54404,216486,1.09,4.36,0.0,0.0,0,1877.31,1487.12,82.27,330.85,428.88,1598.72,840.46,126.35,735.48,Low,1598.72,1877.31,82.27,0.4846455833080312,0.4846455833080312,11.05907378145132
ca-HepPh,12008.0,12008.0,237010.0,256,16,4,996.63,54404,216486,1.09,4.36,0.0,0.0,0,2287.19,1977.14,105.37,343.46,456.23,1881.97,1218.56,127.97,1202.71,Low,1881.97,2287.19,105.37,0.4357442975878698,0.4357442975878698,9.458384739489418
ca-HepPh,12008.0,12008.0,237010.0,512,16,4,1156.15,54404,216486,1.09,4.36,0.0,0.0,0,2524.74,2463.24,114.67,350.28,466.07,2664.91,1217.19,128.58,1630.69,Low,2664.91,2664.91,114.67,0.4338420434461202,0.4338420434461202,10.082410395046656
fd18,16428.0,16428.0,63406.0,16,16,4,205.86,13892,53875,1.18,4.56,0.0,0.0,0,89.94,58.87,27.83,32.84,78.77,289.53,78.77,104.11,290.85,Low,290.85,290.85,27.83,0.707787519339866,0.707787519339866,7.397053539346031
fd18,16428.0,16428.0,63406.0,32,16,4,375.18,13892,53875,1.18,4.56,0.0,0.0,0,174.91,123.12,50.18,34.27,89.49,419.91,89.43,158.32,434.29,Low,434.29,434.29,50.18,0.8638927905316723,0.8638927905316723,7.476683937823834
fd18,16428.0,16428.0,63406.0,64,16,4,519.72,13892,53875,1.18,4.56,0.0,0.0,0,339.52,236.59,98.76,141.53,110.03,350.79,284.33,50.82,575.11,Low,575.11,575.11,98.76,0.9036879901236285,0.9036879901236285,5.262454434993924
fd18,16428.0,16428.0,63406.0,128,16,4,678.14,13892,53875,1.18,4.56,0.0,0.0,0,656.21,462.4,105.11,155.65,119.04,526.19,538.48,53.25,674.53,Low,674.53,674.53,105.11,1.0053518746386374,1.0053518746386374,6.451717248596708
fd18,16428.0,16428.0,63406.0,256,16,4,995.58,13892,53875,1.18,4.56,0.0,0.0,0,869.32,761.63,110.67,163.52,123.67,883.71,603.87,55.2,750.92,Low,883.71,883.71,110.67,1.1265913025766372,1.1265913025766372,8.995933857413933
fd18,16428.0,16428.0,63406.0,512,16,4,1159.42,13892,53875,1.18,4.56,0.0,0.0,0,1046.95,943.72,116.26,167.33,125.91,995.58,792.88,55.96,794.13,Low,995.58,1046.95,116.26,1.1074263336357992,1.1074263336357992,9.972647514192328
c-68,64810.0,64810.0,565996.0,16,16,4,744.73,86913,344551,1.64,6.51,0.0,0.0,0,263.5,238.92,5.35,71.55,152.4,52.2,149.94,237.12,52.6,Low,237.12,263.5,5.35,2.826299810246679,2.826299810246679,139.2018691588785
c-68,64810.0,64810.0,565996.0,32,16,4,1063.9,86913,344551,1.64,6.51,0.0,0.0,0,519.27,479.67,29.16,71.94,174.21,102.1,174.94,315.15,102.69,Low,315.15,519.27,29.16,2.0488377915150116,2.0488377915150116,36.484910836762694
c-68,64810.0,64810.0,565996.0,64,16,4,1346.01,86913,344551,1.64,6.51,0.0,0.0,0,1018.0,924.85,57.51,228.8,219.59,879.23,232.95,83.89,196.68,Low,879.23,1018.0,57.51,1.3222102161100195,1.3222102161100195,23.404799165362547
c-68,64810.0,64810.0,565996.0,128,16,4,1542.75,86913,344551,1.64,6.51,0.0,0.0,0,1750.31,1603.42,68.27,235.59,234.36,1541.2,263.4,85.64,339.0,Low,1541.2,1750.31,68.27,0.8814152921482481,0.8814152921482481,22.597773546213563
c-68,64810.0,64810.0,565996.0,256,16,4,1594.07,86913,344551,1.64,6.51,0.0,0.0,0,1859.95,1826.19,69.62,238.68,246.11,1715.49,441.31,86.71,509.66,Low,1715.49,1859.95,69.62,0.8570499206967929,0.8570499206967929,22.896725079000284
c-68,64810.0,64810.0,565996.0,512,16,4,1723.79,86913,344551,1.64,6.51,0.0,0.0,0,1918.05,1958.07,70.81,240.51,251.9,2003.12,369.89,86.77,774.72,Low,2003.12,2003.12,70.81,0.8605525380406566,0.8605525380406566,24.343877983335684
delaunay_n18,262144.0,262144.0,1572792.0,16,16,4,1064.14,216065,839731,1.87,7.28,0.0,0.0,0,267.39,263.18,19.42,52.63,150.88,852.0,150.95,221.83,856.17,Low,856.17,856.17,19.42,1.2429073665276757,1.2429073665276757,54.79608650875386
delaunay_n18,262144.0,262144.0,1572792.0,32,16,4,1509.4,216065,839731,1.87,7.28,0.0,0.0,0,511.06,512.89,57.91,52.45,150.95,983.61,150.98,286.22,982.07,Low,983.61,983.61,57.91,1.5345512957371317,1.5345512957371317,26.064582973579697
delaunay_n18,262144.0,262144.0,1572792.0,64,16,4,1770.66,216065,839731,1.87,7.28,0.0,0.0,0,947.32,943.91,111.41,185.01,165.55,813.34,528.85,65.05,1002.26,Low,1002.26,1002.26,111.41,1.766667331830064,1.766667331830064,15.89318732609281
delaunay_n18,262144.0,262144.0,1572792.0,128,16,4,1888.39,216065,839731,1.87,7.28,0.0,0.0,0,1423.02,1400.53,128.6,186.68,167.0,1265.19,1007.31,67.01,1024.45,Low,1265.19,1423.02,128.6,1.327029837950275,1.327029837950275,14.684214618973563
delaunay_n18,262144.0,262144.0,1572792.0,256,16,4,1891.23,216065,839731,1.87,7.28,0.0,0.0,0,1423.34,1427.94,130.51,187.51,167.98,1265.32,1019.93,68.47,1026.38,Low,1265.32,1427.94,130.51,1.3244464053111475,1.3244464053111475,14.491073480959315
delaunay_n18,262144.0,262144.0,1572792.0,512,16,4,1883.37,216065,839731,1.87,7.28,0.0,0.0,0,1424.55,1443.26,131.39,187.93,168.49,1414.5,1267.74,68.49,1023.45,Low,1414.5,1443.26,131.39,1.3049415905658024,1.3049415905658024,14.33419590532004
c-73,169422.0,169422.0,1279274.0,16,16,4,897.74,206012,815129,1.57,6.21,0.0,0.0,0,281.28,273.82,0.45,59.32,85.05,8.87,83.42,250.25,8.88,Low,250.25,281.28,0.45,3.191624004550626,3.191624004550626,1994.9777777777776
c-73,169422.0,169422.0,1279274.0,32,16,4,1312.75,206012,815129,1.57,6.21,0.0,0.0,0,544.6,544.6,5.51,59.41,131.02,15.78,130.85,297.99,15.75,Low,297.99,544.6,5.51,2.4104847594564816,2.4104847594564816,238.2486388384755
c-73,169422.0,169422.0,1279274.0,64,16,4,1660.86,206012,815129,1.57,6.21,0.0,0.0,0,949.02,955.22,10.94,175.16,156.57,899.95,48.22,58.39,33.59,Low,899.95,955.22,10.94,1.7387198760494964,1.7387198760494964,151.81535648994515
c-73,169422.0,169422.0,1279274.0,128,16,4,1861.44,206012,815129,1.57,6.21,0.0,0.0,0,1427.96,1415.32,12.31,169.5,175.01,1371.88,66.16,67.91,65.01,Low,1371.88,1427.96,12.31,1.3035659262164205,1.3035659262164205,151.2136474411048
c-73,169422.0,169422.0,1279274.0,256,16,4,1771.39,206012,815129,1.57,6.21,0.0,0.0,0,1459.01,1487.74,12.47,178.55,191.66,1401.46,114.73,68.47,117.26,Low,1401.46,1487.74,12.47,1.190658313952707,1.190658313952707,142.05212510024057
c-73,169422.0,169422.0,1279274.0,512,16,4,1596.41,206012,815129,1.57,6.21,0.0,0.0,0,1474.67,1527.72,12.55,178.36,199.84,1502.82,89.47,68.52,189.68,Low,1502.82,1527.72,12.55,1.0449624276699918,1.0449624276699918,127.20398406374503
c-66,49989.0,49989.0,444853.0,16,16,4,657.09,64915,257312,1.94,7.69,0.0,0.0,0,275.09,245.94,4.25,78.91,164.36,25.51,166.17,250.13,25.41,Low,250.13,275.09,4.25,2.3886364462539538,2.3886364462539538,154.6094117647059
c-66,49989.0,49989.0,444853.0,32,16,4,1047.95,64915,257312,1.94,7.69,0.0,0.0,0,541.81,496.03,44.95,78.97,197.47,49.99,197.35,326.36,50.1,Low,326.36,541.81,44.95,1.934165113231576,1.934165113231576,23.313681868743046
c-66,49989.0,49989.0,444853.0,64,16,4,1340.93,64915,257312,1.94,7.69,0.0,0.0,0,1060.59,961.01,91.8,231.99,243.66,941.52,131.64,86.45,100.2,Low,941.52,1060.59,91.8,1.264324574057836,1.264324574057836,14.607080610021788
c-66,49989.0,49989.0,444853.0,128,16,4,1610.33,64915,257312,1.94,7.69,0.0,0.0,0,1927.6,1794.99,106.78,237.06,263.64,1718.49,162.66,90.57,178.56,Low,1718.49,1927.6,106.78,0.8354067233865947,0.8354067233865947,15.080820378348005
c-66,49989.0,49989.0,444853.0,256,16,4,1733.05,64915,257312,1.94,7.69,0.0,0.0,0,2087.35,2040.41,109.5,240.72,275.8,1898.27,247.53,91.3,330.47,Low,1898.27,2087.35,109.5,0.8302632524492778,0.8302632524492778,15.826940639269406
c-66,49989.0,49989.0,444853.0,512,16,4,1788.8,64915,257312,1.94,7.69,0.0,0.0,0,2164.89,2225.85,111.98,241.96,282.94,2371.99,201.49,91.33,511.74,Low,2371.99,2371.99,111.98,0.7541347138900248,0.7541347138900248,15.974281121628861
a5esindl,60008.0,60008.0,255004.0,16,16,4,337.31,59056,231537,1.1,4.32,0.0,0.0,0,171.03,147.49,0.69,36.84,61.61,6.28,62.24,153.99,6.28,Low,153.99,171.03,0.69,1.9722270946617553,1.9722270946617553,488.8550724637682
a5esindl,60008.0,60008.0,255004.0,32,16,4,724.44,59056,231537,1.1,4.32,0.0,0.0,0,328.83,299.12,8.05,37.18,86.3,13.57,86.52,206.82,13.68,Low,206.82,328.83,8.05,2.2030836602499773,2.2030836602499773,89.99254658385092
a5esindl,60008.0,60008.0,255004.0,64,16,4,888.52,59056,231537,1.1,4.32,0.0,0.0,0,658.07,569.21,15.79,144.42,113.47,728.06,38.66,48.85,27.24,Low,728.06,728.06,15.79,1.2203939235777272,1.2203939235777272,56.27105763141229
a5esindl,60008.0,60008.0,255004.0,128,16,4,1015.95,59056,231537,1.1,4.32,0.0,0.0,0,1016.97,873.68,18.54,137.54,123.74,1068.08,34.2,52.03,39.98,Low,1068.08,1068.08,18.54,0.951192794547225,0.951192794547225,54.79773462783172
a5esindl,60008.0,60008.0,255004.0,256,16,4,1021.55,59056,231537,1.1,4.32,0.0,0.0,0,1092.68,1003.21,19.22,147.91,131.77,1184.34,65.05,53.08,73.37,Low,1184.34,1184.34,19.22,0.8625479169832987,0.8625479169832987,53.15036420395422
a5esindl,60008.0,60008.0,255004.0,512,16,4,1005.31,59056,231537,1.1,4.32,0.0,0.0,0,1112.95,1069.76,19.41,147.86,135.09,1180.74,39.07,53.09,141.23,Low,1180.74,1180.74,19.41,0.8514236834527499,0.8514236834527499,51.79340546110252
engine,143571.0,143571.0,4706073.0,16,16,4,2253.87,330052,1306617,3.6,14.26,0.0,0.0,0,410.62,456.63,38.14,179.66,687.22,1713.17,688.73,439.7,1671.19,Medium,1713.17,1713.17,38.14,1.3156137452792191,1.3156137452792191,59.09465128474043
engine,143571.0,143571.0,4706073.0,32,16,4,3197.06,330052,1306617,3.6,14.26,0.0,0.0,0,800.76,880.22,125.29,175.4,621.18,2176.22,621.67,525.11,2174.71,Medium,2176.22,2176.22,125.29,1.4690886031743116,1.4690886031743116,25.51727991060739
engine,143571.0,143571.0,4706073.0,64,16,4,3621.45,330052,1306617,3.6,14.26,0.0,0.0,0,1547.54,1689.64,241.68,313.21,584.22,1197.17,2122.72,190.64,2317.69,Medium,2317.69,2317.69,241.68,1.5625256181801706,1.5625256181801706,14.984483614697119
engine,143571.0,143571.0,4706073.0,128,16,4,4229.23,330052,1306617,3.6,14.26,0.0,0.0,0,2820.33,3081.91,280.55,318.59,607.42,2208.0,3665.88,194.02,2405.35,Medium,3665.88,3665.88,280.55,1.153673879123157,1.153673879123157,15.074781678845124
engine,143571.0,143571.0,4706073.0,256,16,4,4579.84,330052,1306617,3.6,14.26,0.0,0.0,0,2868.14,3185.02,283.73,322.11,618.64,2269.35,3853.88,195.9,2376.65,Medium,3853.88,3853.88,283.73,1.1883711999335735,1.1883711999335735,16.14154301624784
engine,143571.0,143571.0,4706073.0,512,16,4,4779.26,330052,1306617,3.6,14.26,0.0,0.0,0,2894.99,3248.23,283.81,324.16,624.56,3126.5,4057.18,195.92,2395.75,Medium,4057.18,4057.18,283.81,1.1779758354324925,1.1779758354324925,16.839646242204292
barrier2-12,115625.0,115625.0,2158759.0,16,16,4,548.47,584161,2326012,1.68,6.67,0.0,0.0,0,417.16,449.75,1.1,180.94,654.61,113.45,656.15,393.97,114.79,Low,656.15,656.15,1.1,0.8358911834184257,0.8358911834184257,498.60909090909087
barrier2-12,115625.0,115625.0,2158759.0,32,16,4,909.53,584161,2326012,1.68,6.67,0.0,0.0,0,819.76,895.48,10.96,177.77,636.49,233.73,633.23,523.48,234.4,Low,636.49,895.48,10.96,1.0156899093223746,1.0156899093223746,82.98631386861312
barrier2-12,115625.0,115625.0,2158759.0,64,16,4,1093.46,584161,2326012,1.68,6.67,0.0,0.0,0,1525.16,1667.05,21.76,310.74,585.44,1189.0,457.03,191.9,389.02,Low,1189.0,1667.05,21.76,0.6559251372184398,0.6559251372184398,50.25091911764706
barrier2-12,115625.0,115625.0,2158759.0,128,16,4,1220.59,584161,2326012,1.68,6.67,0.0,0.0,0,2721.76,2949.06,24.47,317.58,604.28,2122.27,570.61,196.67,621.37,Low,2122.27,2949.06,24.47,0.413891206011407,0.413891206011407,49.88107887208827
barrier2-12,115625.0,115625.0,2158759.0,256,16,4,1282.21,584161,2326012,1.68,6.67,0.0,0.0,0,2775.54,3059.61,24.71,321.72,616.4,2175.28,1008.02,198.76,1087.77,Low,2175.28,3059.61,24.71,0.41907628750069453,0.41907628750069453,51.890327802509105
barrier2-12,115625.0,115625.0,2158759.0,512,16,4,1161.17,584161,2326012,1.68,6.67,0.0,0.0,0,2797.96,3115.63,24.82,323.98,623.32,2958.09,656.49,198.81,1503.13,Low,2958.09,3115.63,24.82,0.372691879330986,0.372691879330986,46.783642224012894
amazon0312,400727.0,400727.0,3200440.0,16,16,4,962.83,598566,2356516,1.36,5.35,0.0,0.0,0,310.54,323.87,20.0,66.52,202.55,1075.06,202.53,254.63,1070.02,Low,1075.06,1075.06,20.0,0.8956058266515358,0.8956058266515358,48.1415
amazon0312,400727.0,400727.0,3200440.0,32,16,4,1457.73,598566,2356516,1.36,5.35,0.0,0.0,0,591.91,627.91,30.09,66.15,202.17,1208.85,201.97,341.65,1207.26,Low,1208.85,1208.85,30.09,1.2058816230301528,1.2058816230301528,48.4456630109671
amazon0312,400727.0,400727.0,3200440.0,64,16,4,1596.03,598566,2356516,1.36,5.35,0.0,0.0,0,1078.86,1139.76,49.25,206.27,218.01,840.89,726.55,75.92,1253.48,Low,1253.48,1253.48,49.25,1.2732791907329992,1.2732791907329992,32.40670050761421
amazon0312,400727.0,400727.0,3200440.0,128,16,4,1675.73,598566,2356516,1.36,5.35,0.0,0.0,0,1480.74,1516.89,60.58,208.26,220.48,1391.34,1379.87,77.46,1230.94,Low,1391.34,1516.89,60.58,1.1047142508685535,1.1047142508685535,27.66143941895015
amazon0312,400727.0,400727.0,3200440.0,256,16,4,1698.63,598566,2356516,1.36,5.35,0.0,0.0,0,1485.51,1537.52,64.49,209.1,221.38,1401.9,1396.47,78.4,1157.51,Low,1401.9,1537.52,64.49,1.1047856288048286,1.1047856288048286,26.339432470150413
amazon0312,400727.0,400727.0,3200440.0,512,16,4,1713.21,598566,2356516,1.36,5.35,0.0,0.0,0,1486.72,1535.65,65.43,208.95,221.95,1511.65,1633.19,78.41,1157.01,Low,1633.19,1633.19,65.43,1.0489961363956428,1.0489961363956428,26.183860614397062
bcsstm35,30237.0,30237.0,20619.0,16,16,4,85.91,4657,16125,1.28,4.43,0.0,0.0,0,22.12,14.45,21.57,6.81,17.44,74.71,17.52,41.24,73.38,Low,74.71,74.71,21.57,1.1499129969214297,1.1499129969214297,3.9828465461288824
bcsstm35,30237.0,30237.0,20619.0,32,16,4,173.27,4657,16125,1.28,4.43,0.0,0.0,0,43.5,30.14,68.39,6.84,18.73,118.84,18.74,60.82,119.53,Low,119.53,119.53,68.39,1.4495942441228145,1.4495942441228145,2.5335575376517037
bcsstm35,30237.0,30237.0,20619.0,64,16,4,256.93,4657,16125,1.28,4.43,0.0,0.0,0,88.21,58.66,126.3,43.57,24.05,89.55,84.94,12.67,163.64,Low,163.64,163.64,126.3,1.5700928868247375,1.5700928868247375,2.034283452098179
bcsstm35,30237.0,30237.0,20619.0,128,16,4,331.23,4657,16125,1.28,4.43,0.0,0.0,0,172.91,116.66,176.61,45.34,25.01,114.87,160.46,12.86,209.33,Low,209.33,209.33,176.61,1.582334113600535,1.582334113600535,1.8754883641922881
bcsstm35,30237.0,30237.0,20619.0,256,16,4,409.31,4657,16125,1.28,4.43,0.0,0.0,0,269.97,198.74,209.2,46.67,25.51,204.27,178.91,13.08,228.62,Low,228.62,269.97,209.2,1.5161314220098527,1.5161314220098527,1.9565487571701723
bcsstm35,30237.0,30237.0,20619.0,512,16,4,448.85,4657,16125,1.28,4.43,0.0,0.0,0,340.11,287.25,227.76,46.95,25.77,323.59,246.38,13.25,233.23,Low,323.59,340.11,227.76,1.3197200905589368,1.3197200905589368,1.9707147874956097
af23560,23560.0,23560.0,460598.0,16,16,4,992.67,34647,138588,3.49,13.98,0.0,0.0,0,331.91,284.19,387.1,130.88,424.04,1071.36,426.28,336.52,1052.73,Medium,1071.36,1071.36,387.1,0.9265512992831542,0.9265512992831542,2.564376130198915
af23560,23560.0,23560.0,460598.0,32,16,4,1471.56,34647,138588,3.49,13.98,0.0,0.0,0,657.96,573.08,926.81,132.06,425.16,1557.09,424.41,475.46,1600.85,Medium,1600.85,1600.85,926.81,0.9192366555267514,0.9192366555267514,1.5877687983513342
af23560,23560.0,23560.0,460598.0,64,16,4,1881.91,34647,138588,3.49,13.98,0.0,0.0,0,1296.54,1114.51,1801.88,291.33,434.9,1113.23,1607.49,122.26,1925.47,Medium,1925.47,1925.47,1801.88,0.9773769521207809,0.9773769521207809,1.0444147224010478
af23560,23560.0,23560.0,460598.0,128,16,4,3198.6,34647,138588,3.49,13.98,0.0,0.0,0,2415.24,2122.77,2478.6,304.23,466.7,2040.05,2989.23,125.14,2173.99,Medium,2989.23,2989.23,2478.6,1.0700414488011962,1.0700414488011962,1.2904865649963688
af23560,23560.0,23560.0,460598.0,256,16,4,3852.36,34647,138588,3.49,13.98,0.0,0.0,0,2736.88,2671.76,2881.4,310.32,482.66,2310.11,3245.96,126.81,2226.46,Medium,3245.96,3245.96,2881.4,1.1868168430911041,1.1868168430911041,1.3369750815575763
af23560,23560.0,23560.0,460598.0,512,16,4,4243.92,34647,138588,3.49,13.98,0.0,0.0,0,2906.26,3017.76,3106.69,313.82,490.85,3276.15,4064.04,126.95,2246.8,Medium,4064.04,4064.04,3106.69,1.0442613753801635,1.0442613753801635,1.3660584094325472
cyl6,13681.0,13681.0,714241.0,16,16,4,1615.93,20641,81331,8.78,34.6,0.0,0.0,0,369.69,348.92,49.62,229.44,802.52,242.03,800.72,360.91,241.22,High,802.52,802.52,49.62,2.013569755270897,2.013569755270897,32.56610237807336
cyl6,13681.0,13681.0,714241.0,32,16,4,2909.33,20641,81331,8.78,34.6,0.0,0.0,0,726.96,705.08,297.6,227.47,639.43,439.53,650.49,550.47,438.59,High,650.49,726.96,297.6,4.002049631341476,4.002049631341476,9.77597446236559
cyl6,13681.0,13681.0,714241.0,64,16,4,4534.86,20641,81331,8.78,34.6,0.0,0.0,0,1424.21,1366.31,593.35,359.19,659.2,1280.0,972.42,240.49,769.24,High,1280.0,1424.21,593.35,3.1841231279095075,3.1841231279095075,7.642807786298137
cyl6,13681.0,13681.0,714241.0,128,16,4,6157.25,20641,81331,8.78,34.6,0.0,0.0,0,2693.98,2596.06,630.26,378.06,723.1,2330.31,1481.44,247.25,1197.39,High,2330.31,2693.98,630.26,2.2855589128352847,2.2855589128352847,9.769380890426174
cyl6,13681.0,13681.0,714241.0,256,16,4,7283.53,20641,81331,8.78,34.6,0.0,0.0,0,2969.05,3076.14,755.46,387.63,764.66,2641.67,2214.7,250.82,1669.76,High,2641.67,3076.14,755.46,2.367749842334874,2.367749842334874,9.641185502872421
cyl6,13681.0,13681.0,714241.0,512,16,4,8430.73,20641,81331,8.78,34.6,0.0,0.0,0,3085.69,3361.63,784.69,393.3,785.18,3892.98,2078.17,251.93,2266.98,High,3892.98,3892.98,784.69,2.1656237638004816,2.1656237638004816,10.744026303380952
bloweya,30004.0,30004.0,150009.0,16,16,4,275.25,18123,67491,2.22,8.28,0.0,0.0,0,161.13,128.32,0.6,42.62,30.37,3.94,30.29,132.4,4.0,Medium,132.4,161.13,0.6,1.7082479985105194,1.7082479985105194,458.75
bloweya,30004.0,30004.0,150009.0,32,16,4,455.26,18123,67491,2.22,8.28,0.0,0.0,0,314.81,263.64,6.61,42.89,50.68,7.93,50.81,202.44,7.77,Medium,202.44,314.81,6.61,1.446142117467679,1.446142117467679,68.87443267776096
bloweya,30004.0,30004.0,150009.0,64,16,4,651.5,18123,67491,2.22,8.28,0.0,0.0,0,617.96,506.36,13.11,161.04,87.61,623.09,22.5,52.93,15.56,Medium,623.09,623.09,13.11,1.0455953393570752,1.0455953393570752,49.69488939740656
bloweya,30004.0,30004.0,150009.0,128,16,4,1320.21,18123,67491,2.22,8.28,0.0,0.0,0,1127.89,954.71,15.44,167.65,113.73,1111.18,30.07,59.17,30.91,Medium,1111.18,1127.89,15.44,1.170513081949481,1.170513081949481,85.50582901554405
bloweya,30004.0,30004.0,150009.0,256,16,4,1670.25,18123,67491,2.22,8.28,0.0,0.0,0,1415.18,1211.58,16.54,169.19,134.12,1412.68,40.39,60.34,57.76,Medium,1412.68,1415.18,16.54,1.180238556226063,1.180238556226063,100.98246674727933
bloweya,30004.0,30004.0,150009.0,512,16,4,1743.02,18123,67491,2.22,8.28,0.0,0.0,0,1503.38,1367.6,17.14,171.14,146.94,1610.29,31.21,60.47,88.69,Medium,1610.29,1610.29,17.14,1.0824261468431153,1.0824261468431153,101.6931155192532
delaunay_n16,65536.0,65536.0,393150.0,16,16,4,681.37,54050,209928,1.87,7.27,0.0,0.0,0,229.91,196.67,22.34,51.78,145.77,702.05,145.77,197.86,703.31,Low,703.31,703.31,22.34,0.9688046522870428,0.9688046522870428,30.5
delaunay_n16,65536.0,65536.0,393150.0,32,16,4,1141.22,54050,209928,1.87,7.27,0.0,0.0,0,451.12,402.41,60.28,52.29,150.89,929.43,151.01,277.55,941.68,Low,941.68,941.68,60.28,1.211897884631722,1.211897884631722,18.93198407431984
delaunay_n16,65536.0,65536.0,393150.0,64,16,4,1519.42,54050,209928,1.87,7.27,0.0,0.0,0,889.48,775.06,116.71,191.57,176.78,861.7,508.11,67.26,1064.73,Low,1064.73,1064.73,116.71,1.4270472326317472,1.4270472326317472,13.018764458915262
delaunay_n16,65536.0,65536.0,393150.0,128,16,4,1772.94,54050,209928,1.87,7.27,0.0,0.0,0,1492.03,1337.81,140.73,197.17,183.54,1471.09,964.49,69.23,1046.31,Low,1471.09,1492.03,140.73,1.1882736942286685,1.1882736942286685,12.598166702195694
delaunay_n16,65536.0,65536.0,393150.0,256,16,4,1875.49,54050,209928,1.87,7.27,0.0,0.0,0,1550.12,1491.32,145.54,199.78,186.73,1559.35,1001.66,70.94,1032.57,Low,1559.35,1559.35,145.54,1.2027383204540354,1.2027383204540354,12.886422976501306
delaunay_n16,65536.0,65536.0,393150.0,512,16,4,1929.87,54050,209928,1.87,7.27,0.0,0.0,0,1582.09,1571.81,147.94,200.96,188.62,1707.49,1255.69,70.95,1034.61,Low,1707.49,1707.49,147.94,1.1302379516131866,1.1302379516131866,13.044950655671217
fome21,67748.0,216350.0,465294.0,16,16,4,463.44,113200,446564,1.04,4.11,0.0,0.0,0,211.88,182.61,9.54,57.74,162.41,462.52,162.69,193.95,458.42,Low,462.52,462.52,9.54,1.0019891031739168,1.0019891031739168,48.57861635220126
fome21,67748.0,216350.0,465294.0,32,16,4,696.03,113200,446564,1.04,4.11,0.0,0.0,0,413.04,369.43,39.75,58.21,168.1,698.64,168.22,273.7,701.27,Low,701.27,701.27,39.75,0.9925278423431774,0.9925278423431774,17.51018867924528
fome21,67748.0,216350.0,465294.0,64,16,4,925.04,113200,446564,1.04,4.11,0.0,0.0,0,767.18,677.04,71.04,191.91,183.46,683.75,551.3,72.26,856.9,Low,856.9,856.9,71.04,1.0795191971058467,1.0795191971058467,13.021396396396394
fome21,67748.0,216350.0,465294.0,128,16,4,1134.86,113200,446564,1.04,4.11,0.0,0.0,0,1108.5,955.67,83.98,196.76,188.57,1036.58,997.95,74.65,977.25,Low,1036.58,1108.5,83.98,1.0237798827244022,1.0237798827244022,13.513455584663014
fome21,67748.0,216350.0,465294.0,256,16,4,1240.58,113200,446564,1.04,4.11,0.0,0.0,0,1144.28,1066.73,84.19,199.49,190.88,1124.07,1071.49,76.32,1015.51,Low,1124.07,1144.28,84.19,1.0841577236340756,1.0841577236340756,14.73547927307281
fome21,67748.0,216350.0,465294.0,512,16,4,1295.63,113200,446564,1.04,4.11,0.0,0.0,0,1167.06,1111.73,87.45,200.35,190.63,1106.28,1225.47,76.39,1026.5,Low,1225.47,1225.47,87.45,1.0572515035047778,1.0572515035047778,14.815666094911379
dtoc,24993.0,24993.0,69972.0,16,16,4,244.66,8748,33116,2.11,8.0,0.0,0.0,0,87.25,57.83,68.67,24.96,61.16,224.99,61.81,99.53,227.92,Medium,227.92,227.92,68.67,1.0734468234468235,1.0734468234468235,3.562836755497306
dtoc,24993.0,24993.0,69972.0,32,16,4,339.67,8748,33116,2.11,8.0,0.0,0.0,0,169.63,119.61,234.02,25.98,67.41,410.39,67.61,150.8,414.04,Medium,414.04,414.04,234.02,0.8203796734615013,0.8203796734615013,1.4514571404153491
dtoc,24993.0,24993.0,69972.0,64,16,4,415.26,8748,33116,2.11,8.0,0.0,0.0,0,346.83,237.19,433.93,120.38,82.93,376.7,220.73,40.75,510.74,Medium,510.74,510.74,433.93,0.8130555664330187,0.8130555664330187,0.9569746272440255
dtoc,24993.0,24993.0,69972.0,128,16,4,1019.63,8748,33116,2.11,8.0,0.0,0.0,0,675.24,463.77,626.15,129.25,88.29,508.89,426.33,42.21,594.87,Medium,594.87,675.24,626.15,1.5100260648065873,1.5100260648065873,1.6284117224307275
dtoc,24993.0,24993.0,69972.0,256,16,4,1310.95,8748,33116,2.11,8.0,0.0,0.0,0,825.63,690.66,699.72,133.15,90.63,730.78,458.64,43.22,607.13,Medium,730.78,825.63,699.72,1.587817787628841,1.587817787628841,1.8735351283370492
dtoc,24993.0,24993.0,69972.0,512,16,4,1378.76,8748,33116,2.11,8.0,0.0,0.0,0,891.72,798.82,775.85,135.24,91.87,815.7,596.3,43.69,615.31,Medium,815.7,891.72,775.85,1.5461804153770242,1.5461804153770242,1.7770960881613713
airfoil_2d,14214.0,14214.0,259688.0,16,16,4,370.98,41462,164487,1.58,6.26,0.0,0.0,0,237.37,206.92,44.49,115.21,340.35,777.51,336.82,235.44,779.84,Low,779.84,779.84,44.49,0.4757129667624128,0.4757129667624128,8.33850303438975
airfoil_2d,14214.0,14214.0,259688.0,32,16,4,669.3,41462,164487,1.58,6.26,0.0,0.0,0,464.14,433.17,203.6,120.11,375.81,1227.84,375.27,390.51,1202.26,Low,1227.84,1227.84,203.6,0.5451035965598123,0.5451035965598123,3.287328094302554
airfoil_2d,14214.0,14214.0,259688.0,64,16,4,1039.79,41462,164487,1.58,6.26,0.0,0.0,0,919.25,825.72,400.6,277.59,397.53,938.35,1304.96,117.92,1557.35,Low,1557.35,1557.35,400.6,0.6676662278871159,0.6676662278871159,2.5955816275586616
airfoil_2d,14214.0,14214.0,259688.0,128,16,4,1278.46,41462,164487,1.58,6.26,0.0,0.0,0,1724.07,1560.86,439.4,296.24,431.64,1789.41,2374.29,122.29,1904.22,Low,2374.29,2374.29,439.4,0.53845991854407,0.53845991854407,2.90955848884843
airfoil_2d,14214.0,14214.0,259688.0,256,16,4,1620.52,41462,164487,1.58,6.26,0.0,0.0,0,2166.32,2022.89,499.34,306.82,449.82,2043.78,2737.16,124.87,2056.93,Low,2737.16,2737.16,499.34,0.592044308699528,0.592044308699528,3.245323827452237
airfoil_2d,14214.0,14214.0,259688.0,512,16,4,1823.57,41462,164487,1.58,6.26,0.0,0.0,0,2439.82,2457.13,536.3,312.32,458.61,2687.59,3284.59,125.93,2193.2,Low,3284.59,3284.59,536.3,0.5551895365936083,0.5551895365936083,3.400279694201007
Emilia_923,923136.0,923136.0,40373538.0,16,16,4,3275.74,2641137,10485435,3.91,15.53,0.0,0.0,0,466.83,521.71,179.65,206.17,875.84,2286.45,875.73,710.82,2277.05,Medium,2286.45,2286.45,179.65,1.432675107699709,1.432675107699709,18.23401057612023
Emilia_923,923136.0,923136.0,40373538.0,32,16,4,4949.86,2641137,10485435,3.91,15.53,0.0,0.0,0,917.26,1027.79,610.11,200.05,764.43,2735.14,764.64,807.34,2734.32,Medium,2735.14,2735.14,610.11,1.8097282040407439,1.8097282040407439,8.113061579059513
Emilia_923,923136.0,923136.0,40373538.0,64,16,4,5225.0,2641137,10485435,3.91,15.53,0.0,0.0,0,1783.26,1994.54,1176.46,314.93,671.73,1346.15,2122.12,193.91,2807.66,Medium,2807.66,2807.66,1176.46,1.8609803181296882,1.8609803181296882,4.441289971609744
Emilia_923,923136.0,923136.0,40373538.0,128,16,4,5346.34,2641137,10485435,3.91,15.53,0.0,0.0,0,3167.1,3554.23,1361.67,320.48,699.4,2497.29,3938.64,195.55,2785.89,Medium,3938.64,3938.64,1361.67,1.3574076330916256,1.3574076330916256,3.9263110739019
Emilia_923,923136.0,923136.0,40373538.0,256,16,4,5376.28,2641137,10485435,3.91,15.53,0.0,0.0,0,3161.07,3573.05,1366.84,323.46,713.61,2528.52,3962.05,196.3,2659.3,Medium,3962.05,3962.05,1366.84,1.3569440062593858,1.3569440062593858,3.9333645488864826
Emilia_923,923136.0,923136.0,40373538.0,512,16,4,5388.5,2641137,10485435,3.91,15.53,0.0,0.0,0,3165.37,3595.18,1368.83,324.96,720.89,3440.4,4872.49,196.3,2656.96,Medium,4872.49,4872.49,1368.83,1.1059027314576326,1.1059027314576326,3.9365735701292346
big,13209.0,13209.0,91465.0,16,16,4,259.11,14529,56952,1.61,6.3,0.0,0.0,0,145.64,94.78,23.09,54.22,135.3,376.4,136.92,147.76,365.86,Low,376.4,376.4,23.09,0.6883900106269927,0.6883900106269927,11.221741013425726
big,13209.0,13209.0,91465.0,32,16,4,495.75,14529,56952,1.61,6.3,0.0,0.0,0,282.74,199.05,53.44,56.65,156.35,605.73,157.16,230.97,607.74,Low,607.74,607.74,53.44,0.8157271201500642,0.8157271201500642,9.276758982035929
big,13209.0,13209.0,91465.0,64,16,4,742.11,14529,56952,1.61,6.3,0.0,0.0,0,555.17,380.71,105.77,196.38,189.47,552.66,493.74,74.73,825.87,Low,825.87,825.87,105.77,0.8985796796105925,0.8985796796105925,7.01626169991491
big,13209.0,13209.0,91465.0,128,16,4,944.15,14529,56952,1.61,6.3,0.0,0.0,0,1045.31,736.88,111.1,214.39,204.51,1017.69,929.76,78.28,1043.82,Low,1043.82,1045.31,111.1,0.9032248806574127,0.9032248806574127,8.498199819981998
big,13209.0,13209.0,91465.0,256,16,4,1313.68,14529,56952,1.61,6.3,0.0,0.0,0,1356.29,1034.96,132.77,224.59,212.68,1221.57,1050.57,80.68,1165.16,Low,1221.57,1356.29,132.77,0.9685834150513534,0.9685834150513534,9.894403856292836
big,13209.0,13209.0,91465.0,512,16,4,1615.28,14529,56952,1.61,6.3,0.0,0.0,0,1665.84,1441.1,138.43,230.44,216.55,1933.21,1367.7,81.68,1280.91,Low,1933.21,1933.21,138.43,0.8355429570507084,0.8355429570507084,11.668568951816802
cont11_l,1468599.0,1961394.0,5382999.0,32,16,4,941.66,1131988,4468183,1.2,4.76,0.0,0.0,0,458.34,479.17,154.85,-1.0,92.49,599.61,92.49,191.48,599.74,Low,599.74,599.74,154.85,1.5701137159435754,1.5701137159435754,6.081110752340975
cont11_l,1468599.0,1961394.0,5382999.0,64,16,4,1017.58,1131988,4468183,1.2,4.76,0.0,0.0,0,748.37,770.24,280.93,0.0,102.75,501.35,327.39,46.71,613.45,Low,613.45,770.24,280.93,1.3211206896551724,1.3211206896551724,3.6221834620724023
cont11_l,1468599.0,1961394.0,5382999.0,128,16,4,1070.82,1131988,4468183,1.2,4.76,0.0,0.0,0,881.75,882.1,337.91,0.0,103.16,728.06,635.26,47.74,619.44,Low,728.06,882.1,337.91,1.2139439972792199,1.2139439972792199,3.168950312213311
cont11_l,1468599.0,1961394.0,5382999.0,256,16,4,1071.02,1131988,4468183,1.2,4.76,0.0,0.0,0,872.57,876.94,342.75,0.0,103.79,728.58,639.68,48.6,621.01,Low,728.58,876.94,342.75,1.22131502725386,1.22131502725386,3.1247848285922686
cont11_l,1468599.0,1961394.0,5382999.0,512,16,4,1070.56,1131988,4468183,1.2,4.76,0.0,0.0,0,872.95,878.46,343.27,0.0,103.99,819.12,813.53,48.6,619.87,Low,819.12,878.46,343.27,1.2186781412927168,1.2186781412927168,3.1187112185743002
c-69,67458.0,67458.0,623914.0,16,16,4,787.77,89992,356863,1.75,6.93,0.0,0.0,0,274.03,246.92,5.69,74.82,143.31,37.89,142.75,254.58,37.78,Low,254.58,274.03,5.69,2.874758238149108,2.874758238149108,138.4481546572935
c-69,67458.0,67458.0,623914.0,32,16,4,1194.09,89992,356863,1.75,6.93,0.0,0.0,0,543.05,501.58,49.05,75.06,171.89,73.09,171.8,332.7,75.62,Low,332.7,543.05,49.05,2.1988583003406683,2.1988583003406683,24.34434250764526
c-69,67458.0,67458.0,623914.0,64,16,4,1473.23,89992,356863,1.75,6.93,0.0,0.0,0,1059.82,964.78,96.15,231.06,219.71,922.69,182.02,85.9,140.34,Low,922.69,1059.82,96.15,1.3900756732275292,1.3900756732275292,15.322204888195527
c-69,67458.0,67458.0,623914.0,128,16,4,1643.5,89992,356863,1.75,6.93,0.0,0.0,0,1782.13,1690.4,115.67,237.85,243.63,1615.46,203.68,87.61,253.17,Low,1615.46,1782.13,115.67,0.9222110620437342,0.9222110620437342,14.208524250021613
c-69,67458.0,67458.0,623914.0,256,16,4,1742.47,89992,356863,1.75,6.93,0.0,0.0,0,1896.93,1891.53,117.79,241.54,254.26,1756.73,338.93,88.54,410.09,Low,1756.73,1896.93,117.79,0.9185736953920282,0.9185736953920282,14.793021478903132
c-69,67458.0,67458.0,623914.0,512,16,4,1796.73,89992,356863,1.75,6.93,0.0,0.0,0,1952.19,2024.85,118.99,243.18,262.45,2037.04,280.55,88.6,622.43,Low,2037.04,2037.04,118.99,0.882029807956643,0.882029807956643,15.099840322716195
apache1,80800.0,80800.0,542184.0,16,16,4,668.54,100646,392184,1.38,5.39,0.0,0.0,0,244.56,221.03,139.38,56.87,161.56,849.82,163.11,262.18,849.82,Low,849.82,849.82,139.38,0.7866842390153208,0.7866842390153208,4.7965274788348395
apache1,80800.0,80800.0,542184.0,32,16,4,1080.05,100646,392184,1.38,5.39,0.0,0.0,0,477.7,446.98,440.26,57.21,168.17,1024.92,168.25,326.62,1024.92,Low,1024.92,1024.92,440.26,1.0537895640635366,1.0537895640635366,2.4532094671330578
apache1,80800.0,80800.0,542184.0,64,16,4,1337.08,100646,392184,1.38,5.39,0.0,0.0,0,930.39,861.29,829.98,194.89,190.89,834.13,576.18,71.63,1078.97,Low,1078.97,1078.97,829.98,1.239218884677053,1.239218884677053,1.6109785777970553
apache1,80800.0,80800.0,542184.0,128,16,4,1544.13,100646,392184,1.38,5.39,0.0,0.0,0,1628.18,1487.98,972.75,200.48,197.38,1405.99,1106.5,73.63,1138.44,Low,1405.99,1628.18,972.75,0.9483779434706237,0.9483779434706237,1.5873862760215884
apache1,80800.0,80800.0,542184.0,256,16,4,1633.39,100646,392184,1.38,5.39,0.0,0.0,0,1761.77,1697.64,1043.29,202.84,201.2,1467.59,1139.49,75.18,1142.79,Low,1467.59,1761.77,1043.29,0.9271301021132158,0.9271301021132158,1.5656145462910602
apache1,80800.0,80800.0,542184.0,512,16,4,1692.51,100646,392184,1.38,5.39,0.0,0.0,0,1824.77,1813.7,1066.24,204.23,202.91,1902.82,1461.9,75.19,1146.27,Low,1902.82,1902.82,1066.24,0.8894745693234253,0.8894745693234253,1.5873630702280912
bayer10,13436.0,13436.0,71594.0,16,16,4,230.95,9666,37461,2.53,9.82,0.0,0.0,0,135.61,89.38,52.47,55.51,137.57,304.25,136.98,120.77,302.31,Medium,304.25,304.25,52.47,0.7590797041906326,0.7590797041906326,4.401562797789213
bayer10,13436.0,13436.0,71594.0,32,16,4,436.55,9666,37461,2.53,9.82,0.0,0.0,0,262.95,185.77,235.55,57.53,156.9,542.43,156.9,197.35,536.31,Medium,542.43,542.43,235.55,0.804804306546467,0.804804306546467,1.853322012311611
bayer10,13436.0,13436.0,71594.0,64,16,4,655.32,9666,37461,2.53,9.82,0.0,0.0,0,514.5,362.66,461.93,196.84,184.5,538.59,500.27,75.4,760.93,Medium,760.93,760.93,461.93,0.8612093096605471,0.8612093096605471,1.4186565063970733
bayer10,13436.0,13436.0,71594.0,128,16,4,910.58,9666,37461,2.53,9.82,0.0,0.0,0,993.99,702.51,534.42,214.95,200.48,839.12,907.3,78.82,977.36,Medium,977.36,993.99,534.42,0.9160856749061862,0.9160856749061862,1.7038658732831857
bayer10,13436.0,13436.0,71594.0,256,16,4,1312.15,9666,37461,2.53,9.82,0.0,0.0,0,1338.16,1040.28,669.08,225.34,208.06,1131.76,1048.91,81.45,1127.55,Medium,1131.76,1338.16,669.08,0.9805628624379745,0.9805628624379745,1.961125724875949
bayer10,13436.0,13436.0,71594.0,512,16,4,1625.98,9666,37461,2.53,9.82,0.0,0.0,0,1656.29,1469.58,718.97,230.35,212.36,1883.22,1308.76,82.51,1270.98,Medium,1883.22,1883.22,718.97,0.8634041694544451,0.8634041694544451,2.2615408153330456
af_0_k101,503625.0,503625.0,17550675.0,16,16,4,4924.43,628135,2511425,6.99,27.94,0.0,0.0,0,488.26,525.67,883.1,177.86,737.21,2040.54,738.04,762.71,2039.35,High,2040.54,2040.54,883.1,2.413297460476149,2.413297460476149,5.576299399841468
af_0_k101,503625.0,503625.0,17550675.0,32,16,4,7406.91,628135,2511425,6.99,27.94,0.0,0.0,0,966.82,1045.8,3628.8,174.77,642.66,2496.01,642.69,813.0,2493.35,High,2496.01,2496.01,3628.8,2.041145833333333,2.9675001302078114,2.041145833333333
af_0_k101,503625.0,503625.0,17550675.0,64,16,4,8358.46,628135,2511425,6.99,27.94,0.0,0.0,0,1874.07,2034.57,6367.59,293.26,582.65,1291.84,1665.7,183.09,2534.48,High,2534.48,2534.48,6367.59,1.312656750827236,3.2978993718632617,1.312656750827236
af_0_k101,503625.0,503625.0,17550675.0,128,16,4,8683.62,628135,2511425,6.99,27.94,0.0,0.0,0,3318.57,3631.89,7615.41,297.66,603.57,2441.49,3098.64,187.57,2628.97,High,3098.64,3631.89,7615.41,1.140269532434892,2.390936950182963,1.140269532434892
af_0_k101,503625.0,503625.0,17550675.0,256,16,4,8781.1,628135,2511425,6.99,27.94,0.0,0.0,0,3331.56,3684.94,7836.87,300.23,613.07,2471.84,3121.37,189.56,2566.76,High,3121.37,3684.94,7836.87,1.120485602032444,2.3829696005905117,1.120485602032444
af_0_k101,503625.0,503625.0,17550675.0,512,16,4,8828.17,628135,2511425,6.99,27.94,0.0,0.0,0,3334.09,3707.76,7901.26,301.4,618.43,3615.76,3842.8,189.56,2567.45,High,3842.8,3842.8,7901.26,1.1173116692780645,2.2973274695534505,1.1173116692780645
brainpc2,27607.0,27607.0,179395.0,16,16,4,331.6,22853,87103,2.06,7.85,0.0,0.0,0,188.84,141.14,1.08,49.24,30.47,3.63,30.59,159.46,3.61,Medium,159.46,188.84,1.08,1.7559839017157384,1.7559839017157384,307.037037037037
brainpc2,27607.0,27607.0,179395.0,32,16,4,553.69,22853,87103,2.06,7.85,0.0,0.0,0,367.99,288.88,12.36,51.31,48.97,7.36,50.71,226.37,7.44,Medium,226.37,367.99,12.36,1.5046332780782088,1.5046332780782088,44.79692556634305
brainpc2,27607.0,27607.0,179395.0,64,16,4,752.97,22853,87103,2.06,7.85,0.0,0.0,0,679.53,528.41,24.54,156.4,91.7,731.48,19.22,48.82,14.71,Medium,731.48,731.48,24.54,1.0293787936785694,1.0293787936785694,30.683374083129586
brainpc2,27607.0,27607.0,179395.0,128,16,4,1429.44,22853,87103,2.06,7.85,0.0,0.0,0,1236.14,993.19,28.56,166.34,124.13,1217.27,26.18,59.95,27.08,Medium,1217.27,1236.14,28.56,1.156373873509473,1.156373873509473,50.050420168067234
brainpc2,27607.0,27607.0,179395.0,256,16,4,1768.53,22853,87103,2.06,7.85,0.0,0.0,0,1608.02,1366.17,30.5,172.03,156.25,1578.83,34.26,60.54,41.34,Medium,1578.83,1608.02,30.5,1.0998184102187785,1.0998184102187785,57.98459016393443
brainpc2,27607.0,27607.0,179395.0,512,16,4,1771.26,22853,87103,2.06,7.85,0.0,0.0,0,1728.59,1605.32,31.65,174.3,176.85,1992.59,27.83,60.61,79.95,Medium,1992.59,1992.59,31.65,0.8889234614245781,0.8889234614245781,55.963981042654034
bauru5727,40366.0,40366.0,145019.0,16,16,4,395.15,22205,85350,1.7,6.53,0.0,0.0,0,135.53,109.7,10.65,31.91,83.92,312.54,83.92,131.6,315.26,Low,315.26,315.26,10.65,1.253409883905348,1.253409883905348,37.10328638497652
bauru5727,40366.0,40366.0,145019.0,32,16,4,596.79,22205,85350,1.7,6.53,0.0,0.0,0,270.31,215.8,42.98,32.85,88.91,493.26,88.83,187.61,494.1,Low,494.1,494.1,42.98,1.207832422586521,1.207832422586521,13.885295486272685
bauru5727,40366.0,40366.0,145019.0,64,16,4,774.47,22205,85350,1.7,6.53,0.0,0.0,0,535.13,420.34,84.63,141.59,107.28,561.0,290.47,49.24,621.07,Low,621.07,621.07,84.63,1.2469930925660553,1.2469930925660553,9.151246602859507
bauru5727,40366.0,40366.0,145019.0,128,16,4,1023.06,22205,85350,1.7,6.53,0.0,0.0,0,958.01,795.17,95.87,149.2,112.57,947.84,558.03,50.68,703.55,Low,947.84,958.01,95.87,1.0679011701339234,1.0679011701339234,10.671325753624698
bauru5727,40366.0,40366.0,145019.0,256,16,4,1246.14,22205,85350,1.7,6.53,0.0,0.0,0,1091.39,942.06,101.94,152.64,114.96,1003.16,591.61,51.62,720.14,Low,1003.16,1091.39,101.94,1.1417916601764722,1.1417916601764722,12.224249558563862
bauru5727,40366.0,40366.0,145019.0,512,16,4,1381.54,22205,85350,1.7,6.53,0.0,0.0,0,1142.44,1054.92,105.05,154.06,116.19,1125.81,751.88,51.69,724.64,Low,1125.81,1142.44,105.05,1.2092888904450123,1.2092888904450123,13.151261304140885
cage14,1505785.0,1505785.0,27130349.0,32,16,4,1666.69,5535534,22092292,1.23,4.9,0.0,0.0,0,749.23,837.72,100.38,-1.0,402.64,1905.62,402.49,451.25,1906.02,Low,1906.02,1906.02,100.38,0.8744346858899698,0.8744346858899698,16.603805538951985
cage14,1505785.0,1505785.0,27130349.0,64,16,4,1772.01,5535534,22092292,1.23,4.9,0.0,0.0,0,1391.48,1548.93,192.49,0.0,398.82,966.31,1581.99,98.74,1912.1,Low,1912.1,1912.1,192.49,0.9267350033994038,0.9267350033994038,9.205724972725855
cage14,1505785.0,1505785.0,27130349.0,128,16,4,1816.71,5535534,22092292,1.23,4.9,0.0,0.0,0,2098.74,2220.14,225.71,0.0,409.63,1721.07,2558.29,99.92,1860.9,Low,2558.29,2558.29,225.71,0.7101266861849126,0.7101266861849126,8.048868016481325
cage14,1505785.0,1505785.0,27130349.0,256,16,4,1825.18,5535534,22092292,1.23,4.9,0.0,0.0,0,2097.68,2235.93,226.11,0.0,415.49,1748.92,2597.53,100.43,1770.86,Low,2597.53,2597.53,226.11,0.702659834535116,0.702659834535116,8.0720888063332
cage14,1505785.0,1505785.0,27130349.0,512,16,4,1831.21,5535534,22092292,1.23,4.9,0.0,0.0,0,2098.35,2243.24,226.26,0.0,418.53,2180.12,2661.79,100.44,1768.15,Low,2661.79,2661.79,226.26,0.6879618602519357,0.6879618602519357,8.093388137540883
Chevron3,381381.0,381381.0,3413113.0,16,16,4,1714.27,333175,1285243,2.66,10.24,0.0,0.0,0,354.46,358.82,258.47,73.31,222.98,1390.84,223.12,387.5,1398.82,Medium,1398.82,1398.82,258.47,1.2255115025521512,1.2255115025521512,6.632375130576081
Chevron3,381381.0,381381.0,3413113.0,32,16,4,2504.12,333175,1285243,2.66,10.24,0.0,0.0,0,696.91,715.39,922.09,72.47,222.17,1494.03,222.17,421.11,1494.36,Medium,1494.36,1494.36,922.09,1.6757140180411683,1.6757140180411683,2.7157002028001602
Chevron3,381381.0,381381.0,3413113.0,64,16,4,2854.97,333175,1285243,2.66,10.24,0.0,0.0,0,1349.59,1380.99,1618.16,217.8,236.61,1004.0,794.39,80.52,1510.39,Medium,1510.39,1510.39,1618.16,1.7643310921046125,1.8902204066499377,1.7643310921046125
Chevron3,381381.0,381381.0,3413113.0,128,16,4,2991.33,333175,1285243,2.66,10.24,0.0,0.0,0,2271.81,2321.06,1935.01,218.9,240.33,1767.42,1526.86,82.19,1431.07,Medium,1767.42,2321.06,1935.01,1.2887775412957874,1.2887775412957874,1.5458989876021312
Chevron3,381381.0,381381.0,3413113.0,256,16,4,3045.21,333175,1285243,2.66,10.24,0.0,0.0,0,2300.14,2379.41,1998.89,219.06,242.09,1799.69,1542.48,83.01,1528.36,Medium,1799.69,2379.41,1998.89,1.2798172656246718,1.2798172656246718,1.5234505150358448
Chevron3,381381.0,381381.0,3413113.0,512,16,4,3069.17,333175,1285243,2.66,10.24,0.0,0.0,0,2300.14,2394.64,2024.65,219.21,242.56,2159.56,1979.37,83.01,1527.91,Medium,2159.56,2394.64,2024.65,1.2816832592790566,1.2816832592790566,1.5159015138418985
delaunay_n19,524288.0,524288.0,3145646.0,16,16,4,1116.27,432336,1680034,1.87,7.28,0.0,0.0,0,295.5,303.75,18.75,52.45,150.11,840.86,149.62,219.61,841.31,Low,841.31,841.31,18.75,1.326823644078877,1.326823644078877,59.5344
delaunay_n19,524288.0,524288.0,3145646.0,32,16,4,1532.97,432336,1680034,1.87,7.28,0.0,0.0,0,571.21,593.69,57.49,52.32,150.66,979.19,150.78,281.18,979.65,Low,979.65,979.65,57.49,1.5648139641708774,1.5648139641708774,26.664985214819968
delaunay_n19,524288.0,524288.0,3145646.0,64,16,4,1778.96,432336,1680034,1.87,7.28,0.0,0.0,0,1053.64,1079.31,109.88,183.2,164.7,774.41,533.02,64.2,999.09,Low,999.09,1079.31,109.88,1.648238226274194,1.648238226274194,16.190025482344378
delaunay_n19,524288.0,524288.0,3145646.0,128,16,4,1885.74,432336,1680034,1.87,7.28,0.0,0.0,0,1446.44,1446.02,126.98,184.79,166.12,1218.12,1014.64,65.98,1022.35,Low,1218.12,1446.44,126.98,1.303711180553635,1.303711180553635,14.850685147267285
delaunay_n19,524288.0,524288.0,3145646.0,256,16,4,1887.01,432336,1680034,1.87,7.28,0.0,0.0,0,1437.39,1446.27,128.47,185.45,167.11,1217.44,1023.0,67.28,1024.43,Low,1217.44,1446.27,128.47,1.3047425446147676,1.3047425446147676,14.688331906281622
delaunay_n19,524288.0,524288.0,3145646.0,512,16,4,1863.91,432336,1680034,1.87,7.28,0.0,0.0,0,1425.63,1443.29,129.17,185.9,167.57,1387.22,1274.12,67.3,1023.64,Low,1387.22,1443.29,129.17,1.2914313824664483,1.2914313824664483,14.42989858326237
fome13,48568.0,97840.0,285056.0,16,16,4,376.56,71985,283293,1.01,3.96,0.0,0.0,0,177.83,165.63,5.09,49.77,134.4,214.81,135.35,161.41,221.49,Low,221.49,221.49,5.09,1.7001219016659894,1.7001219016659894,73.98035363457761
fome13,48568.0,97840.0,285056.0,32,16,4,643.47,71985,283293,1.01,3.96,0.0,0.0,0,351.7,332.62,21.49,50.59,142.39,386.78,142.42,235.49,382.63,Low,386.78,386.78,21.49,1.6636589275557165,1.6636589275557165,29.942764076314567
fome13,48568.0,97840.0,285056.0,64,16,4,783.12,71985,283293,1.01,3.96,0.0,0.0,0,684.0,638.78,42.34,180.67,166.12,589.87,404.62,65.42,594.49,Low,594.49,684.0,42.34,1.1449122807017544,1.1449122807017544,18.495984884270193
fome13,48568.0,97840.0,285056.0,128,16,4,943.89,71985,283293,1.01,3.96,0.0,0.0,0,1133.42,1037.98,50.72,186.36,172.87,945.07,702.76,68.18,796.25,Low,945.07,1133.42,50.72,0.8327804344373665,0.8327804344373665,18.609818611987382
fome13,48568.0,97840.0,285056.0,256,16,4,1019.88,71985,283293,1.01,3.96,0.0,0.0,0,1251.62,1166.77,51.88,189.42,176.44,1071.39,830.31,70.43,910.9,Low,1071.39,1251.62,51.88,0.8148479570476663,0.8148479570476663,19.658442559753276
fome13,48568.0,97840.0,285056.0,512,16,4,1136.67,71985,283293,1.01,3.96,0.0,0.0,0,1307.41,1262.01,52.51,190.68,177.98,1311.36,898.96,70.48,974.65,Low,1311.36,1311.36,52.51,0.8667871522693998,0.8667871522693998,21.64673395543706
finan512,74752.0,74752.0,596992.0,16,16,4,640.55,97760,383392,1.56,6.11,0.0,0.0,0,269.64,241.8,107.88,65.94,192.45,757.6,193.01,229.79,761.47,Low,761.47,761.47,107.88,0.8412018858260994,0.8412018858260994,5.937615869484612
finan512,74752.0,74752.0,596992.0,32,16,4,1167.14,97760,383392,1.56,6.11,0.0,0.0,0,533.98,489.54,395.88,66.3,198.77,1160.33,198.9,318.06,1155.84,Low,1160.33,1160.33,395.88,1.0058690200201668,1.0058690200201668,2.948216631302415
finan512,74752.0,74752.0,596992.0,64,16,4,1474.96,97760,383392,1.56,6.11,0.0,0.0,0,1036.89,938.67,729.37,214.13,226.82,911.79,673.81,76.67,1297.81,Low,1297.81,1297.81,729.37,1.1364991793868133,1.1364991793868133,2.0222383701002236
finan512,74752.0,74752.0,596992.0,128,16,4,1729.78,97760,383392,1.56,6.11,0.0,0.0,0,1708.74,1594.64,887.23,220.17,235.35,1545.61,1292.54,79.66,1280.41,Low,1545.61,1708.74,887.23,1.0123131664267238,1.0123131664267238,1.9496410175490007
finan512,74752.0,74752.0,596992.0,256,16,4,1834.43,97760,383392,1.56,6.11,0.0,0.0,0,1803.26,1775.77,961.15,223.18,239.13,1644.89,1330.9,82.35,1283.85,Low,1644.89,1803.26,961.15,1.0172853609573773,1.0172853609573773,1.9085782656193102
finan512,74752.0,74752.0,596992.0,512,16,4,1901.82,97760,383392,1.56,6.11,0.0,0.0,0,1854.55,1876.04,983.87,224.81,242.13,1890.34,1684.63,82.38,1287.4,Low,1890.34,1890.34,983.87,1.0060729815800333,1.0060729815800333,1.932999278359946
boneS10,914898.0,914898.0,40878708.0,16,16,4,3343.59,2492014,9892668,5.61,22.26,0.0,0.0,0,463.82,523.63,668.99,240.52,1044.33,2382.25,1044.5,509.92,2380.11,High,2382.25,2382.25,668.99,1.4035428691363208,1.4035428691363208,4.997967084709787
boneS10,914898.0,914898.0,40878708.0,32,16,4,5098.69,2492014,9892668,5.61,22.26,0.0,0.0,0,910.06,1029.34,2070.1,232.48,858.58,2843.0,858.43,621.98,2843.44,High,2843.44,2843.44,2070.1,1.7931414061840585,1.7931414061840585,2.463016279406792
boneS10,914898.0,914898.0,40878708.0,64,16,4,5424.46,2492014,9892668,5.61,22.26,0.0,0.0,0,1770.95,1998.3,3970.25,335.03,773.2,1402.21,2400.17,207.0,2908.75,High,2908.75,2908.75,3970.25,1.3662766828285373,1.8648766652342073,1.3662766828285373
boneS10,914898.0,914898.0,40878708.0,128,16,4,5651.69,2492014,9892668,5.61,22.26,0.0,0.0,0,3189.72,3565.24,4500.3,340.84,811.58,2596.81,4448.02,208.33,2916.42,High,4448.02,4448.02,4500.3,1.255847387951914,1.2706080458271318,1.255847387951914
boneS10,914898.0,914898.0,40878708.0,256,16,4,5674.99,2492014,9892668,5.61,22.26,0.0,0.0,0,3190.5,3595.0,4519.5,344.03,831.92,2627.58,4475.27,208.91,2862.4,High,4475.27,4475.27,4519.5,1.25566766235203,1.2680776802293492,1.25566766235203
boneS10,914898.0,914898.0,40878708.0,512,16,4,5687.72,2492014,9892668,5.61,22.26,0.0,0.0,0,3191.34,3611.5,4528.67,345.57,842.53,3619.86,5525.33,208.92,2865.96,High,5525.33,5525.33,4528.67,1.029390099776846,1.029390099776846,1.2559360695303479
144,144649.0,144649.0,2148786.0,16,16,4,819.83,449195,1783196,1.21,4.78,0.0,0.0,0,347.42,356.82,14.49,106.67,364.02,1400.77,363.4,350.59,1409.96,Low,1409.96,1409.96,14.49,0.5814562115237312,0.5814562115237312,56.57902001380263
144,144649.0,144649.0,2148786.0,32,16,4,1327.64,449195,1783196,1.21,4.78,0.0,0.0,0,679.57,708.0,27.84,106.02,360.32,1781.75,360.29,465.31,1780.27,Low,1781.75,1781.75,27.84,0.7451325943594781,0.7451325943594781,47.6882183908046
144,144649.0,144649.0,2148786.0,64,16,4,1487.82,449195,1783196,1.21,4.78,0.0,0.0,0,1270.34,1322.13,52.6,254.94,362.24,1004.81,1292.5,100.5,1847.62,Low,1847.62,1847.62,52.6,0.8052629869778418,0.8052629869778418,28.285551330798476
144,144649.0,144649.0,2148786.0,128,16,4,1566.88,449195,1783196,1.21,4.78,0.0,0.0,0,1955.0,1991.92,63.7,259.15,372.52,1769.82,2350.65,103.16,1759.86,Low,2350.65,2350.65,63.7,0.6665730755322996,0.6665730755322996,24.5978021978022
144,144649.0,144649.0,2148786.0,256,16,4,1604.39,449195,1783196,1.21,4.78,0.0,0.0,0,1994.46,2076.37,64.79,260.14,377.73,1799.56,2402.72,104.66,1530.95,Low,2402.72,2402.72,64.79,0.6677390623959514,0.6677390623959514,24.762926377527396
144,144649.0,144649.0,2148786.0,512,16,4,1621.23,449195,1783196,1.21,4.78,0.0,0.0,0,2018.53,2134.05,56.6,261.9,380.36,2109.24,2517.25,104.69,1534.68,Low,2517.25,2517.25,56.6,0.6440480683285331,0.6440480683285331,28.643639575971733
ct20stif,52329.0,52329.0,2600295.0,16,16,4,2656.07,102377,405198,6.66,26.36,0.0,0.0,0,428.26,457.37,161.03,231.75,896.2,1304.87,895.9,424.75,1292.37,High,1304.87,1304.87,161.03,2.035505452650456,2.035505452650456,16.494255728746197
ct20stif,52329.0,52329.0,2600295.0,32,16,4,4381.29,102377,405198,6.66,26.36,0.0,0.0,0,846.98,910.11,712.75,225.49,777.54,2032.74,780.69,587.77,1983.43,High,2032.74,2032.74,712.75,2.155361728504383,2.155361728504383,6.1470220975096455
ct20stif,52329.0,52329.0,2600295.0,64,16,4,5364.2,102377,405198,6.66,26.36,0.0,0.0,0,1654.23,1768.9,1409.67,351.07,710.54,1397.99,2136.55,225.93,2389.61,High,2389.61,2389.61,1409.67,2.2448014529567586,2.2448014529567586,3.8052877623841037
ct20stif,52329.0,52329.0,2600295.0,128,16,4,6551.92,102377,405198,6.66,26.36,0.0,0.0,0,3052.13,3270.86,1697.68,363.05,749.65,2563.25,3725.23,229.62,2639.08,High,3725.23,3725.23,1697.68,1.75879610118033,1.75879610118033,3.859337448753593
ct20stif,52329.0,52329.0,2600295.0,256,16,4,6709.36,102377,405198,6.66,26.36,0.0,0.0,0,3121.64,3447.41,1752.96,369.26,772.04,2680.54,4060.13,231.55,2721.25,High,4060.13,4060.13,1752.96,1.6524988116144064,1.6524988116144064,3.8274461482292805
ct20stif,52329.0,52329.0,2600295.0,512,16,4,7517.34,102377,405198,6.66,26.36,0.0,0.0,0,3161.41,3534.48,1779.77,372.86,783.89,3752.43,4673.67,231.62,2755.47,High,4673.67,4673.67,1779.77,1.608444755406351,1.608444755406351,4.223770487197784
dblp-2010,326186.0,326186.0,1615400.0,16,16,4,1081.98,188757,724436,2.23,8.56,0.0,0.0,0,255.28,241.61,2.58,44.27,126.82,608.67,126.83,202.66,607.07,Medium,608.67,608.67,2.58,1.777613485139731,1.777613485139731,419.3720930232558
dblp-2010,326186.0,326186.0,1615400.0,32,16,4,1597.82,188757,724436,2.23,8.56,0.0,0.0,0,497.97,478.85,12.3,44.53,127.57,824.6,127.6,252.31,837.65,Medium,837.65,837.65,12.3,1.9075031337670865,1.9075031337670865,129.90406504065038
dblp-2010,326186.0,326186.0,1615400.0,64,16,4,1839.86,188757,724436,2.23,8.56,0.0,0.0,0,952.2,917.71,23.85,169.95,141.98,807.9,460.79,58.94,905.87,Medium,905.87,952.2,23.85,1.9322201218231463,1.9322201218231463,77.14297693920335
dblp-2010,326186.0,326186.0,1615400.0,128,16,4,1971.8,188757,724436,2.23,8.56,0.0,0.0,0,1490.05,1443.61,27.7,171.08,142.87,1303.66,883.52,60.21,942.47,Medium,1303.66,1490.05,27.7,1.3233112982785813,1.3233112982785813,71.1841155234657
dblp-2010,326186.0,326186.0,1615400.0,256,16,4,1914.26,188757,724436,2.23,8.56,0.0,0.0,0,1479.39,1488.42,27.93,171.47,143.35,1325.93,893.97,61.09,946.2,Medium,1325.93,1488.42,27.93,1.2861020410905524,1.2861020410905524,68.53777300393841
dblp-2010,326186.0,326186.0,1615400.0,512,16,4,1959.1,188757,724436,2.23,8.56,0.0,0.0,0,1470.97,1503.75,27.99,171.62,143.66,1504.62,1098.44,61.11,945.23,Medium,1504.62,1504.62,27.99,1.3020563331605322,1.3020563331605322,69.99285459092533
barrier2-2,113076.0,113076.0,2129496.0,16,16,4,569.08,569682,2268167,1.68,6.68,0.0,0.0,0,416.58,447.87,1.17,181.06,687.21,139.12,688.33,391.75,139.25,Low,688.33,688.33,1.17,0.8267546089811573,0.8267546089811573,486.39316239316247
barrier2-2,113076.0,113076.0,2129496.0,32,16,4,941.21,569682,2268167,1.68,6.68,0.0,0.0,0,820.77,894.36,11.06,177.82,636.35,272.17,636.09,520.42,267.04,Low,636.35,894.36,11.06,1.0523838275414823,1.0523838275414823,85.1003616636528
barrier2-2,113076.0,113076.0,2129496.0,64,16,4,1077.68,569682,2268167,1.68,6.68,0.0,0.0,0,1524.31,1666.51,21.93,312.05,585.06,1186.77,539.1,192.61,446.36,Low,1186.77,1666.51,21.93,0.6466687868659654,0.6466687868659654,49.14181486548108
barrier2-2,113076.0,113076.0,2129496.0,128,16,4,1244.77,569682,2268167,1.68,6.68,0.0,0.0,0,2723.01,2944.24,24.49,318.18,605.42,2117.6,654.71,196.95,713.48,Low,2117.6,2944.24,24.49,0.42278143086161457,0.42278143086161457,50.82768476929359
barrier2-2,113076.0,113076.0,2129496.0,256,16,4,1272.2,569682,2268167,1.68,6.68,0.0,0.0,0,2772.24,3052.6,24.75,322.4,615.61,2175.26,1152.88,199.0,1273.0,Low,2175.26,3052.6,24.75,0.4167594837187971,0.4167594837187971,51.4020202020202
barrier2-2,113076.0,113076.0,2129496.0,512,16,4,1242.19,569682,2268167,1.68,6.68,0.0,0.0,0,2797.91,3114.44,24.98,324.8,622.57,2953.96,748.63,199.02,1663.74,Low,2953.96,3114.44,24.98,0.398848589152464,0.398848589152464,49.72738190552442
ABACUS_shell_ld,23412.0,23412.0,218484.0,16,16,4,425.89,38549,152255,1.43,5.67,0.0,0.0,0,219.8,164.52,76.66,71.8,200.63,598.59,201.0,200.63,601.88,Low,601.88,601.88,76.66,0.7075995214993022,0.7075995214993022,5.5555700495695275
ABACUS_shell_ld,23412.0,23412.0,218484.0,32,16,4,738.12,38549,152255,1.43,5.67,0.0,0.0,0,430.93,339.26,260.1,73.89,217.61,984.16,217.51,316.41,968.89,Low,984.16,984.16,260.1,0.75,0.75,2.8378316032295268
ABACUS_shell_ld,23412.0,23412.0,218484.0,64,16,4,902.83,38549,152255,1.43,5.67,0.0,0.0,0,850.96,654.63,504.87,226.06,246.11,800.31,726.46,87.82,1237.87,Low,1237.87,1237.87,504.87,0.7293415302091497,0.7293415302091497,1.788242517875889
ABACUS_shell_ld,23412.0,23412.0,218484.0,128,16,4,1213.8,38549,152255,1.43,5.67,0.0,0.0,0,1573.24,1226.58,683.56,239.21,262.01,1444.52,1367.66,91.27,1442.14,Low,1444.52,1573.24,683.56,0.7715288195062419,0.7715288195062419,1.7757036690268595
ABACUS_shell_ld,23412.0,23412.0,218484.0,256,16,4,1478.74,38549,152255,1.43,5.67,0.0,0.0,0,1819.75,1675.81,777.87,246.4,270.42,1706.07,1488.18,93.16,1499.03,Low,1706.07,1819.75,777.87,0.8126061272152768,0.8126061272152768,1.9010117371797344
ABACUS_shell_ld,23412.0,23412.0,218484.0,512,16,4,1628.96,38549,152255,1.43,5.67,0.0,0.0,0,2014.84,1936.7,823.11,249.68,274.62,2153.21,1876.41,93.39,1516.26,Low,2153.21,2153.21,823.11,0.7565263025900865,0.7565263025900865,1.9790307492315728
bbmat,38744.0,38744.0,1771722.0,16,16,4,2309.94,78486,312139,5.68,22.57,0.0,0.0,0,414.73,428.47,646.85,217.76,749.78,1240.7,746.3,306.79,1215.17,High,1240.7,1240.7,646.85,1.8618038204239542,1.8618038204239542,3.5710597511014917
bbmat,38744.0,38744.0,1771722.0,32,16,4,3694.94,78486,312139,5.68,22.57,0.0,0.0,0,824.25,859.43,2100.44,214.9,698.63,2035.29,699.32,433.24,2039.98,High,2039.98,2039.98,2100.44,1.7591266591761725,1.8112628555181913,1.7591266591761725
bbmat,38744.0,38744.0,1771722.0,64,16,4,4746.74,78486,312139,5.68,22.57,0.0,0.0,0,1612.86,1675.78,4047.34,351.95,669.84,1319.23,2044.69,222.22,2403.96,High,2403.96,2403.96,4047.34,1.1728048545464427,1.974550325296594,1.1728048545464427
bbmat,38744.0,38744.0,1771722.0,128,16,4,5731.41,78486,312139,5.68,22.57,0.0,0.0,0,3000.38,3121.29,4865.7,366.01,713.11,2456.03,3795.87,226.37,2603.08,High,3795.87,3795.87,4865.7,1.1779209569023985,1.5099068197804455,1.1779209569023985
bbmat,38744.0,38744.0,1771722.0,256,16,4,6621.71,78486,312139,5.68,22.57,0.0,0.0,0,3109.31,3352.76,5288.72,373.88,735.65,2600.45,4028.93,228.37,2653.27,High,4028.93,4028.93,5288.72,1.252043972832746,1.643540592663561,1.252043972832746
bbmat,38744.0,38744.0,1771722.0,512,16,4,7170.24,78486,312139,5.68,22.57,0.0,0.0,0,3165.73,3490.65,5526.92,377.56,748.15,3564.61,4972.82,228.48,2692.2,High,4972.82,4972.82,5526.92,1.2973301585693298,1.4418860928004633,1.2973301585693298
amazon0601,403394.0,403394.0,3387388.0,16,16,4,973.11,620918,2446049,1.38,5.46,0.0,0.0,0,315.46,329.7,19.5,69.27,211.61,1108.08,211.79,259.15,1109.16,Low,1109.16,1109.16,19.5,0.8773396083522665,0.8773396083522665,49.903076923076924
amazon0601,403394.0,403394.0,3387388.0,32,16,4,1500.5,620918,2446049,1.38,5.46,0.0,0.0,0,600.65,636.25,34.54,68.8,210.95,1242.17,211.07,357.92,1239.21,Low,1242.17,1242.17,34.54,1.2079667034302872,1.2079667034302872,43.44238563983787
amazon0601,403394.0,403394.0,3387388.0,64,16,4,1655.41,620918,2446049,1.38,5.46,0.0,0.0,0,1091.83,1156.99,55.63,209.7,226.39,852.55,746.78,77.72,1283.71,Low,1283.71,1283.71,55.63,1.2895513784265917,1.2895513784265917,29.757504943375878
amazon0601,403394.0,403394.0,3387388.0,128,16,4,1717.52,620918,2446049,1.38,5.46,0.0,0.0,0,1500.5,1534.58,67.89,211.85,229.13,1411.34,1418.8,79.25,1249.79,Low,1418.8,1534.58,67.89,1.1192117712989873,1.1192117712989873,25.298571218147003
amazon0601,403394.0,403394.0,3387388.0,256,16,4,1742.43,620918,2446049,1.38,5.46,0.0,0.0,0,1501.71,1547.72,71.7,212.76,230.07,1421.56,1435.14,80.22,1173.96,Low,1435.14,1547.72,71.7,1.1258044090662394,1.1258044090662394,24.301673640167365
amazon0601,403394.0,403394.0,3387388.0,512,16,4,1755.35,620918,2446049,1.38,5.46,0.0,0.0,0,1503.77,1555.77,72.66,212.7,230.67,1535.62,1675.42,80.23,1174.09,Low,1675.42,1675.42,72.66,1.0477074405223763,1.0477074405223763,24.158409028351226
bcsstk35,30237.0,30237.0,1450163.0,16,16,4,2495.98,46792,185083,7.84,30.99,0.0,0.0,0,401.71,411.51,288.25,220.62,834.39,1033.62,837.76,399.71,1027.03,High,1033.62,1033.62,288.25,2.4147946053675433,2.4147946053675433,8.659080659150044
bcsstk35,30237.0,30237.0,1450163.0,32,16,4,4335.32,46792,185083,7.84,30.99,0.0,0.0,0,793.09,823.96,1296.52,217.92,739.5,1666.85,737.81,559.58,1668.77,High,1668.77,1668.77,1296.52,2.5979134332472418,2.5979134332472418,3.343812667756764
bcsstk35,30237.0,30237.0,1450163.0,64,16,4,5406.01,46792,185083,7.84,30.99,0.0,0.0,0,1558.06,1599.3,2528.62,351.85,681.39,1357.2,1932.91,226.83,2112.4,High,2112.4,2112.4,2528.62,2.137928988934676,2.5591791327400113,2.137928988934676
bcsstk35,30237.0,30237.0,1450163.0,128,16,4,7156.88,46792,185083,7.84,30.99,0.0,0.0,0,2885.9,3006.3,3032.23,366.16,726.9,2554.79,3399.15,232.36,2520.38,High,3399.15,3399.15,3032.23,2.105491078652016,2.105491078652016,2.360269504622011
bcsstk35,30237.0,30237.0,1450163.0,256,16,4,7744.53,46792,185083,7.84,30.99,0.0,0.0,0,3006.3,3251.03,3333.71,373.09,749.78,2742.63,3824.4,235.14,2668.81,High,3824.4,3824.4,3333.71,2.0250313774709756,2.0250313774709756,2.323096490096619
bcsstk35,30237.0,30237.0,1450163.0,512,16,4,8703.15,46792,185083,7.84,30.99,0.0,0.0,0,3059.21,3417.17,3429.55,377.58,762.63,3888.81,4268.72,235.25,2709.32,High,4268.72,4268.72,3429.55,2.038819599317828,2.038819599317828,2.537694449709145
208bit,24430.0,24421.0,299756.0,16,16,4,431.3,57688,228466,1.31,5.2,0.0,0.0,0,264.34,220.57,32.09,89.53,268.12,747.52,266.92,230.94,747.52,Low,747.52,747.52,32.09,0.576974529109589,0.576974529109589,13.44032408850109
208bit,24430.0,24421.0,299756.0,32,16,4,700.36,57688,228466,1.31,5.2,0.0,0.0,0,523.13,443.43,50.82,92.28,290.46,1216.05,290.74,357.06,1216.05,Low,1216.05,1216.05,50.82,0.5759302660252457,0.5759302660252457,13.781188508461236
208bit,24430.0,24421.0,299756.0,64,16,4,954.64,57688,228466,1.31,5.2,0.0,0.0,0,1025.68,854.01,100.57,258.97,322.84,865.1,953.88,98.02,1583.92,Low,1583.92,1583.92,100.57,0.6027072074347188,0.6027072074347188,9.492293924629612
208bit,24430.0,24421.0,299756.0,128,16,4,1341.94,57688,228466,1.31,5.2,0.0,0.0,0,1955.99,1671.11,133.02,274.56,342.24,1619.21,1815.33,102.9,1794.95,Low,1815.33,1955.99,133.02,0.6860669021825265,0.6860669021825265,10.088257404901519
208bit,24430.0,24421.0,299756.0,256,16,4,1491.79,57688,228466,1.31,5.2,0.0,0.0,0,2335.0,2144.94,139.58,281.76,351.62,1951.22,1969.65,105.33,1858.23,Low,1969.65,2335.0,139.58,0.638882226980728,0.638882226980728,10.68770597506806
208bit,24430.0,24421.0,299756.0,512,16,4,1587.32,57688,228466,1.31,5.2,0.0,0.0,0,2483.09,2465.23,145.78,285.53,356.6,2848.04,2482.45,105.45,1885.63,Low,2848.04,2848.04,145.78,0.5573376778416034,0.5573376778416034,10.88846206612704
consph,83334.0,83334.0,6010480.0,16,16,4,3185.2,270222,1077288,5.58,22.24,0.0,0.0,0,449.55,498.71,313.86,270.07,1089.64,2131.38,1088.07,590.19,2129.11,High,2131.38,2131.38,313.86,1.4944308382362599,1.4944308382362599,10.14847384184031
consph,83334.0,83334.0,6010480.0,32,16,4,5419.73,270222,1077288,5.58,22.24,0.0,0.0,0,881.63,985.41,1030.6,263.15,911.44,2772.36,912.13,764.5,2767.26,High,2772.36,2772.36,1030.6,1.9549156675179267,1.9549156675179267,5.258810401707743
consph,83334.0,83334.0,6010480.0,64,16,4,6468.1,270222,1077288,5.58,22.24,0.0,0.0,0,1713.12,1909.0,2004.83,364.76,822.37,1423.19,2460.54,297.56,2873.77,High,2873.77,2873.77,2004.83,2.2507368369772114,2.2507368369772114,3.2262585855159793
consph,83334.0,83334.0,6010480.0,128,16,4,7220.88,270222,1077288,5.58,22.24,0.0,0.0,0,3138.63,3461.26,2305.74,373.39,872.0,2599.13,4513.64,302.21,2910.29,High,4513.64,4513.64,2305.74,1.5997908561604381,1.5997908561604381,3.131697416013948
consph,83334.0,83334.0,6010480.0,256,16,4,7531.93,270222,1077288,5.58,22.24,0.0,0.0,0,3169.98,3547.84,2381.45,377.63,898.45,2664.15,4607.06,304.68,2905.37,High,4607.06,4607.06,2381.45,1.6348669216376603,1.6348669216376603,3.162749585336665
consph,83334.0,83334.0,6010480.0,512,16,4,7690.03,270222,1077288,5.58,22.24,0.0,0.0,0,3184.15,3592.9,2404.01,379.84,912.69,3717.7,5725.8,304.74,2918.28,High,5725.8,5725.8,2404.01,1.3430490062524014,1.3430490062524014,3.198834447444062
citationCiteseer,268495.0,268495.0,2313294.0,16,16,4,597.75,583507,2308657,1.0,3.96,0.0,0.0,0,289.7,297.07,1.06,70.63,212.44,304.5,212.13,235.67,305.18,Low,305.18,305.18,1.06,1.9586801232059767,1.9586801232059767,563.9150943396227
citationCiteseer,268495.0,268495.0,2313294.0,32,16,4,925.32,583507,2308657,1.0,3.96,0.0,0.0,0,548.69,573.31,5.26,70.43,211.87,486.39,212.02,321.09,487.83,Low,487.83,573.31,5.26,1.6139959184385413,1.6139959184385413,175.91634980988596
citationCiteseer,268495.0,268495.0,2313294.0,64,16,4,1010.94,583507,2308657,1.0,3.96,0.0,0.0,0,989.75,1037.58,9.72,210.72,228.43,848.45,540.99,78.64,690.38,Low,848.45,1037.58,9.72,0.9743248713352225,0.9743248713352225,104.00617283950618
citationCiteseer,268495.0,268495.0,2313294.0,128,16,4,1140.82,583507,2308657,1.0,3.96,0.0,0.0,0,1348.07,1361.46,12.01,214.65,231.68,1359.96,887.64,80.67,904.25,Low,1359.96,1361.46,12.01,0.8379386834721548,0.8379386834721548,94.98917568692755
citationCiteseer,268495.0,268495.0,2313294.0,256,16,4,1228.03,583507,2308657,1.0,3.96,0.0,0.0,0,1359.66,1389.52,12.25,215.44,233.02,1378.86,1071.84,81.93,983.83,Low,1378.86,1389.52,12.25,0.8837800103632909,0.8837800103632909,100.24734693877551
citationCiteseer,268495.0,268495.0,2313294.0,512,16,4,1273.58,583507,2308657,1.0,3.96,0.0,0.0,0,1364.25,1402.98,12.31,215.08,233.75,1388.82,1065.88,81.89,1044.21,Low,1388.82,1402.98,12.31,0.9077677515003777,0.9077677515003777,103.45897644191713
fome12,24284.0,48920.0,142528.0,16,16,4,284.49,35995,141647,1.01,3.96,0.0,0.0,0,136.26,126.8,4.58,48.48,121.51,122.66,123.83,131.73,122.34,Low,131.73,136.26,4.58,2.087846763540291,2.087846763540291,62.11572052401747
fome12,24284.0,48920.0,142528.0,32,16,4,527.88,35995,141647,1.01,3.96,0.0,0.0,0,267.41,259.61,17.72,49.92,135.23,240.35,135.55,212.57,222.7,Low,240.35,267.41,17.72,1.9740473430313001,1.9740473430313001,29.790067720090295
fome12,24284.0,48920.0,142528.0,64,16,4,688.54,35995,141647,1.01,3.96,0.0,0.0,0,526.42,488.11,35.0,179.73,162.06,479.89,330.5,65.62,417.66,Low,479.89,526.42,35.0,1.3079670225295392,1.3079670225295392,19.672571428571427
fome12,24284.0,48920.0,142528.0,128,16,4,785.28,35995,141647,1.01,3.96,0.0,0.0,0,934.61,863.15,46.5,192.15,171.49,834.72,546.08,68.78,611.38,Low,834.72,934.61,46.5,0.840222124736521,0.840222124736521,16.88774193548387
fome12,24284.0,48920.0,142528.0,256,16,4,950.98,35995,141647,1.01,3.96,0.0,0.0,0,1131.74,1028.62,50.86,197.75,175.78,1036.1,716.67,71.5,812.7,Low,1036.1,1131.74,50.86,0.8402813367027763,0.8402813367027763,18.69799449469131
fome12,24284.0,48920.0,142528.0,512,16,4,1042.49,35995,141647,1.01,3.96,0.0,0.0,0,1250.25,1160.83,51.91,200.9,178.37,1249.22,760.4,71.78,906.56,Low,1249.22,1250.25,51.91,0.8338252349530094,0.8338252349530094,20.08264303602389
crplat2,18010.0,18010.0,960946.0,16,16,4,2084.48,28139,111229,8.64,34.15,0.0,0.0,0,387.95,379.52,521.12,234.78,858.75,1291.59,861.06,352.51,1305.63,High,1305.63,1305.63,521.12,1.5965319424339206,1.5965319424339206,4.0
crplat2,18010.0,18010.0,960946.0,32,16,4,3578.94,28139,111229,8.64,34.15,0.0,0.0,0,764.17,759.64,1217.16,230.91,778.72,2018.79,780.62,549.11,2012.45,High,2018.79,2018.79,1217.16,1.7728144086309126,1.7728144086309126,2.9404022478556637
crplat2,18010.0,18010.0,960946.0,64,16,4,4985.45,28139,111229,8.64,34.15,0.0,0.0,0,1507.37,1477.81,2380.05,360.72,704.89,1333.72,2176.55,239.25,2459.23,High,2459.23,2459.23,2380.05,2.0272402337316966,2.0272402337316966,2.094682884813344
crplat2,18010.0,18010.0,960946.0,128,16,4,6390.33,28139,111229,8.64,34.15,0.0,0.0,0,2830.47,2815.96,3070.12,378.23,758.82,2483.06,3908.27,245.45,2661.9,High,3908.27,3908.27,3070.12,1.6350789479744234,1.6350789479744234,2.0814593566375255
crplat2,18010.0,18010.0,960946.0,256,16,4,8711.13,28139,111229,8.64,34.15,0.0,0.0,0,3054.87,3240.28,3354.09,387.68,788.75,2746.54,4211.21,248.53,2704.03,High,4211.21,4211.21,3354.09,2.0685574929770776,2.0685574929770776,2.597166444549788
crplat2,18010.0,18010.0,960946.0,512,16,4,9765.09,28139,111229,8.64,34.15,0.0,0.0,0,3179.64,3495.54,3579.36,392.57,803.84,3943.86,5082.69,248.98,2764.57,High,5082.69,5082.69,3579.36,1.9212444591348283,1.9212444591348283,2.728166487863752
caidaRouterLevel,192244.0,192244.0,1218132.0,16,16,4,679.38,284247,1118896,1.09,4.29,0.0,0.0,0,250.8,242.46,1.05,54.98,156.94,299.96,157.99,220.6,293.6,Low,299.96,299.96,1.05,2.264901986931591,2.264901986931591,647.0285714285714
caidaRouterLevel,192244.0,192244.0,1218132.0,32,16,4,1114.48,284247,1118896,1.09,4.29,0.0,0.0,0,489.5,481.0,5.43,55.02,159.01,513.33,159.07,284.74,506.61,Low,513.33,513.33,5.43,2.1710790329807335,2.1710790329807335,205.2449355432781
caidaRouterLevel,192244.0,192244.0,1218132.0,64,16,4,1246.17,284247,1118896,1.09,4.29,0.0,0.0,0,908.04,896.34,10.39,189.47,177.15,827.96,532.81,68.73,857.69,Low,857.69,908.04,10.39,1.3723734637240652,1.3723734637240652,119.93936477382098
caidaRouterLevel,192244.0,192244.0,1218132.0,128,16,4,1314.06,284247,1118896,1.09,4.29,0.0,0.0,0,1354.42,1333.84,12.29,191.85,178.83,1294.51,848.8,70.12,1070.89,Low,1294.51,1354.42,12.29,0.9702012669629804,0.9702012669629804,106.92107404393816
caidaRouterLevel,192244.0,192244.0,1218132.0,256,16,4,1336.31,284247,1118896,1.09,4.29,0.0,0.0,0,1363.52,1377.49,12.52,193.29,179.41,1352.82,931.47,71.08,1019.62,Low,1352.82,1377.49,12.52,0.9701050461346361,0.9701050461346361,106.73402555910543
caidaRouterLevel,192244.0,192244.0,1218132.0,512,16,4,1344.42,284247,1118896,1.09,4.29,0.0,0.0,0,1362.61,1390.66,12.58,193.56,179.84,1408.7,950.78,71.07,1016.59,Low,1408.7,1408.7,12.58,0.9543692766380351,0.9543692766380351,106.86963434022258
az2010,241666.0,241666.0,1196094.0,16,16,4,606.85,281094,1101898,1.09,4.26,0.0,0.0,0,230.15,223.28,8.66,44.36,125.38,628.2,125.65,185.21,622.97,Low,628.2,628.2,8.66,0.9660140082776185,0.9660140082776185,70.07505773672055
az2010,241666.0,241666.0,1196094.0,32,16,4,950.79,281094,1101898,1.09,4.26,0.0,0.0,0,451.1,444.64,26.6,44.37,127.04,824.32,127.16,239.12,822.91,Low,824.32,824.32,26.6,1.153423427795031,1.153423427795031,35.74398496240601
az2010,241666.0,241666.0,1196094.0,64,16,4,1126.8,281094,1101898,1.09,4.26,0.0,0.0,0,867.05,851.77,51.08,166.06,143.05,748.85,433.17,58.13,917.07,Low,917.07,917.07,51.08,1.2286957375118583,1.2286957375118583,22.059514487079092
az2010,241666.0,241666.0,1196094.0,128,16,4,1229.6,281094,1101898,1.09,4.26,0.0,0.0,0,1368.92,1318.55,59.84,167.63,144.16,1206.5,833.95,59.85,967.03,Low,1206.5,1368.92,59.84,0.8982263390117756,0.8982263390117756,20.548128342245988
az2010,241666.0,241666.0,1196094.0,256,16,4,1265.04,281094,1101898,1.09,4.26,0.0,0.0,0,1380.57,1369.8,60.85,168.28,144.68,1205.13,847.05,61.28,965.22,Low,1205.13,1380.57,60.85,0.9163171733414459,0.9163171733414459,20.78948233360723
az2010,241666.0,241666.0,1196094.0,512,16,4,1284.65,281094,1101898,1.09,4.26,0.0,0.0,0,1388.84,1393.54,60.96,168.67,144.81,1359.15,1072.16,61.28,967.03,Low,1359.15,1393.54,60.96,0.9218608723108057,0.9218608723108057,21.073654855643046
ckt11752_tr_0,49702.0,49702.0,332807.0,16,16,4,553.76,42961,167667,1.99,7.75,0.0,0.0,0,228.73,185.84,1.89,56.61,158.51,30.31,158.66,194.87,30.2,Low,194.87,228.73,1.89,2.421020417085647,2.421020417085647,292.994708994709
ckt11752_tr_0,49702.0,49702.0,332807.0,32,16,4,873.51,42961,167667,1.99,7.75,0.0,0.0,0,450.65,377.8,19.26,57.05,164.09,58.92,164.34,271.31,58.93,Low,271.31,450.65,19.26,1.9383335182514148,1.9383335182514148,45.35358255451713
ckt11752_tr_0,49702.0,49702.0,332807.0,64,16,4,1357.01,42961,167667,1.99,7.75,0.0,0.0,0,885.13,729.53,38.09,198.62,190.6,834.66,143.64,70.02,117.21,Low,834.66,885.13,38.09,1.5331194287844723,1.5331194287844723,35.62641113153058
ckt11752_tr_0,49702.0,49702.0,332807.0,128,16,4,1686.17,42961,167667,1.99,7.75,0.0,0.0,0,1578.34,1337.47,43.67,206.18,199.82,1222.69,168.56,73.72,195.97,Low,1222.69,1578.34,43.67,1.0683186132265545,1.0683186132265545,38.61163269979391
ckt11752_tr_0,49702.0,49702.0,332807.0,256,16,4,1941.98,42961,167667,1.99,7.75,0.0,0.0,0,1712.78,1577.87,44.71,207.62,204.12,1411.89,282.66,74.14,335.74,Low,1411.89,1712.78,44.71,1.1338175364028071,1.1338175364028071,43.43502572131514
ckt11752_tr_0,49702.0,49702.0,332807.0,512,16,4,1952.66,42961,167667,1.99,7.75,0.0,0.0,0,1780.61,1718.58,45.69,208.38,206.15,1791.08,213.52,74.3,533.86,Low,1791.08,1791.08,45.69,1.0902137257967262,1.0902137257967262,42.737141606478446
CO,221119.0,221119.0,7666057.0,16,16,4,1329.53,1289806,5147251,1.49,5.94,0.0,0.0,0,417.25,457.54,74.7,182.49,695.65,2019.51,702.21,541.5,2007.35,Low,2019.51,2019.51,74.7,0.6583428653485252,0.6583428653485252,17.79825970548862
CO,221119.0,221119.0,7666057.0,32,16,4,2012.62,1289806,5147251,1.49,5.94,0.0,0.0,0,824.84,907.49,311.53,178.38,647.28,2493.84,647.31,678.05,2498.71,Low,2498.71,2498.71,311.53,0.8054636192275213,0.8054636192275213,6.460437197059673
CO,221119.0,221119.0,7666057.0,64,16,4,2168.77,1289806,5147251,1.49,5.94,0.0,0.0,0,1616.8,1772.7,599.67,305.28,586.83,1195.25,1793.23,191.87,2626.04,Low,2626.04,2626.04,599.67,0.8258708930557036,0.8258708930557036,3.616605799856588
CO,221119.0,221119.0,7666057.0,128,16,4,2267.56,1289806,5147251,1.49,5.94,0.0,0.0,0,2930.03,3205.21,703.83,313.84,609.45,2265.13,3356.97,194.39,2619.08,Low,3356.97,3356.97,703.83,0.6754781841958671,0.6754781841958671,3.221743887018172
CO,221119.0,221119.0,7666057.0,256,16,4,2314.02,1289806,5147251,1.49,5.94,0.0,0.0,0,2933.95,3262.33,711.36,317.41,621.01,2307.19,3395.35,195.54,2414.6,Low,3395.35,3395.35,711.36,0.6815262049567792,0.6815262049567792,3.2529520917678814
CO,221119.0,221119.0,7666057.0,512,16,4,2326.88,1289806,5147251,1.49,5.94,0.0,0.0,0,2958.51,3315.5,715.21,319.17,627.15,3212.68,4214.15,195.56,2416.03,Low,4214.15,4214.15,715.21,0.5521587983341837,0.5521587983341837,3.25342207183904
ex3sta1,17443.0,17516.0,68779.0,16,16,4,68.71,83814,334095,2.03,8.1,0.0,0.0,0,359.07,338.82,27.5,199.82,676.97,347.49,681.04,289.06,345.02,Medium,681.04,681.04,27.5,0.10088981557617761,0.10088981557617761,2.498545454545454
ex3sta1,17443.0,17516.0,68779.0,32,16,4,119.3,83814,334095,2.03,8.1,0.0,0.0,0,706.19,684.47,171.36,199.59,670.28,757.39,670.95,404.89,765.07,Medium,765.07,765.07,171.36,0.15593344399858836,0.15593344399858836,0.6961951447245565
ex3sta1,17443.0,17516.0,68779.0,64,16,4,173.57,83814,334095,2.03,8.1,0.0,0.0,0,1384.3,1320.37,338.78,341.16,627.68,1134.03,1366.88,220.24,1285.98,Medium,1366.88,1384.3,338.78,0.12538467095282815,0.12538467095282815,0.5123383906960269
ex3sta1,17443.0,17516.0,68779.0,128,16,4,210.49,83814,334095,2.03,8.1,0.0,0.0,0,2582.97,2467.96,362.62,358.69,674.61,2078.04,2138.58,226.5,1974.55,Medium,2138.58,2582.97,362.62,0.08149146137972954,0.08149146137972954,0.5804699134079753
ex3sta1,17443.0,17516.0,68779.0,256,16,4,245.42,83814,334095,2.03,8.1,0.0,0.0,0,2865.73,2937.8,376.7,369.0,699.37,2319.38,2842.48,229.93,2565.28,Medium,2842.48,2937.8,376.7,0.08353870243039008,0.08353870243039008,0.6514998672683833
ex3sta1,17443.0,17516.0,68779.0,512,16,4,251.71,83814,334095,2.03,8.1,0.0,0.0,0,3004.42,3230.44,392.42,374.28,711.95,3200.46,2708.54,230.17,2622.56,Medium,3200.46,3230.44,392.42,0.07791817832864872,0.07791817832864872,0.6414301004026298
FEM_3D_thermal2,147900.0,147900.0,3489300.0,16,16,4,2385.03,216460,855188,4.08,16.12,0.0,0.0,0,414.41,435.07,346.09,146.01,539.22,1733.38,538.8,403.95,1729.95,High,1733.38,1733.38,346.09,1.375941801566881,1.375941801566881,6.891357739316364
FEM_3D_thermal2,147900.0,147900.0,3489300.0,32,16,4,3870.55,216460,855188,4.08,16.12,0.0,0.0,0,818.51,869.61,1219.82,143.49,505.26,2171.99,505.15,537.64,2176.73,High,2176.73,2176.73,1219.82,1.778148874688179,1.778148874688179,3.17305012214917
FEM_3D_thermal2,147900.0,147900.0,3489300.0,64,16,4,4428.05,216460,855188,4.08,16.12,0.0,0.0,0,1597.3,1694.04,2285.07,287.82,490.31,1261.38,2059.19,117.47,2265.78,High,2265.78,2265.78,2285.07,1.937818097476226,1.954315953005146,1.937818097476226
FEM_3D_thermal2,147900.0,147900.0,3489300.0,128,16,4,4810.34,216460,855188,4.08,16.12,0.0,0.0,0,2985.5,3178.23,2662.57,292.21,506.42,2315.01,3901.38,119.23,2291.63,High,3901.38,3901.38,2662.57,1.2329842260943564,1.2329842260943564,1.8066529706261243
FEM_3D_thermal2,147900.0,147900.0,3489300.0,256,16,4,4990.51,216460,855188,4.08,16.12,0.0,0.0,0,3041.12,3316.04,2740.33,294.88,515.05,2371.15,3987.2,119.95,2298.71,High,3987.2,3987.2,2740.33,1.2516327247191013,1.2516327247191013,1.8211346808596047
FEM_3D_thermal2,147900.0,147900.0,3489300.0,512,16,4,5089.46,216460,855188,4.08,16.12,0.0,0.0,0,3067.26,3384.18,2773.55,296.4,518.74,3218.91,4931.22,119.96,2306.07,High,4931.22,4931.22,2773.55,1.0320894220902737,1.0320894220902737,1.8349984676677902
bloweybl,30003.0,30003.0,109999.0,16,16,4,199.64,18748,73113,1.64,6.4,0.0,0.0,0,143.88,98.36,0.95,35.04,24.85,3.16,25.27,127.66,3.13,Low,127.66,143.88,0.95,1.387545176536002,1.387545176536002,210.14736842105262
bloweybl,30003.0,30003.0,109999.0,32,16,4,298.91,18748,73113,1.64,6.4,0.0,0.0,0,280.37,204.08,10.33,35.06,40.51,6.27,40.16,183.07,6.45,Low,183.07,280.37,10.33,1.066126903734351,1.066126903734351,28.936108422071637
bloweybl,30003.0,30003.0,109999.0,64,16,4,401.09,18748,73113,1.64,6.4,0.0,0.0,0,536.31,388.04,20.45,135.79,68.12,581.11,17.84,46.1,12.26,Low,581.11,581.11,20.45,0.6902135568136841,0.6902135568136841,19.61320293398533
bloweybl,30003.0,30003.0,109999.0,128,16,4,934.17,18748,73113,1.64,6.4,0.0,0.0,0,973.63,722.89,24.3,142.79,89.77,902.26,24.59,51.39,24.96,Low,902.26,973.63,24.3,0.9594712570483653,0.9594712570483653,38.44320987654321
bloweybl,30003.0,30003.0,109999.0,256,16,4,1179.61,18748,73113,1.64,6.4,0.0,0.0,0,1134.08,961.92,26.1,142.94,106.5,1082.91,32.79,52.3,45.96,Low,1082.91,1134.08,26.1,1.040147079571106,1.040147079571106,45.19578544061302
bloweybl,30003.0,30003.0,109999.0,512,16,4,1211.69,18748,73113,1.64,6.4,0.0,0.0,0,1231.16,1096.83,27.05,144.27,117.2,1185.55,25.01,52.42,73.61,Low,1185.55,1231.16,27.05,0.9841856460573768,0.9841856460573768,44.79445471349353
c-65,48066.0,48066.0,360428.0,16,16,4,617.17,54995,217576,1.66,6.56,0.0,0.0,0,231.26,194.88,5.84,62.15,111.97,29.51,112.0,209.0,29.93,Low,209.0,231.26,5.84,2.66872783879616,2.66872783879616,105.67979452054794
c-65,48066.0,48066.0,360428.0,32,16,4,952.25,54995,217576,1.66,6.56,0.0,0.0,0,452.92,394.02,47.25,62.85,137.66,58.78,137.61,287.73,58.22,Low,287.73,452.92,47.25,2.102468427095293,2.102468427095293,20.15343915343915
c-65,48066.0,48066.0,360428.0,64,16,4,1211.52,54995,217576,1.66,6.56,0.0,0.0,0,901.32,769.13,96.13,210.4,183.59,810.63,136.51,78.03,109.38,Low,810.63,901.32,96.13,1.3441618958860337,1.3441618958860337,12.602933527514825
c-65,48066.0,48066.0,360428.0,128,16,4,1434.54,54995,217576,1.66,6.56,0.0,0.0,0,1613.1,1387.98,117.16,217.87,203.72,1463.33,197.48,79.94,199.59,Low,1463.33,1613.1,117.16,0.889306304630835,0.889306304630835,12.244281324684193
c-65,48066.0,48066.0,360428.0,256,16,4,1611.3,54995,217576,1.66,6.56,0.0,0.0,0,1737.48,1643.9,120.27,221.34,213.69,1654.27,261.83,80.7,333.19,Low,1654.27,1737.48,120.27,0.9273775813246771,0.9273775813246771,13.397355949114493
c-65,48066.0,48066.0,360428.0,512,16,4,1695.88,54995,217576,1.66,6.56,0.0,0.0,0,1813.41,1814.83,121.95,223.36,221.21,1949.46,216.22,80.79,497.0,Low,1949.46,1949.46,121.95,0.8699229530228885,0.8699229530228885,13.906355063550636
auto,448695.0,448695.0,6629222.0,16,16,4,905.88,1433089,5690234,1.17,4.63,0.0,0.0,0,371.36,400.78,15.32,106.03,366.54,1503.91,366.8,362.45,1499.48,Low,1503.91,1503.91,15.32,0.6023498746600527,0.6023498746600527,59.130548302872064
auto,448695.0,448695.0,6629222.0,32,16,4,1434.43,1433089,5690234,1.17,4.63,0.0,0.0,0,711.44,775.03,25.65,105.01,356.64,1773.7,356.81,463.83,1773.94,Low,1773.94,1773.94,25.65,0.8086124671634892,0.8086124671634892,55.92319688109162
auto,448695.0,448695.0,6629222.0,64,16,4,1515.51,1433089,5690234,1.17,4.63,0.0,0.0,0,1242.53,1355.81,43.13,250.41,357.67,973.78,1299.08,97.21,1710.88,Low,1710.88,1710.88,43.13,0.8858073038436359,0.8858073038436359,35.138186876883836
auto,448695.0,448695.0,6629222.0,128,16,4,1557.39,1433089,5690234,1.17,4.63,0.0,0.0,0,1569.14,1614.37,48.07,254.42,365.45,1603.68,2184.17,98.66,1492.27,Low,2184.17,2184.17,48.07,0.7130351575197902,0.7130351575197902,32.39837736634075
auto,448695.0,448695.0,6629222.0,256,16,4,1569.28,1433089,5690234,1.17,4.63,0.0,0.0,0,1575.9,1630.6,46.5,256.63,370.37,1626.7,2211.26,99.58,1322.51,Low,2211.26,2211.26,46.5,0.709676835831155,0.709676835831155,33.747956989247314
auto,448695.0,448695.0,6629222.0,512,16,4,1574.23,1433089,5690234,1.17,4.63,0.0,0.0,0,1578.27,1638.26,44.49,257.64,373.3,1619.55,1867.01,99.58,1322.18,Low,1867.01,1867.01,44.49,0.8431824146630174,0.8431824146630174,35.383906495841764
fome11,12142.0,24460.0,71264.0,16,16,4,168.08,17994,70828,1.01,3.96,0.0,0.0,0,107.0,70.77,4.09,46.28,103.43,67.1,105.26,106.05,67.68,Low,106.05,107.0,4.09,1.5708411214953273,1.5708411214953273,41.095354523227385
fome11,12142.0,24460.0,71264.0,32,16,4,316.73,17994,70828,1.01,3.96,0.0,0.0,0,206.56,148.78,17.84,48.61,123.51,135.87,122.55,165.92,136.39,Low,165.92,206.56,17.84,1.5333559256390397,1.5333559256390397,17.753923766816143
fome11,12142.0,24460.0,71264.0,64,16,4,530.83,17994,70828,1.01,3.96,0.0,0.0,0,404.33,278.38,35.33,173.39,152.35,388.36,243.85,65.74,255.2,Low,388.36,404.33,35.33,1.3128632552617914,1.3128632552617914,15.024908010189643
fome11,12142.0,24460.0,71264.0,128,16,4,681.14,17994,70828,1.01,3.96,0.0,0.0,0,775.66,554.58,36.52,191.89,167.78,676.29,378.56,69.48,448.55,Low,676.29,775.66,36.52,0.8781424851094551,0.8781424851094551,18.65115005476451
fome11,12142.0,24460.0,71264.0,256,16,4,826.85,17994,70828,1.01,3.96,0.0,0.0,0,936.91,873.07,46.69,202.49,174.48,855.38,555.12,72.54,677.09,Low,855.38,936.91,46.69,0.8825287380858354,0.8825287380858354,17.70935960591133
fome11,12142.0,24460.0,71264.0,512,16,4,951.38,17994,70828,1.01,3.96,0.0,0.0,0,1131.74,1054.3,48.81,207.82,177.74,1127.26,566.99,73.79,870.07,Low,1127.26,1131.74,48.81,0.8406347747715907,0.8406347747715907,19.491497643925424
crystm02,13965.0,13965.0,322905.0,16,16,4,528.49,38102,151189,2.14,8.47,0.0,0.0,0,280.06,224.08,231.97,135.11,411.34,892.0,408.74,229.99,894.47,Medium,894.47,894.47,231.97,0.5908415039073418,0.5908415039073418,2.278268741647627
crystm02,13965.0,13965.0,322905.0,32,16,4,961.03,38102,151189,2.14,8.47,0.0,0.0,0,556.25,461.95,801.25,140.76,454.16,1356.74,457.05,352.13,1312.62,Medium,1356.74,1356.74,801.25,0.7083376328552264,0.7083376328552264,1.1994134165366614
crystm02,13965.0,13965.0,322905.0,64,16,4,1414.7,38102,151189,2.14,8.47,0.0,0.0,0,1085.39,890.16,1558.05,293.88,467.3,941.41,1632.9,128.14,1679.61,Medium,1679.61,1679.61,1558.05,0.8422788623549515,0.8422788623549515,0.9079939668174963
crystm02,13965.0,13965.0,322905.0,128,16,4,1695.04,38102,151189,2.14,8.47,0.0,0.0,0,2040.47,1664.46,1807.73,310.71,505.03,1703.98,3010.77,132.43,2040.47,Medium,3010.77,3010.77,1807.73,0.5629921913663282,0.5629921913663282,0.9376621508743009
crystm02,13965.0,13965.0,322905.0,256,16,4,2243.37,38102,151189,2.14,8.47,0.0,0.0,0,2359.12,2220.23,2140.22,321.66,526.44,2087.47,3421.51,134.78,2198.5,Medium,3421.51,3421.51,2140.22,0.6556666501047782,0.6556666501047782,1.0481959798525387
crystm02,13965.0,13965.0,322905.0,512,16,4,2575.51,38102,151189,2.14,8.47,0.0,0.0,0,2629.92,2658.34,2366.15,326.72,537.39,2851.26,4261.01,135.67,2324.1,Medium,4261.01,4261.01,2366.15,0.6044365068375808,0.6044365068375808,1.088481288168544
af_shell10,1508065.0,1508065.0,52259885.0,32,16,4,7714.21,1882806,7529780,7.0,27.98,0.0,0.0,0,991.91,1079.79,3091.28,-1.0,639.64,2540.57,639.73,821.28,2539.1,High,2540.57,2540.57,3091.28,2.495474366605419,3.036409152276851,2.495474366605419
af_shell10,1508065.0,1508065.0,52259885.0,64,16,4,8552.82,1882806,7529780,7.0,27.98,0.0,0.0,0,1908.18,2086.03,5590.95,0.0,580.6,1282.02,1668.98,178.97,2649.15,High,2649.15,2649.15,5590.95,1.5297614895500764,3.2285148066360905,1.5297614895500764
af_shell10,1508065.0,1508065.0,52259885.0,128,16,4,8759.25,1882806,7529780,7.0,27.98,0.0,0.0,0,3301.41,3627.73,6492.64,0.0,600.44,2455.11,3104.4,180.52,2647.2,High,3104.4,3627.73,6492.64,1.3491045245077502,2.4145264393987422,1.3491045245077502
af_shell10,1508065.0,1508065.0,52259885.0,256,16,4,8796.85,1882806,7529780,7.0,27.98,0.0,0.0,0,3305.44,3664.02,6605.4,0.0,609.63,2485.14,3122.63,181.23,2561.63,High,3122.63,3664.02,6605.4,1.3317664335240864,2.4008739035267275,1.3317664335240864
af_shell10,1508065.0,1508065.0,52259885.0,512,16,4,8812.52,1882806,7529780,7.0,27.98,0.0,0.0,0,3310.56,3685.53,6630.69,0.0,614.75,3511.33,3817.3,181.23,2560.31,High,3817.3,3817.3,6630.69,1.3290502195095837,2.308574123071281,1.3290502195095837
c-47,15343.0,15343.0,211401.0,16,16,4,433.2,29226,116130,1.82,7.23,0.0,0.0,0,239.68,177.35,15.06,96.88,177.8,25.06,194.3,193.24,25.16,Low,194.3,239.68,15.06,1.8074098798397862,1.8074098798397862,28.764940239043824
c-47,15343.0,15343.0,211401.0,32,16,4,814.65,29226,116130,1.82,7.23,0.0,0.0,0,463.6,364.8,95.81,100.1,263.26,50.42,262.28,281.87,52.0,Low,281.87,463.6,95.81,1.7572260569456426,1.7572260569456426,8.502765890825591
c-47,15343.0,15343.0,211401.0,64,16,4,1167.96,29226,116130,1.82,7.23,0.0,0.0,0,917.14,701.16,190.37,275.71,309.63,766.64,147.22,104.67,104.07,Low,766.64,917.14,190.37,1.2734806027433108,1.2734806027433108,6.135210379786731
c-47,15343.0,15343.0,211401.0,128,16,4,1428.39,29226,116130,1.82,7.23,0.0,0.0,0,1758.01,1385.1,194.68,296.39,334.16,1261.15,198.45,108.31,210.48,Low,1261.15,1758.01,194.68,0.8125039106717254,0.8125039106717254,7.337117320731457
c-47,15343.0,15343.0,211401.0,256,16,4,1599.25,29226,116130,1.82,7.23,0.0,0.0,0,2103.49,1924.01,216.29,304.75,352.48,1720.46,358.34,109.78,387.0,Low,1720.46,2103.49,216.29,0.7602840992826209,0.7602840992826209,7.394008044754727
c-47,15343.0,15343.0,211401.0,512,16,4,1899.17,29226,116130,1.82,7.23,0.0,0.0,0,2375.29,2298.62,225.15,309.31,359.58,2523.25,295.25,110.66,642.62,Low,2523.25,2523.25,225.15,0.7526681858713961,0.7526681858713961,8.4351321341328
dbir1,18804.0,45775.0,1077025.0,16,16,4,822.16,113427,452877,2.38,9.5,0.0,0.0,0,365.59,359.61,12.53,242.9,580.61,74.64,564.18,214.55,74.65,Medium,580.61,580.61,12.53,1.416027970582663,1.416027970582663,65.61532322426177
dbir1,18804.0,45775.0,1077025.0,32,16,4,1453.48,113427,452877,2.38,9.5,0.0,0.0,0,717.78,715.16,92.42,238.1,660.14,163.54,645.89,383.97,165.14,Medium,660.14,717.78,92.42,2.0249658669787403,2.0249658669787403,15.726898939623458
dbir1,18804.0,45775.0,1077025.0,64,16,4,1694.77,113427,452877,2.38,9.5,0.0,0.0,0,1407.88,1387.03,183.14,378.24,664.22,1132.52,467.46,217.8,328.66,Medium,1132.52,1407.88,183.14,1.2037744694150068,1.2037744694150068,9.253958720104839
dbir1,18804.0,45775.0,1077025.0,128,16,4,2534.92,113427,452877,2.38,9.5,0.0,0.0,0,2578.16,2478.77,222.74,392.38,729.26,1989.88,636.63,229.87,644.78,Medium,1989.88,2578.16,222.74,0.9832283488999908,0.9832283488999908,11.380623148065009
dbir1,18804.0,45775.0,1077025.0,256,16,4,2531.2,113427,452877,2.38,9.5,0.0,0.0,0,2797.01,2868.24,236.29,404.69,755.08,2251.42,1146.0,225.38,1160.67,Medium,2251.42,2868.24,236.29,0.8824923995202633,0.8824923995202633,10.712260358034618
dbir1,18804.0,45775.0,1077025.0,512,16,4,2712.91,113427,452877,2.38,9.5,0.0,0.0,0,2917.53,3118.14,242.29,407.77,800.89,3110.82,893.06,225.58,1639.0,Medium,3110.82,3118.14,242.29,0.8700411142540104,0.8700411142540104,11.196954063312559
bcsstk32,44609.0,44609.0,2014701.0,16,16,4,2693.45,75051,296158,6.8,26.84,0.0,0.0,0,420.08,433.92,150.87,214.99,804.91,1099.73,801.07,400.94,1073.93,High,1099.73,1099.73,150.87,2.4491920744182663,2.4491920744182663,17.852787167760322
bcsstk32,44609.0,44609.0,2014701.0,32,16,4,4418.2,75051,296158,6.8,26.84,0.0,0.0,0,828.58,870.66,733.55,210.13,722.63,1975.2,724.06,559.25,1988.85,High,1988.85,1988.85,733.55,2.221484777635317,2.221484777635317,6.023038647672279
bcsstk32,44609.0,44609.0,2014701.0,64,16,4,5162.59,75051,296158,6.8,26.84,0.0,0.0,0,1626.73,1703.04,1432.68,344.39,668.56,1373.35,2070.08,218.94,2320.42,High,2320.42,2320.42,1432.68,2.224851535497884,2.224851535497884,3.6034494792975402
bcsstk32,44609.0,44609.0,2014701.0,128,16,4,6363.05,75051,296158,6.8,26.84,0.0,0.0,0,3003.09,3176.51,1705.93,356.69,709.31,2571.41,3708.61,223.67,2531.83,High,3708.61,3708.61,1705.93,1.715750645120409,1.715750645120409,3.7299596114729208
bcsstk32,44609.0,44609.0,2014701.0,256,16,4,7344.55,75051,296158,6.8,26.84,0.0,0.0,0,3111.81,3388.54,1802.97,363.51,729.63,2713.86,3973.77,226.01,2586.06,High,3973.77,3973.77,1802.97,1.848257448216681,1.848257448216681,4.073584141721715
bcsstk32,44609.0,44609.0,2014701.0,512,16,4,8086.09,75051,296158,6.8,26.84,0.0,0.0,0,3154.9,3506.88,1852.86,367.1,741.57,3745.23,4599.45,226.08,2652.67,High,4599.45,4599.45,1852.86,1.758055854504343,1.758055854504343,4.364112777004199
3D_51448_3D,51448.0,51448.0,537038.0,16,16,4,688.51,81266,321392,3.29,13.0,0.0,0.0,0,368.29,352.67,1.7,133.34,244.02,47.37,247.57,430.57,46.85,Medium,430.57,430.57,1.7,1.599066353902966,1.599066353902966,405.00588235294117
3D_51448_3D,51448.0,51448.0,537038.0,32,16,4,1092.65,81266,321392,3.29,13.0,0.0,0.0,0,727.19,709.37,14.06,131.86,309.27,98.58,304.41,554.36,95.18,Medium,554.36,727.19,14.06,1.5025646667308405,1.5025646667308405,77.71337126600285
3D_51448_3D,51448.0,51448.0,537038.0,64,16,4,1385.01,81266,321392,3.29,13.0,0.0,0.0,0,1396.25,1392.57,26.89,287.83,385.94,1176.63,246.05,116.89,183.81,Medium,1176.63,1396.25,26.89,0.9919498657117278,0.9919498657117278,51.506507995537376
3D_51448_3D,51448.0,51448.0,537038.0,128,16,4,1618.19,81266,321392,3.29,13.0,0.0,0.0,0,2514.99,2481.03,32.26,298.42,436.95,2087.13,250.52,119.51,296.06,Medium,2087.13,2514.99,32.26,0.6434180652805778,0.6434180652805778,50.16088034717917
3D_51448_3D,51448.0,51448.0,537038.0,256,16,4,1707.25,81266,321392,3.29,13.0,0.0,0.0,0,2748.9,2848.49,33.64,302.18,468.72,2293.24,451.52,120.28,465.6,Medium,2293.24,2848.49,33.64,0.5993526394686308,0.5993526394686308,50.750594530321045
3D_51448_3D,51448.0,51448.0,537038.0,512,16,4,1726.98,81266,321392,3.29,13.0,0.0,0.0,0,2881.75,3081.06,34.0,304.41,484.2,2960.73,336.39,120.39,815.56,Medium,2960.73,3081.06,34.0,0.5605148877334424,0.5605148877334424,50.79352941176471
bratu3d,27792.0,27792.0,173796.0,16,16,4,406.07,32887,129160,1.35,5.28,0.0,0.0,0,173.97,127.7,86.55,52.11,139.04,517.25,138.26,216.16,512.67,Low,517.25,517.25,86.55,0.7850555824069598,0.7850555824069598,4.6917388792605434
bratu3d,27792.0,27792.0,173796.0,32,16,4,640.13,32887,129160,1.35,5.28,0.0,0.0,0,340.11,263.53,252.79,53.28,150.08,712.28,150.73,298.36,715.21,Low,715.21,715.21,252.79,0.8950238391521371,0.8950238391521371,2.5322599786383955
bratu3d,27792.0,27792.0,173796.0,64,16,4,851.94,32887,129160,1.35,5.28,0.0,0.0,0,678.23,505.22,484.79,193.54,174.58,653.37,499.77,70.32,901.67,Low,901.67,901.67,484.79,0.9448467843002429,0.9448467843002429,1.757338228923864
bratu3d,27792.0,27792.0,173796.0,128,16,4,1186.32,32887,129160,1.35,5.28,0.0,0.0,0,1234.79,944.54,587.15,204.62,183.79,998.11,954.92,72.89,1042.25,Low,1042.25,1234.79,587.15,0.9607463617295249,0.9607463617295249,2.0204717704164183
bratu3d,27792.0,27792.0,173796.0,256,16,4,1388.98,32887,129160,1.35,5.28,0.0,0.0,0,1460.47,1292.76,657.23,210.69,187.71,1210.07,1019.71,74.66,1074.06,Low,1210.07,1460.47,657.23,0.951050004450622,0.951050004450622,2.1133849641677953
bratu3d,27792.0,27792.0,173796.0,512,16,4,1535.89,32887,129160,1.35,5.28,0.0,0.0,0,1626.64,1503.1,701.06,213.64,189.78,1666.11,1316.64,74.78,1078.85,Low,1666.11,1666.11,701.06,0.9218418951929945,0.9218418951929945,2.1908110575414375
ASIC_100k,99340.0,99340.0,940621.0,16,16,4,628.34,105591,412805,2.31,9.04,0.0,0.0,0,301.66,285.34,0.24,63.21,25.64,2.59,25.62,226.59,2.56,Medium,226.59,301.66,0.24,2.0829410594709277,2.0829410594709277,2618.0833333333335
ASIC_100k,99340.0,99340.0,940621.0,32,16,4,1063.45,105591,412805,2.31,9.04,0.0,0.0,0,574.11,548.84,2.97,62.73,43.69,5.17,43.93,277.45,5.12,Medium,277.45,574.11,2.97,1.852345369354305,1.852345369354305,358.06397306397304
ASIC_100k,99340.0,99340.0,940621.0,64,16,4,1738.67,105591,412805,2.31,9.04,0.0,0.0,0,1028.75,981.4,5.91,144.13,75.99,985.96,11.95,52.81,9.29,Medium,985.96,1028.75,5.91,1.6900801944106927,1.6900801944106927,294.1912013536379
ASIC_100k,99340.0,99340.0,940621.0,128,16,4,2196.43,105591,412805,2.31,9.04,0.0,0.0,0,1722.7,1623.76,6.53,145.83,115.92,1557.18,13.7,69.83,16.72,Medium,1557.18,1722.7,6.53,1.274992743948453,1.274992743948453,336.3598774885145
ASIC_100k,99340.0,99340.0,940621.0,256,16,4,2462.76,105591,412805,2.31,9.04,0.0,0.0,0,1770.66,1778.29,6.68,145.46,151.49,1646.88,26.72,69.94,32.0,Medium,1646.88,1778.29,6.68,1.3849034746863562,1.3849034746863562,368.6766467065869
ASIC_100k,99340.0,99340.0,940621.0,512,16,4,2271.69,105591,412805,2.31,9.04,0.0,0.0,0,1802.65,1853.08,6.75,144.7,194.52,1978.57,20.92,69.98,62.64,Medium,1978.57,1978.57,6.75,1.148147399384404,1.148147399384404,336.5466666666667
bmw3_2,227362.0,227362.0,11288630.0,16,16,4,3611.21,440460,1743608,6.47,25.63,0.0,0.0,0,439.78,488.28,91.8,223.09,925.07,1931.33,926.51,559.87,1895.97,High,1931.33,1931.33,91.8,1.8698047459522713,1.8698047459522713,39.337799564270156
bmw3_2,227362.0,227362.0,11288630.0,32,16,4,5616.23,440460,1743608,6.47,25.63,0.0,0.0,0,866.36,965.42,620.25,216.72,783.85,2503.3,783.71,691.71,2522.88,High,2522.88,2522.88,620.25,2.226118562912227,2.226118562912227,9.0547843611447
bmw3_2,227362.0,227362.0,11288630.0,64,16,4,6513.92,440460,1743608,6.47,25.63,0.0,0.0,0,1689.16,1877.92,1195.89,334.51,702.2,1385.28,2306.86,210.2,2716.88,High,2716.88,2716.88,1195.89,2.3975736874650333,2.3975736874650333,5.446922375803794
bmw3_2,227362.0,227362.0,11288630.0,128,16,4,7721.36,440460,1743608,6.47,25.63,0.0,0.0,0,3110.78,3453.37,1387.83,341.87,732.93,2601.14,4096.76,212.79,2773.02,High,4096.76,4096.76,1387.83,1.884747947158242,1.884747947158242,5.56362090457765
bmw3_2,227362.0,227362.0,11288630.0,256,16,4,8127.89,440460,1743608,6.47,25.63,0.0,0.0,0,3127.8,3517.87,1399.06,345.24,749.11,2651.7,4236.68,213.98,2733.99,High,4236.68,4236.68,1399.06,1.9184573770027473,1.9184573770027473,5.809536403013452
bmw3_2,227362.0,227362.0,11288630.0,512,16,4,8392.06,440460,1743608,6.47,25.63,0.0,0.0,0,3135.35,3548.31,1407.04,347.04,757.76,3727.2,4716.62,214.0,2744.06,High,4716.62,4716.62,1407.04,1.779252939605056,1.779252939605056,5.964336479417785
finance256,37376.0,37376.0,298496.0,16,16,4,502.52,48872,191688,1.56,6.11,0.0,0.0,0,227.51,193.08,95.83,64.98,183.01,509.38,184.37,205.43,505.93,Low,509.38,509.38,95.83,0.9865326475322941,0.9865326475322941,5.24386935197746
finance256,37376.0,37376.0,298496.0,32,16,4,880.52,48872,191688,1.56,6.11,0.0,0.0,0,445.85,393.28,382.93,65.88,194.21,911.44,194.46,300.75,921.28,Low,921.28,921.28,382.93,0.955757207363668,0.955757207363668,2.2994280939075025
finance256,37376.0,37376.0,298496.0,64,16,4,1097.41,48872,191688,1.56,6.11,0.0,0.0,0,878.58,757.6,707.76,215.48,223.89,784.48,645.05,77.55,1229.64,Low,1229.64,1229.64,707.76,0.8924644611430987,0.8924644611430987,1.550539730982254
finance256,37376.0,37376.0,298496.0,128,16,4,1494.35,48872,191688,1.56,6.11,0.0,0.0,0,1589.86,1427.36,816.68,224.58,235.69,1413.0,1232.18,81.08,1348.37,Low,1413.0,1589.86,816.68,0.9399255280339149,0.9399255280339149,1.8297864524660823
finance256,37376.0,37376.0,298496.0,256,16,4,1705.69,48872,191688,1.56,6.11,0.0,0.0,0,1831.97,1681.08,918.63,229.13,241.56,1611.31,1303.83,83.97,1281.44,Low,1611.31,1831.97,918.63,0.9310687402086278,0.9310687402086278,1.8567758509955044
finance256,37376.0,37376.0,298496.0,512,16,4,1835.49,48872,191688,1.56,6.11,0.0,0.0,0,1914.97,1879.92,966.59,231.47,244.69,2114.18,1663.22,84.01,1290.79,Low,2114.18,2114.18,966.59,0.8681805711907218,0.8681805711907218,1.8989333636805676
c-50,22401.0,22401.0,180245.0,16,16,4,422.12,26911,106475,1.82,7.2,0.0,0.0,0,200.86,147.81,10.27,67.65,124.28,26.04,125.81,178.62,25.92,Low,178.62,200.86,10.27,2.1015632779050084,2.1015632779050084,41.10223953261928
c-50,22401.0,22401.0,180245.0,32,16,4,749.46,26911,106475,1.82,7.2,0.0,0.0,0,389.59,305.64,53.65,69.86,159.43,52.73,160.35,259.03,51.59,Low,259.03,389.59,53.65,1.9237146744012938,1.9237146744012938,13.969431500465983
c-50,22401.0,22401.0,180245.0,64,16,4,1050.99,26911,106475,1.82,7.2,0.0,0.0,0,780.75,585.85,106.17,226.07,206.09,682.38,137.08,83.84,102.37,Low,682.38,780.75,106.17,1.3461287223823246,1.3461287223823246,9.899124046340773
c-50,22401.0,22401.0,180245.0,128,16,4,1224.07,26911,106475,1.82,7.2,0.0,0.0,0,1483.72,1146.56,148.86,238.56,229.55,1143.17,190.25,87.55,207.39,Low,1143.17,1483.72,148.86,0.8250006739816137,0.8250006739816137,8.222961171570603
c-50,22401.0,22401.0,180245.0,256,16,4,1452.86,26911,106475,1.82,7.2,0.0,0.0,0,1841.85,1612.7,160.24,244.82,243.13,1585.47,344.99,88.19,360.02,Low,1585.47,1841.85,160.24,0.7888047343703342,0.7888047343703342,9.066774837743385
c-50,22401.0,22401.0,180245.0,512,16,4,1633.95,26911,106475,1.82,7.2,0.0,0.0,0,2012.34,1927.82,168.32,248.27,250.3,2236.02,227.18,88.4,560.88,Low,2236.02,2236.02,168.32,0.7307403332707221,0.7307403332707221,9.707402566539924
barrier2-3,113076.0,113076.0,2129496.0,16,16,4,562.76,569682,2268167,1.68,6.68,0.0,0.0,0,416.86,448.87,1.17,181.31,688.2,139.0,685.72,390.54,140.68,Low,688.2,688.2,1.17,0.8177274048241789,0.8177274048241789,480.991452991453
barrier2-3,113076.0,113076.0,2129496.0,32,16,4,908.1,569682,2268167,1.68,6.68,0.0,0.0,0,821.21,894.68,11.06,177.97,636.14,269.32,635.77,521.56,278.6,Low,636.14,894.68,11.06,1.0149997764563867,1.0149997764563867,82.10669077757686
barrier2-3,113076.0,113076.0,2129496.0,64,16,4,1096.41,569682,2268167,1.68,6.68,0.0,0.0,0,1524.47,1663.05,21.95,312.03,584.65,1187.88,536.55,192.68,447.96,Low,1187.88,1663.05,21.95,0.6592766302877244,0.6592766302877244,49.95034168564921
barrier2-3,113076.0,113076.0,2129496.0,128,16,4,1192.41,569682,2268167,1.68,6.68,0.0,0.0,0,2719.36,2937.43,24.49,318.13,605.2,2119.96,666.17,196.97,723.78,Low,2119.96,2937.43,24.49,0.40593648189063236,0.40593648189063236,48.68966925275623
barrier2-3,113076.0,113076.0,2129496.0,256,16,4,1290.31,569682,2268167,1.68,6.68,0.0,0.0,0,2768.71,3055.97,24.75,321.74,615.91,2174.17,1150.59,198.98,1275.72,Low,2174.17,3055.97,24.75,0.42222600352752154,0.42222600352752154,52.13373737373737
barrier2-3,113076.0,113076.0,2129496.0,512,16,4,1252.67,569682,2268167,1.68,6.68,0.0,0.0,0,2799.07,3114.68,24.98,324.47,622.65,2954.96,756.26,199.01,1647.48,Low,2954.96,3114.68,24.98,0.40218256771161087,0.40218256771161087,50.146917534027224
cont-300,180895.0,180895.0,988195.0,16,16,4,871.42,168798,653455,1.51,5.85,0.0,0.0,0,244.66,232.9,62.2,48.54,137.86,882.32,137.96,238.46,887.87,Low,887.87,887.87,62.2,0.9814725128678747,0.9814725128678747,14.009967845659162
cont-300,180895.0,180895.0,988195.0,32,16,4,1262.87,168798,653455,1.51,5.85,0.0,0.0,0,481.93,461.02,150.44,48.51,139.23,959.41,139.25,290.9,956.63,Low,959.41,959.41,150.44,1.3162985584890714,1.3162985584890714,8.394509438978995
cont-300,180895.0,180895.0,988195.0,64,16,4,1505.82,168798,653455,1.51,5.85,0.0,0.0,0,892.48,856.14,286.43,178.2,154.74,815.01,480.11,62.25,952.71,Low,952.71,952.71,286.43,1.580564914821929,1.580564914821929,5.257200712215899
cont-300,180895.0,180895.0,988195.0,128,16,4,1634.39,168798,653455,1.51,5.85,0.0,0.0,0,1424.17,1347.92,328.28,179.79,155.59,1214.56,927.01,64.27,959.06,Low,1214.56,1424.17,328.28,1.1476087826593735,1.1476087826593735,4.978646277567931
cont-300,180895.0,180895.0,988195.0,256,16,4,1695.2,168798,653455,1.51,5.85,0.0,0.0,0,1450.43,1433.21,334.0,180.49,156.66,1236.89,941.7,65.6,989.0,Low,1236.89,1450.43,334.0,1.1687568514164766,1.1687568514164766,5.075449101796408
cont-300,180895.0,180895.0,988195.0,512,16,4,1720.28,168798,653455,1.51,5.85,0.0,0.0,0,1462.64,1470.73,337.04,180.93,157.04,1387.37,1202.78,65.61,985.48,Low,1387.37,1470.73,337.04,1.1696776430752076,1.1696776430752076,5.104082601471635
af_shell9,504855.0,504855.0,17588845.0,16,16,4,4925.47,630091,2518300,6.98,27.91,0.0,0.0,0,486.84,524.35,700.19,177.93,738.01,2098.16,738.75,764.3,2095.41,High,2098.16,2098.16,700.19,2.3475187783581806,2.3475187783581806,7.034476356417543
af_shell9,504855.0,504855.0,17588845.0,32,16,4,7359.35,630091,2518300,6.98,27.91,0.0,0.0,0,961.96,1042.15,2263.25,174.84,642.07,2479.58,641.87,817.12,2479.05,High,2479.58,2479.58,2263.25,2.9679824809040243,2.9679824809040243,3.251673478404949
af_shell9,504855.0,504855.0,17588845.0,64,16,4,8337.92,630091,2518300,6.98,27.91,0.0,0.0,0,1865.01,2024.15,4267.07,293.19,581.64,1289.46,1668.81,183.19,2588.22,High,2588.22,2588.22,4267.07,1.954015284492638,3.221488126975296,1.954015284492638
af_shell9,504855.0,504855.0,17588845.0,128,16,4,8649.54,630091,2518300,6.98,27.91,0.0,0.0,0,3302.76,3614.74,4839.25,297.69,602.16,2452.82,3098.61,187.62,2622.61,High,3098.61,3614.74,4839.25,1.7873720101255361,2.3928525979738517,1.7873720101255361
af_shell9,504855.0,504855.0,17588845.0,256,16,4,8767.03,630091,2518300,6.98,27.91,0.0,0.0,0,3313.22,3663.11,4905.98,299.89,611.84,2489.31,3121.19,189.54,2559.89,High,3121.19,3663.11,4905.98,1.7870089156498807,2.3933297116384713,1.7870089156498807
af_shell9,504855.0,504855.0,17588845.0,512,16,4,8816.33,630091,2518300,6.98,27.91,0.0,0.0,0,3316.35,3688.48,4929.66,301.22,617.15,3589.89,3832.31,189.56,2560.17,High,3832.31,3832.31,4929.66,1.7884255709318695,2.300526314416109,1.7884255709318695
belgium_osm,1441295.0,1441295.0,3099940.0,32,16,4,808.33,559008,2102298,1.47,5.55,0.0,0.0,0,399.79,398.73,44.83,-1.0,55.11,420.5,55.11,143.57,421.82,Low,421.82,421.82,44.83,1.916291309089185,1.916291309089185,18.031006022752624
belgium_osm,1441295.0,1441295.0,3099940.0,64,16,4,935.27,559008,2102298,1.47,5.55,0.0,0.0,0,639.56,637.55,79.91,0.0,62.44,422.09,192.17,32.63,430.71,Low,430.71,639.56,79.91,1.462364750766152,1.462364750766152,11.704042047303217
belgium_osm,1441295.0,1441295.0,3099940.0,128,16,4,980.8,559008,2102298,1.47,5.55,0.0,0.0,0,675.37,640.3,100.48,0.0,62.42,566.43,375.64,33.19,437.87,Low,566.43,675.37,100.48,1.4522409938256067,1.4522409938256067,9.761146496815286
belgium_osm,1441295.0,1441295.0,3099940.0,256,16,4,977.82,559008,2102298,1.47,5.55,0.0,0.0,0,679.36,661.09,103.74,0.0,62.68,565.04,377.98,33.74,446.26,Low,565.04,679.36,103.74,1.4393252472915685,1.4393252472915685,9.425679583574322
belgium_osm,1441295.0,1441295.0,3099940.0,512,16,4,975.51,559008,2102298,1.47,5.55,0.0,0.0,0,678.66,663.88,104.15,0.0,62.7,616.96,485.57,33.76,446.42,Low,616.96,678.66,104.15,1.4374060648925826,1.4374060648925826,9.366394623139701
c-72,84064.0,84064.0,707546.0,16,16,4,716.87,104451,414181,1.71,6.77,0.0,0.0,0,272.14,250.73,4.07,69.27,131.83,35.74,131.52,239.2,36.02,Low,239.2,272.14,4.07,2.6341956345998385,2.6341956345998385,176.13513513513513
c-72,84064.0,84064.0,707546.0,32,16,4,1164.68,104451,414181,1.71,6.77,0.0,0.0,0,533.0,503.96,46.0,69.43,159.36,69.85,157.55,314.47,71.59,Low,314.47,533.0,46.0,2.185140712945591,2.185140712945591,25.31913043478261
c-72,84064.0,84064.0,707546.0,64,16,4,1362.63,104451,414181,1.71,6.77,0.0,0.0,0,1022.85,963.98,90.07,221.28,204.36,932.22,165.27,81.74,132.22,Low,932.22,1022.85,90.07,1.3321894705968618,1.3321894705968618,15.128566670367494
c-72,84064.0,84064.0,707546.0,128,16,4,1587.32,104451,414181,1.71,6.77,0.0,0.0,0,1621.44,1574.54,103.51,226.19,220.67,1528.62,171.44,83.12,236.35,Low,1528.62,1621.44,103.51,0.9789569765147029,0.9789569765147029,15.334943483721378
c-72,84064.0,84064.0,707546.0,256,16,4,1673.67,104451,414181,1.71,6.77,0.0,0.0,0,1713.47,1731.03,105.44,228.86,232.37,1650.28,308.26,83.94,389.01,Low,1650.28,1731.03,105.44,0.9668636592086793,0.9668636592086793,15.873198027314114
c-72,84064.0,84064.0,707546.0,512,16,4,1687.02,104451,414181,1.71,6.77,0.0,0.0,0,1750.16,1806.87,106.28,230.39,239.64,1824.19,261.34,83.96,596.53,Low,1824.19,1824.19,106.28,0.9248049819371885,0.9248049819371885,15.873353406097102
af_shell6,504855.0,504855.0,17579155.0,16,16,4,4921.38,630091,2518300,6.98,27.91,0.0,0.0,0,486.39,524.16,700.25,177.8,738.5,2101.17,738.87,764.14,2097.66,High,2101.17,2101.17,700.25,2.342209340510287,2.342209340510287,7.028032845412353
af_shell6,504855.0,504855.0,17579155.0,32,16,4,7369.17,630091,2518300,6.98,27.91,0.0,0.0,0,961.98,1042.21,2264.42,174.91,641.6,2484.83,642.22,815.43,2479.75,High,2484.83,2484.83,2264.42,2.9656636470100572,2.9656636470100572,3.254330027115111
af_shell6,504855.0,504855.0,17579155.0,64,16,4,8321.49,630091,2518300,6.98,27.91,0.0,0.0,0,1862.0,2022.17,4270.7,292.83,581.71,1290.24,1670.16,183.15,2589.36,High,2589.36,2589.36,4270.7,1.948507270470883,3.213724626934841,1.948507270470883
af_shell6,504855.0,504855.0,17579155.0,128,16,4,8660.75,630091,2518300,6.98,27.91,0.0,0.0,0,3299.59,3613.72,4839.09,297.53,602.11,2453.16,3099.98,187.62,2623.35,High,3099.98,3613.72,4839.09,1.7897476591673227,2.396630065417354,1.7897476591673227
af_shell6,504855.0,504855.0,17579155.0,256,16,4,8756.19,630091,2518300,6.98,27.91,0.0,0.0,0,3310.69,3663.82,4904.79,299.93,611.88,2489.8,3121.74,189.53,2559.82,High,3121.74,3663.82,4904.79,1.7852323952707456,2.3899072552690908,1.7852323952707456
af_shell6,504855.0,504855.0,17579155.0,512,16,4,8813.68,630091,2518300,6.98,27.91,0.0,0.0,0,3315.35,3689.3,4929.44,301.51,617.12,3591.47,3831.61,189.55,2560.28,High,3831.61,3831.61,4929.44,1.787967801616411,2.3002549841972435,1.787967801616411
com-DBLP,317080.0,317080.0,2099732.0,16,16,4,772.24,453234,1783378,1.18,4.63,0.0,0.0,0,270.9,275.16,2.42,57.17,165.87,715.9,167.15,215.69,710.81,Low,715.9,715.9,2.42,1.0786981421986312,1.0786981421986312,319.10743801652893
com-DBLP,317080.0,317080.0,2099732.0,32,16,4,1215.12,453234,1783378,1.18,4.63,0.0,0.0,0,515.78,533.27,9.96,56.85,166.74,994.43,166.76,279.78,993.96,Low,994.43,994.43,9.96,1.221926128535945,1.221926128535945,121.99999999999997
com-DBLP,317080.0,317080.0,2099732.0,64,16,4,1368.35,453234,1783378,1.18,4.63,0.0,0.0,0,941.58,975.37,18.1,191.15,183.16,778.26,568.03,69.24,1048.29,Low,1048.29,1048.29,18.1,1.3053162769844222,1.3053162769844222,75.59944751381214
com-DBLP,317080.0,317080.0,2099732.0,128,16,4,1427.54,453234,1783378,1.18,4.63,0.0,0.0,0,1302.46,1304.28,22.64,193.63,184.99,1245.67,1073.35,70.73,1070.54,Low,1245.67,1304.28,22.64,1.0945042475542062,1.0945042475542062,63.05388692579505
com-DBLP,317080.0,317080.0,2099732.0,256,16,4,1448.4,453234,1783378,1.18,4.63,0.0,0.0,0,1299.29,1320.74,23.52,194.34,185.45,1251.94,1079.97,71.8,1006.91,Low,1251.94,1320.74,23.52,1.0966579341884095,1.0966579341884095,61.58163265306123
com-DBLP,317080.0,317080.0,2099732.0,512,16,4,1457.99,453234,1783378,1.18,4.63,0.0,0.0,0,1294.68,1323.86,23.75,194.31,185.92,1301.48,1285.54,71.82,1005.41,Low,1301.48,1323.86,23.75,1.1013173598416752,1.1013173598416752,61.38905263157895
bips07_1998,15066.0,15066.0,62198.0,16,16,4,222.93,9103,35180,1.77,6.83,0.0,0.0,0,83.94,57.01,19.5,34.65,83.04,205.27,83.26,94.67,203.93,Low,205.27,205.27,19.5,1.086033029668242,1.086033029668242,11.432307692307692
bips07_1998,15066.0,15066.0,62198.0,32,16,4,403.88,9103,35180,1.77,6.83,0.0,0.0,0,175.21,119.84,48.22,36.11,95.1,372.44,95.25,163.25,369.13,Low,372.44,372.44,48.22,1.0844162818172054,1.0844162818172054,8.375777685607632
bips07_1998,15066.0,15066.0,62198.0,64,16,4,612.79,9103,35180,1.77,6.83,0.0,0.0,0,328.66,223.53,95.29,146.43,116.86,346.99,300.47,53.32,524.88,Low,524.88,524.88,95.29,1.1674859015393995,1.1674859015393995,6.430790219330464
bips07_1998,15066.0,15066.0,62198.0,128,16,4,732.82,9103,35180,1.77,6.83,0.0,0.0,0,638.75,444.27,99.16,159.58,125.62,487.83,553.49,55.7,691.09,Low,691.09,691.09,99.16,1.060382873431825,1.060382873431825,7.390278338039533
bips07_1998,15066.0,15066.0,62198.0,256,16,4,1071.22,9103,35180,1.77,6.83,0.0,0.0,0,1016.51,751.07,111.2,167.73,130.16,886.17,633.86,57.36,793.59,Low,886.17,1016.51,111.2,1.0538214085449233,1.0538214085449233,9.633273381294964
bips07_1998,15066.0,15066.0,62198.0,512,16,4,1353.05,9103,35180,1.77,6.83,0.0,0.0,0,1198.28,969.95,119.86,171.55,132.4,1150.48,801.91,58.44,874.49,Low,1150.48,1198.28,119.86,1.1291601295189773,1.1291601295189773,11.288586684465209
atmosmodm,1489752.0,1489752.0,10319760.0,32,16,4,1605.06,1931898,7539642,1.37,5.34,0.0,0.0,0,693.04,733.38,495.67,-1.0,175.01,1064.55,175.06,344.02,1064.06,Low,1064.55,1064.55,495.67,1.5077356629561787,1.5077356629561787,3.23816248713862
atmosmodm,1489752.0,1489752.0,10319760.0,64,16,4,1714.03,1931898,7539642,1.37,5.34,0.0,0.0,0,1219.25,1305.18,801.38,0.0,189.8,853.47,618.85,68.4,1058.65,Low,1058.65,1305.18,801.38,1.3132518120106038,1.3132518120106038,2.138847987222042
atmosmodm,1489752.0,1489752.0,10319760.0,128,16,4,1645.73,1931898,7539642,1.37,5.34,0.0,0.0,0,1371.9,1383.53,1028.24,0.0,191.75,1340.27,1189.31,69.7,955.08,Low,1340.27,1383.53,1028.24,1.1895152255462478,1.1895152255462478,1.6005310044347623
atmosmodm,1489752.0,1489752.0,10319760.0,256,16,4,1647.72,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.25,1375.52,1098.15,0.0,193.45,1367.93,1198.2,70.51,981.26,Low,1367.93,1375.52,1098.15,1.1978887984180528,1.1978887984180528,1.5004507580931565
atmosmodm,1489752.0,1489752.0,10319760.0,512,16,4,1652.91,1931898,7539642,1.37,5.34,0.0,0.0,0,1375.08,1385.19,1119.23,0.0,194.13,1354.68,1512.01,70.52,978.21,Low,1512.01,1512.01,1119.23,1.0931872143702754,1.0931872143702754,1.476827819125649
ex11,16614.0,16614.0,1096948.0,16,16,4,1542.82,50362,200282,5.48,21.78,0.0,0.0,0,405.23,403.44,433.4,256.96,905.07,1329.63,899.14,304.62,1298.16,High,1329.63,1329.63,433.4,1.160337838346006,1.160337838346006,3.5598061836640515
ex11,16614.0,16614.0,1096948.0,32,16,4,2735.53,50362,200282,5.48,21.78,0.0,0.0,0,803.62,811.65,1372.04,254.72,831.65,2083.47,831.97,464.12,2050.37,High,2083.47,2083.47,1372.04,1.3129682692815354,1.3129682692815354,1.9937684032535496
ex11,16614.0,16614.0,1096948.0,64,16,4,3978.05,50362,200282,5.48,21.78,0.0,0.0,0,1574.94,1575.51,2685.31,372.07,774.41,1305.89,2124.84,310.24,2436.31,High,2436.31,2436.31,2685.31,1.4814118295466818,1.6328176627769044,1.4814118295466818
ex11,16614.0,16614.0,1096948.0,128,16,4,4660.43,50362,200282,5.48,21.78,0.0,0.0,0,2955.74,2949.78,2901.98,393.95,835.21,2400.98,3869.31,317.35,2653.64,High,3869.31,3869.31,2901.98,1.2044602267587763,1.2044602267587763,1.6059483525041525
ex11,16614.0,16614.0,1096948.0,256,16,4,5836.77,50362,200282,5.48,21.78,0.0,0.0,0,3154.98,3353.3,3112.46,404.09,866.94,2651.23,4178.85,321.14,2779.28,High,4178.85,4178.85,3112.46,1.3967407301051724,1.3967407301051724,1.8752915700121449
ex11,16614.0,16614.0,1096948.0,512,16,4,6682.34,50362,200282,5.48,21.78,0.0,0.0,0,3259.57,3591.4,3292.59,409.91,884.55,3722.02,5300.87,321.79,2857.8,High,5300.87,5300.87,3292.59,1.2606119372857663,1.2606119372857663,2.0295086846525074
EAT_SR,23219.0,23219.0,325589.0,16,16,4,413.18,72860,289373,1.13,4.47,0.0,0.0,0,276.63,217.35,7.65,99.78,325.59,446.01,326.57,309.2,449.71,Low,449.71,449.71,7.65,0.9187698739187476,0.9187698739187476,54.01045751633987
EAT_SR,23219.0,23219.0,325589.0,32,16,4,698.69,72860,289373,1.13,4.47,0.0,0.0,0,538.61,445.4,23.06,103.61,343.99,931.59,343.81,493.69,888.37,Low,931.59,931.59,23.06,0.74999731641602,0.74999731641602,30.29878577623591
EAT_SR,23219.0,23219.0,325589.0,64,16,4,912.65,72860,289373,1.13,4.47,0.0,0.0,0,1064.89,851.77,45.79,277.92,365.93,876.42,1224.02,105.52,1334.38,Low,1334.38,1334.38,45.79,0.6839505987799577,0.6839505987799577,19.931207687267964
EAT_SR,23219.0,23219.0,325589.0,128,16,4,1053.69,72860,289373,1.13,4.47,0.0,0.0,0,1976.26,1587.27,64.43,293.16,387.95,1652.74,2143.8,109.24,1771.91,Low,2143.8,2143.8,64.43,0.49150573747551074,0.49150573747551074,16.354027626881887
EAT_SR,23219.0,23219.0,325589.0,256,16,4,1197.84,72860,289373,1.13,4.47,0.0,0.0,0,2281.83,2082.1,68.72,301.58,398.76,1971.77,2598.22,111.21,1960.64,Low,2598.22,2598.22,68.72,0.4610233159624666,0.4610233159624666,17.430733410942956
EAT_SR,23219.0,23219.0,325589.0,512,16,4,1387.51,72860,289373,1.13,4.47,0.0,0.0,0,2485.41,2460.18,70.28,306.64,403.64,2775.4,2966.64,111.49,2031.76,Low,2966.64,2966.64,70.28,0.46770420408273333,0.46770420408273333,19.742601024473533
ASIC_680ks,682712.0,682712.0,1693767.0,16,16,4,535.49,373480,1438529,1.62,6.24,0.0,0.0,0,247.05,244.61,0.74,31.84,86.2,464.81,86.32,169.16,463.52,Low,464.81,464.81,0.74,1.1520621329145242,1.1520621329145242,723.6351351351351
ASIC_680ks,682712.0,682712.0,1693767.0,32,16,4,729.13,373480,1438529,1.62,6.24,0.0,0.0,0,479.9,481.33,3.56,31.83,86.95,562.06,87.01,189.95,557.42,Low,562.06,562.06,3.56,1.2972458456392557,1.2972458456392557,204.81179775280899
ASIC_680ks,682712.0,682712.0,1693767.0,64,16,4,853.07,373480,1438529,1.62,6.24,0.0,0.0,0,876.7,878.11,7.06,135.39,97.3,608.02,297.6,44.82,612.34,Low,612.34,878.11,7.06,0.9714842104064412,0.9714842104064412,120.83144475920682
ASIC_680ks,682712.0,682712.0,1693767.0,128,16,4,929.3,373480,1438529,1.62,6.24,0.0,0.0,0,1133.14,1113.57,7.86,135.84,97.71,887.77,572.4,45.97,638.37,Low,887.77,1133.14,7.86,0.8201104894364332,0.8201104894364332,118.23155216284987
ASIC_680ks,682712.0,682712.0,1693767.0,256,16,4,990.36,373480,1438529,1.62,6.24,0.0,0.0,0,1128.51,1099.67,7.89,136.05,98.19,889.89,585.97,47.2,658.13,Low,889.89,1128.51,7.89,0.877581944333679,0.877581944333679,125.52091254752852
ASIC_680ks,682712.0,682712.0,1693767.0,512,16,4,1018.63,373480,1438529,1.62,6.24,0.0,0.0,0,1120.47,1107.09,7.9,136.13,98.43,1011.19,735.23,47.21,663.25,Low,1011.19,1120.47,7.9,0.9091095700911225,0.9091095700911225,128.94050632911393
Dubcova3,146689.0,146689.0,3636643.0,16,16,4,1917.05,327704,1292333,2.81,11.1,0.0,0.0,0,414.53,434.12,16.33,151.3,571.8,1982.91,576.06,425.34,1975.37,Medium,1982.91,1982.91,16.33,0.966786187976257,0.966786187976257,117.3943661971831
Dubcova3,146689.0,146689.0,3636643.0,32,16,4,3083.21,327704,1292333,2.81,11.1,0.0,0.0,0,800.58,857.9,52.22,148.12,520.3,2311.92,521.12,511.41,2308.25,Medium,2311.92,2311.92,52.22,1.3336144849302745,1.3336144849302745,59.04270394484872
Dubcova3,146689.0,146689.0,3636643.0,64,16,4,3425.14,327704,1292333,2.81,11.1,0.0,0.0,0,1473.82,1584.42,102.33,293.3,500.11,1174.15,1948.9,117.13,2270.42,Medium,2270.42,2270.42,102.33,1.50859312373922,1.50859312373922,33.47151373008893
Dubcova3,146689.0,146689.0,3636643.0,128,16,4,3670.13,327704,1292333,2.81,11.1,0.0,0.0,0,2467.83,2605.28,116.65,296.88,515.14,2037.34,3215.07,119.83,2186.14,Medium,3215.07,3215.07,116.65,1.1415396865387069,1.1415396865387069,31.462751821688812
Dubcova3,146689.0,146689.0,3636643.0,256,16,4,3746.22,327704,1292333,2.81,11.1,0.0,0.0,0,2489.15,2669.96,118.65,298.79,523.22,2067.6,3286.44,121.32,2132.31,Medium,3286.44,3286.44,118.65,1.1399021433526855,1.1399021433526855,31.573704171934256
Dubcova3,146689.0,146689.0,3636643.0,512,16,4,3778.33,327704,1292333,2.81,11.1,0.0,0.0,0,2493.04,2700.0,119.01,300.33,527.71,2626.15,3409.09,121.32,2124.13,Medium,3409.09,3409.09,119.01,1.108310428882781,1.108310428882781,31.748004369380723
Delor64K,64719.0,1785345.0,652140.0,16,16,4,671.62,110750,436986,1.49,5.89,0.0,0.0,0,246.56,233.99,43.43,79.0,235.6,935.64,235.01,291.79,931.63,Low,935.64,935.64,43.43,0.7178188192039674,0.7178188192039674,15.464425512318673
Delor64K,64719.0,1785345.0,652140.0,32,16,4,1089.62,110750,436986,1.49,5.89,0.0,0.0,0,491.44,473.42,86.59,79.45,243.65,1145.11,243.61,375.12,1150.16,Low,1150.16,1150.16,86.59,0.9473638450302565,0.9473638450302565,12.58367016976556
Delor64K,64719.0,1785345.0,652140.0,64,16,4,1425.44,110750,436986,1.49,5.89,0.0,0.0,0,945.13,897.96,144.7,227.31,260.93,830.49,851.08,87.96,1252.31,Low,1252.31,1252.31,144.7,1.1382485167410625,1.1382485167410625,9.851002073255012
Delor64K,64719.0,1785345.0,652140.0,128,16,4,1647.86,110750,436986,1.49,5.89,0.0,0.0,0,1587.68,1490.18,205.83,233.31,269.06,1406.99,1537.16,90.92,1299.08,Low,1537.16,1587.68,205.83,1.0379043635997178,1.0379043635997178,8.005927221493465
Delor64K,64719.0,1785345.0,652140.0,256,16,4,1796.84,110750,436986,1.49,5.89,0.0,0.0,0,1725.81,1709.13,223.82,236.68,274.19,1517.05,1616.21,92.91,1309.03,Low,1616.21,1725.81,223.82,1.0411574854705905,1.0411574854705905,8.028058261102672
Delor64K,64719.0,1785345.0,652140.0,512,16,4,1879.7,110750,436986,1.49,5.89,0.0,0.0,0,1788.37,1825.76,229.02,238.06,276.74,1893.52,1956.73,92.95,1315.96,Low,1956.73,1956.73,229.02,0.960633301477465,0.960633301477465,8.207580124006636
case9,14454.0,14454.0,147972.0,16,16,4,418.0,13545,52154,2.84,10.92,0.0,0.0,0,198.89,151.3,2.81,69.9,52.05,4.02,51.99,172.46,4.01,Medium,172.46,198.89,2.81,2.1016642365126454,2.1016642365126454,148.7544483985765
case9,14454.0,14454.0,147972.0,32,16,4,725.35,13545,52154,2.84,10.92,0.0,0.0,0,386.35,304.78,36.98,73.2,90.61,11.96,91.82,269.53,11.97,Medium,269.53,386.35,36.98,1.877442733272939,1.877442733272939,19.614656571119525
case9,14454.0,14454.0,147972.0,64,16,4,1238.26,13545,52154,2.84,10.92,0.0,0.0,0,738.01,567.49,73.19,198.69,149.73,718.31,32.79,69.86,23.77,Medium,718.31,738.01,73.19,1.67783634368098,1.67783634368098,16.918431479710343
case9,14454.0,14454.0,147972.0,128,16,4,1572.08,13545,52154,2.84,10.92,0.0,0.0,0,1374.89,1113.62,77.03,215.27,205.55,1352.89,54.31,80.86,43.36,Medium,1352.89,1374.89,77.03,1.1434223828815395,1.1434223828815395,20.408671945995067
case9,14454.0,14454.0,147972.0,256,16,4,2339.48,13545,52154,2.84,10.92,0.0,0.0,0,1913.95,1591.1,86.75,246.62,246.88,1716.86,105.96,81.39,85.2,Medium,1716.86,1913.95,86.75,1.222330781890854,1.222330781890854,26.96806916426513
case9,14454.0,14454.0,147972.0,512,16,4,2562.29,13545,52154,2.84,10.92,0.0,0.0,0,2199.31,2000.47,89.59,252.88,267.97,2543.02,63.9,82.15,165.16,Medium,2543.02,2543.02,89.59,1.0075776045803808,1.0075776045803808,28.600178591360642
bmw7st_1,141347.0,141347.0,7318399.0,16,16,4,3722.48,271881,1076226,6.82,27.0,0.0,0.0,0,439.05,482.75,76.48,231.05,935.94,1559.97,939.42,582.98,1563.63,High,1563.63,1563.63,76.48,2.380665502708441,2.380665502708441,48.67259414225941
bmw7st_1,141347.0,141347.0,7318399.0,32,16,4,5721.97,271881,1076226,6.82,27.0,0.0,0.0,0,863.24,955.75,436.38,223.52,798.57,2397.41,798.05,720.74,2376.45,High,2397.41,2397.41,436.38,2.3867298459587643,2.3867298459587643,13.112356203309043
bmw7st_1,141347.0,141347.0,7318399.0,64,16,4,6781.0,271881,1076226,6.82,27.0,0.0,0.0,0,1685.05,1858.14,852.31,340.75,714.06,1401.7,2285.79,216.85,2670.18,High,2670.18,2670.18,852.31,2.539529170318106,2.539529170318106,7.956025389822952
bmw7st_1,141347.0,141347.0,7318399.0,128,16,4,7228.05,271881,1076226,6.82,27.0,0.0,0.0,0,3105.75,3429.55,978.64,348.02,746.82,2633.77,3963.91,219.68,2748.81,High,3963.91,3963.91,978.64,1.823464710349125,1.823464710349125,7.385810921278509
bmw7st_1,141347.0,141347.0,7318399.0,256,16,4,7975.91,271881,1076226,6.82,27.0,0.0,0.0,0,3131.76,3508.13,988.99,352.01,764.68,2690.8,4226.85,221.12,2731.86,High,4226.85,4226.85,988.99,1.8869631049126416,1.8869631049126416,8.06470237312814
bmw7st_1,141347.0,141347.0,7318399.0,512,16,4,8497.11,271881,1076226,6.82,27.0,0.0,0.0,0,3141.31,3552.54,994.15,354.0,773.71,3780.41,4525.25,221.16,2753.0,High,4525.25,4525.25,994.15,1.8777106237224463,1.8777106237224463,8.547110596992406
coAuthorsCiteseer,227320.0,227320.0,1628268.0,16,16,4,1166.38,214966,838545,1.94,7.57,0.0,0.0,0,280.11,276.21,1.43,61.22,179.84,271.02,179.96,234.01,268.2,Low,271.02,280.11,1.43,4.1640069972510805,4.1640069972510805,815.6503496503498
coAuthorsCiteseer,227320.0,227320.0,1628268.0,32,16,4,1791.27,214966,838545,1.94,7.57,0.0,0.0,0,543.48,546.22,9.02,60.98,179.35,488.16,179.47,299.95,483.24,Low,488.16,546.22,9.02,3.279392918604225,3.279392918604225,198.58869179600887
coAuthorsCiteseer,227320.0,227320.0,1628268.0,64,16,4,2025.21,214966,838545,1.94,7.57,0.0,0.0,0,1019.74,1028.11,17.34,201.69,196.51,884.09,588.41,72.96,918.37,Low,918.37,1028.11,17.34,1.9698378578167708,1.9698378578167708,116.79411764705883
coAuthorsCiteseer,227320.0,227320.0,1628268.0,128,16,4,2118.76,214966,838545,1.94,7.57,0.0,0.0,0,1586.43,1585.27,20.37,203.86,198.61,1453.81,974.94,74.48,1172.79,Low,1453.81,1586.43,20.37,1.3355521516864912,1.3355521516864912,104.01374570446735
coAuthorsCiteseer,227320.0,227320.0,1628268.0,256,16,4,2150.06,214966,838545,1.94,7.57,0.0,0.0,0,1592.73,1630.31,20.52,204.56,199.2,1491.86,1059.64,75.51,1145.51,Low,1491.86,1630.31,20.52,1.3188043991633494,1.3188043991633494,104.77875243664717
coAuthorsCiteseer,227320.0,227320.0,1628268.0,512,16,4,2125.07,214966,838545,1.94,7.57,0.0,0.0,0,1592.97,1649.51,20.63,204.93,199.8,1672.86,973.39,75.55,1143.0,Low,1672.86,1672.86,20.63,1.270321485360401,1.270321485360401,103.00872515753758
blockqp1,60012.0,60012.0,640033.0,16,16,4,406.89,46251,175004,3.66,13.84,0.0,0.0,0,302.04,279.86,0.43,65.92,37.48,4.2,37.34,271.32,4.22,Medium,271.32,302.04,0.43,1.3471394517282478,1.3471394517282478,946.2558139534883
blockqp1,60012.0,60012.0,640033.0,32,16,4,1163.7,46251,175004,3.66,13.84,0.0,0.0,0,601.25,551.51,5.15,70.71,61.62,8.2,62.65,352.05,8.18,Medium,352.05,601.25,5.15,1.9354677754677756,1.9354677754677756,225.96116504854368
blockqp1,60012.0,60012.0,640033.0,64,16,4,1754.72,46251,175004,3.66,13.84,0.0,0.0,0,1089.88,977.52,10.23,162.22,113.02,1064.5,24.22,43.18,16.45,Medium,1064.5,1089.88,10.23,1.610012111425111,1.610012111425111,171.5268817204301
blockqp1,60012.0,60012.0,640033.0,128,16,4,2805.62,46251,175004,3.66,13.84,0.0,0.0,0,1808.0,1679.33,11.83,164.24,165.68,1680.43,22.18,61.75,28.64,Medium,1680.43,1808.0,11.83,1.5517809734513275,1.5517809734513275,237.1614539306847
blockqp1,60012.0,60012.0,640033.0,256,16,4,2863.68,46251,175004,3.66,13.84,0.0,0.0,0,2016.65,1973.13,12.26,182.42,198.36,1865.31,40.08,61.87,45.16,Medium,1865.31,2016.65,12.26,1.4200183472590682,1.4200183472590682,233.57911908646003
blockqp1,60012.0,60012.0,640033.0,512,16,4,2608.39,46251,175004,3.66,13.84,0.0,0.0,0,2056.54,2074.87,12.36,184.11,246.36,2184.65,25.54,61.88,88.58,Medium,2184.65,2184.65,12.36,1.1939624196095484,1.1939624196095484,211.03478964401293
bcsstk39,46772.0,46772.0,2060662.0,16,16,4,2333.71,85019,338871,6.17,24.57,0.0,0.0,0,420.47,439.85,676.8,214.75,809.8,1799.56,806.99,559.68,1772.09,High,1799.56,1799.56,676.8,1.2968225566249527,1.2968225566249527,3.4481530732860524
bcsstk39,46772.0,46772.0,2060662.0,32,16,4,3640.75,85019,338871,6.17,24.57,0.0,0.0,0,830.07,879.52,2192.33,208.79,725.83,2426.59,727.09,734.37,2426.59,High,2426.59,2426.59,2192.33,1.5003564673059724,1.5003564673059724,1.6606760843486155
bcsstk39,46772.0,46772.0,2060662.0,64,16,4,5142.01,85019,338871,6.17,24.57,0.0,0.0,0,1630.99,1716.41,4189.06,342.47,664.8,1351.86,2056.9,218.94,2657.29,High,2657.29,2657.29,4189.06,1.2274854024530562,1.935057897331492,1.2274854024530562
bcsstk39,46772.0,46772.0,2060662.0,128,16,4,6392.13,85019,338871,6.17,24.57,0.0,0.0,0,3062.92,3233.58,5100.5,354.34,702.28,2519.88,3774.7,222.9,2740.06,High,3774.7,3774.7,5100.5,1.2532359572590923,1.693414046149363,1.2532359572590923
bcsstk39,46772.0,46772.0,2060662.0,256,16,4,7133.4,85019,338871,6.17,24.57,0.0,0.0,0,3158.72,3456.23,5529.98,360.75,721.39,2643.63,3913.45,224.81,2735.8,High,3913.45,3913.45,5529.98,1.2899504157338726,1.8227906323065326,1.2899504157338726
bcsstk39,46772.0,46772.0,2060662.0,512,16,4,7451.82,85019,338871,6.17,24.57,0.0,0.0,0,3205.82,3567.06,5754.64,364.27,732.68,3604.76,4672.08,224.94,2751.45,High,4672.08,4672.08,5754.64,1.2949237484881764,1.5949684080752042,1.2949237484881764
cage10,11397.0,11397.0,150645.0,16,16,4,271.92,28051,111803,1.35,5.37,0.0,0.0,0,184.84,155.46,64.32,89.24,240.26,498.82,242.98,170.03,497.18,Low,498.82,498.82,64.32,0.5451264985365463,0.5451264985365463,4.227611940298508
cage10,11397.0,11397.0,150645.0,32,16,4,512.4,28051,111803,1.35,5.37,0.0,0.0,0,360.83,326.78,205.24,94.42,280.01,823.2,280.53,281.32,823.2,Low,823.2,823.2,205.24,0.6224489795918366,0.6224489795918366,2.496589358799454
cage10,11397.0,11397.0,150645.0,64,16,4,801.3,28051,111803,1.35,5.37,0.0,0.0,0,711.43,617.4,412.16,249.93,311.89,625.73,904.77,103.54,1214.88,Low,1214.88,1214.88,412.16,0.6595713156854998,0.6595713156854998,1.9441479037267078
cage10,11397.0,11397.0,150645.0,128,16,4,1069.35,28051,111803,1.35,5.37,0.0,0.0,0,1333.14,1186.18,440.97,272.97,340.54,1183.85,1639.67,109.01,1508.34,Low,1639.67,1639.67,440.97,0.6521739130434782,0.6521739130434782,2.4249948976120823
cage10,11397.0,11397.0,150645.0,256,16,4,1235.43,28051,111803,1.35,5.37,0.0,0.0,0,1821.86,1649.77,610.21,284.77,357.08,1590.97,1900.88,111.6,1719.2,Low,1900.88,1900.88,610.21,0.6499252977568284,0.6499252977568284,2.0245980891824127
cage10,11397.0,11397.0,150645.0,512,16,4,1484.19,28051,111803,1.35,5.37,0.0,0.0,0,2191.2,2063.63,659.28,291.1,364.23,2518.62,2384.09,112.8,1902.38,Low,2518.62,2518.62,659.28,0.5892869904947948,0.5892869904947948,2.2512286130323993
Chevron1,37365.0,37365.0,330633.0,16,16,4,633.4,32525,125493,2.63,10.17,0.0,0.0,0,240.64,191.45,213.73,70.74,202.22,822.47,203.59,241.51,826.58,Medium,826.58,826.58,213.73,0.7662900142756901,0.7662900142756901,2.963552145229963
Chevron1,37365.0,37365.0,330633.0,32,16,4,951.46,32525,125493,2.63,10.17,0.0,0.0,0,486.23,391.28,704.97,71.47,213.17,1154.04,212.97,333.13,1154.04,Medium,1154.04,1154.04,704.97,0.8244601573602302,0.8244601573602302,1.3496460842305347
Chevron1,37365.0,37365.0,330633.0,64,16,4,1193.62,32525,125493,2.63,10.17,0.0,0.0,0,927.44,754.87,1314.64,228.46,240.02,848.32,725.47,84.03,1373.35,Medium,1373.35,1373.35,1314.64,0.8691302290020751,0.8691302290020751,0.9079443802105518
Chevron1,37365.0,37365.0,330633.0,128,16,4,2292.08,32525,125493,2.63,10.17,0.0,0.0,0,1689.06,1388.49,1568.84,237.99,253.77,1387.76,1387.76,87.47,1492.7,Medium,1492.7,1689.06,1568.84,1.3570151445182528,1.3570151445182528,1.4610030340888809
Chevron1,37365.0,37365.0,330633.0,256,16,4,2631.9,32525,125493,2.63,10.17,0.0,0.0,0,1943.47,1759.86,1768.68,242.02,260.47,1673.56,1465.41,89.28,1467.44,Medium,1673.56,1943.47,1768.68,1.3542272327332041,1.3542272327332041,1.48805889137662
Chevron1,37365.0,37365.0,330633.0,512,16,4,2821.4,32525,125493,2.63,10.17,0.0,0.0,0,2087.25,2033.88,1898.14,244.13,261.16,2198.72,1886.64,89.4,1471.52,Medium,2198.72,2198.72,1898.14,1.2832011352059383,1.2832011352059383,1.4864024782155163
crack,10240.0,10240.0,60760.0,16,16,4,162.03,11806,46254,1.31,5.15,0.0,0.0,0,98.32,65.33,13.84,46.28,109.48,258.55,108.89,106.41,268.85,Low,268.85,268.85,13.84,0.6026780732750604,0.6026780732750604,11.707369942196532
crack,10240.0,10240.0,60760.0,32,16,4,319.79,11806,46254,1.31,5.15,0.0,0.0,0,196.32,137.16,30.58,48.65,130.11,460.3,130.53,167.85,453.43,Low,460.3,460.3,30.58,0.6947425592005214,0.6947425592005214,10.457488554610858
crack,10240.0,10240.0,60760.0,64,16,4,513.83,11806,46254,1.31,5.15,0.0,0.0,0,386.39,261.05,61.25,172.86,159.89,364.92,398.43,67.27,712.73,Low,712.73,712.73,61.25,0.7209321903104963,0.7209321903104963,8.389061224489797
crack,10240.0,10240.0,60760.0,128,16,4,754.78,11806,46254,1.31,5.15,0.0,0.0,0,735.37,508.45,85.76,193.89,175.86,671.38,750.12,71.23,949.38,Low,949.38,949.38,85.76,0.7950241210052876,0.7950241210052876,8.801072761194028
crack,10240.0,10240.0,60760.0,256,16,4,959.68,11806,46254,1.31,5.15,0.0,0.0,0,1189.91,878.99,95.67,206.4,184.02,1218.25,869.55,73.85,1112.31,Low,1218.25,1218.25,95.67,0.7877529242766262,0.7877529242766262,10.031148740462005
crack,10240.0,10240.0,60760.0,512,16,4,1292.77,11806,46254,1.31,5.15,0.0,0.0,0,1462.99,1179.09,99.98,213.19,188.46,1488.76,1140.36,75.04,1304.91,Low,1488.76,1488.76,99.98,0.8683535291114753,0.8683535291114753,12.930286057211442
astro-ph,16706.0,16706.0,242502.0,16,16,4,427.69,37044,146562,1.65,6.55,0.0,0.0,0,242.02,178.7,6.88,100.75,286.65,157.98,285.3,185.26,158.39,Low,286.65,286.65,6.88,1.4920286063143207,1.4920286063143207,62.16424418604651
astro-ph,16706.0,16706.0,242502.0,32,16,4,796.39,37044,146562,1.65,6.55,0.0,0.0,0,484.52,369.39,39.99,104.32,311.5,322.26,312.3,286.48,325.72,Low,325.72,484.52,39.99,1.6436679600429291,1.6436679600429291,19.91472868217054
astro-ph,16706.0,16706.0,242502.0,64,16,4,1096.05,37044,146562,1.65,6.55,0.0,0.0,0,953.79,715.35,79.29,275.02,344.34,888.29,644.1,107.56,600.25,Low,888.29,953.79,79.29,1.1491523291290535,1.1491523291290535,13.82330684827847
astro-ph,16706.0,16706.0,242502.0,128,16,4,1390.69,37044,146562,1.65,6.55,0.0,0.0,0,1806.35,1387.71,84.98,294.25,366.32,1469.71,1032.47,111.92,1112.39,Low,1469.71,1806.35,84.98,0.7698895562875412,0.7698895562875412,16.36490939044481
astro-ph,16706.0,16706.0,242502.0,256,16,4,1608.64,37044,146562,1.65,6.55,0.0,0.0,0,2181.02,1874.41,88.05,304.32,378.43,1793.82,1404.79,114.25,1630.95,Low,1793.82,2181.02,88.05,0.7375631585221594,0.7375631585221594,18.26961953435548
astro-ph,16706.0,16706.0,242502.0,512,16,4,1649.32,37044,146562,1.65,6.55,0.0,0.0,0,2378.93,2306.11,91.54,309.65,384.29,2500.83,1415.3,114.82,1891.31,Low,2500.83,2500.83,91.54,0.6595090429977247,0.6595090429977247,18.01747869783701
coPapersDBLP,540486.0,540486.0,30491458.0,16,16,4,3064.16,1999968,7948897,3.84,15.25,0.0,0.0,0,439.95,500.16,14.37,234.35,945.27,1646.76,946.23,456.22,1599.43,Medium,1646.76,1646.76,14.37,1.8607204449950205,1.8607204449950205,213.2331245650661
coPapersDBLP,540486.0,540486.0,30491458.0,32,16,4,4674.45,1999968,7948897,3.84,15.25,0.0,0.0,0,858.73,978.76,82.78,229.28,791.09,2493.98,791.08,559.27,2494.8,Medium,2494.8,2494.8,82.78,1.8736772486772484,1.8736772486772484,56.46834984295723
coPapersDBLP,540486.0,540486.0,30491458.0,64,16,4,5121.82,1999968,7948897,3.84,15.25,0.0,0.0,0,1653.53,1876.72,152.87,341.23,727.74,1248.2,2291.51,208.21,2568.35,Medium,2568.35,2568.35,152.87,1.9942063971031985,1.9942063971031985,33.504415516451886
coPapersDBLP,540486.0,540486.0,30491458.0,128,16,4,5398.03,1999968,7948897,3.84,15.25,0.0,0.0,0,2947.96,3312.4,192.78,347.46,761.78,2313.29,4006.1,210.16,2653.33,Medium,4006.1,4006.1,192.78,1.3474526347320337,1.3474526347320337,28.00098557941695
coPapersDBLP,540486.0,540486.0,30491458.0,256,16,4,5415.35,1999968,7948897,3.84,15.25,0.0,0.0,0,2950.67,3344.28,195.3,350.82,779.63,2339.73,4053.74,211.16,2625.12,Medium,4053.74,4053.74,195.3,1.3358898202647433,1.3358898202647433,27.72836661546339
coPapersDBLP,540486.0,540486.0,30491458.0,512,16,4,5423.66,1999968,7948897,3.84,15.25,0.0,0.0,0,2950.57,3360.97,195.65,352.42,788.97,3189.01,3952.15,211.17,2623.13,Medium,3952.15,3952.15,195.65,1.372331515757246,1.372331515757246,27.72123690263225
bundle1,10581.0,10581.0,770811.0,16,16,4,1446.17,21474,84840,9.09,35.9,0.0,0.0,0,416.03,383.72,77.11,267.77,740.54,84.41,732.8,236.26,84.57,High,740.54,740.54,77.11,1.9528587247143978,1.9528587247143978,18.754636233951498
bundle1,10581.0,10581.0,770811.0,32,16,4,2709.35,21474,84840,9.09,35.9,0.0,0.0,0,814.48,783.04,353.46,265.55,811.05,236.84,815.77,308.18,236.62,High,815.77,815.77,353.46,3.3212179903649313,3.3212179903649313,7.66522378769875
bundle1,10581.0,10581.0,770811.0,64,16,4,4540.86,21474,84840,9.09,35.9,0.0,0.0,0,1601.04,1500.54,704.18,387.29,777.9,1182.82,641.35,323.84,474.69,High,1182.82,1601.04,704.18,2.836193973916954,2.836193973916954,6.448436479309268
bundle1,10581.0,10581.0,770811.0,128,16,4,6410.07,21474,84840,9.09,35.9,0.0,0.0,0,3015.75,2836.8,723.94,408.42,843.67,2249.98,865.82,331.95,929.36,High,2249.98,3015.75,723.94,2.1255309624471526,2.1255309624471526,8.85442163715225
bundle1,10581.0,10581.0,770811.0,256,16,4,6932.53,21474,84840,9.09,35.9,0.0,0.0,0,3339.94,3322.85,986.67,426.77,885.58,2569.13,1659.86,335.12,1635.43,High,2569.13,3339.94,986.67,2.0756450714683496,2.0756450714683496,7.0261891007124975
bundle1,10581.0,10581.0,770811.0,512,16,4,7857.9,21474,84840,9.09,35.9,0.0,0.0,0,3510.58,3669.86,1096.73,433.09,907.38,3805.74,1477.26,337.03,2361.56,High,3805.74,3805.74,1096.73,2.064749562502956,2.064749562502956,7.164844583443509
coAuthorsDBLP,299067.0,299067.0,1955352.0,16,16,4,1013.66,315327,1233434,1.59,6.2,0.0,0.0,0,274.78,274.17,2.7,56.63,164.51,799.73,164.48,223.55,791.32,Low,799.73,799.73,2.7,1.2675027821889888,1.2675027821889888,375.4296296296296
coAuthorsDBLP,299067.0,299067.0,1955352.0,32,16,4,1536.02,315327,1233434,1.59,6.2,0.0,0.0,0,528.54,537.55,11.06,56.38,164.12,997.63,164.11,285.14,998.9,Low,998.9,998.9,11.06,1.537711482630894,1.537711482630894,138.88065099457503
coAuthorsDBLP,299067.0,299067.0,1955352.0,64,16,4,1705.5,315327,1233434,1.59,6.2,0.0,0.0,0,976.21,993.57,20.57,191.79,180.39,813.88,561.0,68.82,1054.24,Low,1054.24,1054.24,20.57,1.6177530733039915,1.6177530733039915,82.91200777831794
coAuthorsDBLP,299067.0,299067.0,1955352.0,128,16,4,1781.03,315327,1233434,1.59,6.2,0.0,0.0,0,1424.66,1431.05,24.96,193.64,182.06,1322.75,1058.66,70.33,1082.55,Low,1322.75,1431.05,24.96,1.2445616854756998,1.2445616854756998,71.35536858974359
coAuthorsDBLP,299067.0,299067.0,1955352.0,256,16,4,1806.75,315327,1233434,1.59,6.2,0.0,0.0,0,1420.91,1450.69,25.36,194.07,182.64,1334.31,1063.99,71.42,1049.96,Low,1334.31,1450.69,25.36,1.2454418242353638,1.2454418242353638,71.24408517350157
coAuthorsDBLP,299067.0,299067.0,1955352.0,512,16,4,1812.14,315327,1233434,1.59,6.2,0.0,0.0,0,1411.93,1454.6,25.5,194.39,183.14,1456.6,1297.24,71.43,1046.71,Low,1456.6,1456.6,25.5,1.2440889743237677,1.2440889743237677,71.0643137254902
ABACUS_shell_hd,23412.0,23412.0,218484.0,16,16,4,420.16,38549,152255,1.43,5.67,0.0,0.0,0,218.7,165.14,76.71,71.82,199.53,600.23,201.37,196.83,603.55,Low,603.55,603.55,76.71,0.69614779222931,0.69614779222931,5.477251988006779
ABACUS_shell_hd,23412.0,23412.0,218484.0,32,16,4,728.28,38549,152255,1.43,5.67,0.0,0.0,0,430.51,336.65,260.1,73.82,217.61,971.04,217.83,314.37,968.89,Low,971.04,971.04,260.1,0.75,0.75,2.8
ABACUS_shell_hd,23412.0,23412.0,218484.0,64,16,4,909.4,38549,152255,1.43,5.67,0.0,0.0,0,855.96,646.4,508.69,225.65,246.32,792.33,721.66,87.74,1243.15,Low,1243.15,1243.15,508.69,0.7315287777018058,0.7315287777018058,1.7877292653679058
ABACUS_shell_hd,23412.0,23412.0,218484.0,128,16,4,1184.2,38549,152255,1.43,5.67,0.0,0.0,0,1588.97,1233.5,683.83,239.11,263.23,1426.83,1355.99,91.2,1443.33,Low,1443.33,1588.97,683.83,0.745262654423935,0.745262654423935,1.7317169471944782
ABACUS_shell_hd,23412.0,23412.0,218484.0,256,16,4,1481.25,38549,152255,1.43,5.67,0.0,0.0,0,1829.27,1684.7,775.8,246.44,271.03,1707.74,1486.92,93.17,1495.19,Low,1707.74,1829.27,775.8,0.8097492442340387,0.8097492442340387,1.9093194122196444
ABACUS_shell_hd,23412.0,23412.0,218484.0,512,16,4,1626.68,38549,152255,1.43,5.67,0.0,0.0,0,2020.66,1938.85,823.21,249.62,275.72,2148.58,1875.4,93.37,1519.23,Low,2148.58,2148.58,823.21,0.7570953839279897,0.7570953839279897,1.9760206994570038
bcsstm25,15439.0,15439.0,15439.0,16,16,4,67.13,3860,15439,1.0,4.0,0.0,0.0,0,18.53,12.44,29.69,9.6,20.48,83.01,20.29,44.88,81.26,Low,83.01,83.01,29.69,0.8086977472593663,0.8086977472593663,2.2610306500505217
bcsstm25,15439.0,15439.0,15439.0,32,16,4,131.4,3860,15439,1.0,4.0,0.0,0.0,0,36.2,25.86,105.39,9.68,23.18,130.84,23.23,61.14,130.29,Low,130.84,130.84,105.39,1.0042800366860287,1.0042800366860287,1.246797608881298
bcsstm25,15439.0,15439.0,15439.0,64,16,4,227.88,3860,15439,1.0,4.0,0.0,0.0,0,72.4,49.8,193.59,56.04,29.16,72.57,73.52,17.56,174.95,Low,174.95,174.95,193.59,1.1771269177126917,1.302543583881109,1.1771269177126917
bcsstm25,15439.0,15439.0,15439.0,128,16,4,333.82,3860,15439,1.0,4.0,0.0,0.0,0,144.97,99.93,266.76,58.96,31.19,90.42,140.83,18.1,220.95,Low,220.95,220.95,266.76,1.2513870145449093,1.5108395564607378,1.2513870145449093
bcsstm25,15439.0,15439.0,15439.0,256,16,4,437.99,3860,15439,1.0,4.0,0.0,0.0,0,252.32,181.1,365.42,60.95,32.43,167.36,157.64,18.47,254.93,Low,254.93,254.93,365.42,1.1985933993760605,1.718079472796454,1.1985933993760605
bcsstm25,15439.0,15439.0,15439.0,512,16,4,521.15,3860,15439,1.0,4.0,0.0,0.0,0,335.86,270.41,422.62,61.94,33.04,268.8,206.28,18.79,289.42,Low,289.42,335.86,422.62,1.2331408830627986,1.5516882034180908,1.2331408830627986
fem_filter,74062.0,74062.0,1731206.0,16,16,4,1358.87,144700,571795,3.03,11.96,0.0,0.0,0,401.49,400.56,19.24,147.07,509.18,437.17,513.25,292.83,446.99,Medium,513.25,513.25,19.24,2.647579152459815,2.647579152459815,70.62733887733887
fem_filter,74062.0,74062.0,1731206.0,32,16,4,2421.27,144700,571795,3.03,11.96,0.0,0.0,0,786.38,802.97,144.62,146.29,493.36,1116.91,494.28,376.1,1086.42,Medium,1116.91,1116.91,144.62,2.1678290999274785,2.1678290999274785,16.742290139676392
fem_filter,74062.0,74062.0,1731206.0,64,16,4,2908.37,144700,571795,3.03,11.96,0.0,0.0,0,1507.69,1541.93,285.24,309.79,491.19,1208.94,1385.24,117.73,1677.53,Medium,1677.53,1677.53,285.24,1.7337216025942903,1.7337216025942903,10.196220726405834
fem_filter,74062.0,74062.0,1731206.0,128,16,4,3478.06,144700,571795,3.03,11.96,0.0,0.0,0,2773.26,2809.83,331.55,319.57,514.23,2156.93,2329.24,121.41,2204.66,Medium,2329.24,2809.83,331.55,1.2378186580682817,1.2378186580682817,10.4903031217011
fem_filter,74062.0,74062.0,1731206.0,256,16,4,3421.78,144700,571795,3.03,11.96,0.0,0.0,0,2865.35,3042.54,341.88,324.88,526.08,2241.04,2630.51,121.93,2323.77,Medium,2630.51,3042.54,341.88,1.1246458551079033,1.1246458551079033,10.008716508716509
fem_filter,74062.0,74062.0,1731206.0,512,16,4,3495.84,144700,571795,3.03,11.96,0.0,0.0,0,2915.87,3167.99,347.09,328.32,532.83,3108.96,2956.8,122.16,2333.26,Medium,3108.96,3167.99,347.09,1.103488331718219,1.103488331718219,10.071854562217293
af_shell5,504855.0,504855.0,17579155.0,16,16,4,4914.5,630091,2518300,6.98,27.91,0.0,0.0,0,486.46,524.15,700.5,177.78,737.02,2099.91,738.97,762.41,2097.41,High,2099.91,2099.91,700.5,2.3403383954550434,2.3403383954550434,7.01570306923626
af_shell5,504855.0,504855.0,17579155.0,32,16,4,7398.63,630091,2518300,6.98,27.91,0.0,0.0,0,961.9,1042.21,2268.36,174.86,641.99,2482.03,641.98,815.66,2481.5,High,2482.03,2482.03,2268.36,2.980878555053726,2.980878555053726,3.2616648151087126
af_shell5,504855.0,504855.0,17579155.0,64,16,4,8343.22,630091,2518300,6.98,27.91,0.0,0.0,0,1861.55,2023.05,4268.37,293.05,581.91,1290.55,1668.54,183.19,2589.26,High,2589.26,2589.26,4268.37,1.9546618498396342,3.2222411036357874,1.9546618498396342
af_shell5,504855.0,504855.0,17579155.0,128,16,4,8660.22,630091,2518300,6.98,27.91,0.0,0.0,0,3301.83,3613.53,4839.75,297.63,602.24,2449.62,3098.88,187.64,2622.81,High,3098.88,3613.53,4839.75,1.7893940802727413,2.3966094096354533,1.7893940802727413
af_shell5,504855.0,504855.0,17579155.0,256,16,4,8760.29,630091,2518300,6.98,27.91,0.0,0.0,0,3311.0,3664.4,4906.33,299.76,611.93,2491.94,3121.26,189.54,2559.45,High,3121.26,3664.4,4906.33,1.7855077012756992,2.3906478550376598,1.7855077012756992
af_shell5,504855.0,504855.0,17579155.0,512,16,4,8812.85,630091,2518300,6.98,27.91,0.0,0.0,0,3315.2,3688.72,4928.93,301.27,617.14,3591.28,3832.73,189.56,2560.08,High,3832.73,3832.73,4928.93,1.7879844104095615,2.2993662480790458,1.7879844104095615
bips07_2476,16861.0,16861.0,66498.0,16,16,4,226.18,10311,39686,1.68,6.45,0.0,0.0,0,93.92,58.03,10.84,32.92,81.29,230.9,82.0,106.91,233.33,Low,233.33,233.33,10.84,0.9693567050957871,0.9693567050957871,20.865313653136532
bips07_2476,16861.0,16861.0,66498.0,32,16,4,413.03,10311,39686,1.68,6.45,0.0,0.0,0,173.62,121.13,49.35,34.75,91.85,382.17,91.98,174.31,377.83,Low,382.17,382.17,49.35,1.0807494047151789,1.0807494047151789,8.369402228976696
bips07_2476,16861.0,16861.0,66498.0,64,16,4,567.15,10311,39686,1.68,6.45,0.0,0.0,0,341.45,234.35,96.76,141.86,112.09,351.84,291.02,51.9,512.51,Low,512.51,512.51,96.76,1.1066125539013874,1.1066125539013874,5.861409673418768
bips07_2476,16861.0,16861.0,66498.0,128,16,4,717.93,10311,39686,1.68,6.45,0.0,0.0,0,661.67,472.04,103.88,155.55,120.69,487.61,542.29,54.24,666.65,Low,666.65,666.65,103.88,1.0769219230480762,1.0769219230480762,6.911147477859068
bips07_2476,16861.0,16861.0,66498.0,256,16,4,1050.31,10311,39686,1.68,6.45,0.0,0.0,0,969.89,772.67,109.66,163.69,124.92,840.42,613.59,55.74,769.88,Low,840.42,969.89,109.66,1.0829166194104485,1.0829166194104485,9.5778770745942
bips07_2476,16861.0,16861.0,66498.0,512,16,4,1267.38,10311,39686,1.68,6.45,0.0,0.0,0,1162.17,967.68,115.02,167.63,126.9,1033.48,772.95,56.67,826.38,Low,1033.48,1162.17,115.02,1.0905289243398126,1.0905289243398126,11.018779342723006
3dtube,45330.0,45330.0,3213618.0,16,16,4,2751.39,129287,513461,6.26,24.86,0.0,0.0,0,445.9,478.15,83.54,270.19,845.91,257.38,848.82,478.86,256.15,High,848.82,848.82,83.54,3.241429278292217,3.241429278292217,32.93500119703136
3dtube,45330.0,45330.0,3213618.0,32,16,4,4561.56,129287,513461,6.26,24.86,0.0,0.0,0,876.24,954.16,796.34,262.59,807.64,638.76,812.24,627.17,632.35,High,812.24,954.16,796.34,4.78070763813197,4.78070763813197,5.728156315141774
3dtube,45330.0,45330.0,3213618.0,64,16,4,5516.94,129287,513461,6.26,24.86,0.0,0.0,0,1703.71,1851.7,1562.66,370.71,775.49,1416.47,1164.88,304.3,1042.28,High,1416.47,1851.7,1562.66,2.979391910136631,2.979391910136631,3.5304800788399264
3dtube,45330.0,45330.0,3213618.0,128,16,4,6291.96,129287,513461,6.26,24.86,0.0,0.0,0,3118.13,3356.26,1856.78,382.3,844.61,2578.37,1443.19,309.61,1526.93,High,2578.37,3356.26,1856.78,1.874693855660765,1.874693855660765,3.388640549768955
3dtube,45330.0,45330.0,3213618.0,256,16,4,6607.28,129287,513461,6.26,24.86,0.0,0.0,0,3182.78,3505.21,1951.94,389.0,881.5,2685.43,2321.35,312.61,1928.73,High,2685.43,3505.21,1951.94,1.88498834591936,1.88498834591936,3.384981095730401
3dtube,45330.0,45330.0,3213618.0,512,16,4,6873.59,129287,513461,6.26,24.86,0.0,0.0,0,3213.12,3585.5,1982.3,392.95,902.31,3721.62,2070.42,312.68,2322.92,High,3721.62,3721.62,1982.3,1.8469349369360655,1.8469349369360655,3.46748221762599
com-Amazon,334863.0,334863.0,1851744.0,16,16,4,566.8,466212,1833417,1.01,3.97,0.0,0.0,0,248.52,250.37,1.72,48.78,137.23,339.21,137.1,190.7,348.66,Low,348.66,348.66,1.72,1.6256524981357194,1.6256524981357194,329.5348837209302
com-Amazon,334863.0,334863.0,1851744.0,32,16,4,868.34,466212,1833417,1.01,3.97,0.0,0.0,0,455.76,471.6,7.68,48.61,138.01,518.7,138.06,248.87,521.77,Low,521.77,521.77,7.68,1.6642198669912032,1.6642198669912032,113.06510416666667
com-Amazon,334863.0,334863.0,1851744.0,64,16,4,921.84,466212,1833417,1.01,3.97,0.0,0.0,0,781.74,795.25,13.39,172.55,152.87,682.99,419.73,62.46,647.01,Low,682.99,795.25,13.39,1.1591826469663629,1.1591826469663629,68.8454070201643
com-Amazon,334863.0,334863.0,1851744.0,128,16,4,1048.78,466212,1833417,1.01,3.97,0.0,0.0,0,948.76,928.25,17.66,174.95,154.72,943.44,747.69,63.88,752.02,Low,943.44,948.76,17.66,1.1054218137358236,1.1054218137358236,59.38731596828992
com-Amazon,334863.0,334863.0,1851744.0,256,16,4,1086.54,466212,1833417,1.01,3.97,0.0,0.0,0,947.4,933.31,18.61,175.64,155.25,950.83,831.38,64.89,766.79,Low,950.83,950.83,18.61,1.142727932437975,1.142727932437975,58.384739387426116
com-Amazon,334863.0,334863.0,1851744.0,512,16,4,1099.73,466212,1833417,1.01,3.97,0.0,0.0,0,943.62,933.53,18.79,175.22,155.7,923.61,903.1,64.89,795.89,Low,923.61,943.62,18.79,1.165437358258621,1.165437358258621,58.52740819584886
descriptor_xingo6u,20738.0,20738.0,73916.0,16,16,4,254.88,12166,46964,1.57,6.08,0.0,0.0,0,97.26,63.94,19.39,30.81,76.12,198.17,76.36,105.9,191.99,Low,198.17,198.17,19.39,1.2861684412373215,1.2861684412373215,13.14492006188757
descriptor_xingo6u,20738.0,20738.0,73916.0,32,16,4,454.87,12166,46964,1.57,6.08,0.0,0.0,0,185.95,134.15,46.4,32.06,84.52,365.92,84.62,163.71,357.08,Low,365.92,365.92,46.4,1.2430859204197637,1.2430859204197637,9.80323275862069
descriptor_xingo6u,20738.0,20738.0,73916.0,64,16,4,644.15,12166,46964,1.57,6.08,0.0,0.0,0,371.9,255.76,91.57,137.33,103.49,374.26,263.52,48.98,516.9,Low,516.9,516.9,91.57,1.2461791449023023,1.2461791449023023,7.034509118707001
descriptor_xingo6u,20738.0,20738.0,73916.0,128,16,4,834.03,12166,46964,1.57,6.08,0.0,0.0,0,720.25,507.58,104.09,147.06,110.43,548.03,494.01,50.74,633.79,Low,633.79,720.25,104.09,1.1579729260673377,1.1579729260673377,8.012585262753387
descriptor_xingo6u,20738.0,20738.0,73916.0,256,16,4,1096.07,12166,46964,1.57,6.08,0.0,0.0,0,937.13,798.01,109.54,153.11,113.65,870.24,553.94,52.01,709.88,Low,870.24,937.13,109.54,1.1696029366256548,1.1696029366256548,10.006116487127988
descriptor_xingo6u,20738.0,20738.0,73916.0,512,16,4,1250.83,12166,46964,1.57,6.08,0.0,0.0,0,1083.51,942.36,113.41,155.39,115.09,960.34,700.0,52.49,728.24,Low,960.34,1083.51,113.41,1.154424047770671,1.154424047770671,11.029274314434353
af_shell3,504855.0,504855.0,17562051.0,16,16,4,4909.72,630091,2518300,6.98,27.91,0.0,0.0,0,486.5,524.01,700.33,177.7,737.73,2100.92,738.66,764.7,2102.17,High,2102.17,2102.17,700.33,2.335548504640443,2.335548504640443,7.010580726229064
af_shell3,504855.0,504855.0,17562051.0,32,16,4,7363.54,630091,2518300,6.98,27.91,0.0,0.0,0,961.98,1042.12,2262.38,174.82,641.72,2484.3,641.86,816.32,2480.8,High,2484.3,2484.3,2262.38,2.964030109085054,2.964030109085054,3.2547759439174673
af_shell3,504855.0,504855.0,17562051.0,64,16,4,8340.05,630091,2518300,6.98,27.91,0.0,0.0,0,1860.17,2023.8,4260.61,293.07,581.79,1291.69,1669.57,183.16,2589.17,High,2589.17,2589.17,4260.61,1.9574779198283814,3.2211287787205936,1.9574779198283814
af_shell3,504855.0,504855.0,17562051.0,128,16,4,8647.53,630091,2518300,6.98,27.91,0.0,0.0,0,3301.37,3614.18,4839.09,297.67,602.22,2456.5,3098.95,187.6,2622.76,High,3098.95,3614.18,4839.09,1.7870157405627918,2.392667216353364,1.7870157405627918
af_shell3,504855.0,504855.0,17562051.0,256,16,4,8755.85,630091,2518300,6.98,27.91,0.0,0.0,0,3311.43,3664.49,4907.52,299.92,611.87,2492.29,3121.92,189.53,2558.87,High,3121.92,3664.49,4907.52,1.7841700084767866,2.3893775122868397,1.7841700084767866
af_shell3,504855.0,504855.0,17562051.0,512,16,4,8803.17,630091,2518300,6.98,27.91,0.0,0.0,0,3315.06,3688.77,4929.4,301.19,617.09,3589.36,3832.05,189.55,2559.87,High,3832.05,3832.05,4929.4,1.7858502048930907,2.297248209183074,1.7858502048930907
F2,71505.0,71505.0,5294285.0,16,16,4,2593.97,315058,1254581,4.22,16.8,0.0,0.0,0,443.48,491.85,57.6,271.89,1114.82,1854.39,1116.7,456.84,1850.5,High,1854.39,1854.39,57.6,1.3988265683054804,1.3988265683054804,45.03420138888888
F2,71505.0,71505.0,5294285.0,32,16,4,3846.19,315058,1254581,4.22,16.8,0.0,0.0,0,872.64,974.02,218.6,264.24,917.79,2663.79,918.91,586.88,2649.79,High,2663.79,2663.79,218.6,1.443878834292493,1.443878834292493,17.594647758462948
F2,71505.0,71505.0,5294285.0,64,16,4,4579.83,315058,1254581,4.22,16.8,0.0,0.0,0,1686.88,1885.43,423.16,365.24,817.15,1369.18,2426.07,301.84,2834.2,High,2834.2,2834.2,423.16,1.6159163079528616,1.6159163079528616,10.822927497873144
F2,71505.0,71505.0,5294285.0,128,16,4,5396.14,315058,1254581,4.22,16.8,0.0,0.0,0,3014.97,3326.34,497.43,373.51,864.34,2524.54,4423.89,305.47,2853.68,High,4423.89,4423.89,497.43,1.2197726435331802,1.2197726435331802,10.848038920049053
F2,71505.0,71505.0,5294285.0,256,16,4,5725.49,315058,1254581,4.22,16.8,0.0,0.0,0,3057.08,3422.84,507.51,378.38,889.58,2597.86,4531.81,307.86,2772.33,High,4531.81,4531.81,507.51,1.2634002749453308,1.2634002749453308,11.28153139839609
F2,71505.0,71505.0,5294285.0,512,16,4,5872.14,315058,1254581,4.22,16.8,0.0,0.0,0,3078.3,3473.58,511.74,380.85,903.18,3553.88,5179.68,307.94,2781.89,High,5179.68,5179.68,511.74,1.133687795385043,1.133687795385043,11.474850510024622
bone010,986703.0,986703.0,47851783.0,16,16,4,3252.13,3062230,12202542,5.87,23.4,0.0,0.0,0,464.18,527.39,802.22,254.32,1142.68,2520.27,1141.62,645.84,2518.67,High,2520.27,2520.27,802.22,1.2903895217575896,1.2903895217575896,4.053912891725462
bone010,986703.0,986703.0,47851783.0,32,16,4,4942.34,3062230,12202542,5.87,23.4,0.0,0.0,0,913.97,1039.77,2481.31,248.3,928.36,2940.76,928.43,764.92,2941.42,High,2941.42,2941.42,2481.31,1.6802564747638895,1.6802564747638895,1.9918268978886153
bone010,986703.0,986703.0,47851783.0,64,16,4,5241.16,3062230,12202542,5.87,23.4,0.0,0.0,0,1777.61,2016.53,4738.9,341.27,829.66,1410.78,2546.14,276.4,2977.17,High,2977.17,2977.17,4738.9,1.105986621367828,1.7604503605773267,1.105986621367828
bone010,986703.0,986703.0,47851783.0,128,16,4,5463.08,3062230,12202542,5.87,23.4,0.0,0.0,0,3185.98,3563.72,5369.67,347.31,875.6,2564.96,4694.39,279.0,2968.63,High,4694.39,4694.39,5369.67,1.017395854866314,1.1637465144566173,1.017395854866314
bone010,986703.0,986703.0,47851783.0,256,16,4,5474.37,3062230,12202542,5.87,23.4,0.0,0.0,0,3182.59,3586.99,5415.47,350.43,900.47,2597.56,4718.23,280.16,2888.0,High,4718.23,4718.23,5415.47,1.0108762489682335,1.1602592497610333,1.0108762489682335
bone010,986703.0,986703.0,47851783.0,512,16,4,5493.1,3062230,12202542,5.87,23.4,0.0,0.0,0,3184.65,3605.02,5425.8,352.02,913.46,3573.28,5887.79,280.17,2888.14,High,5887.79,5887.79,5425.8,0.9329646607640558,0.9329646607640558,1.012403700836743
cz20468,20468.0,20468.0,206076.0,16,16,4,493.0,25508,100324,2.05,8.08,0.0,0.0,0,221.11,160.87,114.04,76.21,213.77,503.85,209.85,147.41,508.83,Medium,508.83,508.83,114.04,0.9688894129670028,0.9688894129670028,4.323044545773413
cz20468,20468.0,20468.0,206076.0,32,16,4,884.45,25508,100324,2.05,8.08,0.0,0.0,0,428.88,336.45,395.92,78.34,230.51,907.82,230.51,253.79,899.9,Medium,907.82,907.82,395.92,0.9742570113017999,0.9742570113017999,2.233910891089109
cz20468,20468.0,20468.0,206076.0,64,16,4,1214.0,25508,100324,2.05,8.08,0.0,0.0,0,853.32,640.98,758.33,237.01,260.61,808.14,773.27,91.42,1198.12,Medium,1198.12,1198.12,758.33,1.013254098087003,1.013254098087003,1.6008861577413527
cz20468,20468.0,20468.0,206076.0,128,16,4,1449.96,25508,100324,2.05,8.08,0.0,0.0,0,1588.25,1243.29,927.23,252.31,279.33,1465.43,1437.32,94.88,1447.42,Medium,1465.43,1588.25,927.23,0.9129293247284748,0.9129293247284748,1.5637544082913624
cz20468,20468.0,20468.0,206076.0,256,16,4,2010.5,25508,100324,2.05,8.08,0.0,0.0,0,1907.01,1739.96,1034.91,260.92,289.05,1805.7,1590.55,96.89,1551.63,Medium,1805.7,1907.01,1034.91,1.0542681999570007,1.0542681999570007,1.942681006077823
cz20468,20468.0,20468.0,206076.0,512,16,4,2301.72,25508,100324,2.05,8.08,0.0,0.0,0,2152.23,2062.69,1119.41,265.09,293.99,2299.31,2027.18,97.22,1587.87,Medium,2299.31,2299.31,1119.41,1.0010481405291152,1.0010481405291152,2.0561903145406952
c-56,35910.0,35910.0,380240.0,16,16,4,708.08,45444,179950,2.12,8.38,0.0,0.0,0,264.7,221.07,5.42,81.97,185.99,64.58,191.5,229.6,67.3,Medium,229.6,264.7,5.42,2.675028333962977,2.675028333962977,130.6420664206642
c-56,35910.0,35910.0,380240.0,32,16,4,1218.72,45444,179950,2.12,8.38,0.0,0.0,0,518.23,450.5,49.03,83.63,216.05,137.98,212.62,326.81,135.55,Medium,326.81,518.23,49.03,2.351697122899099,2.351697122899099,24.856618396899858
c-56,35910.0,35910.0,380240.0,64,16,4,1399.23,45444,179950,2.12,8.38,0.0,0.0,0,1021.18,873.62,96.64,247.62,259.6,893.61,298.28,90.83,245.78,Medium,893.61,1021.18,96.64,1.370208973932118,1.370208973932118,14.478787251655628
c-56,35910.0,35910.0,380240.0,128,16,4,1854.83,45444,179950,2.12,8.38,0.0,0.0,0,1915.27,1633.89,106.44,258.59,281.18,1651.6,462.19,94.01,439.27,Medium,1651.6,1915.27,106.44,0.968443091574556,0.968443091574556,17.4260616309658
c-56,35910.0,35910.0,380240.0,256,16,4,2027.27,45444,179950,2.12,8.38,0.0,0.0,0,2135.39,2013.35,112.54,263.79,292.86,1897.38,645.39,95.78,669.57,Medium,1897.38,2135.39,112.54,0.9493675628339554,0.9493675628339554,18.01377288075351
c-56,35910.0,35910.0,380240.0,512,16,4,2126.84,45444,179950,2.12,8.38,0.0,0.0,0,2260.11,2275.73,116.08,266.23,299.53,2501.81,498.21,95.92,979.26,Medium,2501.81,2501.81,116.08,0.85012051274877,0.85012051274877,18.322191592005517
cbuckle,13681.0,13681.0,676515.0,16,16,4,1513.46,20607,81207,8.33,32.83,0.0,0.0,0,373.97,348.72,47.03,221.81,752.52,269.96,761.84,341.85,271.26,High,761.84,761.84,47.03,1.9865851097343274,1.9865851097343274,32.18073570061663
cbuckle,13681.0,13681.0,676515.0,32,16,4,2706.06,20607,81207,8.33,32.83,0.0,0.0,0,736.94,709.88,284.97,220.51,627.56,504.3,644.91,514.46,499.27,High,644.91,736.94,284.97,3.672022145629223,3.672022145629223,9.495946941783345
cbuckle,13681.0,13681.0,676515.0,64,16,4,4248.13,20607,81207,8.33,32.83,0.0,0.0,0,1452.53,1366.7,563.41,352.44,649.56,1279.46,1003.73,235.49,805.85,High,1279.46,1452.53,563.41,2.924641831838241,2.924641831838241,7.540033013258551
cbuckle,13681.0,13681.0,676515.0,128,16,4,5727.11,20607,81207,8.33,32.83,0.0,0.0,0,2723.76,2614.55,596.31,371.92,712.03,2369.58,1585.74,241.88,1280.67,High,2369.58,2723.76,596.31,2.102648544658854,2.102648544658854,9.604249467558821
cbuckle,13681.0,13681.0,676515.0,256,16,4,7220.97,20607,81207,8.33,32.83,0.0,0.0,0,3068.97,3131.11,714.19,382.66,745.52,2658.21,2338.35,245.03,1748.67,High,2658.21,3131.11,714.19,2.3062013151885434,2.3062013151885434,10.110712835519958
cbuckle,13681.0,13681.0,676515.0,512,16,4,8297.62,20607,81207,8.33,32.83,0.0,0.0,0,3236.91,3471.53,743.53,387.76,766.51,3873.41,2207.9,246.07,2313.37,High,3873.41,3873.41,743.53,2.1422002834711535,2.1422002834711535,11.159764905249284
cont-201,80595.0,80595.0,438795.0,16,16,4,665.85,75068,290707,1.51,5.85,0.0,0.0,0,219.84,190.7,69.11,48.09,133.9,752.65,134.02,212.7,764.45,Low,764.45,764.45,69.11,0.8710183792268952,0.8710183792268952,9.634640428302706
cont-201,80595.0,80595.0,438795.0,32,16,4,1061.17,75068,290707,1.51,5.85,0.0,0.0,0,422.53,386.6,139.88,48.38,137.86,916.06,137.99,275.19,910.36,Low,916.06,916.06,139.88,1.1584066545859444,1.1584066545859444,7.586288247068917
cont-201,80595.0,80595.0,438795.0,64,16,4,1290.57,75068,290707,1.51,5.85,0.0,0.0,0,839.8,740.27,266.7,184.64,161.74,818.27,466.68,64.18,1008.72,Low,1008.72,1008.72,266.7,1.2794135141565548,1.2794135141565548,4.839032620922385
cont-201,80595.0,80595.0,438795.0,128,16,4,1520.29,75068,290707,1.51,5.85,0.0,0.0,0,1354.83,1251.02,312.56,189.07,166.72,1286.79,899.4,65.89,958.59,Low,1286.79,1354.83,312.56,1.1221260231911014,1.1221260231911014,4.863994113130278
cont-201,80595.0,80595.0,438795.0,256,16,4,1628.94,75068,290707,1.51,5.85,0.0,0.0,0,1446.08,1376.07,326.38,190.61,170.05,1343.94,926.46,67.06,973.61,Low,1343.94,1446.08,326.38,1.1264522018145608,1.1264522018145608,4.990930816839267
cont-201,80595.0,80595.0,438795.0,512,16,4,1675.99,75068,290707,1.51,5.85,0.0,0.0,0,1478.67,1466.93,333.04,192.11,171.83,1413.05,1186.23,67.11,971.19,Low,1413.05,1478.67,333.04,1.1334442438136973,1.1334442438136973,5.032398510689406
c-48,18354.0,18354.0,166080.0,16,16,4,405.07,23782,94266,1.76,6.98,0.0,0.0,0,182.11,131.81,9.25,69.14,138.4,44.41,136.47,184.94,44.81,Low,184.94,184.94,9.25,2.190277927976641,2.190277927976641,43.79135135135135
c-48,18354.0,18354.0,166080.0,32,16,4,715.86,23782,94266,1.76,6.98,0.0,0.0,0,353.36,269.39,59.87,72.16,167.84,82.46,168.87,246.78,82.61,Low,246.78,353.36,59.87,2.025865972379443,2.025865972379443,11.956906631033908
c-48,18354.0,18354.0,166080.0,64,16,4,1047.82,23782,94266,1.76,6.98,0.0,0.0,0,705.22,523.5,118.57,227.43,214.57,646.23,208.58,86.94,167.5,Low,646.23,705.22,118.57,1.485805847820538,1.485805847820538,8.837142616176099
c-48,18354.0,18354.0,166080.0,128,16,4,1254.62,23782,94266,1.76,6.98,0.0,0.0,0,1350.24,1022.82,145.06,244.69,236.37,1158.36,307.84,89.88,288.02,Low,1158.36,1350.24,145.06,0.9291829600663585,0.9291829600663585,8.648972838825312
c-48,18354.0,18354.0,166080.0,256,16,4,1504.69,23782,94266,1.76,6.98,0.0,0.0,0,1779.83,1500.44,155.18,254.31,252.21,1520.18,522.47,91.89,483.67,Low,1520.18,1779.83,155.18,0.8454122022889827,0.8454122022889827,9.696417064054646
c-48,18354.0,18354.0,166080.0,512,16,4,1728.31,23782,94266,1.76,6.98,0.0,0.0,0,2009.29,1868.04,164.14,258.2,259.01,2250.98,370.64,92.5,798.7,Low,2250.98,2250.98,164.14,0.7678033567601666,0.7678033567601666,10.529487023272816
barrier2-4,113076.0,113076.0,2129496.0,16,16,4,568.47,569682,2268167,1.68,6.68,0.0,0.0,0,417.27,448.24,1.17,180.94,687.46,138.96,686.84,392.15,139.19,Low,687.46,687.46,1.17,0.8269135658801967,0.8269135658801967,485.8717948717949
barrier2-4,113076.0,113076.0,2129496.0,32,16,4,929.51,569682,2268167,1.68,6.68,0.0,0.0,0,820.23,894.78,11.06,177.97,635.56,283.1,636.25,517.27,263.71,Low,636.25,894.78,11.06,1.0388140101477459,1.0388140101477459,84.04249547920433
barrier2-4,113076.0,113076.0,2129496.0,64,16,4,1083.44,569682,2268167,1.68,6.68,0.0,0.0,0,1524.77,1662.15,21.92,311.72,585.1,1186.67,536.09,192.68,451.24,Low,1186.67,1662.15,21.92,0.6518304605480854,0.6518304605480854,49.42700729927007
barrier2-4,113076.0,113076.0,2129496.0,128,16,4,1252.74,569682,2268167,1.68,6.68,0.0,0.0,0,2725.21,2945.38,24.49,318.34,605.23,2118.78,673.66,196.93,725.05,Low,2118.78,2945.38,24.49,0.4253237273289015,0.4253237273289015,51.15312372396897
barrier2-4,113076.0,113076.0,2129496.0,256,16,4,1291.44,569682,2268167,1.68,6.68,0.0,0.0,0,2776.03,3057.05,24.75,321.73,615.65,2175.41,1153.44,198.98,1275.58,Low,2175.41,3057.05,24.75,0.42244647617801473,0.42244647617801473,52.17939393939394
barrier2-4,113076.0,113076.0,2129496.0,512,16,4,1241.64,569682,2268167,1.68,6.68,0.0,0.0,0,2799.13,3115.48,24.98,324.39,622.57,2954.39,742.0,199.02,1639.45,Low,2954.39,3115.48,24.98,0.398538908932171,0.398538908932171,49.70536429143315
ABACUS_shell_md,23412.0,23412.0,218484.0,16,16,4,418.55,38549,152255,1.43,5.67,0.0,0.0,0,220.91,163.17,76.77,71.8,201.0,603.55,201.93,197.19,592.1,Low,603.55,603.55,76.77,0.6934802419020795,0.6934802419020795,5.451999478963137
ABACUS_shell_md,23412.0,23412.0,218484.0,32,16,4,746.95,38549,152255,1.43,5.67,0.0,0.0,0,430.09,338.73,261.19,73.8,217.61,990.86,217.61,317.33,973.2,Low,990.86,990.86,261.19,0.7538400985002928,0.7538400985002928,2.8597955511313606
ABACUS_shell_md,23412.0,23412.0,218484.0,64,16,4,915.12,38549,152255,1.43,5.67,0.0,0.0,0,844.38,648.8,506.92,226.35,245.9,795.21,727.07,87.85,1239.63,Low,1239.63,1239.63,506.92,0.7382202754047578,0.7382202754047578,1.8052552671032904
ABACUS_shell_md,23412.0,23412.0,218484.0,128,16,4,1214.64,38549,152255,1.43,5.67,0.0,0.0,0,1586.09,1241.39,684.63,239.24,261.93,1456.56,1362.33,91.2,1433.86,Low,1456.56,1586.09,684.63,0.7658077410487426,0.7658077410487426,1.7741553831996846
ABACUS_shell_md,23412.0,23412.0,218484.0,256,16,4,1481.25,38549,152255,1.43,5.67,0.0,0.0,0,1823.55,1682.26,771.69,246.42,270.53,1714.44,1485.02,93.12,1497.11,Low,1714.44,1823.55,771.69,0.8122892160894958,0.8122892160894958,1.919488395599269
ABACUS_shell_md,23412.0,23412.0,218484.0,512,16,4,1640.04,38549,152255,1.43,5.67,0.0,0.0,0,2025.34,1939.39,823.69,249.84,274.2,2153.21,1880.44,93.34,1517.25,Low,2153.21,2153.21,823.69,0.7616721081548014,0.7616721081548014,1.9910888805254403
fe_body,45087.0,45087.0,327468.0,16,16,4,699.72,34760,134899,2.43,9.42,0.0,0.0,0,239.38,190.5,45.95,60.3,170.47,668.3,170.2,198.83,690.86,Medium,690.86,690.86,45.95,1.0128245954317807,1.0128245954317807,15.227856365614798
fe_body,45087.0,45087.0,327468.0,32,16,4,1001.43,34760,134899,2.43,9.42,0.0,0.0,0,470.84,391.47,197.03,61.11,178.07,1004.5,178.02,289.15,1018.56,Medium,1018.56,1018.56,197.03,0.9831821394910462,0.9831821394910462,5.082627011115059
fe_body,45087.0,45087.0,327468.0,64,16,4,1595.46,34760,134899,2.43,9.42,0.0,0.0,0,923.75,750.21,378.47,209.35,204.8,827.98,605.86,75.2,1221.9,Medium,1221.9,1221.9,378.47,1.3057205990670266,1.3057205990670266,4.215552091315032
fe_body,45087.0,45087.0,327468.0,128,16,4,2002.86,34760,134899,2.43,9.42,0.0,0.0,0,1642.47,1400.18,454.5,217.46,215.53,1477.58,1169.53,78.08,1300.77,Medium,1477.58,1642.47,454.5,1.2194195327768542,1.2194195327768542,4.406732673267326
fe_body,45087.0,45087.0,327468.0,256,16,4,2330.73,34760,134899,2.43,9.42,0.0,0.0,0,1826.24,1691.79,484.64,221.1,220.96,1678.79,1222.75,80.04,1319.77,Medium,1678.79,1826.24,484.64,1.2762451813562292,1.2762451813562292,4.809198580389568
fe_body,45087.0,45087.0,327468.0,512,16,4,2467.38,34760,134899,2.43,9.42,0.0,0.0,0,1938.76,1887.42,494.64,223.33,224.11,2101.26,1548.77,80.08,1324.94,Medium,2101.26,2101.26,494.64,1.1742383141543644,1.1742383141543644,4.988233867054828
cage13,445315.0,445315.0,7479343.0,16,16,4,993.93,1520409,6053624,1.24,4.92,0.0,0.0,0,384.86,416.17,25.59,115.14,395.27,1722.16,395.38,389.2,1720.58,Low,1722.16,1722.16,25.59,0.5771414967250429,0.5771414967250429,38.840562719812425
cage13,445315.0,445315.0,7479343.0,32,16,4,1518.96,1520409,6053624,1.24,4.92,0.0,0.0,0,745.77,814.08,134.62,114.42,389.32,1938.66,389.5,471.53,1939.92,Low,1939.92,1939.92,134.62,0.783001360880861,0.783001360880861,11.283316000594265
cage13,445315.0,445315.0,7479343.0,64,16,4,1671.45,1520409,6053624,1.24,4.92,0.0,0.0,0,1402.86,1531.87,258.02,259.43,387.7,1023.62,1479.96,101.48,1967.34,Low,1967.34,1967.34,258.02,0.8495989508676691,0.8495989508676691,6.477986202619952
cage13,445315.0,445315.0,7479343.0,128,16,4,1748.33,1520409,6053624,1.24,4.92,0.0,0.0,0,2278.46,2408.71,304.69,264.03,397.69,1833.9,2655.55,103.04,1905.81,Low,2655.55,2655.55,304.69,0.6583683229462822,0.6583683229462822,5.738061636417342
cage13,445315.0,445315.0,7479343.0,256,16,4,1775.12,1520409,6053624,1.24,4.92,0.0,0.0,0,2273.87,2433.35,306.15,266.21,403.34,1858.42,2702.93,103.84,1815.71,Low,2702.93,2702.93,306.15,0.6567391682359514,0.6567391682359514,5.7982034950187815
cage13,445315.0,445315.0,7479343.0,512,16,4,1793.59,1520409,6053624,1.24,4.92,0.0,0.0,0,2282.79,2454.38,306.72,267.47,406.52,2372.96,2906.19,103.84,1816.95,Low,2906.19,2906.19,306.72,0.6171619887206273,0.6171619887206273,5.847646061554512
FA,10617.0,10617.0,72176.0,16,16,4,170.63,16825,66298,1.09,4.29,0.0,0.0,0,115.48,78.2,8.79,52.3,139.61,222.77,140.15,122.54,223.46,Low,223.46,223.46,8.79,0.7635818491005101,0.7635818491005101,19.41183162684869
FA,10617.0,10617.0,72176.0,32,16,4,328.07,16825,66298,1.09,4.29,0.0,0.0,0,233.2,160.21,23.48,55.56,162.56,397.66,162.38,199.66,388.04,Low,397.66,397.66,23.48,0.8250012573555298,0.8250012573555298,13.972316865417376
FA,10617.0,10617.0,72176.0,64,16,4,538.63,16825,66298,1.09,4.29,0.0,0.0,0,458.99,312.11,46.87,193.11,199.11,422.08,570.56,72.5,663.69,Low,663.69,663.69,46.87,0.8115686540402898,0.8115686540402898,11.491999146575635
FA,10617.0,10617.0,72176.0,128,16,4,709.35,16825,66298,1.09,4.29,0.0,0.0,0,870.9,609.08,47.83,216.26,216.1,820.18,1071.26,76.64,995.53,Low,1071.26,1071.26,47.83,0.6621641804977316,0.6621641804977316,14.830650219527493
FA,10617.0,10617.0,72176.0,256,16,4,892.44,16825,66298,1.09,4.29,0.0,0.0,0,1141.12,1041.31,65.11,229.59,224.72,1079.27,1404.89,79.81,1239.07,Low,1404.89,1404.89,65.11,0.635238346062681,0.635238346062681,13.706650284134543
FA,10617.0,10617.0,72176.0,512,16,4,1070.27,16825,66298,1.09,4.29,0.0,0.0,0,1556.36,1414.35,72.31,237.3,229.22,1794.59,1765.77,81.11,1457.18,Low,1794.59,1794.59,72.31,0.596386918460484,0.596386918460484,14.8011340063615
e18,24617.0,38602.0,156466.0,16,16,4,410.67,19951,77464,2.02,7.84,0.0,0.0,0,159.01,121.1,4.5,52.02,137.37,391.17,137.37,140.45,386.34,Medium,391.17,391.17,4.5,1.0498504486540379,1.0498504486540379,91.26
e18,24617.0,38602.0,156466.0,32,16,4,686.25,19951,77464,2.02,7.84,0.0,0.0,0,316.41,252.16,17.14,53.75,149.3,727.75,149.8,224.32,722.71,Medium,727.75,727.75,17.14,0.9429749227069736,0.9429749227069736,40.03792298716453
e18,24617.0,38602.0,156466.0,64,16,4,908.37,19951,77464,2.02,7.84,0.0,0.0,0,630.28,487.43,33.93,193.17,173.75,596.63,492.81,69.07,908.37,Medium,908.37,908.37,33.93,1.0,1.0,26.77188328912467
e18,24617.0,38602.0,156466.0,128,16,4,1432.18,19951,77464,2.02,7.84,0.0,0.0,0,1169.84,912.34,41.81,205.84,183.65,1011.09,930.65,72.89,1083.75,Medium,1083.75,1169.84,41.81,1.2242528892840048,1.2242528892840048,34.254484573068645
e18,24617.0,38602.0,156466.0,256,16,4,1789.46,19951,77464,2.02,7.84,0.0,0.0,0,1467.44,1265.65,46.82,211.76,188.16,1344.5,1007.83,75.1,1141.05,Medium,1344.5,1467.44,46.82,1.2194433843973178,1.2194433843973178,38.21999145664246
e18,24617.0,38602.0,156466.0,512,16,4,1947.46,19951,77464,2.02,7.84,0.0,0.0,0,1564.17,1481.77,48.89,214.83,190.3,1671.76,1288.12,75.27,1165.48,Medium,1671.76,1671.76,48.89,1.164916016653108,1.164916016653108,39.83350378400491
cit-HepTh,27770.0,27770.0,352807.0,16,16,4,390.71,82124,325855,1.08,4.3,0.0,0.0,0,270.56,172.52,6.02,93.24,251.47,138.74,246.37,209.75,137.87,Low,251.47,270.56,6.02,1.444078947368421,1.444078947368421,64.90199335548174
cit-HepTh,27770.0,27770.0,352807.0,32,16,4,687.73,82124,325855,1.08,4.3,0.0,0.0,0,530.14,349.49,21.51,95.35,283.61,268.09,279.12,333.94,278.57,Low,333.94,530.14,21.51,1.2972611008412873,1.2972611008412873,31.97257089725709
cit-HepTh,27770.0,27770.0,352807.0,64,16,4,874.37,82124,325855,1.08,4.3,0.0,0.0,0,1053.94,676.2,42.63,259.51,317.34,896.59,533.75,101.71,495.52,Low,896.59,1053.94,42.63,0.829620281989487,0.829620281989487,20.510673234811165
cit-HepTh,27770.0,27770.0,352807.0,128,16,4,1007.66,82124,325855,1.08,4.3,0.0,0.0,0,1976.51,1314.6,49.68,273.44,337.7,1652.49,863.66,104.52,789.94,Low,1652.49,1976.51,49.68,0.5098178101805708,0.5098178101805708,20.283011272141707
cit-HepTh,27770.0,27770.0,352807.0,256,16,4,1164.86,82124,325855,1.08,4.3,0.0,0.0,0,2210.22,1851.4,53.04,280.01,348.3,1882.26,1207.73,106.23,1167.75,Low,1882.26,2210.22,53.04,0.5270335079765816,0.5270335079765816,21.961915535444945
cit-HepTh,27770.0,27770.0,352807.0,512,16,4,1232.11,82124,325855,1.08,4.3,0.0,0.0,0,2377.31,2254.81,54.98,282.79,354.19,2734.28,1198.24,106.19,1443.9,Low,2734.28,2734.28,54.98,0.4506158842547215,0.4506158842547215,22.410149145143688
aug2d,29008.0,29008.0,76832.0,16,16,4,256.11,13781,50500,1.52,5.58,0.0,0.0,0,97.26,64.51,58.29,23.91,59.51,289.93,59.98,100.04,274.4,Low,289.93,289.93,58.29,0.8833511537267617,0.8833511537267617,4.3937210499228
aug2d,29008.0,29008.0,76832.0,32,16,4,410.87,13781,50500,1.52,5.58,0.0,0.0,0,185.14,130.67,191.84,24.7,64.95,410.87,65.0,141.76,400.17,Low,410.87,410.87,191.84,1.0,1.0,2.141732693911593
aug2d,29008.0,29008.0,76832.0,64,16,4,496.49,13781,50500,1.52,5.58,0.0,0.0,0,370.72,257.39,362.84,116.19,79.8,383.68,212.1,39.52,516.52,Low,516.52,516.52,362.84,0.9612212499031983,0.9612212499031983,1.3683441737404918
aug2d,29008.0,29008.0,76832.0,128,16,4,816.28,13781,50500,1.52,5.58,0.0,0.0,0,691.4,504.23,467.42,123.28,84.13,564.42,411.69,40.74,571.77,Low,571.77,691.4,467.42,1.1806190338443738,1.1806190338443738,1.7463523169740276
aug2d,29008.0,29008.0,76832.0,256,16,4,983.45,13781,50500,1.52,5.58,0.0,0.0,0,767.84,618.06,507.56,126.92,86.12,740.1,438.41,41.7,593.87,Low,740.1,767.84,507.56,1.280800687643259,1.280800687643259,1.9376034360469698
aug2d,29008.0,29008.0,76832.0,512,16,4,1080.24,13781,50500,1.52,5.58,0.0,0.0,0,828.1,740.1,553.25,128.56,87.04,835.41,567.03,41.94,586.78,Low,835.41,835.41,553.25,1.293065680324631,1.293065680324631,1.9525350203343876
Dubcova2,65025.0,65025.0,1030225.0,16,16,4,1007.06,134916,533487,1.93,7.64,0.0,0.0,0,345.95,335.25,12.16,112.18,375.31,1409.34,376.68,325.61,1392.2,Low,1409.34,1409.34,12.16,0.7145614259156768,0.7145614259156768,82.81743421052632
Dubcova2,65025.0,65025.0,1030225.0,32,16,4,1672.44,134916,533487,1.93,7.64,0.0,0.0,0,684.76,672.25,35.66,111.97,379.46,1768.63,379.53,435.25,1764.08,Low,1768.63,1768.63,35.66,0.9456132712890768,0.9456132712890768,46.89960740325295
Dubcova2,65025.0,65025.0,1030225.0,64,16,4,1990.77,134916,533487,1.93,7.64,0.0,0.0,0,1326.75,1303.26,70.32,275.28,393.97,1115.26,1338.39,106.8,1943.82,Low,1943.82,1943.82,70.32,1.0241534710004012,1.0241534710004012,28.31015358361775
Dubcova2,65025.0,65025.0,1030225.0,128,16,4,2352.78,134916,533487,1.93,7.64,0.0,0.0,0,2182.68,2242.67,83.16,281.95,408.92,1925.2,2359.52,108.72,1759.19,Low,2359.52,2359.52,83.16,0.9971434868108768,0.9971434868108768,28.292207792207797
Dubcova2,65025.0,65025.0,1030225.0,256,16,4,2462.81,134916,533487,1.93,7.64,0.0,0.0,0,2253.71,2379.27,84.79,285.56,415.99,2018.56,2413.76,110.62,1625.44,Low,2413.76,2413.76,84.79,1.020320992973618,1.020320992973618,29.045995990093168
Dubcova2,65025.0,65025.0,1030225.0,512,16,4,2517.93,134916,533487,1.93,7.64,0.0,0.0,0,2324.25,2492.23,85.43,288.07,421.51,2539.45,2826.89,110.65,1623.36,Low,2826.89,2826.89,85.43,0.8907067484054916,0.8907067484054916,29.473604120332432
fe_sphere,16386.0,16386.0,98304.0,16,16,4,239.18,22183,87984,1.12,4.43,0.0,0.0,0,146.72,99.0,62.89,48.59,121.81,413.04,122.73,177.44,423.72,Low,423.72,423.72,62.89,0.5644765411120551,0.5644765411120551,3.8031483542693594
fe_sphere,16386.0,16386.0,98304.0,32,16,4,404.54,22183,87984,1.12,4.43,0.0,0.0,0,289.13,206.96,249.5,50.24,138.07,646.74,138.46,232.67,626.14,Low,646.74,646.74,249.5,0.625506385873767,0.625506385873767,1.6214028056112226
fe_sphere,16386.0,16386.0,98304.0,64,16,4,596.69,22183,87984,1.12,4.43,0.0,0.0,0,569.88,395.59,477.78,179.71,164.66,574.04,443.81,67.6,815.8,Low,815.8,815.8,477.78,0.7314170139740134,0.7314170139740134,1.2488802377663362
fe_sphere,16386.0,16386.0,98304.0,128,16,4,753.29,22183,87984,1.12,4.43,0.0,0.0,0,1057.03,758.37,531.01,196.8,176.37,1013.44,835.74,71.39,959.06,Low,1013.44,1057.03,531.01,0.7126477015789523,0.7126477015789523,1.418598519801887
fe_sphere,16386.0,16386.0,98304.0,256,16,4,1073.63,22183,87984,1.12,4.43,0.0,0.0,0,1322.85,1027.34,598.96,206.14,185.02,1209.9,932.9,73.77,1064.9,Low,1209.9,1322.85,598.96,0.8116037343614168,0.8116037343614168,1.7924903165486845
fe_sphere,16386.0,16386.0,98304.0,512,16,4,1257.79,22183,87984,1.12,4.43,0.0,0.0,0,1456.36,1367.11,647.4,210.71,188.6,1766.27,1207.11,74.67,1112.74,Low,1766.27,1766.27,647.4,0.7121164940807464,0.7121164940807464,1.9428328699413038
EAT_RS,23219.0,23219.0,325592.0,16,16,4,379.48,75474,299685,1.09,4.31,0.0,0.0,0,275.46,217.79,3.41,99.57,238.53,77.28,236.79,171.18,78.63,Low,238.53,275.46,3.41,1.3776228853554058,1.3776228853554058,111.28445747800586
EAT_RS,23219.0,23219.0,325592.0,32,16,4,643.46,75474,299685,1.09,4.31,0.0,0.0,0,538.17,441.18,16.52,102.79,277.1,143.4,271.55,310.68,144.97,Low,310.68,538.17,16.52,1.195644498950146,1.195644498950146,38.95036319612591
EAT_RS,23219.0,23219.0,325592.0,64,16,4,841.32,75474,299685,1.09,4.31,0.0,0.0,0,1049.45,843.5,32.94,272.23,326.74,886.57,372.64,104.94,299.39,Low,886.57,1049.45,32.94,0.8016770689408738,0.8016770689408738,25.54098360655738
EAT_RS,23219.0,23219.0,325592.0,128,16,4,907.26,75474,299685,1.09,4.31,0.0,0.0,0,1951.11,1544.92,46.04,286.93,351.14,1555.07,519.18,108.58,532.12,Low,1555.07,1951.11,46.04,0.4649968479480911,0.4649968479480911,19.705907906168548
EAT_RS,23219.0,23219.0,325592.0,256,16,4,1046.5,75474,299685,1.09,4.31,0.0,0.0,0,2234.87,2037.34,49.06,294.14,368.19,1896.42,827.29,108.73,925.8,Low,1896.42,2234.87,49.06,0.46825989878605917,0.46825989878605917,21.331023236852833
EAT_RS,23219.0,23219.0,325592.0,512,16,4,1141.05,75474,299685,1.09,4.31,0.0,0.0,0,2453.83,2396.26,50.21,298.48,375.89,2671.52,760.4,109.32,1323.21,Low,2671.52,2671.52,50.21,0.42711639815535724,0.42711639815535724,22.725552678749253
3D_28984_Tetra,28984.0,28984.0,285092.0,16,16,4,518.35,46441,183194,3.27,12.9,0.0,0.0,0,333.8,301.09,2.53,131.69,214.99,41.13,215.53,381.64,42.03,Medium,381.64,381.64,2.53,1.358217168011739,1.358217168011739,204.88142292490122
3D_28984_Tetra,28984.0,28984.0,285092.0,32,16,4,893.71,46441,183194,3.27,12.9,0.0,0.0,0,664.27,608.29,22.46,132.57,282.96,80.13,286.89,499.52,82.15,Medium,499.52,664.27,22.46,1.345401719180454,1.345401719180454,39.79118432769368
3D_28984_Tetra,28984.0,28984.0,285092.0,64,16,4,1109.31,46441,183194,3.27,12.9,0.0,0.0,0,1314.69,1183.55,44.68,291.43,366.18,1100.91,230.92,118.79,156.88,Medium,1100.91,1314.69,44.68,0.8437806631221048,0.8437806631221048,24.827887197851386
3D_28984_Tetra,28984.0,28984.0,285092.0,128,16,4,1340.82,46441,183194,3.27,12.9,0.0,0.0,0,2440.61,2286.91,52.32,303.53,430.98,2032.81,326.5,122.82,285.25,Medium,2032.81,2440.61,52.32,0.5493790486804527,0.5493790486804527,25.62729357798165
3D_28984_Tetra,28984.0,28984.0,285092.0,256,16,4,1549.94,46441,183194,3.27,12.9,0.0,0.0,0,2664.46,2736.72,53.88,308.62,466.96,2279.3,443.03,123.76,446.25,Medium,2279.3,2736.72,53.88,0.5663494986699407,0.5663494986699407,28.766518188567186
3D_28984_Tetra,28984.0,28984.0,285092.0,512,16,4,1557.61,46441,183194,3.27,12.9,0.0,0.0,0,2850.22,3034.73,55.74,310.66,487.07,3127.8,371.9,123.89,753.85,Medium,3127.8,3127.8,55.74,0.4979890018543385,0.4979890018543385,27.944205238607818
boneS01,127224.0,127224.0,5516602.0,16,16,4,2750.05,310630,1231605,5.45,21.62,0.0,0.0,0,444.07,487.63,548.35,233.1,943.01,2044.81,943.14,478.19,2039.84,High,2044.81,2044.81,548.35,1.3448926795154563,1.3448926795154563,5.015136318045045
boneS01,127224.0,127224.0,5516602.0,32,16,4,4454.26,310630,1231605,5.45,21.62,0.0,0.0,0,873.23,964.06,1798.38,226.32,804.6,2672.17,805.13,609.47,2672.7,High,2672.7,2672.7,1798.38,1.6665768698320054,1.6665768698320054,2.476818025111489
boneS01,127224.0,127224.0,5516602.0,64,16,4,5107.96,310630,1231605,5.45,21.62,0.0,0.0,0,1698.86,1871.04,3419.12,343.24,728.29,1387.79,2238.57,219.16,2798.56,High,2798.56,2798.56,3419.12,1.4939399611595967,1.8252101080555714,1.4939399611595967
boneS01,127224.0,127224.0,5516602.0,128,16,4,5702.65,310630,1231605,5.45,21.62,0.0,0.0,0,3134.26,3447.2,4044.05,350.42,763.54,2593.6,4163.14,221.95,2846.61,High,4163.14,4163.14,4044.05,1.3697953948221773,1.3697953948221773,1.4101334058678798
boneS01,127224.0,127224.0,5516602.0,256,16,4,5901.29,310630,1231605,5.45,21.62,0.0,0.0,0,3160.16,3531.62,4144.2,353.49,781.95,2655.33,4236.02,223.38,2814.4,High,4236.02,4236.02,4144.2,1.3931213733646204,1.3931213733646204,1.4239877419043483
boneS01,127224.0,127224.0,5516602.0,512,16,4,5997.53,310630,1231605,5.45,21.62,0.0,0.0,0,3175.81,3580.04,4195.58,355.25,791.42,3724.56,5217.3,223.42,2821.71,High,5217.3,5217.3,4195.58,1.1495467004005901,1.1495467004005901,1.429487698959381
atmosmodd,1270432.0,1270432.0,8814880.0,32,16,4,1596.9,1652198,6445696,1.37,5.34,0.0,0.0,0,689.17,726.19,524.29,-1.0,175.33,1066.08,175.29,346.15,1065.5,Low,1066.08,1066.08,524.29,1.4979176046825755,1.4979176046825755,3.0458334128058904
atmosmodd,1270432.0,1270432.0,8814880.0,64,16,4,1712.96,1652198,6445696,1.37,5.34,0.0,0.0,0,1315.41,1382.29,976.64,0.0,190.22,842.02,619.45,67.05,1150.58,Low,1150.58,1382.29,976.64,1.2392189772044941,1.2392189772044941,1.7539318479685453
atmosmodd,1270432.0,1270432.0,8814880.0,128,16,4,1751.37,1652198,6445696,1.37,5.34,0.0,0.0,0,1624.9,1642.61,1027.57,0.0,192.31,1477.67,1197.96,69.07,1008.18,Low,1477.67,1642.61,1027.57,1.0662116996730813,1.0662116996730813,1.7043802368695076
atmosmodd,1270432.0,1270432.0,8814880.0,256,16,4,1757.51,1652198,6445696,1.37,5.34,0.0,0.0,0,1586.32,1631.31,1099.48,0.0,193.86,1495.77,1206.21,70.49,947.58,Low,1495.77,1631.31,1099.48,1.0773611392071403,1.0773611392071403,1.5984920144068104
atmosmodd,1270432.0,1270432.0,8814880.0,512,16,4,1763.77,1652198,6445696,1.37,5.34,0.0,0.0,0,1590.26,1646.98,1120.48,0.0,194.5,1647.25,1526.67,70.51,945.75,Low,1647.25,1647.25,1120.48,1.0707360752769768,1.0707360752769768,1.5741200199914323
conf5_4-8x8-20,49152.0,49152.0,1916928.0,16,16,4,2081.36,125952,497664,3.85,15.22,0.0,0.0,0,424.95,437.26,539.83,198.34,734.17,1705.45,735.86,752.62,1685.95,Medium,1705.45,1705.45,539.83,1.2204168987657218,1.2204168987657218,3.855584165385399
conf5_4-8x8-20,49152.0,49152.0,1916928.0,32,16,4,3603.25,125952,497664,3.85,15.22,0.0,0.0,0,838.92,873.32,1501.12,194.56,676.76,2256.54,678.92,872.72,2261.86,Medium,2261.86,2261.86,1501.12,1.593047315041603,1.593047315041603,2.400374387124281
conf5_4-8x8-20,49152.0,49152.0,1916928.0,64,16,4,3916.09,125952,497664,3.85,15.22,0.0,0.0,0,1616.98,1685.95,2850.45,332.81,621.87,1292.82,1777.81,210.99,2496.81,Medium,2496.81,2496.81,2850.45,1.3738497430230316,1.5684373260280118,1.3738497430230316
conf5_4-8x8-20,49152.0,49152.0,1916928.0,128,16,4,4595.57,125952,497664,3.85,15.22,0.0,0.0,0,2929.96,3045.76,3560.58,343.97,654.16,2382.39,3272.6,214.44,2594.83,Medium,3272.6,3272.6,3560.58,1.290680170084649,1.4042565544215608,1.290680170084649
conf5_4-8x8-20,49152.0,49152.0,1916928.0,256,16,4,4925.46,125952,497664,3.85,15.22,0.0,0.0,0,3017.6,3255.58,3777.2,350.3,671.5,2508.86,3374.13,216.38,2563.17,Medium,3374.13,3374.13,3777.2,1.3039976702319178,1.4597718522997039,1.3039976702319178
conf5_4-8x8-20,49152.0,49152.0,1916928.0,512,16,4,5099.06,125952,497664,3.85,15.22,0.0,0.0,0,3066.16,3376.17,3866.48,353.78,681.26,3409.77,4182.01,216.51,2583.03,Medium,4182.01,4182.01,3866.48,1.2192845067324085,1.2192845067324085,1.3187860793279678
c-54,31793.0,31793.0,385987.0,16,16,4,733.82,43744,173211,2.26,8.95,0.0,0.0,0,271.44,231.09,8.76,92.51,194.97,53.37,196.63,222.93,54.14,Medium,222.93,271.44,8.76,2.7034335396404363,2.7034335396404363,83.76940639269407
c-54,31793.0,31793.0,385987.0,32,16,4,1245.12,43744,173211,2.26,8.95,0.0,0.0,0,527.53,466.86,69.26,93.56,229.6,111.55,229.93,337.23,113.03,Medium,337.23,527.53,69.26,2.3602828275169183,2.3602828275169183,17.97747617672538
c-54,31793.0,31793.0,385987.0,64,16,4,1473.23,43744,173211,2.26,8.95,0.0,0.0,0,1044.51,904.6,136.53,261.91,282.91,934.83,268.15,97.57,215.72,Medium,934.83,1044.51,136.53,1.4104508334051373,1.4104508334051373,10.79052222954662
c-54,31793.0,31793.0,385987.0,128,16,4,1926.32,43744,173211,2.26,8.95,0.0,0.0,0,1997.16,1748.63,155.36,271.99,309.76,1685.61,400.35,100.36,395.7,Medium,1685.61,1997.16,155.36,0.96452963207755,0.96452963207755,12.399073120494334
c-54,31793.0,31793.0,385987.0,256,16,4,2114.27,43744,173211,2.26,8.95,0.0,0.0,0,2216.08,2115.12,167.59,279.15,326.79,1959.69,564.3,101.81,618.91,Medium,1959.69,2216.08,167.59,0.9540585177430418,0.9540585177430418,12.615728862103945
c-54,31793.0,31793.0,385987.0,512,16,4,2234.37,43744,173211,2.26,8.95,0.0,0.0,0,2407.18,2439.98,173.63,282.79,335.28,2678.24,438.44,101.87,924.01,Medium,2678.24,2678.24,173.63,0.8342680267638449,0.8342680267638449,12.868571099464377
ckt11752_dc_1,49702.0,49702.0,333029.0,16,16,4,563.5,42961,167667,1.99,7.75,0.0,0.0,0,228.1,188.79,1.88,56.47,157.24,30.25,158.81,192.84,29.72,Low,192.84,228.1,1.88,2.4704077159140727,2.4704077159140727,299.7340425531915
ckt11752_dc_1,49702.0,49702.0,333029.0,32,16,4,883.37,42961,167667,1.99,7.75,0.0,0.0,0,454.65,380.39,19.3,57.09,163.81,58.55,164.38,271.31,58.42,Low,271.31,454.65,19.3,1.9429671175629606,1.9429671175629606,45.770466321243525
ckt11752_dc_1,49702.0,49702.0,333029.0,64,16,4,1369.08,42961,167667,1.99,7.75,0.0,0.0,0,888.08,725.55,38.1,199.3,190.57,807.83,141.52,69.52,115.08,Low,807.83,888.08,38.1,1.54161787226376,1.54161787226376,35.93385826771653
ckt11752_dc_1,49702.0,49702.0,333029.0,128,16,4,1740.19,42961,167667,1.99,7.75,0.0,0.0,0,1574.61,1322.2,43.67,205.7,199.67,1261.47,169.4,73.57,198.9,Low,1261.47,1574.61,43.67,1.105156197407612,1.105156197407612,39.84863750858713
ckt11752_dc_1,49702.0,49702.0,333029.0,256,16,4,1961.88,42961,167667,1.99,7.75,0.0,0.0,0,1721.64,1564.89,44.71,207.38,204.28,1411.89,283.25,74.04,323.51,Low,1411.89,1721.64,44.71,1.1395413675332822,1.1395413675332822,43.880116305077166
ckt11752_dc_1,49702.0,49702.0,333029.0,512,16,4,1932.0,42961,167667,1.99,7.75,0.0,0.0,0,1772.61,1726.66,45.68,208.4,206.03,1798.03,215.91,74.2,525.62,Low,1798.03,1798.03,45.68,1.0745093240935912,1.0745093240935912,42.294220665499125
cvxqp3,17500.0,17500.0,114962.0,16,16,4,263.07,30643,122169,1.0,4.0,0.0,0.0,0,178.78,116.96,64.76,55.56,144.07,443.7,145.27,128.37,443.7,Low,443.7,443.7,64.76,0.5929006085192697,0.5929006085192697,4.062229771463866
cvxqp3,17500.0,17500.0,114962.0,32,16,4,462.62,30643,122169,1.0,4.0,0.0,0.0,0,346.43,247.15,130.98,57.87,163.5,716.15,163.28,201.09,711.99,Low,716.15,716.15,130.98,0.6459819870138938,0.6459819870138938,3.53198961673538
cvxqp3,17500.0,17500.0,114962.0,64,16,4,574.81,30643,122169,1.0,4.0,0.0,0.0,0,679.4,472.37,258.63,197.12,195.47,708.9,524.46,74.04,956.73,Low,956.73,956.73,258.63,0.6008069152216403,0.6008069152216403,2.2225186559950507
cvxqp3,17500.0,17500.0,114962.0,128,16,4,796.27,30643,122169,1.0,4.0,0.0,0.0,0,1260.87,894.7,324.94,213.3,209.2,1224.62,975.79,77.19,1173.29,Low,1224.62,1260.87,324.94,0.6315242649916328,0.6315242649916328,2.450513941035268
cvxqp3,17500.0,17500.0,114962.0,256,16,4,1035.69,30643,122169,1.0,4.0,0.0,0.0,0,1547.7,1230.77,366.24,222.13,216.29,1469.91,1084.33,79.76,1306.26,Low,1469.91,1547.7,366.24,0.6691800736576856,0.6691800736576856,2.8278997378768023
cvxqp3,17500.0,17500.0,114962.0,512,16,4,1140.71,30643,122169,1.0,4.0,0.0,0.0,0,1679.0,1544.04,382.66,226.0,219.72,1822.69,1366.38,80.83,1316.35,Low,1822.69,1822.69,382.66,0.625838732861869,0.625838732861869,2.9810014111744105
circuit_4,80209.0,80209.0,307604.0,16,16,4,500.98,45199,175281,1.75,6.81,0.0,0.0,0,179.36,150.12,0.22,34.92,50.97,11.43,52.49,160.54,11.54,Low,160.54,179.36,0.22,2.7931534344335414,2.7931534344335414,2277.1818181818185
circuit_4,80209.0,80209.0,307604.0,32,16,4,768.05,45199,175281,1.75,6.81,0.0,0.0,0,353.77,302.46,2.33,35.44,67.6,22.43,67.19,213.02,22.34,Low,213.02,353.77,2.33,2.17104333323911,2.17104333323911,329.63519313304715
circuit_4,80209.0,80209.0,307604.0,64,16,4,993.87,45199,175281,1.75,6.81,0.0,0.0,0,665.09,570.16,4.62,153.0,94.1,663.65,57.2,48.86,43.03,Low,663.65,665.09,4.62,1.4943391119998797,1.4943391119998797,215.12337662337663
circuit_4,80209.0,80209.0,307604.0,128,16,4,1224.9,45199,175281,1.75,6.81,0.0,0.0,0,1048.05,915.49,5.12,156.14,107.27,967.31,79.05,50.91,82.98,Low,967.31,1048.05,5.12,1.1687419493344784,1.1687419493344784,239.23828125
circuit_4,80209.0,80209.0,307604.0,256,16,4,1292.79,45199,175281,1.75,6.81,0.0,0.0,0,1120.6,1052.99,5.19,157.29,114.22,1018.35,109.82,51.74,141.55,Low,1018.35,1120.6,5.19,1.1536587542388006,1.1536587542388006,249.09248554913293
circuit_4,80209.0,80209.0,307604.0,512,16,4,1295.35,45199,175281,1.75,6.81,0.0,0.0,0,1163.79,1124.18,5.22,158.3,118.01,1165.58,93.58,51.77,221.99,Low,1165.58,1165.58,5.22,1.1113351292918547,1.1113351292918547,248.15134099616859
dbic1,43200.0,226317.0,1081843.0,16,16,4,587.64,264994,1056251,1.02,4.08,0.0,0.0,0,315.96,310.87,2.46,151.71,493.32,150.13,492.87,267.12,148.14,Low,493.32,493.32,2.46,1.1911943566042325,1.1911943566042325,238.8780487804878
dbic1,43200.0,226317.0,1081843.0,32,16,4,887.12,264994,1056251,1.02,4.08,0.0,0.0,0,604.21,623.36,14.03,150.24,480.82,296.15,483.61,389.57,282.13,Low,483.61,623.36,14.03,1.4231262833675564,1.4231262833675564,63.23022095509623
dbic1,43200.0,226317.0,1081843.0,64,16,4,1020.37,264994,1056251,1.02,4.08,0.0,0.0,0,1065.86,1094.98,26.29,294.18,474.86,912.37,589.32,122.8,504.53,Low,912.37,1094.98,26.29,0.9318617691647336,0.9318617691647336,38.81209585393686
dbic1,43200.0,226317.0,1081843.0,128,16,4,1287.14,264994,1056251,1.02,4.08,0.0,0.0,0,1566.47,1545.21,34.34,300.49,492.39,1482.48,653.93,126.27,897.24,Low,1482.48,1566.47,34.34,0.8216818707029181,0.8216818707029181,37.48223645894001
dbic1,43200.0,226317.0,1081843.0,256,16,4,1373.88,264994,1056251,1.02,4.08,0.0,0.0,0,1628.36,1655.3,36.25,301.25,500.32,1571.02,1017.61,127.6,1318.01,Low,1571.02,1655.3,36.25,0.8299885217181177,0.8299885217181177,37.900137931034486
dbic1,43200.0,226317.0,1081843.0,512,16,4,1293.78,264994,1056251,1.02,4.08,0.0,0.0,0,1650.64,1711.02,36.6,305.5,504.69,1711.61,809.9,127.59,1414.29,Low,1711.61,1711.61,36.6,0.7558848102079329,0.7558848102079329,35.34918032786885
baxter,27441.0,30733.0,111576.0,16,16,4,210.92,20596,78997,1.41,5.42,0.0,0.0,0,134.43,92.98,0.71,35.04,76.79,7.76,77.54,110.36,7.71,Low,110.36,134.43,0.71,1.5689950159934536,1.5689950159934536,297.07042253521126
baxter,27441.0,30733.0,111576.0,32,16,4,376.31,20596,78997,1.41,5.42,0.0,0.0,0,253.58,188.47,7.95,36.62,96.85,19.9,97.06,180.54,19.05,Low,180.54,253.58,7.95,1.483989273602019,1.483989273602019,47.33459119496855
baxter,27441.0,30733.0,111576.0,64,16,4,528.17,20596,78997,1.41,5.42,0.0,0.0,0,506.01,367.33,15.76,151.6,119.3,550.99,51.12,50.28,38.9,Low,550.99,550.99,15.76,0.9585836403564492,0.9585836403564492,33.513324873096444
baxter,27441.0,30733.0,111576.0,128,16,4,838.92,20596,78997,1.41,5.42,0.0,0.0,0,939.59,701.74,19.47,157.93,125.33,775.51,73.2,52.52,74.91,Low,775.51,939.59,19.47,0.8928575229621429,0.8928575229621429,43.08782742681048
baxter,27441.0,30733.0,111576.0,256,16,4,1078.68,20596,78997,1.41,5.42,0.0,0.0,0,1117.16,920.21,20.2,166.83,128.51,987.4,104.06,53.92,137.7,Low,987.4,1117.16,20.2,0.9655555157721365,0.9655555157721365,53.400000000000006
baxter,27441.0,30733.0,111576.0,512,16,4,1167.19,20596,78997,1.41,5.42,0.0,0.0,0,1186.19,1076.73,20.66,165.48,130.06,1128.81,78.49,54.12,214.14,Low,1128.81,1186.19,20.66,0.9839823299808631,0.9839823299808631,56.49515972894482
barrier2-10,115625.0,115625.0,2158759.0,16,16,4,563.5,584161,2326012,1.68,6.67,0.0,0.0,0,417.16,449.34,1.1,179.92,656.49,114.16,657.93,395.69,113.76,Low,657.93,657.93,1.1,0.8564740929886159,0.8564740929886159,512.2727272727273
barrier2-10,115625.0,115625.0,2158759.0,32,16,4,888.93,584161,2326012,1.68,6.67,0.0,0.0,0,819.85,894.04,10.97,177.82,633.7,229.56,636.23,523.9,236.32,Low,636.23,894.04,10.97,0.9942843720638898,0.9942843720638898,81.03281677301732
barrier2-10,115625.0,115625.0,2158759.0,64,16,4,1061.6,584161,2326012,1.68,6.67,0.0,0.0,0,1524.42,1667.94,21.75,310.87,584.63,1187.65,465.02,192.01,386.89,Low,1187.65,1667.94,21.75,0.6364737340671726,0.6364737340671726,48.80919540229885
barrier2-10,115625.0,115625.0,2158759.0,128,16,4,1215.43,584161,2326012,1.68,6.67,0.0,0.0,0,2719.86,2951.02,24.47,317.27,605.65,2119.97,574.05,196.61,621.3,Low,2119.97,2951.02,24.47,0.41186776097756034,0.41186776097756034,49.6702084184716
barrier2-10,115625.0,115625.0,2158759.0,256,16,4,1268.88,584161,2326012,1.68,6.67,0.0,0.0,0,2775.42,3060.36,24.71,321.89,616.09,2175.36,1005.11,198.8,1074.6,Low,2175.36,3060.36,24.71,0.4146178880915971,0.4146178880915971,51.35087009307973
barrier2-10,115625.0,115625.0,2158759.0,512,16,4,1163.01,584161,2326012,1.68,6.67,0.0,0.0,0,2799.15,3114.7,24.82,323.89,622.69,2959.07,644.32,198.82,1488.22,Low,2959.07,3114.7,24.82,0.37339390631521496,0.37339390631521496,46.85777598710717
ch7-7-b5,35280.0,52920.0,211680.0,16,16,4,475.69,42157,164919,1.28,5.02,0.0,0.0,0,192.44,146.29,63.97,50.64,136.83,538.63,136.83,241.64,527.88,Low,538.63,538.63,63.97,0.883147986558491,0.883147986558491,7.4361419415350944
ch7-7-b5,35280.0,52920.0,211680.0,32,16,4,840.0,42157,164919,1.28,5.02,0.0,0.0,0,374.32,294.2,179.09,51.66,146.04,757.35,146.04,314.07,757.35,Low,757.35,757.35,179.09,1.1091305208952267,1.1091305208952267,4.690379138980401
ch7-7-b5,35280.0,52920.0,211680.0,64,16,4,1041.48,42157,164919,1.28,5.02,0.0,0.0,0,730.56,567.51,341.56,187.29,169.79,714.53,484.67,68.44,927.4,Low,927.4,927.4,341.56,1.1230105671770543,1.1230105671770543,3.04918608736386
ch7-7-b5,35280.0,52920.0,211680.0,128,16,4,1251.62,42157,164919,1.28,5.02,0.0,0.0,0,1284.86,1012.22,406.88,196.41,177.86,1239.71,923.86,70.73,997.31,Low,1239.71,1284.86,406.88,0.9741294771414785,0.9741294771414785,3.076140385371608
ch7-7-b5,35280.0,52920.0,211680.0,256,16,4,1433.9,42157,164919,1.28,5.02,0.0,0.0,0,1364.03,1246.55,430.68,200.28,181.83,1398.38,983.7,72.33,992.93,Low,1398.38,1398.38,430.68,1.0254008209499563,1.0254008209499563,3.329386087118046
ch7-7-b5,35280.0,52920.0,211680.0,512,16,4,1529.07,42157,164919,1.28,5.02,0.0,0.0,0,1433.3,1352.59,453.31,202.15,183.49,1384.09,1253.24,72.42,1001.15,Low,1384.09,1433.3,453.31,1.06681783297286,1.06681783297286,3.3731221459928085
denormal,89400.0,89400.0,1156224.0,16,16,4,1283.27,122404,489538,2.36,9.45,0.0,0.0,0,342.89,331.39,272.12,95.18,311.15,1422.17,311.99,432.07,1415.21,Medium,1422.17,1422.17,272.12,0.902332351266023,0.902332351266023,4.71582390122005
denormal,89400.0,89400.0,1156224.0,32,16,4,2094.61,122404,489538,2.36,9.45,0.0,0.0,0,676.55,665.45,852.99,95.79,313.17,1723.14,313.13,512.17,1725.71,Medium,1725.71,1725.71,852.99,1.2137670871699184,1.2137670871699184,2.4556090927208993
denormal,89400.0,89400.0,1156224.0,64,16,4,2549.56,122404,489538,2.36,9.45,0.0,0.0,0,1323.29,1290.43,1600.86,251.63,325.15,1092.84,1115.51,95.88,1834.55,Medium,1834.55,1834.55,1600.86,1.389746804393448,1.389746804393448,1.5926189673050737
denormal,89400.0,89400.0,1156224.0,128,16,4,2843.47,122404,489538,2.36,9.45,0.0,0.0,0,2468.59,2412.57,1885.02,259.21,337.23,1833.82,2116.17,99.9,1858.88,Medium,2116.17,2468.59,1885.02,1.151859968646069,1.151859968646069,1.508456143701393
denormal,89400.0,89400.0,1156224.0,256,16,4,2995.88,122404,489538,2.36,9.45,0.0,0.0,0,2587.35,2657.22,2016.96,261.26,344.13,1933.28,2172.33,101.8,1899.93,Medium,2172.33,2657.22,2016.96,1.1274489880401324,1.1274489880401324,1.4853442805013486
denormal,89400.0,89400.0,1156224.0,512,16,4,3084.29,122404,489538,2.36,9.45,0.0,0.0,0,2637.52,2783.99,2054.37,263.48,346.96,2642.99,2772.51,101.86,1909.34,Medium,2772.51,2783.99,2054.37,1.1078667667628117,1.1078667667628117,1.501331308381645
Chevron4,711450.0,711450.0,6376412.0,16,16,4,1857.93,621789,2398698,2.66,10.25,0.0,0.0,0,386.12,400.7,261.79,73.1,223.96,1428.73,223.8,396.4,1431.94,Medium,1431.94,1431.94,261.79,1.297491515007612,1.297491515007612,7.097024332480232
Chevron4,711450.0,711450.0,6376412.0,32,16,4,2621.88,621789,2398698,2.66,10.25,0.0,0.0,0,762.09,795.86,944.93,72.28,222.54,1498.39,222.58,421.44,1499.8,Medium,1499.8,1499.8,944.93,1.7481530870782773,1.7481530870782773,2.774681722455632
Chevron4,711450.0,711450.0,6376412.0,64,16,4,2963.71,621789,2398698,2.66,10.25,0.0,0.0,0,1453.15,1517.02,1700.72,216.11,237.42,1005.54,798.5,79.09,1488.34,Medium,1488.34,1517.02,1700.72,1.7426207723787572,1.9536393719265401,1.7426207723787572
Chevron4,711450.0,711450.0,6376412.0,128,16,4,3044.91,621789,2398698,2.66,10.25,0.0,0.0,0,2336.22,2417.14,1966.13,217.72,240.93,1797.31,1536.39,80.62,1528.25,Medium,1797.31,2417.14,1966.13,1.25971602803313,1.25971602803313,1.5486819284584437
Chevron4,711450.0,711450.0,6376412.0,256,16,4,3070.84,621789,2398698,2.66,10.25,0.0,0.0,0,2340.5,2440.67,2013.83,217.75,242.81,1794.69,1547.98,81.3,1533.83,Medium,1794.69,2440.67,2013.83,1.2581954954991867,1.2581954954991867,1.5248754860142117
Chevron4,711450.0,711450.0,6376412.0,512,16,4,3090.66,621789,2398698,2.66,10.25,0.0,0.0,0,2344.43,2449.73,2034.31,217.94,243.37,2284.86,1986.27,81.31,1534.28,Medium,2284.86,2449.73,2034.31,1.2616329146477365,1.2616329146477365,1.519266975043135
chem_master1,40401.0,40401.0,201201.0,16,16,4,384.71,32726,125827,1.6,6.15,0.0,0.0,0,176.34,136.13,120.55,43.29,115.63,558.89,115.97,188.92,555.8,Low,558.89,558.89,120.55,0.6883465440426559,0.6883465440426559,3.191289921194525
chem_master1,40401.0,40401.0,201201.0,32,16,4,543.79,32726,125827,1.6,6.15,0.0,0.0,0,356.42,281.4,393.74,44.26,122.61,772.36,122.8,253.08,763.57,Low,772.36,772.36,393.74,0.7040628722357449,0.7040628722357449,1.3810890435312642
chem_master1,40401.0,40401.0,201201.0,64,16,4,711.59,32726,125827,1.6,6.15,0.0,0.0,0,698.61,523.62,747.26,176.53,144.02,718.58,410.61,60.96,912.48,Low,912.48,912.48,747.26,0.7798417499561634,0.7798417499561634,0.9522656103631936
chem_master1,40401.0,40401.0,201201.0,128,16,4,1346.95,32726,125827,1.6,6.15,0.0,0.0,0,1234.36,971.99,908.87,185.52,150.81,1214.8,792.13,63.3,983.27,Low,1214.8,1234.36,908.87,1.091213260313037,1.091213260313037,1.4820051272459207
chem_master1,40401.0,40401.0,201201.0,256,16,4,1550.68,32726,125827,1.6,6.15,0.0,0.0,0,1341.34,1218.94,1000.38,189.42,154.1,1423.17,830.98,64.56,998.21,Low,1423.17,1423.17,1000.38,1.0895957615745133,1.0895957615745133,1.5500909654331354
chem_master1,40401.0,40401.0,201201.0,512,16,4,1653.85,32726,125827,1.6,6.15,0.0,0.0,0,1440.04,1359.47,1075.22,191.67,155.59,1419.41,1074.86,64.62,993.74,Low,1419.41,1440.04,1075.22,1.1484750423599344,1.1484750423599344,1.5381503320250738
email-EuAll,265214.0,265214.0,420045.0,16,16,4,413.43,101619,382079,1.1,4.13,0.0,0.0,0,121.54,98.86,0.15,15.32,42.58,80.64,42.59,122.93,80.42,Low,122.93,122.93,0.15,3.363133490604409,3.363133490604409,2756.2000000000003
email-EuAll,265214.0,265214.0,420045.0,32,16,4,641.29,101619,382079,1.1,4.13,0.0,0.0,0,239.82,195.83,0.77,15.67,42.92,158.57,42.94,139.0,153.36,Low,158.57,239.82,0.77,2.6740472020682176,2.6740472020682176,832.8441558441558
email-EuAll,265214.0,265214.0,420045.0,64,16,4,751.76,101619,382079,1.1,4.13,0.0,0.0,0,453.49,379.36,1.52,84.39,52.98,483.78,156.95,26.4,285.36,Low,483.78,483.78,1.52,1.5539294720740833,1.5539294720740833,494.57894736842104
email-EuAll,265214.0,265214.0,420045.0,128,16,4,843.04,101619,382079,1.1,4.13,0.0,0.0,0,737.57,655.68,1.68,84.92,53.65,620.68,250.18,26.76,453.73,Low,620.68,737.57,1.68,1.1429965969331723,1.1429965969331723,501.8095238095238
email-EuAll,265214.0,265214.0,420045.0,256,16,4,869.55,101619,382079,1.1,4.13,0.0,0.0,0,739.03,708.86,1.69,84.48,53.85,655.23,276.28,27.05,479.85,Low,655.23,739.03,1.69,1.1766098805190588,1.1766098805190588,514.5266272189349
email-EuAll,265214.0,265214.0,420045.0,512,16,4,895.98,101619,382079,1.1,4.13,0.0,0.0,0,745.34,729.88,1.7,84.4,54.21,724.96,299.65,27.07,481.31,Low,724.96,745.34,1.7,1.2021091045697265,1.2021091045697265,527.0470588235295
af_1_k101,503625.0,503625.0,17550675.0,16,16,4,4942.46,628135,2511425,6.99,27.94,0.0,0.0,0,488.35,525.69,883.01,176.69,737.89,2039.83,738.54,763.11,2039.59,High,2039.83,2039.83,883.01,2.422976424505964,2.422976424505964,5.597286553946161
af_1_k101,503625.0,503625.0,17550675.0,32,16,4,7417.87,628135,2511425,6.99,27.94,0.0,0.0,0,966.82,1046.15,3621.68,174.81,642.63,2496.72,643.09,812.83,2493.7,High,2496.72,2496.72,3621.68,2.0481848203043893,2.971046012368227,2.0481848203043893
af_1_k101,503625.0,503625.0,17550675.0,64,16,4,8375.41,628135,2511425,6.99,27.94,0.0,0.0,0,1873.52,2034.09,6548.76,293.53,582.55,1290.87,1666.85,183.05,2533.57,High,2533.57,2533.57,6548.76,1.2789306677905434,3.3057740658438486,1.2789306677905434
af_1_k101,503625.0,503625.0,17550675.0,128,16,4,8685.77,628135,2511425,6.99,27.94,0.0,0.0,0,3321.0,3633.4,7603.04,297.61,603.55,2443.79,3100.55,187.59,2629.66,High,3100.55,3633.4,7603.04,1.1424075106799385,2.390535036054384,1.1424075106799385
af_1_k101,503625.0,503625.0,17550675.0,256,16,4,8782.75,628135,2511425,6.99,27.94,0.0,0.0,0,3333.5,3684.36,7836.65,300.12,613.04,2471.88,3121.4,189.55,2567.2,High,3121.4,3684.36,7836.65,1.1207276068217926,2.383792571844228,1.1207276068217926
af_1_k101,503625.0,503625.0,17550675.0,512,16,4,8828.17,628135,2511425,6.99,27.94,0.0,0.0,0,3335.22,3705.83,7901.37,301.67,618.38,3617.46,3843.67,189.56,2567.71,High,3843.67,3843.67,7901.37,1.1172961144712878,2.2968074782694665,1.1172961144712878
ca-CondMat,23133.0,23133.0,186936.0,16,16,4,322.3,46316,183097,1.02,4.04,0.0,0.0,0,191.73,140.87,3.83,63.48,167.36,158.42,167.06,145.36,143.36,Low,167.36,191.73,3.83,1.6810097532989101,1.6810097532989101,84.1514360313316
ca-CondMat,23133.0,23133.0,186936.0,32,16,4,591.57,46316,183097,1.02,4.04,0.0,0.0,0,371.27,291.4,12.96,65.47,185.54,279.01,187.5,246.29,271.91,Low,279.01,371.27,12.96,1.593368707409702,1.593368707409702,45.645833333333336
ca-CondMat,23133.0,23133.0,186936.0,64,16,4,732.36,46316,183097,1.02,4.04,0.0,0.0,0,741.07,556.77,25.78,212.19,219.15,667.63,442.19,81.59,492.26,Low,667.63,741.07,25.78,0.9882467243310348,0.9882467243310348,28.408068269976724
ca-CondMat,23133.0,23133.0,186936.0,128,16,4,824.87,46316,183097,1.02,4.04,0.0,0.0,0,1380.88,1057.63,35.94,225.09,231.71,1194.48,720.72,84.66,804.03,Low,1194.48,1380.88,35.94,0.5973509646022825,0.5973509646022825,22.95130773511408
ca-CondMat,23133.0,23133.0,186936.0,256,16,4,981.94,46316,183097,1.02,4.04,0.0,0.0,0,1728.89,1466.88,38.29,231.97,238.97,1584.2,946.81,86.55,1119.8,Low,1584.2,1728.89,38.29,0.5679597892289272,0.5679597892289272,25.644815878819536
ca-CondMat,23133.0,23133.0,186936.0,512,16,4,1047.44,46316,183097,1.02,4.04,0.0,0.0,0,1858.9,1758.36,39.19,235.29,242.09,2184.79,1003.18,86.68,1244.17,Low,2184.79,2184.79,39.19,0.47942365170107887,0.47942365170107887,26.727226333248282
c-46,14913.0,14913.0,130397.0,16,16,4,367.32,16901,67018,1.95,7.72,0.0,0.0,0,160.59,121.41,6.74,66.56,160.39,17.62,161.18,164.64,17.5,Low,164.64,164.64,6.74,2.231049562682216,2.231049562682216,54.49851632047478
c-46,14913.0,14913.0,130397.0,32,16,4,645.53,16901,67018,1.95,7.72,0.0,0.0,0,313.45,248.38,42.66,69.86,188.43,53.51,188.43,240.36,53.3,Low,240.36,313.45,42.66,2.059435316637422,2.059435316637422,15.131973745897797
c-46,14913.0,14913.0,130397.0,64,16,4,980.43,16901,67018,1.95,7.72,0.0,0.0,0,616.53,484.75,84.4,228.27,226.68,673.02,131.88,83.16,103.86,Low,673.02,673.02,84.4,1.4567620575911562,1.4567620575911562,11.616469194312796
c-46,14913.0,14913.0,130397.0,128,16,4,1170.79,16901,67018,1.95,7.72,0.0,0.0,0,1182.74,959.68,85.53,248.02,243.96,1088.91,190.5,84.4,199.31,Low,1088.91,1182.74,85.53,0.9898963423913962,0.9898963423913962,13.688647258271951
c-46,14913.0,14913.0,130397.0,256,16,4,1655.83,16901,67018,1.95,7.72,0.0,0.0,0,1619.84,1387.2,94.77,259.3,253.91,1403.06,335.53,87.91,371.97,Low,1403.06,1619.84,94.77,1.0222182437771632,1.0222182437771632,17.472090323942176
c-46,14913.0,14913.0,130397.0,512,16,4,1988.9,16901,67018,1.95,7.72,0.0,0.0,0,1914.08,1795.48,101.71,263.81,258.31,2138.75,276.26,88.84,668.7,Low,2138.75,2138.75,101.71,0.9299357101110463,0.9299357101110463,19.554616065283653
aug3dcqp,35543.0,35543.0,128115.0,16,16,4,334.5,25762,98928,1.3,4.97,0.0,0.0,0,122.72,104.16,29.7,32.05,83.3,337.14,83.41,124.14,334.5,Low,337.14,337.14,29.7,0.99216942516462,0.99216942516462,11.262626262626263
aug3dcqp,35543.0,35543.0,128115.0,32,16,4,569.4,25762,98928,1.3,4.97,0.0,0.0,0,237.69,212.46,108.8,32.88,88.75,494.65,88.57,185.67,498.5,Low,498.5,498.5,108.8,1.1422266800401204,1.1422266800401204,5.233455882352941
aug3dcqp,35543.0,35543.0,128115.0,64,16,4,666.4,25762,98928,1.3,4.97,0.0,0.0,0,467.15,402.56,208.23,141.13,106.94,632.67,293.84,49.33,611.53,Low,632.67,632.67,208.23,1.0533137338580936,1.0533137338580936,3.2003073524468135
aug3dcqp,35543.0,35543.0,128115.0,128,16,4,923.35,25762,98928,1.3,4.97,0.0,0.0,0,835.99,753.06,250.53,149.38,112.42,924.18,564.38,50.97,682.82,Low,924.18,924.18,250.53,0.9991019065550002,0.9991019065550002,3.6855865565002195
aug3dcqp,35543.0,35543.0,128115.0,256,16,4,1049.59,25762,98928,1.3,4.97,0.0,0.0,0,996.03,898.26,268.69,152.63,114.73,1021.85,600.42,51.91,660.81,Low,1021.85,1021.85,268.69,1.027146841512942,1.027146841512942,3.9063232721723917
aug3dcqp,35543.0,35543.0,128115.0,512,16,4,1176.04,25762,98928,1.3,4.97,0.0,0.0,0,1064.02,963.04,277.19,154.28,116.06,1052.55,769.75,52.04,667.16,Low,1052.55,1064.02,277.19,1.1052799759403018,1.1052799759403018,4.242721598903279
12month1,12471.0,872622.0,22624727.0,16,16,4,414.66,4302057,17207065,1.31,5.26,0.0,0.0,0,429.44,507.33,11.26,348.22,594.4,67.51,579.47,232.46,67.56,Low,594.4,594.4,11.26,0.6976110363391657,0.6976110363391657,36.8259325044405
12month1,12471.0,872622.0,22624727.0,32,16,4,699.44,4302057,17207065,1.31,5.26,0.0,0.0,0,813.74,959.37,79.05,368.83,708.5,140.1,702.53,400.52,140.11,Low,708.5,959.37,79.05,0.7290617801265414,0.7290617801265414,8.848070841239723
12month1,12471.0,872622.0,22624727.0,64,16,4,1049.37,4302057,17207065,1.31,5.26,0.0,0.0,0,1402.8,1604.48,148.56,424.75,783.77,1151.77,306.34,964.58,258.96,Low,1151.77,1604.48,148.56,0.6540249800558435,0.6540249800558435,7.063610662358642
12month1,12471.0,872622.0,22624727.0,128,16,4,1372.71,4302057,17207065,1.31,5.26,0.0,0.0,0,1983.12,2108.5,156.46,436.79,984.47,1980.04,369.81,934.84,458.0,Low,1980.04,2108.5,156.46,0.6510362817168603,0.6510362817168603,8.773552345647449
12month1,12471.0,872622.0,22624727.0,256,16,4,1367.04,4302057,17207065,1.31,5.26,0.0,0.0,0,2050.1,2183.39,199.43,443.35,1109.53,2068.04,630.74,879.63,765.13,Low,2068.04,2183.39,199.43,0.6261089406839823,0.6261089406839823,6.85473599759314
12month1,12471.0,872622.0,22624727.0,512,16,4,1451.96,4302057,17207065,1.31,5.26,0.0,0.0,0,2052.85,2194.29,192.72,447.09,1193.43,2340.77,469.96,880.84,1062.75,Low,2340.77,2340.77,192.72,0.6202916134434395,0.6202916134434395,7.534039020340391
c-55,32780.0,32780.0,403450.0,16,16,4,695.6,55666,221103,1.82,7.25,0.0,0.0,0,265.78,230.94,10.44,92.11,156.38,36.03,156.74,227.81,37.97,Low,227.81,265.78,10.44,2.617202197306043,2.617202197306043,66.62835249042146
c-55,32780.0,32780.0,403450.0,32,16,4,1206.13,55666,221103,1.82,7.25,0.0,0.0,0,523.96,465.07,62.42,93.61,199.93,73.6,201.02,329.75,72.38,Low,329.75,523.96,62.42,2.301950530574853,2.301950530574853,19.322813200897148
c-55,32780.0,32780.0,403450.0,64,16,4,1410.66,55666,221103,1.82,7.25,0.0,0.0,0,1025.94,906.12,119.2,259.29,262.53,919.02,185.28,99.49,141.25,Low,919.02,1025.94,119.2,1.3749926896309725,1.3749926896309725,11.834395973154363
c-55,32780.0,32780.0,403450.0,128,16,4,1627.63,55666,221103,1.82,7.25,0.0,0.0,0,1932.69,1734.34,142.13,271.11,295.46,1688.08,269.44,102.41,258.48,Low,1688.08,1932.69,142.13,0.8421578214819759,0.8421578214819759,11.451699148666714
c-55,32780.0,32780.0,403450.0,256,16,4,1850.16,55666,221103,1.82,7.25,0.0,0.0,0,2206.91,2119.24,149.26,276.35,317.08,1917.77,350.45,103.63,431.56,Low,1917.77,2206.91,149.26,0.838348641312967,0.838348641312967,12.395551386841754
c-55,32780.0,32780.0,403450.0,512,16,4,2001.61,55666,221103,1.82,7.25,0.0,0.0,0,2347.77,2404.62,153.96,279.37,327.1,2543.42,280.4,103.75,635.7,Low,2543.42,2543.42,153.96,0.7869758042320969,0.7869758042320969,13.000844375162378
flower_8_4,55081.0,125361.0,375266.0,16,16,4,445.68,81362,320350,1.17,4.61,0.0,0.0,0,216.92,186.14,16.45,56.93,158.61,642.58,159.96,200.25,656.06,Low,656.06,656.06,16.45,0.6793281102338201,0.6793281102338201,27.093009118541033
flower_8_4,55081.0,125361.0,375266.0,32,16,4,765.85,81362,320350,1.17,4.61,0.0,0.0,0,424.99,375.64,47.63,57.8,167.08,913.06,167.04,282.47,927.73,Low,927.73,927.73,47.63,0.8255095771399006,0.8255095771399006,16.079151795087128
flower_8_4,55081.0,125361.0,375266.0,64,16,4,990.8,81362,320350,1.17,4.61,0.0,0.0,0,812.26,702.75,93.59,194.31,189.19,746.43,571.4,72.45,1053.38,Low,1053.38,1053.38,93.59,0.9405912396286239,0.9405912396286239,10.586601132599636
flower_8_4,55081.0,125361.0,375266.0,128,16,4,1196.07,81362,320350,1.17,4.61,0.0,0.0,0,1236.97,1082.24,108.11,200.7,196.69,1155.55,1068.37,74.89,1096.07,Low,1155.55,1236.97,108.11,0.9669353339207902,0.9669353339207902,11.063453889556932
flower_8_4,55081.0,125361.0,375266.0,256,16,4,1326.91,81362,320350,1.17,4.61,0.0,0.0,0,1295.14,1208.1,112.51,203.2,200.12,1256.12,1118.53,76.6,1085.17,Low,1256.12,1295.14,112.51,1.0245301666229134,1.0245301666229134,11.793707226024354
flower_8_4,55081.0,125361.0,375266.0,512,16,4,1387.3,81362,320350,1.17,4.61,0.0,0.0,0,1343.08,1298.64,114.84,205.15,202.24,1364.91,1369.58,76.66,1094.17,Low,1369.58,1369.58,114.84,1.0129382730472116,1.0129382730472116,12.080285614768373
al2010,252266.0,252266.0,1230482.0,16,16,4,618.33,291504,1142307,1.08,4.22,0.0,0.0,0,226.73,222.51,6.0,43.86,123.55,635.91,123.78,183.57,632.96,Low,635.91,635.91,6.0,0.9723545784780866,0.9723545784780866,103.055
al2010,252266.0,252266.0,1230482.0,32,16,4,994.33,291504,1142307,1.08,4.22,0.0,0.0,0,444.46,442.38,24.95,43.84,125.08,821.42,125.16,238.26,816.24,Low,821.42,821.42,24.95,1.2105013269703686,1.2105013269703686,39.85290581162325
al2010,252266.0,252266.0,1230482.0,64,16,4,1153.76,291504,1142307,1.08,4.22,0.0,0.0,0,856.14,847.29,48.83,164.59,140.68,744.62,428.29,57.59,901.95,Low,901.95,901.95,48.83,1.2791839902433615,1.2791839902433615,23.628097481056727
al2010,252266.0,252266.0,1230482.0,128,16,4,1225.58,291504,1142307,1.08,4.22,0.0,0.0,0,1412.72,1378.11,55.6,166.69,141.71,1208.87,824.93,59.37,968.5,Low,1208.87,1412.72,55.6,0.8675321365875757,0.8675321365875757,22.042805755395683
al2010,252266.0,252266.0,1230482.0,256,16,4,1260.66,291504,1142307,1.08,4.22,0.0,0.0,0,1434.96,1429.55,56.14,167.57,142.19,1213.64,837.81,60.82,992.42,Low,1213.64,1434.96,56.14,0.8785331995316943,0.8785331995316943,22.455646597791237
al2010,252266.0,252266.0,1230482.0,512,16,4,1275.48,291504,1142307,1.08,4.22,0.0,0.0,0,1445.71,1460.68,56.29,168.16,142.41,1377.0,1064.66,60.83,997.78,Low,1377.0,1460.68,56.29,0.873209737930279,0.873209737930279,22.659086871558003
Fault_639,638802.0,638802.0,27245944.0,16,16,4,3324.7,1668670,6616062,4.33,17.15,0.0,0.0,0,462.84,514.39,172.67,207.83,878.8,2255.6,880.18,684.74,2252.23,High,2255.6,2255.6,172.67,1.4739758822486255,1.4739758822486255,19.2546475936758
Fault_639,638802.0,638802.0,27245944.0,32,16,4,5075.15,1668670,6616062,4.33,17.15,0.0,0.0,0,909.54,1014.13,639.34,202.1,763.25,2720.66,763.32,787.82,2721.96,High,2721.96,2721.96,639.34,1.864520419109759,1.864520419109759,7.938108048925454
Fault_639,638802.0,638802.0,27245944.0,64,16,4,5441.03,1668670,6616062,4.33,17.15,0.0,0.0,0,1767.7,1968.63,1232.7,318.22,672.77,1357.91,2137.49,197.13,2800.89,High,2800.89,2800.89,1232.7,1.942607528321355,1.942607528321355,4.413912549687677
Fault_639,638802.0,638802.0,27245944.0,128,16,4,5598.96,1668670,6616062,4.33,17.15,0.0,0.0,0,3152.99,3523.8,1429.52,324.13,700.49,2527.59,3964.54,198.76,2776.87,High,3964.54,3964.54,1429.52,1.412259682081654,1.412259682081654,3.916671330236723
Fault_639,638802.0,638802.0,27245944.0,256,16,4,5647.34,1668670,6616062,4.33,17.15,0.0,0.0,0,3147.22,3552.04,1438.07,327.32,714.67,2561.29,3990.56,199.6,2646.57,High,3990.56,3990.56,1438.07,1.415174812557636,1.415174812557636,3.927027196172648
Fault_639,638802.0,638802.0,27245944.0,512,16,4,5668.97,1668670,6616062,4.33,17.15,0.0,0.0,0,3152.75,3575.73,1440.32,328.9,722.0,3485.01,4894.15,199.6,2646.92,High,4894.15,4894.15,1440.32,1.1583155399814065,1.1583155399814065,3.9359100755387697
CurlCurl_2,806529.0,806529.0,8921789.0,16,16,4,1908.4,840334,3304208,2.7,10.62,0.0,0.0,0,404.43,425.23,202.89,84.89,276.33,1375.12,276.51,315.89,1368.79,Medium,1375.12,1375.12,202.89,1.3878061550991916,1.3878061550991916,9.406082113460497
CurlCurl_2,806529.0,806529.0,8921789.0,32,16,4,2818.89,840334,3304208,2.7,10.62,0.0,0.0,0,794.85,842.55,772.68,84.45,274.91,1507.82,274.96,406.58,1507.82,Medium,1507.82,1507.82,772.68,1.869513602419387,1.869513602419387,3.648198478024538
CurlCurl_2,806529.0,806529.0,8921789.0,64,16,4,3068.54,840334,3304208,2.7,10.62,0.0,0.0,0,1534.07,1627.4,1381.14,225.29,287.18,1039.84,986.73,84.61,1590.69,Medium,1590.69,1627.4,1381.14,1.8855474990782843,1.8855474990782843,2.2217443561116177
CurlCurl_2,806529.0,806529.0,8921789.0,128,16,4,3124.7,840334,3304208,2.7,10.62,0.0,0.0,0,2465.01,2598.93,1542.23,227.2,292.48,1900.88,1897.14,86.94,1568.77,Medium,1900.88,2598.93,1542.23,1.2023024860230942,1.2023024860230942,2.0260920874318358
CurlCurl_2,806529.0,806529.0,8921789.0,256,16,4,3145.21,840334,3304208,2.7,10.62,0.0,0.0,0,2449.57,2605.52,1651.71,228.31,295.57,1917.38,1910.93,88.02,1505.6,Medium,1917.38,2605.52,1651.71,1.2071333169578433,1.2071333169578433,1.904214420206937
CurlCurl_2,806529.0,806529.0,8921789.0,512,16,4,3157.6,840334,3304208,2.7,10.62,0.0,0.0,0,2453.72,2624.47,1667.32,228.69,297.08,2609.4,2417.64,88.03,1505.43,Medium,2609.4,2624.47,1667.32,1.2031381574184503,1.2031381574184503,1.8938176234915913
crankseg_1,52804.0,52804.0,10614210.0,16,16,4,3430.58,417433,1664831,6.38,25.43,0.0,0.0,0,467.46,530.84,75.77,379.55,1636.73,917.39,1640.27,504.33,916.04,High,1640.27,1640.27,75.77,2.091472745340706,2.091472745340706,45.2762306981655
crankseg_1,52804.0,52804.0,10614210.0,32,16,4,5495.32,417433,1664831,6.38,25.43,0.0,0.0,0,918.1,1047.8,637.8,365.75,1146.3,1805.14,1148.1,628.34,1802.07,High,1805.14,1805.14,637.8,3.0442624948757433,3.0442624948757433,8.616055189714645
crankseg_1,52804.0,52804.0,10614210.0,64,16,4,6426.04,417433,1664831,6.38,25.43,0.0,0.0,0,1789.09,2035.23,1261.46,412.61,990.29,1363.24,2508.23,547.63,2910.79,High,2910.79,2910.79,1261.46,2.2076618375080304,2.2076618375080304,5.094129025097902
crankseg_1,52804.0,52804.0,10614210.0,128,16,4,7795.97,417433,1664831,6.38,25.43,0.0,0.0,0,3267.8,3615.04,1473.22,423.62,1062.36,2541.49,3908.39,552.65,3065.03,High,3908.39,3908.39,1473.22,1.9946755569428845,1.9946755569428845,5.291789413665304
crankseg_1,52804.0,52804.0,10614210.0,256,16,4,8450.38,417433,1664831,6.38,25.43,0.0,0.0,0,3295.63,3703.49,1538.33,429.46,1102.21,2626.1,4548.13,554.13,3047.27,High,4548.13,4548.13,1538.33,1.8579899870935965,1.8579899870935965,5.493216670025287
crankseg_1,52804.0,52804.0,10614210.0,512,16,4,7642.14,417433,1664831,6.38,25.43,0.0,0.0,0,3312.22,3747.62,1568.64,433.1,1123.8,3692.82,4399.5,554.29,3059.59,High,4399.5,4399.5,1568.64,1.7370473917490625,1.7370473917490625,4.871825275397796
ak2010,45292.0,45292.0,217098.0,16,16,4,347.36,50328,197040,1.1,4.31,0.0,0.0,0,176.07,133.52,7.9,41.86,112.9,104.37,112.54,149.31,107.05,Low,149.31,176.07,7.9,1.9728517067075597,1.9728517067075597,43.96962025316456
ak2010,45292.0,45292.0,217098.0,32,16,4,564.62,50328,197040,1.1,4.31,0.0,0.0,0,339.75,277.8,31.76,42.69,118.41,207.65,118.93,214.74,206.86,Low,214.74,339.75,31.76,1.66186902133922,1.66186902133922,17.77770780856423
ak2010,45292.0,45292.0,217098.0,64,16,4,803.32,50328,197040,1.1,4.31,0.0,0.0,0,666.97,520.31,62.39,166.74,141.73,679.49,273.08,59.68,336.85,Low,679.49,679.49,62.39,1.1822396208921397,1.1822396208921397,12.875781375220388
ak2010,45292.0,45292.0,217098.0,128,16,4,967.03,50328,197040,1.1,4.31,0.0,0.0,0,1192.85,961.14,77.12,174.01,147.79,1239.67,451.58,61.7,555.24,Low,1239.67,1239.67,77.12,0.7800705026337653,0.7800705026337653,12.539289419087137
ak2010,45292.0,45292.0,217098.0,256,16,4,1055.47,50328,197040,1.1,4.31,0.0,0.0,0,1306.34,1195.72,81.06,177.26,150.79,1344.78,589.14,62.85,750.07,Low,1344.78,1344.78,81.06,0.7848644387929624,0.7848644387929624,13.020848754009375
ak2010,45292.0,45292.0,217098.0,512,16,4,1091.97,50328,197040,1.1,4.31,0.0,0.0,0,1382.24,1318.99,82.2,178.87,152.08,1326.8,637.24,62.85,845.05,Low,1326.8,1382.24,82.2,0.7900002893853455,0.7900002893853455,13.284306569343066
bcsstk37,25503.0,25503.0,1140977.0,16,16,4,2116.84,39010,153729,7.42,29.25,0.0,0.0,0,399.5,396.45,405.18,212.79,756.11,1072.35,759.13,356.56,1069.33,High,1072.35,1072.35,405.18,1.9740196764116196,1.9740196764116196,5.224443457228886
bcsstk37,25503.0,25503.0,1140977.0,32,16,4,3740.91,39010,153729,7.42,29.25,0.0,0.0,0,788.24,797.61,1468.44,210.24,704.96,1847.74,704.52,545.66,1855.25,High,1855.25,1855.25,1468.44,2.016391321924269,2.016391321924269,2.547540246792514
bcsstk37,25503.0,25503.0,1140977.0,64,16,4,4881.19,39010,153729,7.42,29.25,0.0,0.0,0,1553.41,1548.66,2859.59,346.51,657.43,1336.43,1974.01,223.4,2244.91,High,2244.91,2244.91,2859.59,1.7069544934763372,2.1743366103763626,1.7069544934763372
bcsstk37,25503.0,25503.0,1140977.0,128,16,4,6109.65,39010,153729,7.42,29.25,0.0,0.0,0,2926.52,2956.86,3662.85,362.06,703.6,2500.77,3667.26,228.7,2522.19,High,3667.26,3667.26,3662.85,1.665998592954958,1.665998592954958,1.6680044227855357
bcsstk37,25503.0,25503.0,1140977.0,256,16,4,7346.33,39010,153729,7.42,29.25,0.0,0.0,0,3094.17,3297.62,4072.19,370.91,727.06,2708.55,3960.87,231.41,2589.45,High,3960.87,3960.87,4072.19,1.804024370179191,1.8547263606227924,1.804024370179191
bcsstk37,25503.0,25503.0,1140977.0,512,16,4,8153.48,39010,153729,7.42,29.25,0.0,0.0,0,3193.5,3526.64,4310.15,375.28,740.22,3855.47,4694.77,231.58,2654.4,High,4694.77,4694.77,4310.15,1.7367155366503575,1.7367155366503575,1.8916928645174762
cvxbqp1,50000.0,50000.0,349968.0,16,16,4,409.8,87439,349726,1.0,4.0,0.0,0.0,0,226.52,188.46,98.22,58.37,166.73,749.4,166.89,187.35,741.46,Low,749.4,749.4,98.22,0.5468374699759808,0.5468374699759808,4.1722663408674405
cvxbqp1,50000.0,50000.0,349968.0,32,16,4,658.45,87439,349726,1.0,4.0,0.0,0.0,0,445.82,379.57,220.8,59.05,175.16,1002.77,175.16,287.09,1007.1,Low,1007.1,1007.1,220.8,0.653807963459438,0.653807963459438,2.982110507246377
cvxbqp1,50000.0,50000.0,349968.0,64,16,4,980.99,87439,349726,1.0,4.0,0.0,0.0,0,866.79,730.24,415.76,198.82,202.91,777.27,585.23,75.07,1198.52,Low,1198.52,1198.52,415.76,0.8185011514200848,0.8185011514200848,2.3595102944006157
cvxbqp1,50000.0,50000.0,349968.0,128,16,4,1146.5,87439,349726,1.0,4.0,0.0,0.0,0,1511.74,1294.98,515.7,206.08,211.35,1366.4,1109.69,77.17,1242.12,Low,1366.4,1511.74,515.7,0.758397608054295,0.758397608054295,2.2231917781656
cvxbqp1,50000.0,50000.0,349968.0,256,16,4,1221.0,87439,349726,1.0,4.0,0.0,0.0,0,1611.83,1496.39,531.56,209.44,215.62,1501.2,1162.93,78.2,1126.66,Low,1501.2,1611.83,531.56,0.7575240565071999,0.7575240565071999,2.297012566784559
cvxbqp1,50000.0,50000.0,349968.0,512,16,4,1270.59,87439,349726,1.0,4.0,0.0,0.0,0,1676.74,1644.49,530.35,211.12,217.68,1829.9,1457.25,78.3,1135.91,Low,1829.9,1829.9,530.35,0.6943494180009836,0.6943494180009836,2.3957575186197793
bayer01,57735.0,57735.0,275094.0,16,16,4,527.0,41177,160659,1.73,6.75,0.0,0.0,0,182.51,155.88,69.25,42.42,115.07,505.04,115.35,164.27,510.61,Low,510.61,510.61,69.25,1.0320988621452771,1.0320988621452771,7.610108303249097
bayer01,57735.0,57735.0,275094.0,32,16,4,850.37,41177,160659,1.73,6.75,0.0,0.0,0,358.19,315.29,291.63,42.94,119.96,723.37,119.78,221.25,715.91,Low,723.37,723.37,291.63,1.1755671371497298,1.1755671371497298,2.915920858622227
bayer01,57735.0,57735.0,275094.0,64,16,4,1159.51,41177,160659,1.73,6.75,0.0,0.0,0,704.12,613.53,555.27,167.86,140.89,663.34,405.81,59.51,841.1,Low,841.1,841.1,555.27,1.3785637855189632,1.3785637855189632,2.088191330343797
bayer01,57735.0,57735.0,275094.0,128,16,4,1471.09,41177,160659,1.73,6.75,0.0,0.0,0,1266.93,1114.44,638.19,174.73,147.15,1069.9,783.29,61.16,886.04,Low,1069.9,1266.93,638.19,1.1611454460783153,1.1611454460783153,2.305097228098215
bayer01,57735.0,57735.0,275094.0,256,16,4,1641.74,41177,160659,1.73,6.75,0.0,0.0,0,1390.61,1288.6,686.5,177.08,150.51,1186.43,811.61,62.48,900.95,Low,1186.43,1390.61,686.5,1.1805898131036021,1.1805898131036021,2.3914639475600876
bayer01,57735.0,57735.0,275094.0,512,16,4,1733.9,41177,160659,1.73,6.75,0.0,0.0,0,1437.61,1405.34,707.14,178.64,151.83,1483.44,1031.9,62.53,902.87,Low,1483.44,1483.44,707.14,1.1688372970932428,1.1688372970932428,2.4519897050089092
bcsstm37,25503.0,25503.0,15525.0,16,16,4,66.06,4243,14149,1.1,3.66,0.0,0.0,0,17.35,11.29,17.52,6.08,15.04,59.03,15.12,45.0,57.5,Low,59.03,59.03,17.52,1.1190919871251905,1.1190919871251905,3.7705479452054798
bcsstm37,25503.0,25503.0,15525.0,32,16,4,135.59,4243,14149,1.1,3.66,0.0,0.0,0,33.9,23.24,53.81,6.13,16.39,95.54,16.41,61.36,93.52,Low,95.54,95.54,53.81,1.4191961482101736,1.4191961482101736,2.519791860249024
bcsstm37,25503.0,25503.0,15525.0,64,16,4,207.0,4243,14149,1.1,3.66,0.0,0.0,0,68.47,45.66,105.08,40.32,21.17,69.31,69.62,11.45,128.04,Low,128.04,128.04,105.08,1.6166822867853796,1.6166822867853796,1.9699276741530263
bcsstm37,25503.0,25503.0,15525.0,128,16,4,259.83,4243,14149,1.1,3.66,0.0,0.0,0,135.44,90.59,148.74,41.61,22.09,87.96,129.11,11.64,174.44,Low,174.44,174.44,148.74,1.4895092868608117,1.4895092868608117,1.7468737394110527
bcsstm37,25503.0,25503.0,15525.0,256,16,4,353.34,4243,14149,1.1,3.66,0.0,0.0,0,221.79,156.13,182.78,42.59,22.6,157.61,147.24,11.81,203.61,Low,203.61,221.79,182.78,1.593128635195455,1.593128635195455,1.9331436699857751
bcsstm37,25503.0,25503.0,15525.0,512,16,4,384.82,4243,14149,1.1,3.66,0.0,0.0,0,291.89,238.96,198.56,43.13,22.84,264.82,205.37,11.95,215.06,Low,264.82,291.89,198.56,1.3183733598273322,1.3183733598273322,1.938053988718775
as-22july06,22963.0,22963.0,96872.0,16,16,4,235.7,19332,75189,1.29,5.01,0.0,0.0,0,122.16,85.35,0.56,36.61,65.68,6.83,66.08,122.16,6.8,Low,122.16,122.16,0.56,1.9294368041912247,1.9294368041912247,420.8928571428571
as-22july06,22963.0,22963.0,96872.0,32,16,4,424.88,19332,75189,1.29,5.01,0.0,0.0,0,234.27,172.99,4.2,37.77,100.91,17.94,100.7,172.37,17.95,Low,172.37,234.27,4.2,1.813633841294233,1.813633841294233,101.16190476190475
as-22july06,22963.0,22963.0,96872.0,64,16,4,516.65,19332,75189,1.29,5.01,0.0,0.0,0,467.42,341.7,8.37,159.92,123.21,460.2,45.35,54.29,34.39,Low,460.2,467.42,8.37,1.105322835993325,1.105322835993325,61.72640382317802
as-22july06,22963.0,22963.0,96872.0,128,16,4,863.96,19332,75189,1.29,5.01,0.0,0.0,0,898.0,661.24,11.73,169.95,129.18,885.69,62.76,55.4,69.46,Low,885.69,898.0,11.73,0.9620935412026727,0.9620935412026727,73.6538789428815
as-22july06,22963.0,22963.0,96872.0,256,16,4,1100.82,19332,75189,1.29,5.01,0.0,0.0,0,1101.6,898.0,12.49,178.9,136.12,1060.88,115.3,56.05,130.13,Low,1060.88,1101.6,12.49,0.9992919389978214,0.9992919389978214,88.13610888710969
as-22july06,22963.0,22963.0,96872.0,512,16,4,1106.32,19332,75189,1.29,5.01,0.0,0.0,0,1246.94,1133.83,12.77,180.88,138.2,1310.19,89.15,56.55,236.98,Low,1310.19,1310.19,12.77,0.8443966142315236,0.8443966142315236,86.63429913860611
bmwcra_1,148770.0,148770.0,10641602.0,16,16,4,3397.7,471413,1873812,5.68,22.58,0.0,0.0,0,455.38,508.36,243.26,265.44,1098.68,1766.35,1098.0,600.91,1752.68,High,1766.35,1766.35,243.26,1.9235712061595946,1.9235712061595946,13.967360026309299
bmwcra_1,148770.0,148770.0,10641602.0,32,16,4,5355.61,471413,1873812,5.68,22.58,0.0,0.0,0,897.36,1005.53,997.66,257.84,913.37,2539.43,912.71,707.83,2527.97,High,2539.43,2539.43,997.66,2.108981149313035,2.108981149313035,5.368171521359982
bmwcra_1,148770.0,148770.0,10641602.0,64,16,4,6382.73,471413,1873812,5.68,22.58,0.0,0.0,0,1747.28,1952.58,1945.89,359.26,817.83,1424.76,2485.9,291.56,2765.39,High,2765.39,2765.39,1945.89,2.3080758952625127,2.3080758952625127,3.2801083308922907
bmwcra_1,148770.0,148770.0,10641602.0,128,16,4,7175.73,471413,1873812,5.68,22.58,0.0,0.0,0,3205.18,3545.49,2238.19,366.99,864.51,2632.62,4508.02,295.04,2853.72,High,4508.02,4508.02,2238.19,1.591769779193526,1.591769779193526,3.206041488881641
bmwcra_1,148770.0,148770.0,10641602.0,256,16,4,7572.41,471413,1873812,5.68,22.58,0.0,0.0,0,3224.11,3608.67,2278.68,370.77,889.35,2683.22,4678.17,296.89,2869.2,High,4678.17,4678.17,2278.68,1.6186692659736606,1.6186692659736606,3.3231563887864906
bmwcra_1,148770.0,148770.0,10641602.0,512,16,4,7671.35,471413,1873812,5.68,22.58,0.0,0.0,0,3232.22,3644.15,2290.22,372.81,902.38,3757.02,5622.54,296.92,2888.08,High,5622.54,5622.54,2290.22,1.36439224976612,1.36439224976612,3.3496127009632266
c-43,11125.0,11125.0,123659.0,16,16,4,320.36,13846,54880,2.25,8.93,0.0,0.0,0,178.21,120.89,10.79,76.77,108.68,8.74,108.01,143.31,8.76,Medium,143.31,178.21,10.79,1.7976544526120868,1.7976544526120868,29.690454124189067
c-43,11125.0,11125.0,123659.0,32,16,4,610.66,13846,54880,2.25,8.93,0.0,0.0,0,349.36,247.85,47.94,82.23,184.04,25.71,180.68,271.22,25.76,Medium,271.22,349.36,47.94,1.7479390886191892,1.7479390886191892,12.738005840634125
c-43,11125.0,11125.0,123659.0,64,16,4,997.25,13846,54880,2.25,8.93,0.0,0.0,0,695.78,474.76,95.34,246.73,226.2,687.08,72.87,85.5,52.88,Medium,687.08,695.78,95.34,1.4332835091551928,1.4332835091551928,10.459932871827144
c-43,11125.0,11125.0,123659.0,128,16,4,1338.66,13846,54880,2.25,8.93,0.0,0.0,0,1357.2,944.99,97.77,265.54,267.55,1084.87,97.17,86.26,104.98,Medium,1084.87,1357.2,97.77,0.9863395225464191,0.9863395225464191,13.691930039889538
c-43,11125.0,11125.0,123659.0,256,16,4,1668.25,13846,54880,2.25,8.93,0.0,0.0,0,1817.08,1400.42,133.19,281.88,293.24,1443.33,188.51,88.88,193.07,Medium,1443.33,1817.08,133.19,0.9180938648821186,0.9180938648821186,12.525339740220737
c-43,11125.0,11125.0,123659.0,512,16,4,1999.54,13846,54880,2.25,8.93,0.0,0.0,0,2124.32,1889.97,142.52,284.72,296.23,2298.26,150.11,89.84,368.97,Medium,2298.26,2298.26,142.52,0.8700234090137755,0.8700234090137755,14.029890541678359


==> figs/plots/hists_TCGNN_speedup/h100_data.csv <==
matrix_name,m,k,nnz,n,TM,TN,cuteSpMM,num_bricks,num_active_cols,average_nnz_col,average_nnz_brick,num_waves_before,num_waves_after,num_row_panels,cuCOO,cuCSR,cuELLBlk,gespmmPARREDUCE-NNZBALANCE,gespmmPARREDUCE-ROWBALANCE,gespmmROWCACHING-NNZBALANCE,gespmmROWCACHING-ROWBALANCE,gespmmSEQREDUCE-NNZBALANCE,gespmmSEQREDUCE-ROWBALANCE,nnz_col_category,gespmm,best-CUDA,best-TCU,ALL_speedup,CUDA_speedup,TCU_speedup
conf6_0-8x8-20,49152.0,49152.0,1916928.0,16,16,4,2099.59,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,539.52,198.4,738.99,1700.91,739.56,748.51,1687.44,Medium,1700.91,1700.91,539.52,1.2343921783045546,1.2343921783045546,3.891588819691578
conf6_0-8x8-20,49152.0,49152.0,1916928.0,32,16,4,3573.03,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,1495.85,194.49,677.72,2264.53,678.2,870.74,2264.53,Medium,2264.53,2264.53,1495.85,1.5778240959492698,1.5778240959492698,2.3886285389577835
conf6_0-8x8-20,49152.0,49152.0,1916928.0,64,16,4,3918.1,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,2865.36,332.58,621.87,1291.3,1773.7,210.9,2479.05,Medium,2479.05,2479.05,2865.36,1.367402350838987,1.5804844597728966,1.367402350838987
conf6_0-8x8-20,49152.0,49152.0,1916928.0,128,16,4,4569.55,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3550.69,343.68,653.82,2381.65,3262.16,214.47,2594.83,Medium,3262.16,3262.16,3550.69,1.2869470440956547,1.4007743335703953,1.2869470440956547
conf6_0-8x8-20,49152.0,49152.0,1916928.0,256,16,4,4923.88,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3781.86,350.02,671.63,2506.61,3372.28,216.4,2565.1,Medium,3372.28,3372.28,3781.86,1.301973103182032,1.4601041431909567,1.301973103182032
conf6_0-8x8-20,49152.0,49152.0,1916928.0,512,16,4,5097.79,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3869.89,353.69,681.39,3409.39,4187.43,216.5,2583.68,Medium,4187.43,4187.43,3869.89,1.217403037185099,1.217403037185099,1.3172958404502453
conf6_0-8x8-80,49152.0,49152.0,1916928.0,16,16,4,2092.72,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,539.07,198.54,731.09,1710.02,737.28,745.89,1708.49,Medium,1710.02,1710.02,539.07,1.2237985520637185,1.2237985520637185,3.8820932346448505
conf6_0-8x8-80,49152.0,49152.0,1916928.0,32,16,4,3533.51,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,1491.19,194.49,677.12,2272.59,677.6,874.71,2255.21,Medium,2272.59,2272.59,1491.19,1.554838312234059,1.554838312234059,2.3695907295515664
conf6_0-8x8-80,49152.0,49152.0,1916928.0,64,16,4,4076.4,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,2980.07,332.8,622.03,1291.95,1774.11,210.92,2496.81,Medium,2496.81,2496.81,2980.07,1.3678873315056357,1.6326432527905608,1.3678873315056357
conf6_0-8x8-80,49152.0,49152.0,1916928.0,128,16,4,4569.55,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3549.87,343.97,654.21,2384.98,3264.94,214.39,2599.22,Medium,3264.94,3264.94,3549.87,1.2872443216230454,1.399581615588648,1.2872443216230454
conf6_0-8x8-80,49152.0,49152.0,1916928.0,256,16,4,4915.99,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3774.41,350.23,671.38,2506.81,3370.42,216.41,2563.81,Medium,3370.42,3370.42,3774.41,1.3024525687458437,1.4585689617317723,1.3024525687458437
conf6_0-8x8-80,49152.0,49152.0,1916928.0,512,16,4,5100.33,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3869.41,353.62,681.29,3413.75,4180.3,216.5,2584.66,Medium,4180.3,4180.3,3869.41,1.2200870750903046,1.2200870750903046,1.3181156817189184
ASIC_100ks,99190.0,99190.0,578890.0,16,16,4,745.03,71708,277737,2.08,8.07,0.0,0.0,0,242.01,216.17,2.3,50.82,140.41,315.64,139.93,199.96,339.52,Medium,339.52,339.52,2.3,2.194362629594722,2.194362629594722,323.9260869565218
ASIC_100ks,99190.0,99190.0,578890.0,32,16,4,1199.77,71708,277737,2.08,8.07,0.0,0.0,0,473.92,438.89,15.11,51.2,144.89,613.88,144.89,271.97,617.48,Medium,617.48,617.48,15.11,1.9430102999287426,1.9430102999287426,79.40238252812706
ASIC_100ks,99190.0,99190.0,578890.0,64,16,4,1424.96,71708,277737,2.08,8.07,0.0,0.0,0,882.79,819.96,29.71,187.6,167.59,853.82,455.37,65.39,785.47,Medium,853.82,882.79,29.71,1.614155121829654,1.614155121829654,47.962302255132954
ASIC_100ks,99190.0,99190.0,578890.0,128,16,4,1673.7,71708,277737,2.08,8.07,0.0,0.0,0,1513.44,1414.51,33.93,191.69,174.21,1360.89,828.91,67.47,927.15,Medium,1360.89,1513.44,33.93,1.1058912147161433,1.1058912147161433,49.328028293545536
ASIC_100ks,99190.0,99190.0,578890.0,256,16,4,1772.0,71708,277737,2.08,8.07,0.0,0.0,0,1624.67,1585.46,34.33,193.13,176.98,1421.68,908.42,69.08,1006.55,Medium,1421.68,1624.67,34.33,1.0906830310155293,1.0906830310155293,51.6166618118264
ASIC_100ks,99190.0,99190.0,578890.0,512,16,4,1819.51,71708,277737,2.08,8.07,0.0,0.0,0,1672.34,1684.96,34.53,194.36,175.12,1674.76,1087.69,69.1,1058.36,Medium,1674.76,1684.96,34.53,1.0798535276801824,1.0798535276801824,52.693599768317405
dc3,116835.0,116835.0,766396.0,16,16,4,418.8,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,0.14,46.21,17.0,1.77,17.03,174.3,1.77,Low,174.3,174.3,0.14,2.4027538726333906,2.4027538726333906,2991.428571428571
dc3,116835.0,116835.0,766396.0,32,16,4,749.17,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,1.75,48.98,30.92,3.39,30.57,241.73,3.39,Low,241.73,241.73,1.75,3.099201588549208,3.099201588549208,428.09714285714284
dc3,116835.0,116835.0,766396.0,64,16,4,1264.16,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,3.49,128.85,49.52,873.39,7.79,44.97,5.58,Low,873.39,873.39,3.49,1.4474175339768032,1.4474175339768032,362.2234957020057
dc3,116835.0,116835.0,766396.0,128,16,4,1780.76,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,3.85,129.54,76.49,1294.31,8.42,58.2,10.17,Low,1294.31,1294.31,3.85,1.3758373187258077,1.3758373187258077,462.5350649350649
dc3,116835.0,116835.0,766396.0,256,16,4,1876.7,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,3.92,129.79,104.25,1328.67,15.2,59.0,20.28,Low,1328.67,1328.67,3.92,1.412465096675623,1.412465096675623,478.75
dc3,116835.0,116835.0,766396.0,512,16,4,1878.42,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,3.93,128.0,131.8,1517.24,10.91,59.03,39.45,Low,1517.24,1517.24,3.93,1.2380506709551555,1.2380506709551555,477.96946564885496
co2010,201062.0,201062.0,974574.0,16,16,4,581.84,229739,900164,1.08,4.24,0.0,0.0,0,0.0,0.0,8.89,43.6,122.57,600.85,122.6,181.59,600.85,Low,600.85,600.85,8.89,0.9683614878921528,0.9683614878921528,65.44881889763779
co2010,201062.0,201062.0,974574.0,32,16,4,888.4,229739,900164,1.08,4.24,0.0,0.0,0,0.0,0.0,29.36,43.57,124.16,812.82,124.15,238.95,815.2,Low,815.2,815.2,29.36,1.0897939156035328,1.0897939156035328,30.258855585831064
co2010,201062.0,201062.0,974574.0,64,16,4,1104.33,229739,900164,1.08,4.24,0.0,0.0,0,0.0,0.0,57.48,164.79,139.65,761.39,423.96,59.19,907.42,Low,907.42,907.42,57.48,1.2169998457164268,1.2169998457164268,19.21242171189979
co2010,201062.0,201062.0,974574.0,128,16,4,1219.93,229739,900164,1.08,4.24,0.0,0.0,0,0.0,0.0,65.18,166.84,140.84,1217.08,816.74,60.43,973.6,Low,1217.08,1217.08,65.18,1.002341670227101,1.002341670227101,18.716324025774778
co2010,201062.0,201062.0,974574.0,256,16,4,1257.11,229739,900164,1.08,4.24,0.0,0.0,0,0.0,0.0,65.96,168.0,141.4,1221.65,831.73,61.19,1000.27,Low,1221.65,1221.65,65.96,1.0290263168665328,1.0290263168665328,19.058671922377197
co2010,201062.0,201062.0,974574.0,512,16,4,1276.51,229739,900164,1.08,4.24,0.0,0.0,0,0.0,0.0,66.34,168.76,141.59,1386.74,1058.49,61.21,1003.26,Low,1386.74,1386.74,66.34,0.9205114152616929,0.9205114152616929,19.241935483870968
appu,14000.0,14000.0,1853104.0,16,16,4,336.81,430109,1719128,1.08,4.31,0.0,0.0,0,434.29,457.67,47.29,335.89,1063.78,1091.99,1063.17,311.03,1100.42,Low,1100.42,1100.42,47.29,0.30607404445575326,0.30607404445575326,7.122224571791077
appu,14000.0,14000.0,1853104.0,32,16,4,584.39,430109,1719128,1.08,4.31,0.0,0.0,0,856.53,915.57,254.06,339.74,1008.77,1664.96,1015.4,485.23,1683.11,Low,1683.11,1683.11,254.06,0.3472084415160031,0.3472084415160031,2.300204676060773
appu,14000.0,14000.0,1853104.0,64,16,4,891.13,430109,1719128,1.08,4.31,0.0,0.0,0,1668.71,1769.5,505.97,412.95,909.95,1188.08,2272.35,460.0,2212.0,Low,2272.35,2272.35,505.97,0.3921622989416243,0.3921622989416243,1.7612309030179654
appu,14000.0,14000.0,1853104.0,128,16,4,1054.47,430109,1719128,1.08,4.31,0.0,0.0,0,2998.55,2998.55,524.03,432.14,984.58,2218.95,3330.67,468.53,2585.88,Low,3330.67,3330.67,524.03,0.31659395857289974,0.31659395857289974,2.0122321241150316
appu,14000.0,14000.0,1853104.0,256,16,4,1245.16,430109,1719128,1.08,4.31,0.0,0.0,0,3128.59,3263.94,588.12,443.09,1028.54,2470.39,3657.74,472.4,2805.08,Low,3657.74,3657.74,588.12,0.3404178536473342,0.3404178536473342,2.117186968645855
appu,14000.0,14000.0,1853104.0,512,16,4,1392.3,430109,1719128,1.08,4.31,0.0,0.0,0,3193.29,3411.14,626.55,448.81,1052.04,3213.71,3492.51,472.87,2921.44,Low,3492.51,3492.51,626.55,0.39865311767181766,0.39865311767181766,2.2221690208283458
atmosmodj,1270432.0,1270432.0,8814880.0,32,16,4,1596.32,1652198,6445696,1.37,5.34,0.0,0.0,0,689.5,726.31,524.02,-1.0,175.36,1066.4,175.39,346.18,1066.14,Low,1066.4,1066.4,524.02,1.4969242310577642,1.4969242310577642,3.0462959429029426
atmosmodj,1270432.0,1270432.0,8814880.0,64,16,4,1712.96,1652198,6445696,1.37,5.34,0.0,0.0,0,1316.93,1383.54,975.15,0.0,190.18,843.73,619.45,67.06,1150.2,Low,1150.2,1383.54,975.15,1.2380993682871475,1.2380993682871475,1.756611803312311
atmosmodj,1270432.0,1270432.0,8814880.0,128,16,4,1751.46,1652198,6445696,1.37,5.34,0.0,0.0,0,1626.06,1645.1,1026.58,0.0,192.32,1472.52,1197.86,69.06,1008.42,Low,1472.52,1645.1,1026.58,1.0646526047048812,1.0646526047048812,1.7061115548715153
atmosmodj,1270432.0,1270432.0,8814880.0,256,16,4,1757.42,1652198,6445696,1.37,5.34,0.0,0.0,0,1588.57,1629.29,1099.46,0.0,193.86,1495.19,1206.27,70.49,947.59,Low,1495.19,1629.29,1099.46,1.0786416169006132,1.0786416169006132,1.5984392338056865
atmosmodj,1270432.0,1270432.0,8814880.0,512,16,4,1764.0,1652198,6445696,1.37,5.34,0.0,0.0,0,1592.45,1646.64,1120.56,0.0,194.5,1645.0,1526.87,70.51,945.74,Low,1645.0,1646.64,1120.56,1.0712724092697856,1.0712724092697856,1.5742128935532234
car4,16384.0,33052.0,63724.0,16,16,4,222.81,9440,37656,1.69,6.75,0.0,0.0,0,0.0,0.0,33.81,33.38,78.29,74.18,78.38,116.07,76.32,Low,116.07,116.07,33.81,1.9196174722150428,1.9196174722150428,6.590062111801242
car4,16384.0,33052.0,63724.0,32,16,4,422.01,9440,37656,1.69,6.75,0.0,0.0,0,0.0,0.0,192.81,34.69,88.2,202.3,88.2,158.12,204.57,Low,204.57,204.57,192.81,2.0629124505059395,2.0629124505059395,2.1887350241170065
car4,16384.0,33052.0,63724.0,64,16,4,672.55,9440,37656,1.69,6.75,0.0,0.0,0,0.0,0.0,356.0,146.91,106.74,286.08,252.37,51.97,352.07,Low,352.07,352.07,356.0,1.8891853932584268,1.9102735251512482,1.8891853932584268
car4,16384.0,33052.0,63724.0,128,16,4,889.69,9440,37656,1.69,6.75,0.0,0.0,0,0.0,0.0,420.62,159.96,114.38,433.87,480.03,53.98,567.7,Low,567.7,567.7,420.62,1.567183371499031,1.567183371499031,2.115187104750131
car4,16384.0,33052.0,63724.0,256,16,4,1137.93,9440,37656,1.69,6.75,0.0,0.0,0,0.0,0.0,502.01,166.71,117.3,732.46,556.54,55.47,689.37,Low,732.46,732.46,502.01,1.5535728913524287,1.5535728913524287,2.2667476743491166
car4,16384.0,33052.0,63724.0,512,16,4,1272.09,9440,37656,1.69,6.75,0.0,0.0,0,0.0,0.0,562.84,170.77,119.96,879.33,679.95,55.95,695.25,Low,879.33,879.33,562.84,1.446658251168503,1.446658251168503,2.2601272119963043
cz40948,40948.0,40948.0,412148.0,16,16,4,726.89,51314,201780,2.04,8.03,0.0,0.0,0,0.0,0.0,127.32,78.73,232.98,763.24,234.44,193.04,767.5,Medium,767.5,767.5,127.32,0.9470879478827361,0.9470879478827361,5.709158027018536
cz40948,40948.0,40948.0,412148.0,32,16,4,1149.65,51314,201780,2.04,8.03,0.0,0.0,0,0.0,0.0,463.87,79.53,240.67,1154.48,241.52,297.04,1123.02,Medium,1154.48,1154.48,463.87,0.9958162982468298,0.9958162982468298,2.4783883415612133
cz40948,40948.0,40948.0,412148.0,64,16,4,1477.23,51314,201780,2.04,8.03,0.0,0.0,0,0.0,0.0,892.1,237.24,268.89,937.77,830.94,90.23,1366.99,Medium,1366.99,1366.99,892.1,1.08064433536456,1.08064433536456,1.6559018047304113
cz40948,40948.0,40948.0,412148.0,128,16,4,2011.7,51314,201780,2.04,8.03,0.0,0.0,0,0.0,0.0,1023.02,246.74,283.02,1653.55,1579.11,93.0,1535.0,Medium,1653.55,1653.55,1023.02,1.2165945994980498,1.2165945994980498,1.9664327188129265
cz40948,40948.0,40948.0,412148.0,256,16,4,2282.58,51314,201780,2.04,8.03,0.0,0.0,0,0.0,0.0,1115.23,250.95,290.12,1938.95,1663.98,94.56,1589.77,Medium,1938.95,1938.95,1115.23,1.1772247866113101,1.1772247866113101,2.046734754265936
cz40948,40948.0,40948.0,412148.0,512,16,4,2434.69,51314,201780,2.04,8.03,0.0,0.0,0,0.0,0.0,1157.52,253.03,294.38,2357.66,2109.52,94.67,1600.96,Medium,2357.66,2357.66,1157.52,1.032672225851056,1.032672225851056,2.1033675444052804
cont1_l,1918399.0,1921596.0,7031999.0,32,16,4,1106.27,1238700,4636497,1.52,5.68,0.0,0.0,0,0.0,0.0,164.43,-1.0,92.74,669.46,92.71,195.01,668.63,Low,669.46,669.46,164.43,1.6524811041735128,1.6524811041735128,6.727908532506233
cont1_l,1918399.0,1921596.0,7031999.0,64,16,4,1213.25,1238700,4636497,1.52,5.68,0.0,0.0,0,0.0,0.0,306.73,0.0,103.1,571.97,327.67,47.01,689.07,Low,689.07,689.07,306.73,1.7607064594308268,1.7607064594308268,3.9554331170736474
cont1_l,1918399.0,1921596.0,7031999.0,128,16,4,1291.79,1238700,4636497,1.52,5.68,0.0,0.0,0,0.0,0.0,355.32,0.0,103.46,829.77,638.26,48.03,693.19,Low,829.77,829.77,355.32,1.556804897742748,1.556804897742748,3.635567938759428
cont1_l,1918399.0,1921596.0,7031999.0,256,16,4,1295.86,1238700,4636497,1.52,5.68,0.0,0.0,0,0.0,0.0,358.15,0.0,104.05,840.57,642.21,48.94,696.67,Low,840.57,840.57,358.15,1.5416443603745076,1.5416443603745076,3.618204662850761
cont1_l,1918399.0,1921596.0,7031999.0,512,16,4,1294.08,1238700,4636497,1.52,5.68,0.0,0.0,0,0.0,0.0,358.57,0.0,104.25,945.52,823.21,48.94,696.11,Low,945.52,945.52,358.57,1.368643709281665,1.368643709281665,3.609002426304487
bcsstk36,23052.0,23052.0,1143140.0,16,16,4,2128.75,37817,149216,7.66,30.23,0.0,0.0,0,401.24,396.24,366.98,221.54,796.06,910.14,801.64,370.19,886.16,High,910.14,910.14,366.98,2.3389258795350165,2.3389258795350165,5.800724835140879
bcsstk36,23052.0,23052.0,1143140.0,32,16,4,3823.21,37817,149216,7.66,30.23,0.0,0.0,0,790.55,799.96,1112.55,219.92,734.9,1773.69,738.94,552.64,1711.29,High,1773.69,1773.69,1112.55,2.155511955302223,2.155511955302223,3.4364388117387983
bcsstk36,23052.0,23052.0,1143140.0,64,16,4,4874.8,37817,149216,7.66,30.23,0.0,0.0,0,1556.88,1555.82,2179.49,350.79,681.76,1332.72,1971.78,229.53,2162.99,High,2162.99,2162.99,2179.49,2.236670046662293,2.253732102321324,2.236670046662293
bcsstk36,23052.0,23052.0,1143140.0,128,16,4,6060.38,37817,149216,7.66,30.23,0.0,0.0,0,2930.19,2945.29,3078.13,367.5,731.96,2522.79,3550.12,235.63,2489.82,High,3550.12,3550.12,3078.13,1.7070915912701543,1.7070915912701543,1.9688512181096964
bcsstk36,23052.0,23052.0,1143140.0,256,16,4,7266.68,37817,149216,7.66,30.23,0.0,0.0,0,3098.99,3309.25,3365.89,376.42,758.71,2721.36,3949.52,238.44,2611.03,High,3949.52,3949.52,3365.89,1.8398894042820395,1.8398894042820395,2.15891784936525
bcsstk36,23052.0,23052.0,1143140.0,512,16,4,8317.53,37817,149216,7.66,30.23,0.0,0.0,0,3187.29,3534.69,3520.06,380.99,773.37,3892.78,4585.17,238.68,2689.74,High,4585.17,4585.17,3520.06,1.8140068961456175,1.8140068961456175,2.362894382482117
c-60,43640.0,43640.0,298570.0,16,16,4,576.39,47607,188433,1.58,6.27,0.0,0.0,0,212.81,174.0,8.11,57.22,114.79,34.37,115.91,189.45,36.91,Low,189.45,212.81,8.11,2.7084723462243314,2.7084723462243314,71.07151664611591
c-60,43640.0,43640.0,298570.0,32,16,4,847.01,47607,188433,1.58,6.27,0.0,0.0,0,418.47,352.72,40.35,58.25,133.53,68.43,133.38,265.64,65.57,Low,265.64,418.47,40.35,2.0240638516500584,2.0240638516500584,20.991573729863692
c-60,43640.0,43640.0,298570.0,64,16,4,1076.9,47607,188433,1.58,6.27,0.0,0.0,0,821.4,684.81,79.29,203.56,175.51,726.91,157.75,74.41,129.0,Low,726.91,821.4,79.29,1.3110542975407842,1.3110542975407842,13.581788371799723
c-60,43640.0,43640.0,298570.0,128,16,4,1311.67,47607,188433,1.58,6.27,0.0,0.0,0,1508.92,1269.19,96.43,211.59,191.63,1315.32,231.28,76.39,242.5,Low,1315.32,1508.92,96.43,0.8692773639424224,0.8692773639424224,13.60230218811573
c-60,43640.0,43640.0,298570.0,256,16,4,1470.79,47607,188433,1.58,6.27,0.0,0.0,0,1651.31,1522.87,99.84,215.79,201.06,1514.18,306.08,77.33,382.92,Low,1514.18,1651.31,99.84,0.8906807322671092,0.8906807322671092,14.731470352564102
c-60,43640.0,43640.0,298570.0,512,16,4,1569.1,47607,188433,1.58,6.27,0.0,0.0,0,1755.05,1701.3,102.44,217.58,205.89,1899.88,257.06,77.43,553.5,Low,1899.88,1899.88,102.44,0.8258942670063372,0.8258942670063372,15.31725888324873
bips98_1450,11305.0,11305.0,44678.0,16,16,4,159.0,6896,26469,1.69,6.48,0.0,0.0,0,66.19,43.84,15.34,33.02,73.97,156.76,74.71,86.59,153.53,Low,156.76,156.76,15.34,1.0142893595304925,1.0142893595304925,10.365058670143416
bips98_1450,11305.0,11305.0,44678.0,32,16,4,313.53,6896,26469,1.69,6.48,0.0,0.0,0,128.94,84.86,38.27,34.45,87.69,267.53,88.04,143.89,271.6,Low,271.6,271.6,38.27,1.154381443298969,1.154381443298969,8.192579043637313
bips98_1450,11305.0,11305.0,44678.0,64,16,4,483.01,6896,26469,1.69,6.48,0.0,0.0,0,243.15,172.34,76.11,144.59,108.44,237.02,269.96,51.86,441.26,Low,441.26,441.26,76.11,1.0946154194805784,1.0946154194805784,6.34620943371436
bips98_1450,11305.0,11305.0,44678.0,128,16,4,622.69,6896,26469,1.69,6.48,0.0,0.0,0,477.2,331.56,79.55,158.78,118.35,334.98,498.5,54.62,593.73,Low,593.73,593.73,79.55,1.0487763798359524,1.0487763798359524,7.8276555625392845
bips98_1450,11305.0,11305.0,44678.0,256,16,4,886.91,6896,26469,1.69,6.48,0.0,0.0,0,826.41,597.2,108.97,167.06,123.91,660.67,578.36,56.31,725.0,Low,725.0,826.41,108.97,1.0732082138405876,1.0732082138405876,8.139029090575388
bips98_1450,11305.0,11305.0,44678.0,512,16,4,1144.67,6896,26469,1.69,6.48,0.0,0.0,0,1039.78,864.91,116.8,171.69,126.73,1033.76,733.18,57.36,846.98,Low,1033.76,1039.78,116.8,1.1008771086191311,1.1008771086191311,9.800256849315069
c-62,41731.0,41731.0,559341.0,16,16,4,759.97,77806,308936,1.81,7.19,0.0,0.0,0,299.76,273.65,6.71,98.48,157.83,29.21,158.05,254.71,29.86,Low,254.71,299.76,6.71,2.5352615425673872,2.5352615425673872,113.25931445603577
c-62,41731.0,41731.0,559341.0,32,16,4,1254.13,77806,308936,1.81,7.19,0.0,0.0,0,593.15,547.57,58.12,98.79,206.78,55.63,205.19,368.35,57.56,Low,368.35,593.15,58.12,2.114355559302032,2.114355559302032,21.578286304198212
c-62,41731.0,41731.0,559341.0,64,16,4,1463.29,77806,308936,1.81,7.19,0.0,0.0,0,1158.06,1067.45,114.49,257.02,273.75,960.66,156.91,99.21,113.42,Low,960.66,1158.06,114.49,1.26357010862995,1.26357010862995,12.780941566949078
c-62,41731.0,41731.0,559341.0,128,16,4,1679.7,77806,308936,1.81,7.19,0.0,0.0,0,2149.25,2022.03,130.28,267.53,312.02,1777.1,215.29,103.63,210.17,Low,1777.1,2149.25,130.28,0.781528440153542,0.781528440153542,12.89299969296899
c-62,41731.0,41731.0,559341.0,256,16,4,1831.28,77806,308936,1.81,7.19,0.0,0.0,0,2319.12,2323.94,134.72,268.49,334.64,1968.22,277.57,104.3,365.91,Low,1968.22,2323.94,134.72,0.7880065750406636,0.7880065750406636,13.593230403800474
c-62,41731.0,41731.0,559341.0,512,16,4,2001.89,77806,308936,1.81,7.19,0.0,0.0,0,2429.29,2534.91,136.82,268.32,346.16,2636.08,223.9,104.33,547.49,Low,2636.08,2636.08,136.82,0.7594192892476709,0.7594192892476709,14.63155971349218
cfd1,70656.0,70656.0,1825580.0,16,16,4,1477.01,170831,677429,2.7,10.7,0.0,0.0,0,0.0,0.0,86.32,154.68,553.88,1591.27,559.65,435.12,1592.65,Medium,1592.65,1592.65,86.32,0.9273914544940821,0.9273914544940821,17.11086654309546
cfd1,70656.0,70656.0,1825580.0,32,16,4,2210.15,170831,677429,2.7,10.7,0.0,0.0,0,0.0,0.0,356.58,153.23,539.1,2111.27,538.23,611.8,2121.07,Medium,2121.07,2121.07,356.58,1.0419976709868133,1.0419976709868133,6.198188344831455
cfd1,70656.0,70656.0,1825580.0,64,16,4,2819.43,170831,677429,2.7,10.7,0.0,0.0,0,0.0,0.0,702.81,304.82,525.35,1230.19,2186.38,124.37,2304.18,Medium,2304.18,2304.18,702.81,1.2236153425513632,1.2236153425513632,4.011653220642848
cfd1,70656.0,70656.0,1825580.0,128,16,4,3150.95,170831,677429,2.7,10.7,0.0,0.0,0,0.0,0.0,822.01,313.65,548.91,2213.52,4065.29,126.34,2371.42,Medium,4065.29,4065.29,822.01,0.7750861562151777,0.7750861562151777,3.83322587316456
cfd1,70656.0,70656.0,1825580.0,256,16,4,3444.49,170831,677429,2.7,10.7,0.0,0.0,0,0.0,0.0,851.79,318.6,561.8,2317.13,4233.55,127.49,2355.57,Medium,4233.55,4233.55,851.79,0.8136174132819973,0.8136174132819973,4.04382535601498
cfd1,70656.0,70656.0,1825580.0,512,16,4,3563.85,170831,677429,2.7,10.7,0.0,0.0,0,0.0,0.0,860.93,321.12,568.49,3130.26,5187.77,127.5,2365.76,Medium,5187.77,5187.77,860.93,0.6869714732919925,0.6869714732919925,4.1395351538452605
bloweybq,10001.0,10001.0,49999.0,16,16,4,101.01,6245,23108,3.03,11.21,0.0,0.0,0,107.68,76.24,1.72,52.12,18.18,1.85,17.94,126.34,1.85,Medium,126.34,126.34,1.72,0.7995092607250277,0.7995092607250277,58.72674418604652
bloweybq,10001.0,10001.0,49999.0,32,16,4,192.3,6245,23108,3.03,11.21,0.0,0.0,0,216.02,154.51,13.76,53.25,32.26,3.63,31.97,200.55,3.63,Medium,200.55,216.02,13.76,0.8901953522821962,0.8901953522821962,13.975290697674419
bloweybq,10001.0,10001.0,49999.0,64,16,4,341.29,6245,23108,3.03,11.21,0.0,0.0,0,432.71,297.52,27.38,148.52,58.98,417.86,9.99,54.89,7.25,Medium,417.86,432.71,27.38,0.7887268609461303,0.7887268609461303,12.464937910883858
bloweybq,10001.0,10001.0,49999.0,128,16,4,572.23,6245,23108,3.03,11.21,0.0,0.0,0,849.66,604.02,37.87,176.41,98.67,828.3,14.09,68.01,14.67,Medium,828.3,849.66,37.87,0.6734811571687499,0.6734811571687499,15.110377607604965
bloweybq,10001.0,10001.0,49999.0,256,16,4,802.39,6245,23108,3.03,11.21,0.0,0.0,0,1233.32,967.06,42.22,175.97,135.07,1192.6,27.2,68.82,28.97,Medium,1192.6,1233.32,42.22,0.6505935199299452,0.6505935199299452,19.004973945997158
bloweybq,10001.0,10001.0,49999.0,512,16,4,1260.81,6245,23108,3.03,11.21,0.0,0.0,0,1627.7,1359.87,46.26,182.92,167.94,1791.77,19.55,69.69,51.37,Medium,1791.77,1791.77,46.26,0.7036673233729775,0.7036673233729775,27.254863813229573
cond-mat,16726.0,16726.0,95188.0,16,16,4,260.79,16902,65964,1.44,5.63,0.0,0.0,0,0.0,0.0,9.45,46.66,117.52,168.47,117.23,124.92,171.51,Low,171.51,171.51,9.45,1.5205527374497116,1.5205527374497116,27.596825396825402
cond-mat,16726.0,16726.0,95188.0,32,16,4,500.99,16902,65964,1.44,5.63,0.0,0.0,0,0.0,0.0,26.15,48.49,132.48,341.18,132.76,192.3,344.26,Low,344.26,344.26,26.15,1.4552663684424563,1.4552663684424563,19.15831739961759
cond-mat,16726.0,16726.0,95188.0,64,16,4,730.81,16902,65964,1.44,5.63,0.0,0.0,0,0.0,0.0,51.94,180.11,161.27,528.82,422.59,65.75,595.86,Low,595.86,595.86,51.94,1.2264793743496794,1.2264793743496794,14.070273392375817
cond-mat,16726.0,16726.0,95188.0,128,16,4,909.8,16902,65964,1.44,5.63,0.0,0.0,0,0.0,0.0,55.59,195.51,171.7,849.89,745.11,68.95,934.36,Low,934.36,934.36,55.59,0.9737146281947,0.9737146281947,16.366252923187623
cond-mat,16726.0,16726.0,95188.0,256,16,4,1212.59,16902,65964,1.44,5.63,0.0,0.0,0,0.0,0.0,57.81,205.06,177.26,1077.85,856.58,71.14,1108.45,Low,1108.45,1108.45,57.81,1.0939510126753573,1.0939510126753573,20.97543677564435
cond-mat,16726.0,16726.0,95188.0,512,16,4,1356.2,16902,65964,1.44,5.63,0.0,0.0,0,0.0,0.0,60.26,209.42,179.63,1604.86,962.71,72.14,1161.71,Low,1604.86,1604.86,60.26,0.8450581359121668,0.8450581359121668,22.50580816461998
c-64,51035.0,51035.0,707985.0,16,16,4,998.57,64622,256101,2.8,11.11,0.0,0.0,0,322.63,292.28,2.72,97.84,183.5,15.01,182.47,272.84,15.0,Medium,272.84,322.63,2.72,3.0950934507020427,3.0950934507020427,367.12132352941177
c-64,51035.0,51035.0,707985.0,32,16,4,1623.82,64622,256101,2.8,11.11,0.0,0.0,0,633.02,589.6,30.46,97.86,304.62,43.21,305.72,394.96,43.39,Medium,394.96,633.02,30.46,2.5651954124672205,2.5651954124672205,53.30991464215364
c-64,51035.0,51035.0,707985.0,64,16,4,2121.3,64622,256101,2.8,11.11,0.0,0.0,0,1239.79,1143.06,60.11,255.23,323.21,1046.42,124.27,71.27,84.26,Medium,1046.42,1239.79,60.11,1.711015575218384,1.711015575218384,35.2903011146232
c-64,51035.0,51035.0,707985.0,128,16,4,2758.83,64622,256101,2.8,11.11,0.0,0.0,0,2188.54,2063.5,70.09,252.69,350.62,1911.06,173.83,80.01,161.04,Medium,1911.06,2188.54,70.09,1.2605801127692433,1.2605801127692433,39.361249821657864
c-64,51035.0,51035.0,707985.0,256,16,4,2852.62,64622,256101,2.8,11.11,0.0,0.0,0,2424.11,2412.4,73.13,276.27,363.13,2116.74,322.43,80.89,305.15,Medium,2116.74,2424.11,73.13,1.1767700310629468,1.1767700310629468,39.00752085327499
c-64,51035.0,51035.0,707985.0,512,16,4,2873.61,64622,256101,2.8,11.11,0.0,0.0,0,2507.47,2603.23,74.71,276.69,372.74,2726.84,244.64,80.97,565.87,Medium,2726.84,2726.84,74.71,1.0538242067741415,1.0538242067741415,38.46352563244546
chipcool0,20082.0,20082.0,281150.0,16,16,4,359.07,63114,250531,1.12,4.45,0.0,0.0,0,0.0,0.0,40.11,96.48,284.28,661.53,290.14,205.07,663.09,Low,663.09,663.09,40.11,0.5415102022349907,0.5415102022349907,8.952131637995512
chipcool0,20082.0,20082.0,281150.0,32,16,4,610.53,63114,250531,1.12,4.45,0.0,0.0,0,0.0,0.0,167.55,99.52,314.13,1176.36,316.08,349.91,1176.36,Low,1176.36,1176.36,167.55,0.5189992859328777,0.5189992859328777,3.6438675022381375
chipcool0,20082.0,20082.0,281150.0,64,16,4,820.88,63114,250531,1.12,4.45,0.0,0.0,0,0.0,0.0,330.67,254.43,337.92,760.38,1066.98,102.09,1551.17,Low,1551.17,1551.17,330.67,0.5292005389480199,0.5292005389480199,2.4824749750506547
chipcool0,20082.0,20082.0,281150.0,128,16,4,1000.09,63114,250531,1.12,4.45,0.0,0.0,0,0.0,0.0,390.96,268.75,361.38,1399.63,1986.93,107.8,1782.25,Low,1986.93,1986.93,390.96,0.5033342895824211,0.5033342895824211,2.558036627788009
chipcool0,20082.0,20082.0,281150.0,256,16,4,1265.37,63114,250531,1.12,4.45,0.0,0.0,0,0.0,0.0,413.57,277.49,373.56,1732.82,2191.13,111.4,1891.67,Low,2191.13,2191.13,413.57,0.5774965428797013,0.5774965428797013,3.0596271489711535
chipcool0,20082.0,20082.0,281150.0,512,16,4,1384.12,63114,250531,1.12,4.45,0.0,0.0,0,0.0,0.0,438.68,281.3,379.61,2505.37,2641.46,111.95,1918.7,Low,2641.46,2641.46,438.68,0.5239980919642925,0.5239980919642925,3.155192851281116
c-44,10728.0,10728.0,85000.0,16,16,4,244.96,12830,50813,1.67,6.63,0.0,0.0,0,124.09,82.28,17.89,59.57,103.03,26.75,98.04,131.38,26.55,Low,131.38,131.38,17.89,1.8645151469021162,1.8645151469021162,13.692565679150363
c-44,10728.0,10728.0,85000.0,32,16,4,470.91,12830,50813,1.67,6.63,0.0,0.0,0,247.81,174.72,58.46,62.92,127.72,57.76,132.81,210.4,53.14,Low,210.4,247.81,58.46,1.9002865098260766,1.9002865098260766,8.055251453985631
c-44,10728.0,10728.0,85000.0,64,16,4,737.53,12830,50813,1.67,6.63,0.0,0.0,0,479.55,330.74,115.06,206.44,177.45,458.84,131.17,81.05,106.35,Low,458.84,479.55,115.06,1.537962673339589,1.537962673339589,6.409960020858682
c-44,10728.0,10728.0,85000.0,128,16,4,935.35,12830,50813,1.67,6.63,0.0,0.0,0,951.05,659.55,120.29,228.8,203.9,740.74,200.59,85.22,200.77,Low,740.74,951.05,120.29,0.9834919299721361,0.9834919299721361,7.775791836395378
c-44,10728.0,10728.0,85000.0,256,16,4,1230.77,12830,50813,1.67,6.63,0.0,0.0,0,1332.03,1029.52,163.88,240.88,220.67,1044.55,351.42,87.56,341.19,Low,1044.55,1332.03,163.88,0.9239806911255752,0.9239806911255752,7.510190383207225
c-44,10728.0,10728.0,85000.0,512,16,4,1483.1,12830,50813,1.67,6.63,0.0,0.0,0,1705.33,1465.52,183.67,247.66,228.84,1773.14,297.04,88.63,666.83,Low,1773.14,1773.14,183.67,0.836425775742468,0.836425775742468,8.074808079708172
barrier2-9,115625.0,115625.0,2158759.0,16,16,4,569.59,584161,2326012,1.68,6.67,0.0,0.0,0,417.83,450.01,1.1,180.96,653.95,113.57,653.4,392.62,114.16,Low,653.95,653.95,1.1,0.8709993118739965,0.8709993118739965,517.8090909090909
barrier2-9,115625.0,115625.0,2158759.0,32,16,4,890.94,584161,2326012,1.68,6.67,0.0,0.0,0,820.02,894.96,10.98,177.78,633.39,234.64,633.49,523.16,234.01,Low,633.49,894.96,10.98,0.9955081791364977,0.9955081791364977,81.14207650273224
barrier2-9,115625.0,115625.0,2158759.0,64,16,4,1069.62,584161,2326012,1.68,6.67,0.0,0.0,0,1524.87,1668.47,21.75,311.07,584.63,1187.01,455.16,192.06,392.79,Low,1187.01,1668.47,21.75,0.641078353221814,0.641078353221814,49.177931034482754
barrier2-9,115625.0,115625.0,2158759.0,128,16,4,1230.85,584161,2326012,1.68,6.67,0.0,0.0,0,2725.8,2952.14,24.47,317.31,605.48,2116.22,574.68,196.62,616.19,Low,2116.22,2952.14,24.47,0.41693483371384826,0.41693483371384826,50.30036779730282
barrier2-9,115625.0,115625.0,2158759.0,256,16,4,1273.7,584161,2326012,1.68,6.67,0.0,0.0,0,2776.16,3060.96,24.71,321.89,616.15,2171.57,1007.84,198.8,1079.26,Low,2171.57,3060.96,24.71,0.4161112853483874,0.4161112853483874,51.54593282072035
barrier2-9,115625.0,115625.0,2158759.0,512,16,4,1158.87,584161,2326012,1.68,6.67,0.0,0.0,0,2797.83,3115.94,24.82,323.93,622.63,2957.6,647.79,198.82,1504.16,Low,2957.6,3115.94,24.82,0.3719166607829419,0.3719166607829419,46.69097502014504
case39,40216.0,40216.0,1042160.0,16,16,4,1431.54,51674,204934,5.09,20.17,0.0,0.0,0,0.0,0.0,3.09,129.73,137.04,9.88,137.87,410.3,9.88,High,410.3,410.3,3.09,3.489008042895442,3.489008042895442,463.28155339805824
case39,40216.0,40216.0,1042160.0,32,16,4,2231.61,51674,204934,5.09,20.17,0.0,0.0,0,0.0,0.0,36.23,133.13,237.94,30.62,236.26,589.96,30.66,High,589.96,589.96,36.23,3.7826462811038035,3.7826462811038035,61.59563897322661
case39,40216.0,40216.0,1042160.0,64,16,4,3097.06,51674,204934,5.09,20.17,0.0,0.0,0,0.0,0.0,71.85,253.98,342.34,1222.48,80.38,71.7,60.53,High,1222.48,1222.48,71.85,2.5334238596950462,2.5334238596950462,43.10452331245651
case39,40216.0,40216.0,1042160.0,128,16,4,4892.77,51674,204934,5.09,20.17,0.0,0.0,0,0.0,0.0,79.94,244.62,419.34,2220.91,101.88,94.26,110.37,High,2220.91,2220.91,79.94,2.2030473994893987,2.2030473994893987,61.20552914686015
case39,40216.0,40216.0,1042160.0,256,16,4,5433.22,51674,204934,5.09,20.17,0.0,0.0,0,0.0,0.0,84.37,280.16,464.15,2431.76,152.69,94.46,191.67,High,2431.76,2431.76,84.37,2.2342747639569693,2.2342747639569693,64.39753466872111
case39,40216.0,40216.0,1042160.0,512,16,4,5072.11,51674,204934,5.09,20.17,0.0,0.0,0,0.0,0.0,86.62,281.44,511.31,3182.17,125.03,94.58,320.86,High,3182.17,3182.17,86.62,1.5939154727748672,1.5939154727748672,58.555876241052864
ACTIVSg70K,69999.0,69999.0,238627.0,16,16,4,433.87,40484,155399,1.54,5.89,0.0,0.0,0,168.05,131.84,27.27,31.27,82.71,410.01,82.97,140.78,401.73,Low,410.01,410.01,27.27,1.0581937025926198,1.0581937025926198,15.91015768243491
ACTIVSg70K,69999.0,69999.0,238627.0,32,16,4,788.85,40484,155399,1.54,5.89,0.0,0.0,0,327.11,264.85,74.73,31.74,85.88,593.6,85.91,189.54,590.66,Low,593.6,593.6,74.73,1.3289252021563343,1.3289252021563343,10.55600160578081
ACTIVSg70K,69999.0,69999.0,238627.0,64,16,4,1065.3,40484,155399,1.54,5.89,0.0,0.0,0,638.89,512.35,145.9,140.55,103.54,724.21,291.27,47.32,672.19,Low,724.21,724.21,145.9,1.470982173678905,1.470982173678905,7.30157642220699
ACTIVSg70K,69999.0,69999.0,238627.0,128,16,4,1255.93,40484,155399,1.54,5.89,0.0,0.0,0,1042.61,868.92,172.32,144.79,107.59,1037.51,564.3,48.51,699.27,Low,1037.51,1042.61,172.32,1.204601912508033,1.204601912508033,7.288358867223771
ACTIVSg70K,69999.0,69999.0,238627.0,256,16,4,1350.08,40484,155399,1.54,5.89,0.0,0.0,0,1069.48,952.84,179.22,146.55,109.96,1053.83,582.46,49.48,711.92,Low,1053.83,1069.48,179.22,1.2623704978120207,1.2623704978120207,7.533087825019528
ACTIVSg70K,69999.0,69999.0,238627.0,512,16,4,1409.91,40484,155399,1.54,5.89,0.0,0.0,0,1093.37,1031.9,182.88,147.43,110.56,1026.21,748.63,49.53,709.67,Low,1026.21,1093.37,182.88,1.2895085835536004,1.2895085835536004,7.709481627296588
cz10228,10228.0,10228.0,102876.0,16,16,4,274.34,12697,49925,2.06,8.1,0.0,0.0,0,0.0,0.0,112.93,72.76,183.38,346.38,182.08,127.48,345.22,Medium,346.38,346.38,112.93,0.792020324499105,0.792020324499105,2.4292924820685378
cz10228,10228.0,10228.0,102876.0,32,16,4,520.89,12697,49925,2.06,8.1,0.0,0.0,0,0.0,0.0,263.45,75.81,212.12,605.15,211.9,186.37,594.66,Medium,605.15,605.15,263.45,0.860761794596381,0.860761794596381,1.9771873220724996
cz10228,10228.0,10228.0,102876.0,64,16,4,824.66,12697,49925,2.06,8.1,0.0,0.0,0,0.0,0.0,511.19,229.76,246.41,663.72,672.39,91.28,928.9,Medium,928.9,928.9,511.19,0.8877812466358058,0.8877812466358058,1.6132162209745886
cz10228,10228.0,10228.0,102876.0,128,16,4,1192.77,12697,49925,2.06,8.1,0.0,0.0,0,0.0,0.0,759.23,253.47,271.44,1152.67,1243.21,96.42,1232.05,Medium,1243.21,1243.21,759.23,0.9594276107817665,0.9594276107817665,1.5710259078276674
cz10228,10228.0,10228.0,102876.0,256,16,4,1521.27,12697,49925,2.06,8.1,0.0,0.0,0,0.0,0.0,893.12,267.12,284.68,1468.35,1440.08,99.07,1438.83,Medium,1468.35,1468.35,893.12,1.036040453570334,1.036040453570334,1.7033209423145825
cz10228,10228.0,10228.0,102876.0,512,16,4,1935.35,12697,49925,2.06,8.1,0.0,0.0,0,0.0,0.0,987.71,274.75,292.34,2094.17,1799.91,100.24,1639.46,Medium,2094.17,2094.17,987.71,0.9241608847419264,0.9241608847419264,1.9594314120541454
cage11,39082.0,39082.0,559722.0,16,16,4,633.17,108659,432765,1.29,5.15,0.0,0.0,0,302.06,274.51,36.94,101.75,320.02,992.41,321.68,280.98,1001.29,Low,1001.29,1001.29,36.94,0.632354263000729,0.632354263000729,17.140498105035192
cage11,39082.0,39082.0,559722.0,32,16,4,978.53,108659,432765,1.29,5.15,0.0,0.0,0,594.82,553.91,224.79,103.08,333.76,1450.06,334.06,392.93,1442.58,Low,1450.06,1450.06,224.79,0.6748203522612858,0.6748203522612858,4.3530851016504295
cage11,39082.0,39082.0,559722.0,64,16,4,1234.23,108659,432765,1.29,5.15,0.0,0.0,0,1163.06,1067.15,440.73,258.06,353.69,947.08,1163.66,104.47,1734.23,Low,1734.23,1734.23,440.73,0.7116876077567567,0.7116876077567567,2.8004220270914164
cage11,39082.0,39082.0,559722.0,128,16,4,1350.76,108659,432765,1.29,5.15,0.0,0.0,0,2132.27,1963.08,525.75,268.69,373.24,1734.9,2171.57,107.84,1872.76,Low,2171.57,2171.57,525.75,0.6220200131701947,0.6220200131701947,2.569205896338564
cage11,39082.0,39082.0,559722.0,256,16,4,1610.71,108659,432765,1.29,5.15,0.0,0.0,0,2337.65,2296.3,545.34,274.16,383.32,1928.83,2312.9,109.58,1890.55,Low,2312.9,2337.65,545.34,0.6890295809894552,0.6890295809894552,2.95358858693659
cage11,39082.0,39082.0,559722.0,512,16,4,1706.31,108659,432765,1.29,5.15,0.0,0.0,0,2433.9,2518.43,561.86,277.15,388.71,2651.14,2872.21,109.63,1918.91,Low,2872.21,2872.21,561.86,0.5940756421013783,0.5940756421013783,3.03689531199943
crashbasis,160000.0,160000.0,1750416.0,16,16,4,1310.19,218712,855808,2.05,8.0,0.0,0.0,0,0.0,0.0,267.77,85.51,272.44,1330.1,272.78,423.62,1347.51,Medium,1347.51,1347.51,267.77,0.9723044726940803,0.9723044726940803,4.892967845539083
crashbasis,160000.0,160000.0,1750416.0,32,16,4,2009.66,218712,855808,2.05,8.0,0.0,0.0,0,0.0,0.0,840.13,84.82,269.05,1512.89,269.17,474.43,1513.55,Medium,1513.55,1513.55,840.13,1.3277790624690298,1.3277790624690298,2.3920821777582044
crashbasis,160000.0,160000.0,1750416.0,64,16,4,2226.28,218712,855808,2.05,8.0,0.0,0.0,0,0.0,0.0,1406.24,234.62,280.8,1020.8,958.34,89.49,1474.03,Medium,1474.03,1474.03,1406.24,1.510335610537099,1.510335610537099,1.5831437023552168
crashbasis,160000.0,160000.0,1750416.0,128,16,4,2434.51,218712,855808,2.05,8.0,0.0,0.0,0,0.0,0.0,1763.2,236.79,285.32,1598.01,1809.68,91.95,1477.46,Medium,1809.68,1809.68,1763.2,1.3452709871358473,1.3452709871358473,1.3807338929219601
crashbasis,160000.0,160000.0,1750416.0,256,16,4,2505.07,218712,855808,2.05,8.0,0.0,0.0,0,0.0,0.0,1938.85,237.63,288.03,1623.86,1848.87,93.14,1432.86,Medium,1848.87,1848.87,1938.85,1.2920390953400214,1.354919491364996,1.2920390953400214
crashbasis,160000.0,160000.0,1750416.0,512,16,4,2547.1,218712,855808,2.05,8.0,0.0,0.0,0,0.0,0.0,2017.99,238.62,289.71,1904.7,2296.47,93.15,1431.8,Medium,2296.47,2296.47,2017.99,1.1091370668896177,1.1091370668896177,1.2621965421037764
c-71,76638.0,76638.0,859520.0,16,16,4,766.74,122714,487223,1.76,7.0,0.0,0.0,0,304.7,283.77,4.41,87.28,153.66,33.4,154.32,284.62,33.91,Low,284.62,304.7,4.41,2.516376764030194,2.516376764030194,173.8639455782313
c-71,76638.0,76638.0,859520.0,32,16,4,1278.1,122714,487223,1.76,7.0,0.0,0.0,0,599.2,572.46,45.16,87.45,187.82,64.96,189.64,359.27,68.97,Low,359.27,599.2,45.16,2.133010680907877,2.133010680907877,28.301594331266607
c-71,76638.0,76638.0,859520.0,64,16,4,1593.92,122714,487223,1.76,7.0,0.0,0.0,0,1167.08,1098.47,89.14,248.89,244.61,984.32,169.0,93.05,126.36,Low,984.32,1167.08,89.14,1.3657332830654283,1.3657332830654283,17.88108593224142
c-71,76638.0,76638.0,859520.0,128,16,4,1768.1,122714,487223,1.76,7.0,0.0,0.0,0,1937.02,1860.0,101.99,255.47,275.46,1683.34,166.03,94.64,234.22,Low,1683.34,1937.02,101.99,0.912793879257829,0.912793879257829,17.33601333464065
c-71,76638.0,76638.0,859520.0,256,16,4,1832.67,122714,487223,1.76,7.0,0.0,0.0,0,2033.24,2069.97,104.97,258.92,291.13,1794.94,306.59,95.56,381.89,Low,1794.94,2069.97,104.97,0.885360657400832,0.885360657400832,17.45898828236639
c-71,76638.0,76638.0,859520.0,512,16,4,1893.09,122714,487223,1.76,7.0,0.0,0.0,0,2084.71,2180.4,105.87,261.28,299.4,2219.28,246.85,95.6,572.21,Low,2219.28,2219.28,105.87,0.8530198983454093,0.8530198983454093,17.8812694814395
3Dspectralwave,680943.0,680943.0,30290827.0,16,16,4,2774.9,2136621,8477497,2.02,8.03,0.0,0.0,0,429.34,472.73,126.81,149.63,559.09,1718.98,559.82,368.71,1720.36,Medium,1720.36,1720.36,126.81,1.612976353786417,1.612976353786417,21.882343663748916
3Dspectralwave,680943.0,680943.0,30290827.0,32,16,4,4356.83,2136621,8477497,2.02,8.03,0.0,0.0,0,844.52,932.31,454.76,147.25,530.57,2218.8,531.06,475.68,2215.51,Medium,2218.8,2218.8,454.76,1.9635974400576885,1.9635974400576885,9.580504002111004
3Dspectralwave,680943.0,680943.0,30290827.0,64,16,4,4692.07,2136621,8477497,2.02,8.03,0.0,0.0,0,1639.48,1805.31,870.32,282.59,504.79,1172.75,1866.35,111.42,2335.56,Medium,2335.56,2335.56,870.32,2.008970011474764,2.008970011474764,5.3912009375861745
3Dspectralwave,680943.0,680943.0,30290827.0,128,16,4,4852.36,2136621,8477497,2.02,8.03,0.0,0.0,0,2893.51,3159.9,1011.24,287.82,520.0,2187.66,3484.46,112.46,2395.74,Medium,3484.46,3484.46,1011.24,1.3925715892849968,1.3925715892849968,4.798425695186108
3Dspectralwave,680943.0,680943.0,30290827.0,256,16,4,4905.99,2136621,8477497,2.02,8.03,0.0,0.0,0,2895.77,3194.67,1017.46,290.22,528.19,2217.14,3522.27,112.87,2282.42,Medium,3522.27,3522.27,1017.46,1.3928489298094695,1.3928489298094695,4.821801348455959
3Dspectralwave,680943.0,680943.0,30290827.0,512,16,4,4926.51,2136621,8477497,2.02,8.03,0.0,0.0,0,2903.58,3219.73,1019.03,291.53,532.25,3121.08,4264.85,112.87,2278.42,Medium,4264.85,4264.85,1019.03,1.1551426193183816,1.1551426193183816,4.834509288244703
delaunay_n14,16384.0,16384.0,98244.0,16,16,4,304.16,13466,52351,1.88,7.3,0.0,0.0,0,0.0,0.0,20.26,48.76,122.35,376.41,122.96,139.16,382.27,Low,382.27,382.27,20.26,0.7956679833625449,0.7956679833625449,15.012833168805528
delaunay_n14,16384.0,16384.0,98244.0,32,16,4,567.88,13466,52351,1.88,7.3,0.0,0.0,0,0.0,0.0,61.83,50.55,138.86,629.77,139.06,216.4,625.76,Low,629.77,629.77,61.83,0.9017260269622244,0.9017260269622244,9.184538250040434
delaunay_n14,16384.0,16384.0,98244.0,64,16,4,832.58,13466,52351,1.88,7.3,0.0,0.0,0,0.0,0.0,121.74,182.86,167.3,576.21,442.04,67.75,834.34,Low,834.34,834.34,121.74,0.9978905482177529,0.9978905482177529,6.839001149991787
delaunay_n14,16384.0,16384.0,98244.0,128,16,4,1035.51,13466,52351,1.88,7.3,0.0,0.0,0,0.0,0.0,130.49,200.34,180.02,1015.44,837.9,71.2,1002.49,Low,1015.44,1015.44,130.49,1.0197648310092176,1.0197648310092176,7.935550616905509
delaunay_n14,16384.0,16384.0,98244.0,256,16,4,1556.34,13466,52351,1.88,7.3,0.0,0.0,0,0.0,0.0,136.45,209.45,186.95,1266.64,930.12,73.52,1109.32,Low,1266.64,1266.64,136.45,1.2287153413756078,1.2287153413756078,11.405936240381092
delaunay_n14,16384.0,16384.0,98244.0,512,16,4,1822.5,13466,52351,1.88,7.3,0.0,0.0,0,0.0,0.0,143.12,214.16,189.6,1820.39,1204.06,74.44,1141.54,Low,1820.39,1820.39,143.12,1.001159092282423,1.001159092282423,12.734069312465063
Baumann,112211.0,112211.0,748331.0,16,16,4,816.06,125309,487299,1.56,6.07,0.0,0.0,0,259.6,241.7,185.52,57.94,166.81,923.1,167.13,265.4,912.03,Low,923.1,923.1,185.52,0.8840428989275267,0.8840428989275267,4.398771021992237
Baumann,112211.0,112211.0,748331.0,32,16,4,1291.34,125309,487299,1.56,6.07,0.0,0.0,0,509.81,489.78,636.78,58.12,170.79,1056.43,170.85,331.86,1054.97,Low,1056.43,1056.43,636.78,1.2223621063392747,1.2223621063392747,2.027921731210151
Baumann,112211.0,112211.0,748331.0,64,16,4,1543.75,125309,487299,1.56,6.07,0.0,0.0,0,1005.79,941.08,1112.03,199.68,190.11,945.47,588.5,71.56,1098.38,Low,1098.38,1098.38,1112.03,1.3882269363236603,1.4054789781314299,1.3882269363236603
Baumann,112211.0,112211.0,748331.0,128,16,4,1723.27,125309,487299,1.56,6.07,0.0,0.0,0,1745.07,1646.83,1398.22,203.53,194.95,1547.18,1132.73,73.98,1147.69,Low,1547.18,1745.07,1398.22,0.9875076644489906,0.9875076644489906,1.2324741456995323
Baumann,112211.0,112211.0,748331.0,256,16,4,1794.56,125309,487299,1.56,6.07,0.0,0.0,0,1840.05,1806.99,1471.6,204.71,198.66,1578.28,1157.95,75.24,1150.84,Low,1578.28,1840.05,1471.6,0.9752778457107144,0.9752778457107144,1.2194618102745312
Baumann,112211.0,112211.0,748331.0,512,16,4,1838.37,125309,487299,1.56,6.07,0.0,0.0,0,1877.09,1882.6,1514.92,206.53,200.17,1909.48,1483.52,75.29,1153.13,Low,1909.48,1909.48,1514.92,0.9627594947315499,0.9627594947315499,1.2135096242705885
crystm03,24696.0,24696.0,583770.0,16,16,4,857.22,68885,273180,2.14,8.47,0.0,0.0,0,0.0,0.0,270.14,140.33,466.27,1069.18,470.78,305.64,1083.06,Medium,1083.06,1083.06,270.14,0.7914796964157111,0.7914796964157111,3.173243503368624
crystm03,24696.0,24696.0,583770.0,32,16,4,1470.45,68885,273180,2.14,8.47,0.0,0.0,0,0.0,0.0,752.77,143.34,489.33,1628.37,489.12,433.39,1632.92,Medium,1632.92,1632.92,752.77,0.9005033926952943,0.9005033926952943,1.9533854962339094
crystm03,24696.0,24696.0,583770.0,64,16,4,1631.78,68885,273180,2.14,8.47,0.0,0.0,0,0.0,0.0,1463.08,294.16,488.92,1041.98,1840.09,126.13,1972.2,Medium,1972.2,1972.2,1463.08,0.827390731163168,0.827390731163168,1.115304699674659
crystm03,24696.0,24696.0,583770.0,128,16,4,2143.26,68885,273180,2.14,8.47,0.0,0.0,0,0.0,0.0,1962.25,308.59,520.35,1869.56,3413.86,130.03,2202.91,Medium,3413.86,3413.86,1962.25,0.6278113337981054,0.6278113337981054,1.0922461460058608
crystm03,24696.0,24696.0,583770.0,256,16,4,2529.2,68885,273180,2.14,8.47,0.0,0.0,0,0.0,0.0,2168.13,315.33,537.39,2150.17,3734.63,131.62,2260.48,Medium,3734.63,3734.63,2168.13,0.6772290695463807,0.6772290695463807,1.1665352169842214
crystm03,24696.0,24696.0,583770.0,512,16,4,2754.44,68885,273180,2.14,8.47,0.0,0.0,0,0.0,0.0,2308.53,319.97,546.44,3061.4,4523.16,131.74,2287.05,Medium,4523.16,4523.16,2308.53,0.6089636448854341,0.6089636448854341,1.1931575504758438
de2010,24115.0,24115.0,116056.0,16,16,4,269.9,27278,106861,1.09,4.25,0.0,0.0,0,0.0,0.0,16.33,40.86,105.51,236.85,105.79,123.6,251.75,Low,251.75,251.75,16.33,1.0720953326713007,1.0720953326713007,16.527862829148805
de2010,24115.0,24115.0,116056.0,32,16,4,463.3,27278,106861,1.09,4.25,0.0,0.0,0,0.0,0.0,28.03,42.29,115.77,461.46,115.71,195.55,447.23,Low,461.46,461.46,28.03,1.0039873445152343,1.0039873445152343,16.528719229397073
de2010,24115.0,24115.0,116056.0,64,16,4,553.31,27278,106861,1.09,4.25,0.0,0.0,0,0.0,0.0,55.55,164.85,140.84,621.45,354.91,60.22,654.76,Low,654.76,654.76,55.55,0.8450577310770357,0.8450577310770357,9.96057605760576
de2010,24115.0,24115.0,116056.0,128,16,4,853.35,27278,106861,1.09,4.25,0.0,0.0,0,0.0,0.0,68.7,175.78,148.67,1089.73,664.13,62.54,859.67,Low,1089.73,1089.73,68.7,0.7830838831637195,0.7830838831637195,12.421397379912664
de2010,24115.0,24115.0,116056.0,256,16,4,1035.06,27278,106861,1.09,4.25,0.0,0.0,0,0.0,0.0,80.67,181.37,152.71,1254.66,744.55,63.93,960.13,Low,1254.66,1254.66,80.67,0.8249725025106402,0.8249725025106402,12.830792116028263
de2010,24115.0,24115.0,116056.0,512,16,4,1155.5,27278,106861,1.09,4.25,0.0,0.0,0,0.0,0.0,82.53,183.99,154.54,1343.14,924.06,64.18,986.66,Low,1343.14,1343.14,82.53,0.8602975118007058,0.8602975118007058,14.000969344480795
Andrews,60000.0,60000.0,760154.0,16,16,4,492.01,189894,754015,1.01,4.0,0.0,0.0,0,301.89,286.53,17.65,93.82,302.13,1018.97,300.22,269.94,1012.19,Low,1018.97,1018.97,17.65,0.48285032925405064,0.48285032925405064,27.875920679886686
Andrews,60000.0,60000.0,760154.0,32,16,4,839.49,189894,754015,1.01,4.0,0.0,0.0,0,592.48,576.09,27.82,94.7,311.92,1418.2,312.43,389.92,1390.95,Low,1418.2,1418.2,27.82,0.5919404879424622,0.5919404879424622,30.175772825305536
Andrews,60000.0,60000.0,760154.0,64,16,4,1058.71,189894,754015,1.01,4.0,0.0,0.0,0,1168.57,1116.23,54.66,251.54,332.78,981.79,1054.31,98.45,1651.61,Low,1651.61,1651.61,54.66,0.6410169471001024,0.6410169471001024,19.36900841566045
Andrews,60000.0,60000.0,760154.0,128,16,4,1212.85,189894,754015,1.01,4.0,0.0,0.0,0,1954.75,1880.99,63.82,259.21,345.54,1746.48,1903.95,101.08,1672.51,Low,1903.95,1954.75,63.82,0.6204629748049623,0.6204629748049623,19.004230648699465
Andrews,60000.0,60000.0,760154.0,256,16,4,1279.59,189894,754015,1.01,4.0,0.0,0.0,0,2028.43,2056.21,66.23,262.95,352.55,1844.75,1976.35,102.48,1461.66,Low,1976.35,2056.21,66.23,0.6223051147499525,0.6223051147499525,19.320398610901403
Andrews,60000.0,60000.0,760154.0,512,16,4,1316.85,189894,754015,1.01,4.0,0.0,0.0,0,2101.69,2191.43,65.69,265.67,356.54,2292.86,2339.16,102.54,1471.65,Low,2339.16,2339.16,65.69,0.5629584979223311,0.5629584979223311,20.046430202466127
conf5_4-8x8-10,49152.0,49152.0,1916928.0,16,16,4,2104.2,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,540.59,198.28,733.61,1688.92,737.28,747.34,1710.02,Medium,1710.02,1710.02,540.59,1.230511923837148,1.230511923837148,3.8924138441332614
conf5_4-8x8-10,49152.0,49152.0,1916928.0,32,16,4,3576.36,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,1502.88,194.44,675.57,2267.21,677.6,868.37,2269.9,Medium,2269.9,2269.9,1502.88,1.575558394642936,1.575558394642936,2.379671031619291
conf5_4-8x8-10,49152.0,49152.0,1916928.0,64,16,4,4072.07,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,2973.13,332.76,621.67,1295.44,1774.93,211.02,2499.25,Medium,2499.25,2499.25,2973.13,1.3696239316814267,1.6293167950385117,1.3696239316814267
conf5_4-8x8-10,49152.0,49152.0,1916928.0,128,16,4,4591.44,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3553.16,343.98,653.82,2385.35,3269.81,214.42,2591.32,Medium,3269.81,3269.81,3553.16,1.292213128595391,1.4041916808621906,1.292213128595391
conf5_4-8x8-10,49152.0,49152.0,1916928.0,256,16,4,4915.2,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3777.66,350.23,671.41,2505.38,3375.99,216.4,2565.74,Medium,3375.99,3375.99,3777.66,1.3011229173615413,1.4559284832004835,1.3011229173615413
conf5_4-8x8-10,49152.0,49152.0,1916928.0,512,16,4,5082.16,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3867.94,353.65,681.31,3413.37,4183.72,216.5,2584.01,Medium,4183.72,4183.72,3867.94,1.214746684768579,1.214746684768579,1.3139190370067788
crankseg_2,63838.0,63838.0,14148858.0,16,16,4,3720.45,557886,2225329,6.36,25.36,0.0,0.0,0,0.0,0.0,64.0,383.71,1702.84,757.19,1703.25,504.6,759.59,High,1703.25,1703.25,64.0,2.184324086305592,2.184324086305592,58.13203125
crankseg_2,63838.0,63838.0,14148858.0,32,16,4,5533.38,557886,2225329,6.36,25.36,0.0,0.0,0,0.0,0.0,552.11,370.81,1167.88,1872.04,1168.89,629.82,1899.18,High,1899.18,1899.18,552.11,2.9135626954791016,2.9135626954791016,10.022241944540037
crankseg_2,63838.0,63838.0,14148858.0,64,16,4,6847.6,557886,2225329,6.36,25.36,0.0,0.0,0,0.0,0.0,1080.33,413.23,1003.96,1366.61,2624.41,552.6,3049.49,High,3049.49,3049.49,1080.33,2.2454902295137877,2.2454902295137877,6.3384336267621935
crankseg_2,63838.0,63838.0,14148858.0,128,16,4,8036.27,557886,2225329,6.36,25.36,0.0,0.0,0,0.0,0.0,1290.57,423.55,1077.61,2558.39,4056.15,557.28,3084.64,High,4056.15,4056.15,1290.57,1.9812556241756345,1.9812556241756345,6.226915239002921
crankseg_2,63838.0,63838.0,14148858.0,256,16,4,8563.71,557886,2225329,6.36,25.36,0.0,0.0,0,0.0,0.0,1336.2,429.24,1118.36,2622.22,4697.59,558.66,3056.36,High,4697.59,4697.59,1336.2,1.8230007301616358,1.8230007301616358,6.409003143242029
crankseg_2,63838.0,63838.0,14148858.0,512,16,4,7811.92,557886,2225329,6.36,25.36,0.0,0.0,0,0.0,0.0,1358.82,431.78,1140.15,3679.66,4815.81,558.78,3066.8,High,4815.81,4815.81,1358.82,1.6221404083632867,1.6221404083632867,5.7490469672215605
BenElechi1,245874.0,245874.0,13150496.0,16,16,4,5788.07,371334,1465278,8.97,35.41,0.0,0.0,0,451.04,500.42,1184.09,234.37,1017.6,2240.67,1018.39,806.78,2246.41,High,2246.41,2246.41,1184.09,2.576586642687666,2.576586642687666,4.888201065797364
BenElechi1,245874.0,245874.0,13150496.0,32,16,4,8964.21,371334,1465278,8.97,35.41,0.0,0.0,0,890.65,991.7,4518.29,225.55,842.47,2785.83,842.14,890.02,2787.01,High,2787.01,2787.01,4518.29,1.9839828784783622,3.216425488247261,1.9839828784783622
BenElechi1,245874.0,245874.0,13150496.0,64,16,4,10306.03,371334,1465278,8.97,35.41,0.0,0.0,0,1745.37,1938.6,8082.67,340.63,728.94,1472.5,2532.35,215.4,2862.85,High,2862.85,2862.85,8082.67,1.2750774187242582,3.599919660478195,1.2750774187242582
BenElechi1,245874.0,245874.0,13150496.0,128,16,4,10986.21,371334,1465278,8.97,35.41,0.0,0.0,0,3218.82,3579.22,9612.06,347.39,763.32,2764.6,4660.2,218.22,2881.2,High,4660.2,4660.2,9612.06,1.142961030205804,2.35745461568173,1.142961030205804
BenElechi1,245874.0,245874.0,13150496.0,256,16,4,11203.83,371334,1465278,8.97,35.41,0.0,0.0,0,3235.95,3641.6,9946.01,350.95,781.17,2812.6,4707.22,219.49,2804.88,High,4707.22,4707.22,9946.01,1.1264647833653898,2.380137320966515,1.1264647833653898
BenElechi1,245874.0,245874.0,13150496.0,512,16,4,11315.9,371334,1465278,8.97,35.41,0.0,0.0,0,3237.34,3666.35,10076.53,352.9,790.71,3914.2,5603.63,219.51,2809.13,High,5603.63,5603.63,10076.53,1.122995713802271,2.019387432789103,1.122995713802271
CurlCurl_0,11083.0,11083.0,113343.0,16,16,4,327.58,10693,41943,2.7,10.6,0.0,0.0,0,0.0,0.0,111.56,73.65,191.78,451.57,191.46,162.38,458.88,Medium,458.88,458.88,111.56,0.713868549511855,0.713868549511855,2.9363571172463248
CurlCurl_0,11083.0,11083.0,113343.0,32,16,4,631.44,10693,41943,2.7,10.6,0.0,0.0,0,0.0,0.0,358.11,76.87,221.81,728.89,221.59,247.47,728.89,Medium,728.89,728.89,358.11,0.8663035574640893,0.8663035574640893,1.7632570997738126
CurlCurl_0,11083.0,11083.0,113343.0,64,16,4,1039.84,10693,41943,2.7,10.6,0.0,0.0,0,0.0,0.0,700.73,230.96,255.71,712.85,702.9,92.85,1069.27,Medium,1069.27,1069.27,700.73,0.9724765494215679,0.9724765494215679,1.4839381787564396
CurlCurl_0,11083.0,11083.0,113343.0,128,16,4,1423.46,10693,41943,2.7,10.6,0.0,0.0,0,0.0,0.0,831.88,253.35,278.83,1300.92,1327.59,97.24,1321.78,Medium,1327.59,1327.59,831.88,1.0722135599093094,1.0722135599093094,1.711136221570419
CurlCurl_0,11083.0,11083.0,113343.0,256,16,4,2017.23,10693,41943,2.7,10.6,0.0,0.0,0,0.0,0.0,1175.3,265.28,291.75,1632.3,1522.66,99.65,1473.18,Medium,1632.3,1632.3,1175.3,1.2358206212093366,1.2358206212093366,1.7163532715051477
CurlCurl_0,11083.0,11083.0,113343.0,512,16,4,2487.64,10693,41943,2.7,10.6,0.0,0.0,0,0.0,0.0,1331.0,272.03,298.47,2241.64,1986.3,100.78,1627.91,Medium,2241.64,2241.64,1331.0,1.1097410824217984,1.1097410824217984,1.8690007513148008
cit-HepPh,34546.0,34546.0,421578.0,16,16,4,403.04,102424,406464,1.04,4.12,0.0,0.0,0,0.0,0.0,5.15,90.92,258.32,259.43,259.91,206.35,255.04,Low,259.91,259.91,5.15,1.5506906236774267,1.5506906236774267,78.26019417475727
cit-HepPh,34546.0,34546.0,421578.0,32,16,4,730.01,102424,406464,1.04,4.12,0.0,0.0,0,0.0,0.0,18.02,92.49,278.91,495.68,281.43,339.3,506.1,Low,506.1,506.1,18.02,1.442422446156886,1.442422446156886,40.511098779134294
cit-HepPh,34546.0,34546.0,421578.0,64,16,4,900.81,102424,406464,1.04,4.12,0.0,0.0,0,0.0,0.0,35.78,251.69,313.56,881.96,764.42,98.26,810.73,Low,881.96,881.96,35.78,1.0213728513764795,1.0213728513764795,25.1763555058692
cit-HepPh,34546.0,34546.0,421578.0,128,16,4,960.31,102424,406464,1.04,4.12,0.0,0.0,0,0.0,0.0,40.64,263.65,330.55,1640.38,1224.18,101.64,1437.61,Low,1640.38,1640.38,40.64,0.5854192321291407,0.5854192321291407,23.629675196850393
cit-HepPh,34546.0,34546.0,421578.0,256,16,4,1167.6,102424,406464,1.04,4.12,0.0,0.0,0,0.0,0.0,43.19,269.35,338.87,1903.29,1537.9,103.47,1607.16,Low,1903.29,1903.29,43.19,0.6134640543479973,0.6134640543479973,27.034035656401944
cit-HepPh,34546.0,34546.0,421578.0,512,16,4,1265.76,102424,406464,1.04,4.12,0.0,0.0,0,0.0,0.0,43.86,271.96,343.4,2478.05,1597.64,103.57,1718.97,Low,2478.05,2478.05,43.86,0.5107887250055487,0.5107887250055487,28.85909712722298
crystk03,24696.0,24696.0,1751178.0,16,16,4,2022.15,74722,298406,5.87,23.44,0.0,0.0,0,0.0,0.0,816.4,272.13,1009.32,1533.43,1021.69,384.28,1609.54,High,1609.54,1609.54,816.4,1.256352746747518,1.256352746747518,2.4769108280254777
crystk03,24696.0,24696.0,1751178.0,32,16,4,3618.14,74722,298406,5.87,23.44,0.0,0.0,0,0.0,0.0,2259.58,265.67,892.55,2308.74,893.0,542.24,2302.67,High,2308.74,2308.74,2259.58,1.5671491809385207,1.5671491809385207,1.6012444790624807
crystk03,24696.0,24696.0,1751178.0,64,16,4,4422.17,74722,298406,5.87,23.44,0.0,0.0,0,0.0,0.0,4364.31,378.53,804.86,1374.82,2361.67,314.47,2636.32,High,2636.32,2636.32,4364.31,1.013257536701105,1.6774025914911694,1.013257536701105
crystk03,24696.0,24696.0,1751178.0,128,16,4,5859.23,74722,298406,5.87,23.44,0.0,0.0,0,0.0,0.0,5896.22,394.21,862.17,2569.12,4251.72,321.39,2808.63,High,4251.72,4251.72,5896.22,0.9937264891744201,1.378084633983423,0.9937264891744201
crystk03,24696.0,24696.0,1751178.0,256,16,4,6978.54,74722,298406,5.87,23.44,0.0,0.0,0,0.0,0.0,6461.91,403.41,893.37,2729.82,4541.14,324.78,2856.73,High,4541.14,4541.14,6461.91,1.0799500457295135,1.5367374712076702,1.0799500457295135
crystk03,24696.0,24696.0,1751178.0,512,16,4,7588.04,74722,298406,5.87,23.44,0.0,0.0,0,0.0,0.0,6895.25,407.96,909.94,3824.84,5720.47,325.02,2888.99,High,5720.47,5720.47,6895.25,1.1004735143758384,1.326471426298888,1.1004735143758384
bcsstm39,46772.0,46772.0,46772.0,16,16,4,161.28,11693,46772,1.0,4.0,0.0,0.0,0,44.21,31.41,41.95,9.61,23.71,148.01,23.71,62.28,148.48,Low,148.48,148.48,41.95,1.0862068965517242,1.0862068965517242,3.844576877234803
bcsstm39,46772.0,46772.0,46772.0,32,16,4,306.7,11693,46772,1.0,4.0,0.0,0.0,0,86.45,63.85,162.4,9.75,25.04,199.45,25.03,77.82,196.11,Low,199.45,199.45,162.4,1.5377287540737028,1.5377287540737028,1.8885467980295565
bcsstm39,46772.0,46772.0,46772.0,64,16,4,372.69,11693,46772,1.0,4.0,0.0,0.0,0,170.08,123.33,311.81,53.47,30.65,187.65,83.41,17.83,237.72,Low,237.72,237.72,311.81,1.1952471056091851,1.567768803634528,1.1952471056091851
bcsstm39,46772.0,46772.0,46772.0,128,16,4,502.25,11693,46772,1.0,4.0,0.0,0.0,0,315.76,236.82,397.21,55.21,31.92,233.86,163.25,18.18,256.81,Low,256.81,315.76,397.21,1.2644445003902218,1.5906067899670637,1.2644445003902218
bcsstm39,46772.0,46772.0,46772.0,256,16,4,528.12,11693,46772,1.0,4.0,0.0,0.0,0,358.41,307.96,431.08,56.23,32.63,288.72,170.0,18.32,252.65,Low,288.72,358.41,431.08,1.225109028486592,1.4735079936385702,1.225109028486592
bcsstm39,46772.0,46772.0,46772.0,512,16,4,531.12,11693,46772,1.0,4.0,0.0,0.0,0,346.7,318.85,455.9,56.46,32.96,326.36,219.46,18.46,251.29,Low,326.36,346.7,455.9,1.164992322877824,1.5319296221517162,1.164992322877824
Chebyshev4,68121.0,68121.0,5377761.0,16,16,4,1915.84,397499,1589399,3.38,13.53,0.0,0.0,0,0.0,0.0,2.93,148.55,202.01,15.14,202.46,366.68,15.13,Medium,366.68,366.68,2.93,5.224828188065888,5.224828188065888,653.8703071672354
Chebyshev4,68121.0,68121.0,5377761.0,32,16,4,2688.88,397499,1589399,3.38,13.53,0.0,0.0,0,0.0,0.0,33.95,156.45,303.51,40.99,304.32,426.23,41.18,Medium,426.23,426.23,33.95,6.308518874785913,6.308518874785913,79.20117820324006
Chebyshev4,68121.0,68121.0,5377761.0,64,16,4,3450.6,397499,1589399,3.38,13.53,0.0,0.0,0,0.0,0.0,67.34,200.52,361.11,1307.03,112.4,180.53,84.13,Medium,1307.03,1307.03,67.34,2.6400312158098895,2.6400312158098895,51.24146124146124
Chebyshev4,68121.0,68121.0,5377761.0,128,16,4,3653.37,397499,1589399,3.38,13.53,0.0,0.0,0,0.0,0.0,77.43,193.39,526.03,2101.51,149.65,239.89,148.78,Medium,2101.51,2101.51,77.43,1.7384499716870248,1.7384499716870248,47.18287485470747
Chebyshev4,68121.0,68121.0,5377761.0,256,16,4,4332.54,397499,1589399,3.38,13.53,0.0,0.0,0,0.0,0.0,79.76,201.45,692.73,2313.26,260.15,238.05,285.09,Medium,2313.26,2313.26,79.76,1.8729152797350923,1.8729152797350923,54.31970912738214
Chebyshev4,68121.0,68121.0,5377761.0,512,16,4,4216.3,397499,1589399,3.38,13.53,0.0,0.0,0,0.0,0.0,80.37,202.77,790.84,3227.4,197.94,237.96,550.16,Medium,3227.4,3227.4,80.37,1.3064076346284936,1.3064076346284936,52.461117332337935
a2nnsnsl,80016.0,80016.0,347222.0,16,16,4,471.77,79192,311627,1.11,4.38,0.0,0.0,0,191.73,160.68,1.07,38.47,74.98,12.89,75.57,170.29,12.94,Low,170.29,191.73,1.07,2.460595629270328,2.460595629270328,440.9065420560747
a2nnsnsl,80016.0,80016.0,347222.0,32,16,4,749.94,79192,311627,1.11,4.38,0.0,0.0,0,372.16,325.11,12.99,38.31,93.95,35.07,94.5,220.46,34.87,Low,220.46,372.16,12.99,2.0151010318142735,2.0151010318142735,57.73210161662818
a2nnsnsl,80016.0,80016.0,347222.0,64,16,4,944.82,79192,311627,1.11,4.38,0.0,0.0,0,725.27,619.49,25.68,148.88,119.75,709.7,83.95,49.96,64.9,Low,709.7,725.27,25.68,1.3027148510209992,1.3027148510209992,36.79205607476636
a2nnsnsl,80016.0,80016.0,347222.0,128,16,4,1026.52,79192,311627,1.11,4.38,0.0,0.0,0,969.56,896.92,28.66,145.02,127.8,1071.26,86.57,52.25,101.3,Low,1071.26,1071.26,28.66,0.9582360958124078,0.9582360958124078,35.817166782972784
a2nnsnsl,80016.0,80016.0,347222.0,256,16,4,1011.02,79192,311627,1.11,4.38,0.0,0.0,0,1020.49,972.95,29.11,149.2,133.34,1125.75,149.6,53.42,168.81,Low,1125.75,1125.75,29.11,0.8980857206306906,0.8980857206306906,34.731020267949155
a2nnsnsl,80016.0,80016.0,347222.0,512,16,4,964.09,79192,311627,1.11,4.38,0.0,0.0,0,1034.26,1016.94,29.32,148.54,137.27,1117.03,100.53,53.49,269.9,Low,1117.03,1117.03,29.32,0.8630833549680851,0.8630833549680851,32.881650750341066
bcsstk25,15439.0,15439.0,252241.0,16,16,4,621.28,21045,82746,3.05,11.99,0.0,0.0,0,264.68,203.26,174.08,106.93,314.51,526.6,313.73,192.84,548.35,Medium,548.35,548.35,174.08,1.1329989969909728,1.1329989969909728,3.5689338235294112
bcsstk25,15439.0,15439.0,252241.0,32,16,4,1094.32,21045,82746,3.05,11.99,0.0,0.0,0,521.7,421.1,645.12,112.18,346.96,1048.82,346.48,306.12,1021.22,Medium,1048.82,1048.82,645.12,1.0433820865353445,1.0433820865353445,1.6963045634920635
bcsstk25,15439.0,15439.0,252241.0,64,16,4,1557.04,21045,82746,3.05,11.99,0.0,0.0,0,1034.83,806.53,1244.1,273.73,370.67,933.36,1106.32,113.42,1419.08,Medium,1419.08,1419.08,1244.1,1.097217915832793,1.097217915832793,1.251539265332369
bcsstk25,15439.0,15439.0,252241.0,128,16,4,1972.56,21045,82746,3.05,11.99,0.0,0.0,0,1957.25,1574.05,1375.55,293.26,400.46,1782.62,2046.58,117.4,1741.09,Medium,2046.58,2046.58,1375.55,0.9638323446921205,0.9638323446921205,1.434015484715205
bcsstk25,15439.0,15439.0,252241.0,256,16,4,2773.78,21045,82746,3.05,11.99,0.0,0.0,0,2336.92,2070.73,1633.95,303.13,415.9,2103.1,2360.15,119.82,1899.23,Medium,2360.15,2360.15,1633.95,1.1752558100120756,1.1752558100120756,1.697591725572998
bcsstk25,15439.0,15439.0,252241.0,512,16,4,3266.58,21045,82746,3.05,11.99,0.0,0.0,0,2587.09,2539.07,1755.1,308.32,423.78,2963.18,2951.27,120.77,2049.7,Medium,2963.18,2963.18,1755.1,1.102389999932505,1.102389999932505,1.861193094410575
cs4,22499.0,22499.0,87716.0,16,16,4,208.85,21185,82671,1.06,4.14,0.0,0.0,0,0.0,0.0,17.8,33.7,83.38,311.05,85.16,116.18,311.05,Low,311.05,311.05,17.8,0.6714354605368912,0.6714354605368912,11.73314606741573
cs4,22499.0,22499.0,87716.0,32,16,4,335.43,21185,82671,1.06,4.14,0.0,0.0,0,0.0,0.0,22.43,34.91,93.71,523.68,93.61,182.55,534.85,Low,534.85,534.85,22.43,0.627147798448163,0.627147798448163,14.954525189478378
cs4,22499.0,22499.0,87716.0,64,16,4,428.41,21185,82671,1.06,4.14,0.0,0.0,0,0.0,0.0,44.52,143.91,114.89,487.99,303.25,52.26,686.62,Low,686.62,686.62,44.52,0.6239404619731438,0.6239404619731438,9.622866127583109
cs4,22499.0,22499.0,87716.0,128,16,4,811.25,21185,82671,1.06,4.14,0.0,0.0,0,0.0,0.0,62.23,153.75,121.74,813.13,575.19,54.1,840.39,Low,840.39,840.39,62.23,0.9653256226275896,0.9653256226275896,13.03631688896031
cs4,22499.0,22499.0,87716.0,256,16,4,998.9,21185,82671,1.06,4.14,0.0,0.0,0,0.0,0.0,66.59,159.68,125.06,938.77,627.66,55.46,896.78,Low,938.77,938.77,66.59,1.0640518976959212,1.0640518976959212,15.000750863493016
cs4,22499.0,22499.0,87716.0,512,16,4,1113.85,21185,82671,1.06,4.14,0.0,0.0,0,0.0,0.0,69.91,161.74,126.58,1175.92,812.19,55.84,904.0,Low,1175.92,1175.92,69.91,0.9472157969929926,0.9472157969929926,15.932627664139607
2D_54019_highK,54019.0,54019.0,486129.0,16,16,4,763.15,63596,249253,4.0,15.67,0.0,0.0,0,364.99,339.84,12.38,123.7,347.79,156.79,360.11,368.63,169.03,High,368.63,368.63,12.38,2.0702330249844016,2.0702330249844016,61.6437802907916
2D_54019_highK,54019.0,54019.0,486129.0,32,16,4,1218.37,63596,249253,4.0,15.67,0.0,0.0,0,713.76,706.68,89.66,123.71,370.0,326.05,376.86,495.61,295.06,High,495.61,713.76,89.66,1.7069743331091682,1.7069743331091682,13.588779834931964
2D_54019_highK,54019.0,54019.0,486129.0,64,16,4,1490.05,63596,249253,4.0,15.67,0.0,0.0,0,1406.37,1366.35,177.53,286.02,409.08,1175.71,659.99,113.82,552.72,High,1175.71,1406.37,177.53,1.0595007003846784,1.0595007003846784,8.393229313355489
2D_54019_highK,54019.0,54019.0,486129.0,128,16,4,1701.98,63596,249253,4.0,15.67,0.0,0.0,0,2525.76,2464.08,208.19,293.88,435.42,2141.1,827.41,116.27,806.08,High,2141.1,2525.76,208.19,0.6738486633726086,0.6738486633726086,8.17512848840002
2D_54019_highK,54019.0,54019.0,486129.0,256,16,4,1785.6,63596,249253,4.0,15.67,0.0,0.0,0,2764.94,2836.77,213.4,298.0,453.87,2302.52,1345.14,117.58,1129.72,High,2302.52,2836.77,213.4,0.6294482809674383,0.6294482809674383,8.36738519212746
2D_54019_highK,54019.0,54019.0,486129.0,512,16,4,1983.19,63596,249253,4.0,15.67,0.0,0.0,0,2908.97,3082.79,217.8,299.8,462.24,3055.61,1136.04,117.62,1493.17,High,3055.61,3082.79,217.8,0.6433101184316804,0.6433101184316804,9.105555555555556
conf5_4-8x8-05,49152.0,49152.0,1916928.0,16,16,4,2104.2,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,541.05,198.44,733.61,1697.9,735.86,749.09,1694.9,Medium,1697.9,1697.9,541.05,1.2392956004476117,1.2392956004476117,3.8891045189908513
conf5_4-8x8-05,49152.0,49152.0,1916928.0,32,16,4,3556.45,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,1487.72,194.51,677.0,2267.21,675.33,869.75,2256.54,Medium,2267.21,2267.21,1487.72,1.5686460451391797,1.5686460451391797,2.3905371978598122
conf5_4-8x8-05,49152.0,49152.0,1916928.0,64,16,4,4093.81,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,2868.58,332.57,622.23,1289.77,1773.29,210.91,2489.52,Medium,2489.52,2489.52,2868.58,1.4271207356950129,1.6444173977312895,1.4271207356950129
conf5_4-8x8-05,49152.0,49152.0,1916928.0,128,16,4,4557.33,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3543.3,343.85,654.07,2393.17,3271.21,214.47,2596.14,Medium,3271.21,3271.21,3543.3,1.2861823723647448,1.3931633860253545,1.2861823723647448
conf5_4-8x8-05,49152.0,49152.0,1916928.0,256,16,4,4906.55,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3784.19,350.02,671.34,2502.52,3368.57,216.4,2565.31,Medium,3368.57,3368.57,3784.19,1.2965918730296313,1.4565676236503917,1.2965918730296313
conf5_4-8x8-05,49152.0,49152.0,1916928.0,512,16,4,5097.79,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3867.45,353.62,681.2,3408.25,4182.29,216.5,2582.92,Medium,4182.29,4182.29,3867.45,1.2188992155015554,1.2188992155015554,1.3181269311820452
c-63,44234.0,44234.0,434704.0,16,16,4,694.42,61349,243281,1.79,7.09,0.0,0.0,0,258.6,224.89,8.16,77.61,144.8,36.71,144.52,239.9,36.77,Low,239.9,258.6,8.16,2.6853054911059546,2.6853054911059546,85.10049019607843
c-63,44234.0,44234.0,434704.0,32,16,4,1132.04,61349,243281,1.79,7.09,0.0,0.0,0,511.42,453.76,56.56,78.46,172.3,68.96,173.43,321.65,67.54,Low,321.65,511.42,56.56,2.2135231316725976,2.2135231316725976,20.01485148514851
c-63,44234.0,44234.0,434704.0,64,16,4,1303.46,61349,243281,1.79,7.09,0.0,0.0,0,1012.12,883.1,110.95,236.86,225.56,889.42,181.52,89.8,128.58,Low,889.42,1012.12,110.95,1.2878512429356204,1.2878512429356204,11.74817485353763
c-63,44234.0,44234.0,434704.0,128,16,4,1553.9,61349,243281,1.79,7.09,0.0,0.0,0,1840.99,1662.35,134.79,245.09,253.01,1592.32,219.6,91.98,240.0,Low,1592.32,1840.99,134.79,0.8440567303461725,0.8440567303461725,11.528303286593962
c-63,44234.0,44234.0,434704.0,256,16,4,1793.98,61349,243281,1.79,7.09,0.0,0.0,0,2019.53,1944.44,139.55,248.98,268.37,1840.02,325.36,92.66,399.68,Low,1840.02,2019.53,139.55,0.8883155981837358,0.8883155981837358,12.855463991400931
c-63,44234.0,44234.0,434704.0,512,16,4,1916.31,61349,243281,1.79,7.09,0.0,0.0,0,2120.51,2159.01,141.55,250.85,275.46,2286.79,257.77,92.75,598.12,Low,2286.79,2286.79,141.55,0.8379912453701477,0.8379912453701477,13.538043094312963
c-73b,169422.0,169422.0,1279274.0,16,16,4,901.53,206012,815129,1.57,6.21,0.0,0.0,0,281.65,272.77,0.45,59.06,82.18,8.87,83.04,249.96,8.87,Low,249.96,281.65,0.45,3.2008876264867747,3.2008876264867747,2003.3999999999999
c-73b,169422.0,169422.0,1279274.0,32,16,4,1296.78,206012,815129,1.57,6.21,0.0,0.0,0,544.95,544.84,5.51,59.42,124.03,15.75,117.84,298.97,15.59,Low,298.97,544.95,5.51,2.37963115882191,2.37963115882191,235.35027223230492
c-73b,169422.0,169422.0,1279274.0,64,16,4,1660.32,206012,815129,1.57,6.21,0.0,0.0,0,951.49,956.65,10.94,174.48,157.24,899.16,43.54,58.39,33.55,Low,899.16,956.65,10.94,1.7355563685778497,1.7355563685778497,151.76599634369288
c-73b,169422.0,169422.0,1279274.0,128,16,4,1856.04,206012,815129,1.57,6.21,0.0,0.0,0,1426.96,1413.56,12.31,169.68,177.68,1371.88,63.51,67.87,60.94,Low,1371.88,1426.96,12.31,1.3006951841677412,1.3006951841677412,150.77497969130786
c-73b,169422.0,169422.0,1279274.0,256,16,4,1767.87,206012,815129,1.57,6.21,0.0,0.0,0,1464.12,1484.61,12.47,177.46,190.04,1401.37,115.23,68.46,110.2,Low,1401.37,1484.61,12.47,1.1907975832036697,1.1907975832036697,141.76984763432236
c-73b,169422.0,169422.0,1279274.0,512,16,4,1593.68,206012,815129,1.57,6.21,0.0,0.0,0,1475.73,1527.55,12.55,178.86,199.45,1501.61,89.85,68.48,198.67,Low,1501.61,1527.55,12.55,1.0432915452849334,1.0432915452849334,126.98645418326693
af_2_k101,503625.0,503625.0,17550675.0,16,16,4,4931.35,628135,2511425,6.99,27.94,0.0,0.0,0,488.45,525.52,883.45,177.59,737.92,2041.96,737.89,763.74,2039.12,High,2041.96,2041.96,883.45,2.4150081294442596,2.4150081294442596,5.581923142226499
af_2_k101,503625.0,503625.0,17550675.0,32,16,4,7410.04,628135,2511425,6.99,27.94,0.0,0.0,0,966.87,1046.02,3629.17,174.84,642.61,2496.54,642.43,813.98,2496.01,High,2496.54,2496.54,3629.17,2.0418001912282975,2.9681238834547012,2.0418001912282975
af_2_k101,503625.0,503625.0,17550675.0,64,16,4,8336.62,628135,2511425,6.99,27.94,0.0,0.0,0,1873.27,2033.86,6393.69,293.54,582.66,1291.11,1666.18,183.08,2532.47,High,2532.47,2532.47,6393.69,1.3038824215750218,3.291892895078718,1.3038824215750218
af_2_k101,503625.0,503625.0,17550675.0,128,16,4,8680.93,628135,2511425,6.99,27.94,0.0,0.0,0,3317.94,3631.24,7621.2,297.58,603.62,2436.96,3099.87,187.56,2629.71,High,3099.87,3631.24,7621.2,1.1390502807956753,2.390624139412432,1.1390502807956753
af_2_k101,503625.0,503625.0,17550675.0,256,16,4,8767.12,628135,2511425,6.99,27.94,0.0,0.0,0,3333.38,3683.92,7845.19,300.13,613.08,2470.21,3120.61,189.55,2566.8,High,3120.61,3683.92,7845.19,1.1175153183033173,2.3798345240939,1.1175153183033173
af_2_k101,503625.0,503625.0,17550675.0,512,16,4,8827.61,628135,2511425,6.99,27.94,0.0,0.0,0,3334.73,3707.0,7900.04,301.4,618.46,3614.99,3842.59,189.56,2567.85,High,3842.59,3842.59,7900.04,1.1174133295527617,2.2973072849302163,1.1174133295527617
c-67b,57975.0,57975.0,530583.0,16,16,4,766.74,62633,247729,2.15,8.49,0.0,0.0,0,273.77,242.12,2.54,74.23,204.75,53.36,205.46,244.79,54.08,Medium,244.79,273.77,2.54,2.8006720970157435,2.8006720970157435,301.86614173228344
c-67b,57975.0,57975.0,530583.0,32,16,4,1143.5,62633,247729,2.15,8.49,0.0,0.0,0,538.12,492.53,25.86,74.71,215.75,126.11,216.41,324.95,123.55,Medium,324.95,538.12,25.86,2.12499070839218,2.12499070839218,44.21887084300077
c-67b,57975.0,57975.0,530583.0,64,16,4,1593.34,62633,247729,2.15,8.49,0.0,0.0,0,1060.16,945.24,51.19,237.1,248.16,921.1,293.2,83.58,238.3,Medium,921.1,1060.16,51.19,1.5029240869302745,1.5029240869302745,31.126001172103926
c-67b,57975.0,57975.0,530583.0,128,16,4,1967.86,62633,247729,2.15,8.49,0.0,0.0,0,1870.54,1686.01,56.68,243.24,259.4,1614.37,413.27,85.0,437.36,Medium,1614.37,1870.54,56.68,1.0520277566905814,1.0520277566905814,34.71877205363444
c-67b,57975.0,57975.0,530583.0,256,16,4,2160.13,62633,247729,2.15,8.49,0.0,0.0,0,1979.75,1925.12,58.73,245.76,265.24,1804.32,615.75,85.75,775.27,Medium,1804.32,1979.75,58.73,1.0911125142063391,1.0911125142063391,36.780691299165674
c-67b,57975.0,57975.0,530583.0,512,16,4,2210.76,62633,247729,2.15,8.49,0.0,0.0,0,2049.35,2084.23,59.32,246.74,267.94,2202.34,449.02,85.91,988.15,Medium,2202.34,2202.34,59.32,1.003823206226105,1.003823206226105,37.2683749157114
bcsstk29,13992.0,13992.0,619488.0,16,16,4,1256.57,24245,96037,6.45,25.55,0.0,0.0,0,364.4,333.24,235.37,208.23,690.62,1112.19,708.8,241.14,1116.19,High,1116.19,1116.19,235.37,1.1257671185013303,1.1257671185013303,5.3387007690019965
bcsstk29,13992.0,13992.0,619488.0,32,16,4,2315.84,24245,96037,6.45,25.55,0.0,0.0,0,720.33,673.36,1065.33,208.93,672.99,1634.53,680.38,410.12,1742.58,High,1742.58,1742.58,1065.33,1.3289719840695982,1.3289719840695982,2.173824073291844
bcsstk29,13992.0,13992.0,619488.0,64,16,4,3499.93,24245,96037,6.45,25.55,0.0,0.0,0,1417.59,1300.76,2082.31,346.91,644.46,1215.87,1878.66,226.79,2167.94,High,2167.94,2167.94,2082.31,1.6144035351531867,1.6144035351531867,1.6807920050328722
bcsstk29,13992.0,13992.0,619488.0,128,16,4,4468.8,24245,96037,6.45,25.55,0.0,0.0,0,2681.77,2484.16,2336.59,368.17,694.88,2278.58,3355.39,234.14,2434.14,High,3355.39,3355.39,2336.59,1.3318272987640782,1.3318272987640782,1.9125306536448414
bcsstk29,13992.0,13992.0,619488.0,256,16,4,5294.77,24245,96037,6.45,25.55,0.0,0.0,0,2986.38,3020.97,2702.97,378.43,722.59,2580.53,3763.03,237.66,2571.16,High,3763.03,3763.03,2702.97,1.4070496381905009,1.4070496381905009,1.9588711676415205
bcsstk29,13992.0,13992.0,619488.0,512,16,4,6880.81,24245,96037,6.45,25.55,0.0,0.0,0,3155.12,3375.96,2951.7,383.22,737.1,3652.1,4450.74,238.84,2720.78,High,4450.74,4450.74,2951.7,1.5459923518336278,1.5459923518336278,2.33113460039977
av41092,41092.0,41092.0,1683902.0,16,16,4,1459.19,132856,527649,3.19,12.67,0.0,0.0,0,427.49,432.99,12.43,206.23,667.16,138.24,661.65,299.31,141.99,Medium,667.16,667.16,12.43,2.187166496792374,2.187166496792374,117.3925985518906
av41092,41092.0,41092.0,1683902.0,32,16,4,2415.93,132856,527649,3.19,12.67,0.0,0.0,0,826.86,861.33,92.03,203.2,655.85,410.66,656.88,463.25,414.96,Medium,656.88,861.33,92.03,2.8048831458326076,2.8048831458326076,26.251548408127782
av41092,41092.0,41092.0,1683902.0,64,16,4,3011.0,132856,527649,3.19,12.67,0.0,0.0,0,1596.49,1651.29,181.96,358.41,637.78,1250.58,868.77,203.95,793.83,Medium,1250.58,1651.29,181.96,1.8234228996723774,1.8234228996723774,16.547592877555505
av41092,41092.0,41092.0,1683902.0,128,16,4,3372.86,132856,527649,3.19,12.67,0.0,0.0,0,2924.71,3005.63,204.73,364.24,678.79,2325.83,1297.68,201.83,1373.49,Medium,2325.83,3005.63,204.73,1.1221807075388521,1.1221807075388521,16.474673960826454
av41092,41092.0,41092.0,1683902.0,256,16,4,3620.32,132856,527649,3.19,12.67,0.0,0.0,0,3051.58,3276.87,215.95,377.39,705.17,2462.07,1874.78,210.34,1882.51,Medium,2462.07,3276.87,215.95,1.1048103830789748,1.1048103830789748,16.764621440148183
av41092,41092.0,41092.0,1683902.0,512,16,4,3821.62,132856,527649,3.19,12.67,0.0,0.0,0,3113.83,3428.66,218.98,383.58,718.69,3341.08,1767.06,210.43,2222.7,Medium,3341.08,3428.66,218.98,1.1146103725653753,1.1146103725653753,17.45191341675039
af_shell2,504855.0,504855.0,17562051.0,16,16,4,4911.09,630091,2518300,6.98,27.91,0.0,0.0,0,486.58,524.01,700.67,177.86,737.94,2087.95,739.34,761.06,2100.67,High,2100.67,2100.67,700.67,2.3378683943694156,2.3378683943694156,7.009134114490417
af_shell2,504855.0,504855.0,17562051.0,32,16,4,7354.29,630091,2518300,6.98,27.91,0.0,0.0,0,962.06,1042.58,2263.25,174.89,642.07,2479.93,642.35,814.94,2482.55,High,2482.55,2482.55,2263.25,2.9623935066766025,2.9623935066766025,3.2494377554401854
af_shell2,504855.0,504855.0,17562051.0,64,16,4,8307.5,630091,2518300,6.98,27.91,0.0,0.0,0,1861.5,2023.86,4265.78,293.05,581.7,1289.44,1670.24,183.19,2588.41,High,2588.41,2588.41,4265.78,1.9474750221530412,3.2094992678903265,1.9474750221530412
af_shell2,504855.0,504855.0,17562051.0,128,16,4,8631.06,630091,2518300,6.98,27.91,0.0,0.0,0,3300.6,3611.68,4836.76,297.72,602.19,2454.79,3098.82,187.63,2623.0,High,3098.82,3611.68,4836.76,1.7844714230187149,2.389763212687724,1.7844714230187149
af_shell2,504855.0,504855.0,17562051.0,256,16,4,8753.12,630091,2518300,6.98,27.91,0.0,0.0,0,3312.09,3664.4,4905.73,300.03,611.85,2490.22,3121.95,189.54,2559.15,High,3121.95,3664.4,4905.73,1.784264523322727,2.3886911909180224,1.784264523322727
af_shell2,504855.0,504855.0,17562051.0,512,16,4,8801.65,630091,2518300,6.98,27.91,0.0,0.0,0,3315.08,3687.98,4929.23,301.22,617.1,3590.02,3833.36,189.55,2560.05,High,3833.36,3833.36,4929.23,1.7856034309618338,2.2960666360581836,1.7856034309618338
c-51,23196.0,23196.0,203048.0,16,16,4,462.52,29474,116816,1.74,6.89,0.0,0.0,0,204.48,153.13,12.95,68.34,129.66,31.65,128.35,172.51,35.79,Low,172.51,204.48,12.95,2.2619327073552427,2.2619327073552427,35.715830115830116
c-51,23196.0,23196.0,203048.0,32,16,4,877.1,29474,116816,1.74,6.89,0.0,0.0,0,398.92,311.43,55.58,70.6,153.07,65.48,154.12,261.16,66.33,Low,261.16,398.92,55.58,2.1986864534242456,2.1986864534242456,15.780856423173804
c-51,23196.0,23196.0,203048.0,64,16,4,1124.92,29474,116816,1.74,6.89,0.0,0.0,0,797.84,607.48,109.91,227.25,203.3,705.65,157.62,85.56,123.4,Low,705.65,797.84,109.91,1.4099568835856813,1.4099568835856813,10.234919479574199
c-51,23196.0,23196.0,203048.0,128,16,4,1318.49,29474,116816,1.74,6.89,0.0,0.0,0,1497.14,1156.16,152.78,240.62,229.89,1212.24,237.14,88.32,237.66,Low,1212.24,1497.14,152.78,0.8806724821993934,0.8806724821993934,8.629990836496924
c-51,23196.0,23196.0,203048.0,256,16,4,1541.16,29474,116816,1.74,6.89,0.0,0.0,0,1808.91,1649.14,164.86,248.02,243.87,1591.77,339.97,89.96,390.06,Low,1591.77,1808.91,164.86,0.8519826857057565,0.8519826857057565,9.348295523474462
c-51,23196.0,23196.0,203048.0,512,16,4,1676.78,29474,116816,1.74,6.89,0.0,0.0,0,2024.81,1933.81,169.3,251.69,251.85,2216.85,265.88,90.09,598.97,Low,2216.85,2216.85,169.3,0.7563795475562172,0.7563795475562172,9.904193738924985
bfly,49152.0,49152.0,196608.0,16,16,4,358.12,38912,150528,1.31,5.05,0.0,0.0,0,166.05,127.01,65.3,35.89,94.93,581.68,94.98,218.21,573.2,Low,581.68,581.68,65.3,0.6156649704304773,0.6156649704304773,5.484226646248086
bfly,49152.0,49152.0,196608.0,32,16,4,537.92,38912,150528,1.31,5.05,0.0,0.0,0,322.31,257.0,186.89,36.43,99.95,763.53,100.0,262.84,757.64,Low,763.53,763.53,186.89,0.7045171767972443,0.7045171767972443,2.878270640483707
bfly,49152.0,49152.0,196608.0,64,16,4,915.52,38912,150528,1.31,5.05,0.0,0.0,0,625.64,486.35,335.94,152.88,119.77,658.65,335.08,52.65,875.76,Low,875.76,875.76,335.94,1.0454005663652142,1.0454005663652142,2.7252485562898134
bfly,49152.0,49152.0,196608.0,128,16,4,1134.0,38912,150528,1.31,5.05,0.0,0.0,0,1091.51,869.47,410.99,159.25,125.17,1120.27,647.0,54.38,917.66,Low,1120.27,1120.27,410.99,1.0122559740062664,1.0122559740062664,2.759191221197596
bfly,49152.0,49152.0,196608.0,256,16,4,1268.44,38912,150528,1.31,5.05,0.0,0.0,0,1131.56,1040.6,444.12,162.03,127.87,1220.22,676.21,55.61,930.69,Low,1220.22,1220.22,444.12,1.0395174640638574,1.0395174640638574,2.856074934702333
bfly,49152.0,49152.0,196608.0,512,16,4,1338.32,38912,150528,1.31,5.05,0.0,0.0,0,1183.94,1120.27,456.33,163.52,128.8,1230.48,870.43,55.67,934.28,Low,1230.48,1230.48,456.33,1.0876405955399517,1.0876405955399517,2.932789866982228
c-53,30235.0,30235.0,355139.0,16,16,4,750.82,36926,146374,2.54,10.08,0.0,0.0,0,264.54,226.41,3.71,91.63,192.06,19.98,190.0,233.66,20.06,Medium,233.66,264.54,3.71,2.8382097225372345,2.8382097225372345,202.37735849056605
c-53,30235.0,30235.0,355139.0,32,16,4,1151.18,36926,146374,2.54,10.08,0.0,0.0,0,528.34,460.09,26.59,93.39,272.58,48.0,272.78,342.58,48.11,Medium,342.58,528.34,26.59,2.178862096377333,2.178862096377333,43.29371944339978
c-53,30235.0,30235.0,355139.0,64,16,4,1539.06,36926,146374,2.54,10.08,0.0,0.0,0,1048.49,888.34,52.5,264.07,305.41,917.35,129.69,86.52,93.25,Medium,917.35,1048.49,52.5,1.4678823832368453,1.4678823832368453,29.31542857142857
c-53,30235.0,30235.0,355139.0,128,16,4,2051.34,36926,146374,2.54,10.08,0.0,0.0,0,1971.99,1692.84,62.51,276.61,324.12,1675.69,176.38,91.02,175.09,Medium,1675.69,1971.99,62.51,1.0402385407633914,1.0402385407633914,32.81618940969445
c-53,30235.0,30235.0,355139.0,256,16,4,2282.02,36926,146374,2.54,10.08,0.0,0.0,0,2233.84,2115.6,67.11,284.7,333.47,1955.16,330.29,91.61,327.44,Medium,1955.16,2233.84,67.11,1.0215682412348244,1.0215682412348244,34.00417225450752
c-53,30235.0,30235.0,355139.0,512,16,4,2492.75,36926,146374,2.54,10.08,0.0,0.0,0,2412.07,2427.31,68.33,287.52,340.97,2733.72,248.9,91.88,618.74,Medium,2733.72,2733.72,68.33,0.9118527135185754,0.9118527135185754,36.481047855992976
amazon0505,410236.0,410236.0,3356824.0,16,16,4,975.25,618116,2433906,1.38,5.43,0.0,0.0,0,313.66,326.76,19.74,67.89,207.53,1080.75,207.54,258.5,1085.3,Low,1085.3,1085.3,19.74,0.8985994655855524,0.8985994655855524,49.40476190476191
amazon0505,410236.0,410236.0,3356824.0,32,16,4,1485.98,618116,2433906,1.38,5.43,0.0,0.0,0,600.34,633.42,33.42,67.44,207.02,1227.81,207.06,357.64,1225.12,Low,1227.81,1227.81,33.42,1.2102686897809922,1.2102686897809922,44.46379413524835
amazon0505,410236.0,410236.0,3356824.0,64,16,4,1634.49,618116,2433906,1.38,5.43,0.0,0.0,0,1094.5,1156.43,53.36,207.88,222.7,849.83,745.92,76.82,1269.36,Low,1269.36,1269.36,53.36,1.2876488939308,1.2876488939308,30.631371814092955
amazon0505,410236.0,410236.0,3356824.0,128,16,4,1703.76,618116,2433906,1.38,5.43,0.0,0.0,0,1506.57,1538.42,65.4,210.54,225.5,1414.52,1416.16,78.31,1245.75,Low,1416.16,1538.42,65.4,1.1074739017953483,1.1074739017953483,26.05137614678899
amazon0505,410236.0,410236.0,3356824.0,256,16,4,1730.15,618116,2433906,1.38,5.43,0.0,0.0,0,1510.34,1561.04,69.54,211.43,226.43,1425.86,1431.29,79.23,1171.77,Low,1431.29,1561.04,69.54,1.108331625070466,1.108331625070466,24.8799252228933
amazon0505,410236.0,410236.0,3356824.0,512,16,4,1742.19,618116,2433906,1.38,5.43,0.0,0.0,0,1512.08,1564.04,70.76,211.35,227.0,1545.25,1674.72,79.24,1171.93,Low,1674.72,1674.72,70.76,1.040287331613643,1.040287331613643,24.62111362351611
ABACUS_shell_ud,23412.0,23412.0,218484.0,16,16,4,424.24,38549,152255,1.43,5.67,0.0,0.0,0,220.47,163.41,76.93,71.82,200.63,600.23,201.37,198.98,600.23,Low,600.23,600.23,76.93,0.70679572830415,0.70679572830415,5.514623683868451
ABACUS_shell_ud,23412.0,23412.0,218484.0,32,16,4,718.7,38549,152255,1.43,5.67,0.0,0.0,0,430.93,337.17,261.19,73.9,217.4,973.2,217.07,319.65,958.26,Low,973.2,973.2,261.19,0.738491574188245,0.738491574188245,2.7516367395382675
ABACUS_shell_ud,23412.0,23412.0,218484.0,64,16,4,905.63,38549,152255,1.43,5.67,0.0,0.0,0,853.45,656.6,506.92,226.29,246.04,791.61,724.66,87.79,1229.16,Low,1229.16,1229.16,506.92,0.7367877249503726,0.7367877249503726,1.7865343643967488
ABACUS_shell_ud,23412.0,23412.0,218484.0,128,16,4,1209.6,38549,152255,1.43,5.67,0.0,0.0,0,1583.22,1228.3,682.23,239.4,262.05,1466.34,1369.81,91.3,1435.03,Low,1466.34,1583.22,682.23,0.7640125819532345,0.7640125819532345,1.7730091025020887
ABACUS_shell_ud,23412.0,23412.0,218484.0,256,16,4,1474.38,38549,152255,1.43,5.67,0.0,0.0,0,1830.23,1681.45,771.69,246.44,271.18,1672.6,1486.92,93.2,1500.32,Low,1672.6,1830.23,771.69,0.8055708845336379,0.8055708845336379,1.9105858570151226
ABACUS_shell_ud,23412.0,23412.0,218484.0,512,16,4,1620.28,38549,152255,1.43,5.67,0.0,0.0,0,2023.0,1939.39,822.72,249.71,274.57,2140.03,1876.91,93.41,1517.25,Low,2140.03,2140.03,822.72,0.7571295729499118,0.7571295729499118,1.9694185141968106
biplane-9,21701.0,21701.0,84076.0,16,16,4,238.18,17043,65584,1.28,4.93,0.0,0.0,0,117.59,78.28,46.04,33.7,83.41,296.04,84.16,114.7,291.93,Low,296.04,296.04,46.04,0.8045534387244967,0.8045534387244967,5.1733275412684625
biplane-9,21701.0,21701.0,84076.0,32,16,4,361.62,17043,65584,1.28,4.93,0.0,0.0,0,229.72,160.14,132.09,34.76,92.14,520.59,92.49,179.27,512.66,Low,520.59,520.59,132.09,0.6946349334409035,0.6946349334409035,2.737678855325914
biplane-9,21701.0,21701.0,84076.0,64,16,4,471.01,17043,65584,1.28,4.93,0.0,0.0,0,450.81,313.13,233.87,145.4,112.03,473.0,300.0,51.61,682.16,Low,682.16,682.16,233.87,0.6904685117860913,0.6904685117860913,2.0139821268225937
biplane-9,21701.0,21701.0,84076.0,128,16,4,833.47,17043,65584,1.28,4.93,0.0,0.0,0,829.36,597.34,332.64,156.97,119.4,776.68,573.41,53.57,823.27,Low,823.27,829.36,332.64,1.0049556284363848,1.0049556284363848,2.5056216931216935
biplane-9,21701.0,21701.0,84076.0,256,16,4,1076.17,17043,65584,1.28,4.93,0.0,0.0,0,971.98,769.13,385.01,162.21,122.95,966.39,626.26,55.26,897.41,Low,966.39,971.98,385.01,1.1071935636535732,1.1071935636535732,2.795174151320745
biplane-9,21701.0,21701.0,84076.0,512,16,4,1238.12,17043,65584,1.28,4.93,0.0,0.0,0,1122.88,959.16,406.23,164.88,124.74,1197.34,813.56,55.69,896.51,Low,1197.34,1197.34,406.23,1.034058830407403,1.034058830407403,3.047830047017699
c-big,345241.0,345241.0,2340859.0,16,16,4,877.71,377999,1495457,1.57,6.19,0.0,0.0,0,0.0,0.0,0.87,58.19,113.69,31.19,112.84,243.73,31.24,Low,243.73,243.73,0.87,3.6011570180117345,3.6011570180117345,1008.8620689655173
c-big,345241.0,345241.0,2340859.0,32,16,4,1210.37,377999,1495457,1.57,6.19,0.0,0.0,0,0.0,0.0,10.75,57.5,130.81,60.21,131.66,294.91,60.38,Low,294.91,294.91,10.75,4.104201281746973,4.104201281746973,112.59255813953487
c-big,345241.0,345241.0,2340859.0,64,16,4,1343.2,377999,1495457,1.57,6.19,0.0,0.0,0,0.0,0.0,21.15,187.66,155.77,769.75,107.48,68.23,113.12,Low,769.75,769.75,21.15,1.7449821370574863,1.7449821370574863,63.50827423167849
c-big,345241.0,345241.0,2340859.0,128,16,4,1403.71,377999,1495457,1.57,6.19,0.0,0.0,0,0.0,0.0,23.87,189.97,168.54,1162.66,147.28,70.72,183.38,Low,1162.66,1162.66,23.87,1.2073263034765107,1.2073263034765107,58.806451612903224
c-big,345241.0,345241.0,2340859.0,256,16,4,1422.74,377999,1495457,1.57,6.19,0.0,0.0,0,0.0,0.0,24.03,189.93,176.45,1179.31,258.66,71.64,266.74,Low,1179.31,1179.31,24.03,1.2064173118179276,1.2064173118179276,59.206824802330416
c-big,345241.0,345241.0,2340859.0,512,16,4,1406.77,377999,1495457,1.57,6.19,0.0,0.0,0,0.0,0.0,24.08,190.13,180.46,1287.64,179.72,71.67,435.32,Low,1287.64,1287.64,24.08,1.092518095119754,1.092518095119754,58.42068106312293
amazon-2008,735323.0,735323.0,5158388.0,16,16,4,1227.31,624728,2430104,2.12,8.26,0.0,0.0,0,334.24,350.15,13.6,59.74,179.7,956.85,179.96,252.63,956.14,Medium,956.85,956.85,13.6,1.282656633746146,1.282656633746146,90.24338235294117
amazon-2008,735323.0,735323.0,5158388.0,32,16,4,1764.76,624728,2430104,2.12,8.26,0.0,0.0,0,647.31,685.55,39.41,59.43,179.84,1099.64,179.88,341.47,1100.34,Medium,1100.34,1100.34,39.41,1.6038315429776253,1.6038315429776253,44.779497589444304
amazon-2008,735323.0,735323.0,5158388.0,64,16,4,2041.92,624728,2430104,2.12,8.26,0.0,0.0,0,1217.03,1280.63,69.99,195.33,195.11,853.61,693.22,69.9,1125.06,Medium,1125.06,1280.63,69.99,1.59446522414749,1.59446522414749,29.174453493356197
amazon-2008,735323.0,735323.0,5158388.0,128,16,4,2226.32,624728,2430104,2.12,8.26,0.0,0.0,0,1694.54,1760.84,91.56,197.16,197.18,1437.73,1311.61,71.43,1173.53,Medium,1437.73,1760.84,91.56,1.2643511051543583,1.2643511051543583,24.315421581476627
amazon-2008,735323.0,735323.0,5158388.0,256,16,4,2240.16,624728,2430104,2.12,8.26,0.0,0.0,0,1691.41,1765.89,94.61,197.4,198.5,1453.91,1323.79,72.37,1165.26,Medium,1453.91,1765.89,94.61,1.2685727876594803,1.2685727876594803,23.677835323961524
amazon-2008,735323.0,735323.0,5158388.0,512,16,4,2228.7,624728,2430104,2.12,8.26,0.0,0.0,0,1685.59,1759.21,94.97,198.07,199.17,1731.09,1663.78,72.38,1164.5,Medium,1731.09,1759.21,94.97,1.2668754725132303,1.2668754725132303,23.46741076129304
c-66b,49989.0,49989.0,444851.0,16,16,4,668.95,64915,257312,1.94,7.69,0.0,0.0,0,275.54,247.03,4.21,78.96,165.12,25.23,165.12,252.53,25.27,Low,252.53,275.54,4.21,2.427778181026348,2.427778181026348,158.89548693586698
c-66b,49989.0,49989.0,444851.0,32,16,4,1041.81,64915,257312,1.94,7.69,0.0,0.0,0,538.88,497.02,44.71,78.82,197.55,50.31,196.92,336.26,50.3,Low,336.26,538.88,44.71,1.9332875593824228,1.9332875593824228,23.301498546186533
c-66b,49989.0,49989.0,444851.0,64,16,4,1358.32,64915,257312,1.94,7.69,0.0,0.0,0,1065.68,959.63,88.61,232.07,243.24,932.29,129.83,86.45,100.34,Low,932.29,1065.68,88.61,1.2746040087080548,1.2746040087080548,15.329195350411917
c-66b,49989.0,49989.0,444851.0,128,16,4,1588.75,64915,257312,1.94,7.69,0.0,0.0,0,1928.53,1771.1,106.74,238.42,263.83,1717.75,170.36,90.56,185.54,Low,1717.75,1928.53,106.74,0.823813993041332,0.823813993041332,14.884298294922242
c-66b,49989.0,49989.0,444851.0,256,16,4,1731.36,64915,257312,1.94,7.69,0.0,0.0,0,2084.08,2043.54,109.5,239.76,276.57,1891.52,244.98,91.31,338.14,Low,1891.52,2084.08,109.5,0.8307550573874323,0.8307550573874323,15.811506849315068
c-66b,49989.0,49989.0,444851.0,512,16,4,1809.72,64915,257312,1.94,7.69,0.0,0.0,0,2168.42,2225.54,112.0,242.44,282.68,2377.64,200.79,91.36,511.38,Low,2377.64,2377.64,112.0,0.7611412997762488,0.7611412997762488,16.158214285714287
cfd2,123440.0,123440.0,3085406.0,16,16,4,1891.73,250879,991615,3.11,12.31,0.0,0.0,0,0.0,0.0,77.75,151.55,564.1,1770.58,564.72,428.52,1739.66,Medium,1770.58,1770.58,77.75,1.068423906290594,1.068423906290594,24.330932475884243
cfd2,123440.0,123440.0,3085406.0,32,16,4,3020.47,250879,991615,3.11,12.31,0.0,0.0,0,0.0,0.0,402.49,149.26,527.94,2205.64,529.11,581.53,2194.67,Medium,2205.64,2205.64,402.49,1.3694301880633286,1.3694301880633286,7.504459738130139
cfd2,123440.0,123440.0,3085406.0,64,16,4,3507.14,250879,991615,3.11,12.31,0.0,0.0,0,0.0,0.0,785.08,293.46,509.93,1219.07,2171.52,120.08,2333.13,Medium,2333.13,2333.13,785.08,1.5031909923579054,1.5031909923579054,4.467239007489682
cfd2,123440.0,123440.0,3085406.0,128,16,4,3857.36,250879,991615,3.11,12.31,0.0,0.0,0,0.0,0.0,909.58,299.12,528.51,2240.25,4061.69,121.97,2380.11,Medium,4061.69,4061.69,909.58,0.9496933542441693,0.9496933542441693,4.240814441830295
cfd2,123440.0,123440.0,3085406.0,256,16,4,4031.23,250879,991615,3.11,12.31,0.0,0.0,0,0.0,0.0,929.69,302.36,537.86,2300.0,4173.89,122.83,2339.43,Medium,4173.89,4173.89,929.69,0.9658208529692923,0.9658208529692923,4.336101281072185
cfd2,123440.0,123440.0,3085406.0,512,16,4,4104.13,250879,991615,3.11,12.31,0.0,0.0,0,0.0,0.0,936.07,304.09,542.33,3198.44,5169.92,122.86,2347.82,Medium,5169.92,5169.92,936.07,0.7938478738549146,0.7938478738549146,4.384426378369139
bundle_adj,513351.0,513351.0,20207907.0,16,16,4,4724.79,666066,2634654,7.67,30.34,0.0,0.0,0,471.7,514.88,5.05,188.6,783.93,281.03,783.96,370.43,281.39,High,783.96,783.96,5.05,6.026825348232053,6.026825348232053,935.6019801980199
bundle_adj,513351.0,513351.0,20207907.0,32,16,4,6847.82,666066,2634654,7.67,30.34,0.0,0.0,0,934.2,1023.87,37.47,183.15,667.46,787.16,667.34,427.29,765.44,High,787.16,1023.87,37.47,6.688173303251389,6.688173303251389,182.75473712303176
bundle_adj,513351.0,513351.0,20207907.0,64,16,4,8050.16,666066,2634654,7.67,30.34,0.0,0.0,0,1835.55,2013.51,74.26,316.78,637.48,1330.68,1265.99,162.29,1402.58,High,1402.58,2013.51,74.26,3.998073016771707,3.998073016771707,108.40506329113923
bundle_adj,513351.0,513351.0,20207907.0,128,16,4,8881.62,666066,2634654,7.67,30.34,0.0,0.0,0,3361.22,3650.22,82.39,317.23,663.16,2522.22,1682.02,165.62,2387.85,High,2522.22,3650.22,82.39,2.4331738908887686,2.4331738908887686,107.79973297730308
bundle_adj,513351.0,513351.0,20207907.0,256,16,4,8902.9,666066,2634654,7.67,30.34,0.0,0.0,0,3396.42,3726.57,82.77,334.12,676.01,2558.61,2424.46,166.51,2652.98,High,2652.98,3726.57,82.77,2.3890333470188403,2.3890333470188403,107.56191856953002
bundle_adj,513351.0,513351.0,20207907.0,512,16,4,8000.06,666066,2634654,7.67,30.34,0.0,0.0,0,3398.94,3748.13,82.93,334.11,682.18,3624.32,2015.67,167.34,2645.56,High,3624.32,3748.13,82.93,2.1344136942955556,2.1344136942955556,96.4676232967563
598a,110971.0,110971.0,1483868.0,16,16,4,662.15,347698,1380369,1.07,4.27,0.0,0.0,0,328.22,328.94,14.49,98.31,328.07,1269.35,327.85,326.41,1284.73,Low,1284.73,1284.73,14.49,0.5154001229830392,0.5154001229830392,45.69703243616287
598a,110971.0,110971.0,1483868.0,32,16,4,1106.54,347698,1380369,1.07,4.27,0.0,0.0,0,647.55,662.44,25.17,98.5,330.15,1682.39,330.37,430.29,1656.1,Low,1682.39,1682.39,25.17,0.6577190782161092,0.6577190782161092,43.96265395311879
598a,110971.0,110971.0,1483868.0,64,16,4,1274.25,347698,1380369,1.07,4.27,0.0,0.0,0,1189.0,1218.53,48.17,248.34,336.27,995.22,1157.24,98.14,1718.43,Low,1718.43,1718.43,48.17,0.741519875700494,0.741519875700494,26.453186630682996
598a,110971.0,110971.0,1483868.0,128,16,4,1366.2,347698,1380369,1.07,4.27,0.0,0.0,0,1667.27,1673.61,57.75,253.84,345.11,1678.82,2091.06,100.3,1567.74,Low,2091.06,2091.06,57.75,0.6533528449685806,0.6533528449685806,23.65714285714286
598a,110971.0,110971.0,1483868.0,256,16,4,1403.77,347698,1380369,1.07,4.27,0.0,0.0,0,1714.34,1766.77,58.48,257.24,349.91,1745.47,2140.45,101.75,1316.58,Low,2140.45,2140.45,58.48,0.6558293816720784,0.6558293816720784,24.004274965800274
598a,110971.0,110971.0,1483868.0,512,16,4,1428.81,347698,1380369,1.07,4.27,0.0,0.0,0,1736.15,1814.78,48.4,258.51,352.7,1843.6,2049.01,101.77,1319.4,Low,2049.01,2049.01,48.4,0.6973172410090726,0.6973172410090726,29.520867768595043
cca,49152.0,49152.0,139264.0,16,16,4,297.57,26624,100352,1.39,5.23,0.0,0.0,0,0.0,0.0,51.01,25.88,67.41,345.57,67.24,122.81,346.43,Low,346.43,346.43,51.01,0.8589614063447161,0.8589614063447161,5.833562046657518
cca,49152.0,49152.0,139264.0,32,16,4,409.0,26624,100352,1.39,5.23,0.0,0.0,0,0.0,0.0,163.74,26.49,70.71,449.24,70.78,165.4,445.64,Low,449.24,449.24,163.74,0.9104264980856558,0.9104264980856558,2.4978624648833514
cca,49152.0,49152.0,139264.0,64,16,4,800.37,26624,100352,1.39,5.23,0.0,0.0,0,0.0,0.0,304.4,120.29,86.29,473.28,237.25,40.19,521.59,Low,521.59,521.59,304.4,1.5344811058494219,1.5344811058494219,2.629336399474376
cca,49152.0,49152.0,139264.0,128,16,4,1006.42,26624,100352,1.39,5.23,0.0,0.0,0,0.0,0.0,361.96,127.3,89.89,748.23,460.95,41.38,548.01,Low,748.23,748.23,361.96,1.3450676930890233,1.3450676930890233,2.7804729804398276
cca,49152.0,49152.0,139264.0,256,16,4,1123.1,26624,100352,1.39,5.23,0.0,0.0,0,0.0,0.0,387.11,130.69,91.74,796.93,480.43,42.58,553.6,Low,796.93,796.93,387.11,1.409283123988305,1.409283123988305,2.901242540879853
cca,49152.0,49152.0,139264.0,512,16,4,1175.84,26624,100352,1.39,5.23,0.0,0.0,0,0.0,0.0,400.65,131.84,92.22,897.57,619.55,42.6,552.98,Low,897.57,897.57,400.65,1.3100259589781296,1.3100259589781296,2.9348308997878445
dbir2,18906.0,45877.0,1158159.0,16,16,4,820.23,123418,492824,2.35,9.38,0.0,0.0,0,0.0,0.0,10.04,252.05,477.99,54.75,510.43,233.08,54.73,Medium,510.43,510.43,10.04,1.606939247301295,1.606939247301295,81.69621513944224
dbir2,18906.0,45877.0,1158159.0,32,16,4,1409.81,123418,492824,2.35,9.38,0.0,0.0,0,0.0,0.0,72.88,246.94,627.9,124.21,665.04,401.51,126.5,Medium,665.04,665.04,72.88,2.119887525562372,2.119887525562372,19.344264544456642
dbir2,18906.0,45877.0,1158159.0,64,16,4,1878.6,123418,492824,2.35,9.38,0.0,0.0,0,0.0,0.0,144.5,381.76,658.42,1075.11,366.48,218.48,246.82,Medium,1075.11,1075.11,144.5,1.7473560844936797,1.7473560844936797,13.000692041522491
dbir2,18906.0,45877.0,1158159.0,128,16,4,2502.1,123418,492824,2.35,9.38,0.0,0.0,0,0.0,0.0,175.91,395.36,745.22,1933.08,485.22,231.28,484.76,Medium,1933.08,1933.08,175.91,1.2943592608686656,1.2943592608686656,14.223750781649708
dbir2,18906.0,45877.0,1158159.0,256,16,4,2548.91,123418,492824,2.35,9.38,0.0,0.0,0,0.0,0.0,186.27,407.74,785.93,2214.98,890.59,225.44,912.12,Medium,2214.98,2214.98,186.27,1.1507598262738263,1.1507598262738263,13.683953400977074
dbir2,18906.0,45877.0,1158159.0,512,16,4,2608.47,123418,492824,2.35,9.38,0.0,0.0,0,0.0,0.0,190.95,413.17,816.29,3138.11,706.3,225.98,1535.26,Medium,3138.11,3138.11,190.95,0.8312232522123187,0.8312232522123187,13.660487038491752
cnr-2000,325557.0,325557.0,3216152.0,16,16,4,1826.32,208084,802934,4.01,15.46,0.0,0.0,0,0.0,0.0,2.08,79.82,245.85,207.48,244.7,336.88,208.68,High,336.88,336.88,2.08,5.421277606269294,5.421277606269294,878.0384615384614
cnr-2000,325557.0,325557.0,3216152.0,32,16,4,2644.86,208084,802934,4.01,15.46,0.0,0.0,0,0.0,0.0,21.2,79.19,244.45,389.48,243.67,413.39,402.5,High,413.39,413.39,21.2,6.397977696606111,6.397977696606111,124.75754716981133
cnr-2000,325557.0,325557.0,3216152.0,64,16,4,3188.25,208084,802934,4.01,15.46,0.0,0.0,0,0.0,0.0,41.78,232.28,264.8,1064.16,572.42,84.36,650.88,High,1064.16,1064.16,41.78,2.996025033829499,2.996025033829499,76.31043561512685
cnr-2000,325557.0,325557.0,3216152.0,128,16,4,3526.97,208084,802934,4.01,15.46,0.0,0.0,0,0.0,0.0,47.16,235.34,270.06,1951.7,817.63,85.94,1023.8,High,1951.7,1951.7,47.16,1.807127119946713,1.807127119946713,74.7873197625106
cnr-2000,325557.0,325557.0,3216152.0,256,16,4,3487.05,208084,802934,4.01,15.46,0.0,0.0,0,0.0,0.0,47.49,236.11,272.83,1983.98,1148.5,86.48,1400.95,High,1983.98,1983.98,47.49,1.7576034032601136,1.7576034032601136,73.42703727100442
cnr-2000,325557.0,325557.0,3216152.0,512,16,4,3643.46,208084,802934,4.01,15.46,0.0,0.0,0,0.0,0.0,47.65,236.26,274.22,2684.6,1110.54,86.49,1503.29,High,2684.6,2684.6,47.65,1.3571705281978694,1.3571705281978694,76.46295907660021
dawson5,51537.0,51537.0,1010777.0,16,16,4,1307.6,81398,321100,3.15,12.42,0.0,0.0,0,0.0,0.0,66.25,128.37,440.81,1300.87,441.19,289.37,1284.34,Medium,1300.87,1300.87,66.25,1.0051734608377472,1.0051734608377472,19.737358490566038
dawson5,51537.0,51537.0,1010777.0,32,16,4,2099.23,81398,321100,3.15,12.42,0.0,0.0,0,0.0,0.0,271.6,128.32,433.62,1821.22,434.0,424.16,1801.74,Medium,1821.22,1821.22,271.6,1.1526504211462645,1.1526504211462645,7.729123711340206
dawson5,51537.0,51537.0,1010777.0,64,16,4,2544.44,81398,321100,3.15,12.42,0.0,0.0,0,0.0,0.0,548.89,285.49,441.19,1098.97,1642.2,115.79,2074.45,Medium,2074.45,2074.45,548.89,1.2265612572007039,1.2265612572007039,4.63561004937237
dawson5,51537.0,51537.0,1010777.0,128,16,4,3231.9,81398,321100,3.15,12.42,0.0,0.0,0,0.0,0.0,644.78,294.92,464.43,1798.14,3078.12,118.82,2166.14,Medium,3078.12,3078.12,644.78,1.049959065923356,1.049959065923356,5.012407332733646
dawson5,51537.0,51537.0,1010777.0,256,16,4,3545.03,81398,321100,3.15,12.42,0.0,0.0,0,0.0,0.0,679.54,300.6,476.81,2132.16,3231.26,120.17,2181.04,Medium,3231.26,3231.26,679.54,1.0971045350730055,1.0971045350730055,5.2168084292315395
dawson5,51537.0,51537.0,1010777.0,512,16,4,3763.22,81398,321100,3.15,12.42,0.0,0.0,0,0.0,0.0,690.66,303.16,483.42,2872.29,3995.66,120.23,2192.13,Medium,3995.66,3995.66,690.66,0.9418268821671514,0.9418268821671514,5.448730200098456
barth5,15606.0,15606.0,107362.0,16,16,4,316.7,13261,51614,1.19,4.64,0.0,0.0,0,91.63,61.3,25.22,33.32,81.01,276.95,80.79,104.92,267.32,Low,276.95,276.95,25.22,1.1435277125834988,1.1435277125834988,12.557494052339413
barth5,15606.0,15606.0,107362.0,32,16,4,525.0,13261,51614,1.19,4.64,0.0,0.0,0,180.04,127.83,56.64,34.82,90.89,452.09,91.43,169.14,439.17,Low,452.09,452.09,56.64,1.1612731978145945,1.1612731978145945,9.26906779661017
barth5,15606.0,15606.0,107362.0,64,16,4,740.43,13261,51614,1.19,4.64,0.0,0.0,0,353.36,243.98,111.59,141.34,111.79,357.47,289.0,52.24,617.93,Low,617.93,617.93,111.59,1.1982425193792177,1.1982425193792177,6.635271977775786
barth5,15606.0,15606.0,107362.0,128,16,4,918.61,13261,51614,1.19,4.64,0.0,0.0,0,676.58,481.28,118.67,155.36,120.73,609.51,556.42,54.66,760.23,Low,760.23,760.23,118.67,1.2083316890940898,1.2083316890940898,7.740878065222887
barth5,15606.0,15606.0,107362.0,256,16,4,1628.24,13261,51614,1.19,4.64,0.0,0.0,0,1032.26,772.17,133.35,162.36,125.29,1016.26,618.71,56.2,876.78,Low,1016.26,1032.26,133.35,1.5773545424602329,1.5773545424602329,12.210273715785528
barth5,15606.0,15606.0,107362.0,512,16,4,1948.71,13261,51614,1.19,4.64,0.0,0.0,0,1139.25,963.98,139.54,166.37,127.68,1141.9,804.04,56.95,932.9,Low,1141.9,1141.9,139.54,1.7065504860320517,1.7065504860320517,13.96524294109216
af_shell8,504855.0,504855.0,17579155.0,16,16,4,4926.89,630091,2518300,6.98,27.91,0.0,0.0,0,486.4,523.85,700.36,177.81,738.69,2098.91,738.38,765.57,2097.41,High,2098.91,2098.91,700.36,2.3473564850327078,2.3473564850327078,7.03479639042778
af_shell8,504855.0,504855.0,17579155.0,32,16,4,7397.08,630091,2518300,6.98,27.91,0.0,0.0,0,962.17,1042.12,2263.25,174.91,641.85,2481.5,642.3,816.17,2480.98,High,2481.5,2481.5,2263.25,2.9808905903687286,2.9808905903687286,3.2683441952943775
af_shell8,504855.0,504855.0,17579155.0,64,16,4,8295.97,630091,2518300,6.98,27.91,0.0,0.0,0,1861.6,2022.52,4263.71,292.91,581.78,1289.91,1669.53,183.13,2589.26,High,2589.26,2589.26,4263.71,1.945716289334875,3.2039926465476616,1.945716289334875
af_shell8,504855.0,504855.0,17579155.0,128,16,4,8644.78,630091,2518300,6.98,27.91,0.0,0.0,0,3302.07,3612.14,4839.25,297.4,602.25,2455.52,3095.47,187.64,2622.56,High,3095.47,3612.14,4839.25,1.7863883866301598,2.3932571827227074,1.7863883866301598
af_shell8,504855.0,504855.0,17579155.0,256,16,4,8760.29,630091,2518300,6.98,27.91,0.0,0.0,0,3312.48,3665.11,4905.9,299.88,611.82,2485.75,3122.44,189.54,2559.8,High,3122.44,3665.11,4905.9,1.7856642002486804,2.390184742067769,1.7856642002486804
af_shell8,504855.0,504855.0,17579155.0,512,16,4,8813.68,630091,2518300,6.98,27.91,0.0,0.0,0,3315.39,3689.38,4928.58,301.47,617.22,3591.63,3832.03,189.55,2560.36,High,3832.03,3832.03,4928.58,1.7882797884989186,2.3000028705412014,1.7882797884989186
cond-mat-2003,31163.0,31163.0,240058.0,16,16,4,452.94,42147,165709,1.45,5.7,0.0,0.0,0,0.0,0.0,4.76,62.79,172.95,267.33,175.35,172.08,264.96,Low,267.33,267.33,4.76,1.694310402872854,1.694310402872854,95.15546218487395
cond-mat-2003,31163.0,31163.0,240058.0,32,16,4,824.94,42147,165709,1.45,5.7,0.0,0.0,0,0.0,0.0,17.45,63.99,185.23,540.67,185.66,254.84,515.15,Low,540.67,540.67,17.45,1.5257735772282541,1.5257735772282541,47.27449856733525
cond-mat-2003,31163.0,31163.0,240058.0,64,16,4,1012.9,42147,165709,1.45,5.7,0.0,0.0,0,0.0,0.0,34.32,214.96,216.22,820.01,603.92,78.77,1006.53,Low,1006.53,1006.53,34.32,1.006328673760345,1.006328673760345,29.513403263403262
cond-mat-2003,31163.0,31163.0,240058.0,128,16,4,1313.59,42147,165709,1.45,5.7,0.0,0.0,0,0.0,0.0,41.49,226.26,227.19,1366.88,1098.66,81.63,1323.55,Low,1366.88,1366.88,41.49,0.9610134027859064,0.9610134027859064,31.660400096408768
cond-mat-2003,31163.0,31163.0,240058.0,256,16,4,1521.16,42147,165709,1.45,5.7,0.0,0.0,0,0.0,0.0,43.06,231.91,232.18,1619.96,1211.65,83.51,1338.3,Low,1619.96,1619.96,43.06,0.9390108397738216,0.9390108397738216,35.32652113330237
cond-mat-2003,31163.0,31163.0,240058.0,512,16,4,1594.74,42147,165709,1.45,5.7,0.0,0.0,0,0.0,0.0,43.92,234.83,235.04,1994.77,1368.34,83.64,1347.69,Low,1994.77,1994.77,43.92,0.7994605894413892,0.7994605894413892,36.310109289617486
bodyy4,17546.0,17546.0,121550.0,16,16,4,374.0,14433,56952,2.14,8.45,0.0,0.0,0,182.27,118.96,31.27,55.73,145.68,398.49,144.31,168.19,397.19,Medium,398.49,398.49,31.27,0.9385429998243369,0.9385429998243369,11.960345378957467
bodyy4,17546.0,17546.0,121550.0,32,16,4,560.14,14433,56952,2.14,8.45,0.0,0.0,0,351.91,253.51,125.58,57.83,160.87,677.43,160.55,255.64,669.99,Medium,677.43,677.43,125.58,0.8268603398137078,0.8268603398137078,4.460423634336678
bodyy4,17546.0,17546.0,121550.0,64,16,4,750.31,14433,56952,2.14,8.45,0.0,0.0,0,699.79,478.66,246.22,204.17,188.47,749.24,522.22,75.24,923.77,Medium,923.77,923.77,246.22,0.8122259869881031,0.8122259869881031,3.0473154089838355
bodyy4,17546.0,17546.0,121550.0,128,16,4,904.56,14433,56952,2.14,8.45,0.0,0.0,0,1266.89,916.83,311.96,220.01,202.81,1330.84,986.35,78.5,1088.73,Medium,1330.84,1330.84,311.96,0.6796910222115355,0.6796910222115355,2.899602513142711
bodyy4,17546.0,17546.0,121550.0,256,16,4,1756.82,14433,56952,2.14,8.45,0.0,0.0,0,1583.61,1261.16,354.28,228.99,209.16,1575.94,1092.39,80.31,1171.78,Medium,1575.94,1583.61,354.28,1.109376677338486,1.109376677338486,4.958846110421136
bodyy4,17546.0,17546.0,121550.0,512,16,4,2068.94,14433,56952,2.14,8.45,0.0,0.0,0,1736.54,1552.11,371.23,233.0,211.61,1913.69,1428.26,81.17,1216.34,Medium,1913.69,1913.69,371.23,1.081125992193093,1.081125992193093,5.57320259677289
co9,10789.0,22924.0,109651.0,16,16,4,232.8,19238,76219,1.44,5.7,0.0,0.0,0,0.0,0.0,4.03,73.49,152.5,42.73,155.09,119.58,42.35,Low,155.09,155.09,4.03,1.501063898381585,1.501063898381585,57.7667493796526
co9,10789.0,22924.0,109651.0,32,16,4,441.25,19238,76219,1.44,5.7,0.0,0.0,0,0.0,0.0,31.04,77.06,200.64,117.4,200.83,208.86,118.41,Low,208.86,208.86,31.04,2.112659197548597,2.112659197548597,14.215528350515465
co9,10789.0,22924.0,109651.0,64,16,4,693.99,19238,76219,1.44,5.7,0.0,0.0,0,0.0,0.0,61.75,232.68,231.7,550.32,250.63,91.49,218.86,Low,550.32,550.32,61.75,1.2610662887047535,1.2610662887047535,11.238704453441295
co9,10789.0,22924.0,109651.0,128,16,4,976.85,19238,76219,1.44,5.7,0.0,0.0,0,0.0,0.0,63.03,256.19,257.55,803.3,386.78,96.36,395.85,Low,803.3,803.3,63.03,1.2160463089754763,1.2160463089754763,15.498175471997461
co9,10789.0,22924.0,109651.0,256,16,4,1043.67,19238,76219,1.44,5.7,0.0,0.0,0,0.0,0.0,85.94,268.55,270.03,1081.64,638.2,98.86,679.22,Low,1081.64,1081.64,85.94,0.9648958988203099,0.9648958988203099,12.14417035140796
co9,10789.0,22924.0,109651.0,512,16,4,1257.2,19238,76219,1.44,5.7,0.0,0.0,0,0.0,0.0,95.42,274.92,276.63,1572.06,575.78,99.71,993.44,Low,1572.06,1572.06,95.42,0.7997150235996082,0.7997150235996082,13.175434919304129
brack2,62631.0,62631.0,733118.0,16,16,4,928.0,86506,340132,2.16,8.47,0.0,0.0,0,313.03,289.77,25.94,89.17,279.92,985.37,279.28,247.84,980.1,Medium,985.37,985.37,25.94,0.9417782152896881,0.9417782152896881,35.77486507324595
brack2,62631.0,62631.0,733118.0,32,16,4,1433.27,86506,340132,2.16,8.47,0.0,0.0,0,620.76,581.61,104.17,89.6,285.7,1399.08,285.59,361.41,1399.08,Medium,1399.08,1399.08,104.17,1.0244374874917803,1.0244374874917803,13.758951713545166
brack2,62631.0,62631.0,733118.0,64,16,4,1906.68,86506,340132,2.16,8.47,0.0,0.0,0,1200.85,1120.98,202.73,248.51,308.26,1054.85,989.03,94.35,1591.14,Medium,1591.14,1591.14,202.73,1.1983106451977827,1.1983106451977827,9.405021457110443
brack2,62631.0,62631.0,733118.0,128,16,4,2158.61,86506,340132,2.16,8.47,0.0,0.0,0,2016.83,1929.26,235.14,255.32,321.16,1844.32,1876.18,97.07,1616.58,Medium,1876.18,2016.83,235.14,1.070298438638854,1.070298438638854,9.18010546908225
brack2,62631.0,62631.0,733118.0,256,16,4,2426.54,86506,340132,2.16,8.47,0.0,0.0,0,2193.73,2193.32,241.35,258.72,326.7,1973.4,1942.03,99.11,1620.82,Medium,1973.4,2193.73,241.35,1.106125184047262,1.106125184047262,10.054029417857883
brack2,62631.0,62631.0,733118.0,512,16,4,2551.08,86506,340132,2.16,8.47,0.0,0.0,0,2258.57,2346.45,245.99,260.03,332.16,2462.97,2373.51,99.15,1634.26,Medium,2462.97,2462.97,245.99,1.0357738827513125,1.0357738827513125,10.370665474206268
c-52,23948.0,23948.0,202708.0,16,16,4,471.41,28964,114686,1.77,7.0,0.0,0.0,0,201.71,152.08,12.01,66.51,117.38,30.26,118.96,179.55,30.08,Low,179.55,201.71,12.01,2.3370680680184424,2.3370680680184424,39.251457119067446
c-52,23948.0,23948.0,202708.0,32,16,4,858.93,28964,114686,1.77,7.0,0.0,0.0,0,392.86,309.02,49.87,68.66,149.94,59.68,147.48,254.99,60.7,Low,254.99,392.86,49.87,2.1863513719900216,2.1863513719900216,17.22338079005414
c-52,23948.0,23948.0,202708.0,64,16,4,1097.2,28964,114686,1.77,7.0,0.0,0.0,0,789.55,597.1,98.31,223.32,196.48,724.63,145.21,84.35,117.21,Low,724.63,789.55,98.31,1.3896523336077513,1.3896523336077513,11.16061438307395
c-52,23948.0,23948.0,202708.0,128,16,4,1247.43,28964,114686,1.77,7.0,0.0,0.0,0,1475.64,1153.43,122.81,236.92,223.59,1212.96,223.38,86.94,215.45,Low,1212.96,1475.64,122.81,0.8453484589737335,0.8453484589737335,10.157397606058138
c-52,23948.0,23948.0,202708.0,256,16,4,1541.51,28964,114686,1.77,7.0,0.0,0.0,0,1792.96,1614.46,144.08,243.69,237.37,1598.55,311.99,88.48,367.32,Low,1598.55,1792.96,144.08,0.8597570497947528,0.8597570497947528,10.69898667406996
c-52,23948.0,23948.0,202708.0,512,16,4,1732.08,28964,114686,1.77,7.0,0.0,0.0,0,1986.8,1893.44,147.57,247.22,244.98,2173.17,240.89,88.66,564.67,Low,2173.17,2173.17,147.57,0.7970292245889644,0.7970292245889644,11.737344988818865
bcircuit,68902.0,68902.0,375558.0,16,16,4,643.08,51816,200855,1.87,7.25,0.0,0.0,0,223.02,187.4,10.88,47.74,132.66,612.66,132.47,180.73,616.68,Low,616.68,616.68,10.88,1.0428098851916716,1.0428098851916716,59.106617647058826
bcircuit,68902.0,68902.0,375558.0,32,16,4,1028.93,51816,200855,1.87,7.25,0.0,0.0,0,439.25,375.56,39.31,48.25,137.01,884.71,136.99,254.79,865.34,Low,884.71,884.71,39.31,1.1630138689514078,1.1630138689514078,26.17476469091834
bcircuit,68902.0,68902.0,375558.0,64,16,4,1414.53,51816,200855,1.87,7.25,0.0,0.0,0,868.34,727.47,76.71,184.59,161.17,828.59,464.8,63.35,1038.89,Low,1038.89,1038.89,76.71,1.3615782229109914,1.3615782229109914,18.43996871333594
bcircuit,68902.0,68902.0,375558.0,128,16,4,1541.54,51816,200855,1.87,7.25,0.0,0.0,0,1435.48,1248.22,90.96,190.02,167.7,1384.55,893.92,65.38,1071.11,Low,1384.55,1435.48,90.96,1.0738846936216457,1.0738846936216457,16.94744942832014
bcircuit,68902.0,68902.0,375558.0,256,16,4,1751.87,51816,200855,1.87,7.25,0.0,0.0,0,1532.5,1428.66,92.97,192.05,170.34,1458.12,924.45,66.98,1052.17,Low,1458.12,1532.5,92.97,1.1431451876019576,1.1431451876019576,18.843390340970206
bcircuit,68902.0,68902.0,375558.0,512,16,4,1892.58,51816,200855,1.87,7.25,0.0,0.0,0,1564.83,1532.69,94.53,192.85,172.01,1572.81,1185.89,67.05,1056.24,Low,1572.81,1572.81,94.53,1.2033112709100273,1.2033112709100273,20.020945731513805
cop20k_A,121192.0,121192.0,2624331.0,16,16,4,1408.66,282209,1119477,2.34,9.3,0.0,0.0,0,0.0,0.0,12.96,140.93,522.67,1687.67,523.61,486.53,1683.34,Medium,1687.67,1687.67,12.96,0.8346773954623831,0.8346773954623831,108.6929012345679
cop20k_A,121192.0,121192.0,2624331.0,32,16,4,2303.05,282209,1119477,2.34,9.3,0.0,0.0,0,0.0,0.0,47.95,138.38,491.68,2131.0,491.95,621.58,2125.83,Medium,2131.0,2131.0,47.95,1.0807367433129986,1.0807367433129986,48.03023983315954
cop20k_A,121192.0,121192.0,2624331.0,64,16,4,2690.24,282209,1119477,2.34,9.3,0.0,0.0,0,0.0,0.0,92.67,293.09,476.57,1170.14,1902.03,116.02,2218.84,Medium,2218.84,2218.84,92.67,1.212453354004795,1.212453354004795,29.030322650264377
cop20k_A,121192.0,121192.0,2624331.0,128,16,4,3041.82,282209,1119477,2.34,9.3,0.0,0.0,0,0.0,0.0,107.25,298.75,493.36,2097.16,3401.04,117.9,2183.99,Medium,3401.04,3401.04,107.25,0.8943793663114813,0.8943793663114813,28.361958041958044
cop20k_A,121192.0,121192.0,2624331.0,256,16,4,3164.7,282209,1119477,2.34,9.3,0.0,0.0,0,0.0,0.0,109.52,301.96,501.06,2150.1,3467.04,118.72,2034.66,Medium,3467.04,3467.04,109.52,0.9127959296691125,0.9127959296691125,28.89609203798393
cop20k_A,121192.0,121192.0,2624331.0,512,16,4,3214.74,282209,1119477,2.34,9.3,0.0,0.0,0,0.0,0.0,109.92,303.25,506.25,2845.29,3764.0,118.74,2038.46,Medium,3764.0,3764.0,109.92,0.8540754516471838,0.8540754516471838,29.246179039301307
bcsstk17,10974.0,10974.0,428650.0,16,16,4,967.61,17894,70487,6.08,23.96,0.0,0.0,0,326.47,285.2,245.36,192.57,602.88,506.08,608.01,204.22,514.59,High,608.01,608.01,245.36,1.591437640828276,1.591437640828276,3.9436338441473753
bcsstk17,10974.0,10974.0,428650.0,32,16,4,1839.7,17894,70487,6.08,23.96,0.0,0.0,0,637.87,581.22,842.97,194.75,611.92,1122.12,612.36,344.85,1144.59,High,1144.59,1144.59,842.97,1.607300430721918,1.607300430721918,2.182402695232333
bcsstk17,10974.0,10974.0,428650.0,64,16,4,2896.28,17894,70487,6.08,23.96,0.0,0.0,0,1251.53,1135.5,1661.43,338.32,597.42,1110.49,1565.84,221.87,1676.05,High,1676.05,1676.05,1661.43,1.7280391396438055,1.7280391396438055,1.7432452766592634
bcsstk17,10974.0,10974.0,428650.0,128,16,4,3950.69,17894,70487,6.08,23.96,0.0,0.0,0,2381.39,2186.99,1845.64,359.68,648.36,2032.72,2652.13,228.81,2188.39,High,2652.13,2652.13,1845.64,1.4896290905800242,1.4896290905800242,2.1405528705489694
bcsstk17,10974.0,10974.0,428650.0,256,16,4,5114.39,17894,70487,6.08,23.96,0.0,0.0,0,2811.97,2729.17,2578.35,370.94,676.24,2449.43,3166.39,232.43,2432.06,High,3166.39,3166.39,2578.35,1.6152116448068623,1.6152116448068623,1.9835902806058139
bcsstk17,10974.0,10974.0,428650.0,512,16,4,5780.36,17894,70487,6.08,23.96,0.0,0.0,0,3035.36,3160.55,2936.59,377.14,691.34,3623.99,3454.24,233.96,2647.52,High,3623.99,3623.99,2936.59,1.595026476342374,1.595026476342374,1.9683919103449918
2cubes_sphere,101492.0,101492.0,1647264.0,16,16,4,910.09,255490,1012492,1.63,6.45,0.0,0.0,0,346.57,352.51,30.43,113.35,384.16,1383.09,385.14,335.83,1375.01,Low,1383.09,1383.09,30.43,0.6580121322545894,0.6580121322545894,29.90765691751561
2cubes_sphere,101492.0,101492.0,1647264.0,32,16,4,1504.35,255490,1012492,1.63,6.45,0.0,0.0,0,686.22,708.2,92.64,113.07,383.53,1836.41,383.58,462.91,1837.44,Low,1837.44,1837.44,92.64,0.8187206112852664,0.8187206112852664,16.23866580310881
2cubes_sphere,101492.0,101492.0,1647264.0,64,16,4,1792.45,255490,1012492,1.63,6.45,0.0,0.0,0,1336.52,1364.76,179.06,265.38,384.61,1080.35,1407.02,106.69,1980.48,Low,1980.48,1980.48,179.06,0.9050583696881564,0.9050583696881564,10.010331732380207
2cubes_sphere,101492.0,101492.0,1647264.0,128,16,4,1989.75,255490,1012492,1.63,6.45,0.0,0.0,0,2444.01,2505.34,210.6,272.17,399.17,1920.73,2640.38,108.82,2061.01,Low,2640.38,2640.38,210.6,0.7535847112915565,0.7535847112915565,9.448005698005698
2cubes_sphere,101492.0,101492.0,1647264.0,256,16,4,2064.4,255490,1012492,1.63,6.45,0.0,0.0,0,2534.25,2688.59,215.68,276.05,407.05,1986.3,2708.48,109.81,2060.69,Low,2708.48,2708.48,215.68,0.7621987240075615,0.7621987240075615,9.571587537091988
2cubes_sphere,101492.0,101492.0,1647264.0,512,16,4,2111.88,255490,1012492,1.63,6.45,0.0,0.0,0,2585.21,2791.38,218.03,278.89,409.72,2727.26,3329.28,109.83,2070.81,Low,3329.28,3329.28,218.03,0.6343353517877739,0.6343353517877739,9.68618997385681
amazon0302,262111.0,262111.0,1234877.0,16,16,4,742.11,257350,1004950,1.23,4.8,0.0,0.0,0,225.38,220.79,22.42,42.17,119.8,769.39,119.37,228.94,774.7,Low,774.7,774.7,22.42,0.9579321027494514,0.9579321027494514,33.10035682426405
amazon0302,262111.0,262111.0,1234877.0,32,16,4,1149.26,257350,1004950,1.23,4.8,0.0,0.0,0,439.15,434.2,33.69,42.6,121.19,870.55,121.24,264.17,871.78,Low,871.78,871.78,33.69,1.318291312028264,1.318291312028264,34.11279311368359
amazon0302,262111.0,262111.0,1234877.0,64,16,4,1302.27,257350,1004950,1.23,4.8,0.0,0.0,0,816.99,811.22,58.01,162.97,136.07,735.37,422.25,56.17,938.53,Low,938.53,938.53,58.01,1.3875635302014853,1.3875635302014853,22.44906050680917
amazon0302,262111.0,262111.0,1234877.0,128,16,4,1363.94,257350,1004950,1.23,4.8,0.0,0.0,0,1169.11,1142.74,67.58,164.78,136.95,1129.55,819.43,57.86,931.54,Low,1129.55,1169.11,67.58,1.1666481340506882,1.1666481340506882,20.182598401894055
amazon0302,262111.0,262111.0,1234877.0,256,16,4,1395.74,257350,1004950,1.23,4.8,0.0,0.0,0,1186.31,1182.9,71.26,165.38,137.03,1135.0,829.68,59.22,887.92,Low,1135.0,1186.31,71.26,1.1765390159401843,1.1765390159401843,19.586584339040133
amazon0302,262111.0,262111.0,1234877.0,512,16,4,1408.07,257350,1004950,1.23,4.8,0.0,0.0,0,1193.05,1202.34,69.32,165.66,137.16,1160.91,1052.3,59.23,888.44,Low,1160.91,1202.34,69.32,1.1711080060548598,1.1711080060548598,20.31260819388344
barrier2-11,115625.0,115625.0,2158759.0,16,16,4,519.18,584161,2326012,1.68,6.67,0.0,0.0,0,417.83,449.44,1.1,180.95,658.37,112.88,659.37,389.21,113.82,Low,659.37,659.37,1.1,0.787387961235725,0.787387961235725,471.9818181818181
barrier2-11,115625.0,115625.0,2158759.0,32,16,4,922.74,584161,2326012,1.68,6.67,0.0,0.0,0,819.33,894.65,10.98,177.78,633.54,235.59,635.87,521.73,235.64,Low,635.87,894.65,10.98,1.0313977533113508,1.0313977533113508,84.03825136612022
barrier2-11,115625.0,115625.0,2158759.0,64,16,4,1071.74,584161,2326012,1.68,6.67,0.0,0.0,0,1524.12,1669.9,21.74,311.49,584.49,1187.28,462.15,191.9,395.75,Low,1187.28,1669.9,21.74,0.6417989101143781,0.6417989101143781,49.298068077276916
barrier2-11,115625.0,115625.0,2158759.0,128,16,4,1222.31,584161,2326012,1.68,6.67,0.0,0.0,0,2715.83,2951.02,24.46,317.76,605.41,2121.55,579.41,196.64,624.36,Low,2121.55,2951.02,24.46,0.414199158257145,0.414199158257145,49.97179067865903
barrier2-11,115625.0,115625.0,2158759.0,256,16,4,1262.02,584161,2326012,1.68,6.67,0.0,0.0,0,2776.41,3058.41,24.71,321.95,615.8,2173.54,993.2,198.77,1089.52,Low,2173.54,3058.41,24.71,0.41263924719053363,0.41263924719053363,51.07324969647915
barrier2-11,115625.0,115625.0,2158759.0,512,16,4,1161.25,584161,2326012,1.68,6.67,0.0,0.0,0,2798.02,3116.41,24.82,324.28,622.59,2958.16,657.66,198.8,1489.54,Low,2958.16,3116.41,24.82,0.3726242695922552,0.3726242695922552,46.78686543110395
cat_ears_4_4,19020.0,44448.0,132888.0,16,16,4,291.42,27234,107126,1.24,4.88,0.0,0.0,0,0.0,0.0,16.42,55.32,144.13,368.11,144.29,139.0,362.09,Low,368.11,368.11,16.42,0.791665534758632,0.791665534758632,17.74786845310597
cat_ears_4_4,19020.0,44448.0,132888.0,32,16,4,550.26,27234,107126,1.24,4.88,0.0,0.0,0,0.0,0.0,60.02,57.92,160.59,648.23,160.98,234.58,654.62,Low,654.62,654.62,60.02,0.8405792673612171,0.8405792673612171,9.167944018660446
cat_ears_4_4,19020.0,44448.0,132888.0,64,16,4,742.39,27234,107126,1.24,4.88,0.0,0.0,0,0.0,0.0,118.62,194.57,186.84,704.04,529.43,73.86,896.38,Low,896.38,896.38,118.62,0.8282090184966198,0.8282090184966198,6.258556735794976
cat_ears_4_4,19020.0,44448.0,132888.0,128,16,4,900.94,27234,107126,1.24,4.88,0.0,0.0,0,0.0,0.0,134.59,210.27,198.97,1156.81,983.44,77.23,1070.6,Low,1156.81,1156.81,134.59,0.7788141527130644,0.7788141527130644,6.6939594323501
cat_ears_4_4,19020.0,44448.0,132888.0,256,16,4,1131.56,27234,107126,1.24,4.88,0.0,0.0,0,0.0,0.0,149.27,217.4,205.75,1249.24,1085.35,79.71,1126.17,Low,1249.24,1249.24,149.27,0.90579872562518,0.90579872562518,7.580625711797413
cat_ears_4_4,19020.0,44448.0,132888.0,512,16,4,1316.13,27234,107126,1.24,4.88,0.0,0.0,0,0.0,0.0,157.13,221.17,208.89,1378.42,1374.41,79.85,1150.86,Low,1378.42,1378.42,157.13,0.9548105802295382,0.9548105802295382,8.376058041112456
bayer04,20545.0,20545.0,85537.0,16,16,4,250.84,14999,57962,2.74,10.61,0.0,0.0,0,144.23,115.53,102.44,61.61,161.18,400.71,163.83,148.4,415.36,Medium,415.36,415.36,102.44,0.6039098613251156,0.6039098613251156,2.448652869972667
bayer04,20545.0,20545.0,85537.0,32,16,4,438.65,14999,57962,2.74,10.61,0.0,0.0,0,285.86,243.8,189.38,63.12,178.04,693.17,177.94,233.77,693.17,Medium,693.17,693.17,189.38,0.6328173463941025,0.6328173463941025,2.316242475446193
bayer04,20545.0,20545.0,85537.0,64,16,4,610.98,14999,57962,2.74,10.61,0.0,0.0,0,566.13,464.81,368.25,211.4,204.87,523.3,541.1,79.35,985.03,Medium,985.03,985.03,368.25,0.6202653726282449,0.6202653726282449,1.659144602851324
bayer04,20545.0,20545.0,85537.0,128,16,4,781.16,14999,57962,2.74,10.61,0.0,0.0,0,1121.28,940.62,433.32,225.37,218.22,749.5,1020.57,82.71,1181.67,Medium,1181.67,1181.67,433.32,0.6610644257703081,0.6610644257703081,1.8027323917659004
bayer04,20545.0,20545.0,85537.0,256,16,4,1170.74,14999,57962,2.74,10.61,0.0,0.0,0,1551.07,1295.98,468.4,233.97,225.23,1150.68,1143.45,84.78,1282.27,Medium,1282.27,1551.07,468.4,0.7547950769468819,0.7547950769468819,2.4994449188727583
bayer04,20545.0,20545.0,85537.0,512,16,4,1370.65,14999,57962,2.74,10.61,0.0,0.0,0,1824.6,1677.86,500.5,237.97,228.56,1776.83,1431.16,85.38,1299.62,Medium,1776.83,1824.6,500.5,0.7512057437246521,0.7512057437246521,2.7385614385614385
bcsstk30,28924.0,28924.0,2043492.0,16,16,4,2653.89,68169,269809,7.57,29.98,0.0,0.0,0,435.53,457.16,431.39,268.0,989.58,1113.01,985.77,349.73,1132.76,High,1132.76,1132.76,431.39,2.3428528549736924,2.3428528549736924,6.151950671086488
bcsstk30,28924.0,28924.0,2043492.0,32,16,4,4649.58,68169,269809,7.57,29.98,0.0,0.0,0,857.35,909.63,1825.36,262.54,849.86,1966.79,853.41,520.37,1873.04,High,1966.79,1966.79,1825.36,2.3640449666715817,2.3640449666715817,2.5472126046368935
bcsstk30,28924.0,28924.0,2043492.0,64,16,4,5504.36,68169,269809,7.57,29.98,0.0,0.0,0,1678.09,1770.41,3547.73,378.44,787.55,1319.45,2099.66,310.11,2382.39,High,2382.39,2382.39,3547.73,1.5515160398339218,2.3104361586474087,1.5515160398339218
bcsstk30,28924.0,28924.0,2043492.0,128,16,4,6889.14,68169,269809,7.57,29.98,0.0,0.0,0,3102.08,3272.86,4311.16,393.43,843.81,2487.89,3725.6,315.49,2639.32,High,3725.6,3725.6,4311.16,1.5979782703495116,1.8491357096843464,1.5979782703495116
bcsstk30,28924.0,28924.0,2043492.0,256,16,4,8173.97,68169,269809,7.57,29.98,0.0,0.0,0,3193.58,3490.54,4562.64,401.51,874.48,2642.94,4055.55,318.44,2750.79,High,4055.55,4055.55,4562.64,1.7915000964353969,2.01550221301673,1.7915000964353969
bcsstk30,28924.0,28924.0,2043492.0,512,16,4,9139.31,68169,269809,7.57,29.98,0.0,0.0,0,3246.86,3618.2,4772.42,405.73,891.3,3721.78,4686.57,318.66,2819.1,High,4686.57,4686.57,4772.42,1.9150263388385764,1.9501063677700323,1.9150263388385764
c-70,68924.0,68924.0,658986.0,16,16,4,807.58,94598,375079,1.76,6.97,0.0,0.0,0,275.96,254.24,5.8,76.69,149.5,39.5,147.42,253.55,39.44,Low,253.55,275.96,5.8,2.9264386142919268,2.9264386142919268,139.23793103448276
c-70,68924.0,68924.0,658986.0,32,16,4,1224.88,94598,375079,1.76,6.97,0.0,0.0,0,545.97,512.03,46.23,77.1,178.37,76.05,176.2,331.32,75.22,Low,331.32,545.97,46.23,2.243493232228877,2.243493232228877,26.49534934025525
c-70,68924.0,68924.0,658986.0,64,16,4,1500.25,94598,375079,1.76,6.97,0.0,0.0,0,1061.6,990.21,90.27,234.68,227.49,935.4,189.57,86.24,140.39,Low,935.4,1061.6,90.27,1.4131970610399398,1.4131970610399398,16.619585687382298
c-70,68924.0,68924.0,658986.0,128,16,4,1629.64,94598,375079,1.76,6.97,0.0,0.0,0,1785.87,1720.03,107.27,240.41,249.58,1620.62,207.7,87.99,267.74,Low,1620.62,1785.87,107.27,0.9125188283581673,0.9125188283581673,15.191945557937915
c-70,68924.0,68924.0,658986.0,256,16,4,1783.45,94598,375079,1.76,6.97,0.0,0.0,0,1900.46,1923.34,109.27,244.05,262.34,1767.9,358.51,89.24,427.03,Low,1767.9,1923.34,109.27,0.9272671498539,0.9272671498539,16.321497208748973
c-70,68924.0,68924.0,658986.0,512,16,4,1826.24,94598,375079,1.76,6.97,0.0,0.0,0,1963.09,2046.14,111.04,245.9,268.89,2062.55,290.85,89.32,641.76,Low,2062.55,2062.55,111.04,0.8854282320428595,0.8854282320428595,16.446685878962533
bayer02,13935.0,13935.0,63307.0,16,16,4,204.22,9969,39101,1.63,6.39,0.0,0.0,0,95.33,62.43,62.13,37.79,89.56,235.85,90.97,99.65,238.5,Low,238.5,238.5,62.13,0.8562683438155136,0.8562683438155136,3.2869789151778526
bayer02,13935.0,13935.0,63307.0,32,16,4,407.12,9969,39101,1.63,6.39,0.0,0.0,0,179.38,127.1,219.96,39.59,103.38,400.5,103.71,155.31,396.75,Low,400.5,400.5,219.96,1.0165293383270912,1.0165293383270912,1.850881978541553
bayer02,13935.0,13935.0,63307.0,64,16,4,636.25,9969,39101,1.63,6.39,0.0,0.0,0,375.69,248.75,418.25,154.75,125.85,385.35,323.65,58.21,545.43,Low,545.43,545.43,418.25,1.166510826320518,1.166510826320518,1.521219366407651
bayer02,13935.0,13935.0,63307.0,128,16,4,865.74,9969,39101,1.63,6.39,0.0,0.0,0,702.66,484.71,521.42,170.38,136.25,602.88,611.56,60.81,713.49,Low,713.49,713.49,521.42,1.2133877139132994,1.2133877139132994,1.6603505811054429
bayer02,13935.0,13935.0,63307.0,256,16,4,1091.5,9969,39101,1.63,6.39,0.0,0.0,0,986.32,827.67,633.23,179.28,142.12,1046.06,694.52,62.29,821.66,Low,1046.06,1046.06,633.23,1.0434391908685927,1.0434391908685927,1.7237022882680857
bayer02,13935.0,13935.0,63307.0,512,16,4,1325.8,9969,39101,1.63,6.39,0.0,0.0,0,1244.79,1077.59,709.27,184.13,144.92,1261.75,882.52,63.16,924.98,Low,1261.75,1261.75,709.27,1.050762829403606,1.050762829403606,1.8692458443188067
as-caida,31379.0,31379.0,106762.0,16,16,4,273.05,24549,95230,1.12,4.35,0.0,0.0,0,120.64,80.45,0.41,30.56,66.39,8.39,66.31,117.45,8.36,Low,117.45,120.64,0.41,2.2633454907161803,2.2633454907161803,665.9756097560976
as-caida,31379.0,31379.0,106762.0,32,16,4,452.38,24549,95230,1.12,4.35,0.0,0.0,0,241.27,169.33,3.56,31.42,86.48,17.97,86.87,174.88,17.79,Low,174.88,241.27,3.56,1.8749948190823558,1.8749948190823558,127.07303370786516
as-caida,31379.0,31379.0,106762.0,64,16,4,551.03,24549,95230,1.12,4.35,0.0,0.0,0,469.28,326.24,7.02,143.16,108.03,475.03,46.99,45.33,35.72,Low,475.03,475.03,7.02,1.159989895375029,1.159989895375029,78.49430199430199
as-caida,31379.0,31379.0,106762.0,128,16,4,795.25,24549,95230,1.12,4.35,0.0,0.0,0,902.85,628.01,8.49,150.74,112.16,919.37,65.04,47.96,71.07,Low,919.37,919.37,8.49,0.8649945071081284,0.8649945071081284,93.66902237926972
as-caida,31379.0,31379.0,106762.0,256,16,4,944.8,24549,95230,1.12,4.35,0.0,0.0,0,1056.4,854.1,8.8,154.13,114.58,1071.64,117.23,47.91,130.76,Low,1071.64,1071.64,8.8,0.8816393565003171,0.8816393565003171,107.36363636363635
as-caida,31379.0,31379.0,106762.0,512,16,4,985.12,24549,95230,1.12,4.35,0.0,0.0,0,1153.79,1065.62,8.96,155.9,115.82,1187.89,97.14,47.73,234.84,Low,1187.89,1187.89,8.96,0.8293023764826709,0.8293023764826709,109.94642857142856
crack_dual,20141.0,20141.0,60086.0,16,16,4,192.58,11199,43672,1.38,5.37,0.0,0.0,0,0.0,0.0,33.34,26.08,63.18,202.31,64.06,93.59,205.07,Low,205.07,205.07,33.34,0.9390939679133955,0.9390939679133955,5.77624475104979
crack_dual,20141.0,20141.0,60086.0,32,16,4,323.04,11199,43672,1.38,5.37,0.0,0.0,0,0.0,0.0,72.52,27.23,70.98,338.51,70.94,140.06,337.56,Low,338.51,338.51,72.52,0.9542997252666097,0.9542997252666097,4.454495311638169
crack_dual,20141.0,20141.0,60086.0,64,16,4,422.4,11199,43672,1.38,5.37,0.0,0.0,0,0.0,0.0,143.15,121.2,88.04,330.14,227.6,43.17,461.31,Low,461.31,461.31,143.15,0.9156532483579372,0.9156532483579372,2.9507509605309115
crack_dual,20141.0,20141.0,60086.0,128,16,4,531.15,11199,43672,1.38,5.37,0.0,0.0,0,0.0,0.0,164.51,130.91,93.83,559.59,437.39,44.77,532.32,Low,559.59,559.59,164.51,0.9491770760735537,0.9491770760735537,3.22867910765303
crack_dual,20141.0,20141.0,60086.0,256,16,4,1005.62,11199,43672,1.38,5.37,0.0,0.0,0,0.0,0.0,176.63,136.4,96.69,855.32,478.53,45.87,580.19,Low,855.32,855.32,176.63,1.1757237057475565,1.1757237057475565,5.693370322142331
crack_dual,20141.0,20141.0,60086.0,512,16,4,1156.89,11199,43672,1.38,5.37,0.0,0.0,0,0.0,0.0,188.38,138.78,97.96,824.86,622.45,46.26,580.19,Low,824.86,824.86,188.38,1.402528913997527,1.402528913997527,6.1412570336553785
coPapersCiteseer,434102.0,434102.0,32073440.0,16,16,4,3889.1,1562073,6207548,5.17,20.53,0.0,0.0,0,0.0,0.0,25.91,265.64,1106.25,1984.74,1106.74,483.48,1984.13,High,1984.74,1984.74,25.91,1.9595009925733344,1.9595009925733344,150.1003473562331
coPapersCiteseer,434102.0,434102.0,32073440.0,32,16,4,6109.81,1562073,6207548,5.17,20.53,0.0,0.0,0,0.0,0.0,151.57,257.53,879.28,2660.48,879.45,581.39,2658.17,High,2660.48,2660.48,151.57,2.2965066454173684,2.2965066454173684,40.31015372435179
coPapersCiteseer,434102.0,434102.0,32073440.0,64,16,4,6719.06,1562073,6207548,5.17,20.53,0.0,0.0,0,0.0,0.0,284.76,356.87,795.5,1335.77,2468.85,281.91,2739.91,High,2739.91,2739.91,284.76,2.452292228576851,2.452292228576851,23.595519033572135
coPapersCiteseer,434102.0,434102.0,32073440.0,128,16,4,7141.32,1562073,6207548,5.17,20.53,0.0,0.0,0,0.0,0.0,346.51,364.07,837.77,2474.06,4344.67,284.22,2811.18,High,4344.67,4344.67,346.51,1.6436967594777048,1.6436967594777048,20.609275345588873
coPapersCiteseer,434102.0,434102.0,32073440.0,256,16,4,7171.16,1562073,6207548,5.17,20.53,0.0,0.0,0,0.0,0.0,348.72,367.83,860.62,2505.92,4386.9,285.53,2787.15,High,4386.9,4386.9,348.72,1.6346759670838178,1.6346759670838178,20.564234916265196
coPapersCiteseer,434102.0,434102.0,32073440.0,512,16,4,7172.21,1562073,6207548,5.17,20.53,0.0,0.0,0,0.0,0.0,349.68,369.64,872.35,3472.35,4666.22,285.55,2786.27,High,4666.22,4666.22,349.68,1.5370492604292125,1.5370492604292125,20.51078128574697
af_shell1,504855.0,504855.0,17562051.0,16,16,4,4902.86,630091,2518300,6.98,27.91,0.0,0.0,0,486.47,524.2,700.19,177.79,738.19,2099.41,739.21,762.51,2099.91,High,2099.91,2099.91,700.19,2.3347953007509847,2.3347953007509847,7.002185121181393
af_shell1,504855.0,504855.0,17562051.0,32,16,4,7375.91,630091,2518300,6.98,27.91,0.0,0.0,0,961.93,1041.99,2260.78,174.9,642.14,2486.41,642.15,816.4,2480.1,High,2486.41,2486.41,2260.78,2.966489838763519,2.966489838763519,3.2625509779810504
af_shell1,504855.0,504855.0,17562051.0,64,16,4,8307.5,630091,2518300,6.98,27.91,0.0,0.0,0,1864.41,2023.63,4266.81,292.96,581.69,1289.53,1668.62,183.18,2588.41,High,2588.41,2588.41,4266.81,1.9470049053039622,3.2094992678903265,1.9470049053039622
af_shell1,504855.0,504855.0,17562051.0,128,16,4,8637.96,630091,2518300,6.98,27.91,0.0,0.0,0,3301.91,3615.58,4837.59,297.56,602.17,2452.27,3098.95,187.62,2622.51,High,3098.95,3615.58,4837.59,1.7855915858929754,2.3890938659910717,1.7855915858929754
af_shell1,504855.0,504855.0,17562051.0,256,16,4,8739.78,630091,2518300,6.98,27.91,0.0,0.0,0,3312.29,3663.63,4905.22,299.85,611.81,2490.28,3121.74,189.54,2558.99,High,3121.74,3663.63,4905.22,1.7817304830364389,2.385552034457628,1.7817304830364389
af_shell1,504855.0,504855.0,17562051.0,512,16,4,8804.14,630091,2518300,6.98,27.91,0.0,0.0,0,3315.29,3688.77,4929.7,301.21,617.14,3590.76,3832.03,189.55,2560.35,High,3832.03,3832.03,4929.7,1.7859382923910176,2.2975133284447145,1.7859382923910176
big_dual,30269.0,30269.0,89858.0,16,16,4,212.43,21752,84236,1.07,4.13,0.0,0.0,0,112.46,76.74,22.67,26.7,66.66,299.53,67.21,121.59,293.65,Low,299.53,299.53,22.67,0.7092110973859047,0.7092110973859047,9.370533745037495
big_dual,30269.0,30269.0,89858.0,32,16,4,288.47,21752,84236,1.07,4.13,0.0,0.0,0,219.17,159.18,69.44,27.36,72.44,410.31,72.44,160.17,405.68,Low,410.31,410.31,69.44,0.7030537885988644,0.7030537885988644,4.154233870967743
big_dual,30269.0,30269.0,89858.0,64,16,4,397.6,21752,84236,1.07,4.13,0.0,0.0,0,430.97,302.55,135.02,122.67,88.81,466.79,239.3,42.95,497.14,Low,497.14,497.14,135.02,0.7997747113489159,0.7997747113489159,2.9447489260850244
big_dual,30269.0,30269.0,89858.0,128,16,4,796.08,21752,84236,1.07,4.13,0.0,0.0,0,796.08,585.39,162.02,129.99,93.72,750.38,461.4,44.28,564.26,Low,750.38,796.08,162.02,1.0,1.0,4.913467473151463
big_dual,30269.0,30269.0,89858.0,256,16,4,950.88,21752,84236,1.07,4.13,0.0,0.0,0,865.58,696.24,177.04,133.93,96.18,830.58,492.37,45.22,580.67,Low,830.58,865.58,177.04,1.098546639247672,1.098546639247672,5.370989606868505
big_dual,30269.0,30269.0,89858.0,512,16,4,1050.97,21752,84236,1.07,4.13,0.0,0.0,0,927.87,809.3,182.28,135.56,97.39,935.41,637.29,45.43,580.67,Low,935.41,935.41,182.28,1.1235394105258658,1.1235394105258658,5.765690147026553
boyd1,93279.0,93279.0,1211231.0,16,16,4,713.75,82996,326619,3.71,14.59,0.0,0.0,0,319.16,303.64,0.35,60.67,31.85,2.86,30.43,236.2,2.9,Medium,236.2,319.16,0.35,2.236339140243138,2.236339140243138,2039.2857142857144
boyd1,93279.0,93279.0,1211231.0,32,16,4,1141.06,82996,326619,3.71,14.59,0.0,0.0,0,612.82,589.69,4.22,65.07,50.66,7.05,48.24,294.31,7.51,Medium,294.31,612.82,4.22,1.8619823112822687,1.8619823112822687,270.39336492890993
boyd1,93279.0,93279.0,1211231.0,64,16,4,2090.13,82996,326619,3.71,14.59,0.0,0.0,0,965.51,936.22,8.39,118.89,101.53,1063.18,22.72,38.53,14.32,Medium,1063.18,1063.18,8.39,1.965922985759702,1.965922985759702,249.12157330154946
boyd1,93279.0,93279.0,1211231.0,128,16,4,2847.44,82996,326619,3.71,14.59,0.0,0.0,0,1426.87,1479.37,9.4,112.11,156.76,1429.6,31.16,59.37,25.24,Medium,1429.6,1479.37,9.4,1.9247652717034955,1.9247652717034955,302.9191489361702
boyd1,93279.0,93279.0,1211231.0,256,16,4,3205.91,82996,326619,3.71,14.59,0.0,0.0,0,1673.26,1713.05,9.62,121.38,208.68,1748.6,53.04,58.97,50.62,Medium,1748.6,1748.6,9.62,1.8334153036715086,1.8334153036715086,333.25467775467774
boyd1,93279.0,93279.0,1211231.0,512,16,4,3376.84,82996,326619,3.71,14.59,0.0,0.0,0,1690.11,1769.11,9.73,121.61,257.79,1976.41,36.45,59.0,101.3,Medium,1976.41,1976.41,9.73,1.7085726139819166,1.7085726139819166,347.054470709147
cryg10000,10000.0,10000.0,49699.0,16,16,4,172.57,8100,31100,1.6,6.14,0.0,0.0,0,0.0,0.0,93.77,40.21,90.69,234.43,90.53,102.68,229.03,Low,234.43,234.43,93.77,0.7361259224501983,0.7361259224501983,1.8403540578010025
cryg10000,10000.0,10000.0,49699.0,32,16,4,295.83,8100,31100,1.6,6.14,0.0,0.0,0,0.0,0.0,214.68,42.24,107.92,383.78,107.34,157.77,380.84,Low,383.78,383.78,214.68,0.7708322476418782,0.7708322476418782,1.3780044717719395
cryg10000,10000.0,10000.0,49699.0,64,16,4,412.44,8100,31100,1.6,6.14,0.0,0.0,0,0.0,0.0,412.44,166.92,133.42,320.64,334.11,60.06,595.2,Low,595.2,595.2,412.44,0.6929435483870967,0.6929435483870967,1.0
cryg10000,10000.0,10000.0,49699.0,128,16,4,505.2,8100,31100,1.6,6.14,0.0,0.0,0,0.0,0.0,640.24,184.58,146.5,567.99,635.13,63.55,790.44,Low,790.44,790.44,640.24,0.6391376954607559,0.6391376954607559,0.7890790953392478
cryg10000,10000.0,10000.0,49699.0,256,16,4,692.67,8100,31100,1.6,6.14,0.0,0.0,0,0.0,0.0,776.55,195.09,153.87,1028.7,730.2,66.14,926.79,Low,1028.7,1028.7,776.55,0.6733449985418488,0.6733449985418488,0.8919837743867105
cryg10000,10000.0,10000.0,49699.0,512,16,4,1343.22,8100,31100,1.6,6.14,0.0,0.0,0,0.0,0.0,956.9,201.01,157.59,1573.06,972.11,67.25,1070.95,Low,1573.06,1573.06,956.9,0.8538898706978755,0.8538898706978755,1.4037203469537047
conf5_4-8x8-15,49152.0,49152.0,1916928.0,16,16,4,2097.3,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,540.59,197.78,732.49,1697.9,733.89,751.15,1697.9,Medium,1697.9,1697.9,540.59,1.235231756876141,1.235231756876141,3.8796500120239
conf5_4-8x8-15,49152.0,49152.0,1916928.0,32,16,4,3549.87,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,1496.43,194.46,676.05,2265.87,677.0,865.63,2264.53,Medium,2265.87,2265.87,1496.43,1.5666697559877663,1.5666697559877663,2.3722258976363744
conf5_4-8x8-15,49152.0,49152.0,1916928.0,64,16,4,3912.1,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,2970.83,332.76,621.57,1289.77,1774.11,210.92,2500.88,Medium,2500.88,2500.88,2970.83,1.3168373821457304,1.56428937014171,1.3168373821457304
conf5_4-8x8-15,49152.0,49152.0,1916928.0,128,16,4,4575.01,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3551.51,343.78,653.99,2388.7,3271.21,214.48,2592.19,Medium,3271.21,3271.21,3551.51,1.2881872780873487,1.3985681139394903,1.2881872780873487
conf5_4-8x8-15,49152.0,49152.0,1916928.0,256,16,4,4923.09,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3777.2,350.18,671.18,2509.07,3373.02,216.39,2566.6,Medium,3373.02,3373.02,3777.2,1.3033702213279679,1.4595496024334276,1.3033702213279679
conf5_4-8x8-15,49152.0,49152.0,1916928.0,512,16,4,5101.18,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3867.21,353.62,681.25,3406.36,4180.58,216.5,2584.01,Medium,4180.58,4180.58,3867.21,1.2202086791784872,1.2202086791784872,1.319085335422695
a0nsdsil,80016.0,80016.0,355034.0,16,16,4,477.84,80932,317481,1.12,4.39,0.0,0.0,0,193.27,164.29,1.09,39.18,76.38,12.91,76.7,174.64,13.12,Low,174.64,193.27,1.09,2.4723961297666475,2.4723961297666475,438.3853211009174
a0nsdsil,80016.0,80016.0,355034.0,32,16,4,747.44,80932,317481,1.12,4.39,0.0,0.0,0,382.17,330.11,13.3,38.87,96.06,35.48,95.89,229.72,35.94,Low,229.72,382.17,13.3,1.9557788418766517,1.9557788418766517,56.19849624060151
a0nsdsil,80016.0,80016.0,355034.0,64,16,4,956.32,80932,317481,1.12,4.39,0.0,0.0,0,736.59,626.71,26.18,150.15,121.94,724.19,87.12,50.62,68.58,Low,724.19,736.59,26.18,1.2983070636310567,1.2983070636310567,36.52864782276547
a0nsdsil,80016.0,80016.0,355034.0,128,16,4,1040.77,80932,317481,1.12,4.39,0.0,0.0,0,993.45,915.92,29.3,143.96,130.93,1093.67,89.14,52.81,103.29,Low,1093.67,1093.67,29.3,0.9516307478489855,0.9516307478489855,35.521160409556316
a0nsdsil,80016.0,80016.0,355034.0,256,16,4,1012.03,80932,317481,1.12,4.39,0.0,0.0,0,1046.33,993.45,29.76,149.84,136.66,1149.21,145.89,54.01,171.65,Low,1149.21,1149.21,29.76,0.880631042194203,0.880631042194203,34.006384408602145
a0nsdsil,80016.0,80016.0,355034.0,512,16,4,1003.1,80932,317481,1.12,4.39,0.0,0.0,0,1054.3,1035.46,29.98,149.37,140.17,1143.31,103.44,54.03,276.92,Low,1143.31,1143.31,29.98,0.8773648441804935,0.8773648441804935,33.45897264843229
crystk02,13965.0,13965.0,968583.0,16,16,4,1358.46,41370,165136,5.87,23.41,0.0,0.0,0,0.0,0.0,691.85,267.79,924.22,1337.82,921.58,290.95,1307.13,High,1337.82,1337.82,691.85,1.0154280844956722,1.0154280844956722,1.963518103635181
crystk02,13965.0,13965.0,968583.0,32,16,4,2430.57,41370,165136,5.87,23.41,0.0,0.0,0,0.0,0.0,2403.43,262.84,845.92,1992.97,841.15,429.62,2043.42,High,2043.42,2043.42,2403.43,1.011292194904782,1.189461784655137,1.011292194904782
crystk02,13965.0,13965.0,968583.0,64,16,4,3668.88,41370,165136,5.87,23.41,0.0,0.0,0,0.0,0.0,4679.14,376.44,786.99,1300.98,2144.07,316.5,2346.66,High,2346.66,2346.66,4679.14,0.7840928033783986,1.5634476234307486,0.7840928033783986
crystk02,13965.0,13965.0,968583.0,128,16,4,4656.65,41370,165136,5.87,23.41,0.0,0.0,0,0.0,0.0,5430.04,398.23,848.15,2387.14,3897.72,324.36,2678.42,High,3897.72,3897.72,5430.04,0.8575719515878335,1.1947112670997404,0.8575719515878335
crystk02,13965.0,13965.0,968583.0,256,16,4,6147.29,41370,165136,5.87,23.41,0.0,0.0,0,0.0,0.0,6441.12,408.86,882.49,2658.2,4315.6,328.67,2797.35,High,4315.6,4315.6,6441.12,0.9543821571403731,1.4244346093243117,0.9543821571403731
crystk02,13965.0,13965.0,968583.0,512,16,4,7094.22,41370,165136,5.87,23.41,0.0,0.0,0,0.0,0.0,7084.49,414.34,900.9,3700.41,5449.13,329.9,2908.93,High,5449.13,5449.13,7084.49,1.0013734227869615,1.3018995692890425,1.0013734227869615
cage12,130228.0,130228.0,2032536.0,16,16,4,751.4,403987,1608401,1.26,5.03,0.0,0.0,0,351.65,362.18,37.78,110.18,368.95,1502.24,368.35,375.98,1489.04,Low,1502.24,1502.24,37.78,0.5001863883267653,0.5001863883267653,19.88883006881948
cage12,130228.0,130228.0,2032536.0,32,16,4,1267.17,403987,1608401,1.26,5.03,0.0,0.0,0,692.28,722.68,224.04,110.08,368.78,1830.29,369.05,466.71,1813.95,Low,1830.29,1830.29,224.04,0.6923329089925641,0.6923329089925641,5.655998928762721
cage12,130228.0,130228.0,2032536.0,64,16,4,1451.29,403987,1608401,1.26,5.03,0.0,0.0,0,1347.61,1395.97,431.74,258.63,370.7,1036.22,1355.93,103.58,1957.66,Low,1957.66,1957.66,431.74,0.7413391498012933,0.7413391498012933,3.361490712002594
cage12,130228.0,130228.0,2032536.0,128,16,4,1659.21,403987,1608401,1.26,5.03,0.0,0.0,0,2402.52,2466.67,508.36,264.27,380.89,1895.8,2523.32,105.95,1971.9,Low,2523.32,2523.32,508.36,0.6575503701472662,0.6575503701472662,3.263848453851601
cage12,130228.0,130228.0,2032536.0,256,16,4,1751.34,403987,1608401,1.26,5.03,0.0,0.0,0,2461.26,2600.81,516.79,267.69,387.5,1941.3,2591.9,107.21,1868.35,Low,2591.9,2600.81,516.79,0.6733825231370226,0.6733825231370226,3.3888813638034794
cage12,130228.0,130228.0,2032536.0,512,16,4,1785.72,403987,1608401,1.26,5.03,0.0,0.0,0,2489.99,2670.44,521.96,268.76,389.83,2613.35,3100.89,107.24,1875.95,Low,3100.89,3100.89,521.96,0.5758733782881689,0.5758733782881689,3.4211816997471067
ch7-8-b5,141120.0,141120.0,846720.0,16,16,4,765.57,168409,660342,1.28,5.03,0.0,0.0,0,0.0,0.0,81.88,52.02,149.47,881.08,149.68,329.85,883.84,Low,883.84,883.84,81.88,0.8661861875452571,0.8661861875452571,9.349902296042991
ch7-8-b5,141120.0,141120.0,846720.0,32,16,4,1220.94,168409,660342,1.28,5.03,0.0,0.0,0,0.0,0.0,209.4,52.47,152.55,1003.22,152.58,371.29,1003.82,Low,1003.82,1003.82,209.4,1.216293757845032,1.216293757845032,5.830659025787965
ch7-8-b5,141120.0,141120.0,846720.0,64,16,4,1415.33,168409,660342,1.28,5.03,0.0,0.0,0,0.0,0.0,375.4,184.8,168.78,835.65,523.56,67.02,1039.24,Low,1039.24,1039.24,375.4,1.3618894576806126,1.3618894576806126,3.7701917954182207
ch7-8-b5,141120.0,141120.0,846720.0,128,16,4,1539.84,168409,660342,1.28,5.03,0.0,0.0,0,0.0,0.0,450.92,188.43,171.3,1316.83,1006.65,68.66,1027.26,Low,1316.83,1316.83,450.92,1.1693536751137201,1.1693536751137201,3.414885123747006
ch7-8-b5,141120.0,141120.0,846720.0,256,16,4,1589.52,168409,660342,1.28,5.03,0.0,0.0,0,0.0,0.0,479.88,189.25,173.15,1344.93,1027.49,69.86,1010.33,Low,1344.93,1344.93,479.88,1.1818607659878209,1.1818607659878209,3.312328082020505
ch7-8-b5,141120.0,141120.0,846720.0,512,16,4,1621.39,168409,660342,1.28,5.03,0.0,0.0,0,0.0,0.0,489.41,190.32,173.38,1487.35,1304.28,69.88,1009.24,Low,1487.35,1487.35,489.41,1.0901200121020609,1.0901200121020609,3.312948243803764
af_shell7,504855.0,504855.0,17579155.0,16,16,4,4906.27,630091,2518300,6.98,27.91,0.0,0.0,0,486.49,524.01,700.5,177.83,738.56,2101.67,738.66,765.3,2095.66,High,2101.67,2101.67,700.5,2.334462594032365,2.334462594032365,7.00395431834404
af_shell7,504855.0,504855.0,17579155.0,32,16,4,7370.71,630091,2518300,6.98,27.91,0.0,0.0,0,962.01,1042.33,2267.19,174.94,642.02,2481.85,642.35,816.25,2481.5,High,2481.85,2481.85,2267.19,2.969845075246288,2.969845075246288,3.2510332173307046
af_shell7,504855.0,504855.0,17579155.0,64,16,4,8350.15,630091,2518300,6.98,27.91,0.0,0.0,0,1862.09,2024.5,4264.75,292.87,581.59,1289.58,1668.89,183.18,2587.27,High,2587.27,2587.27,4264.75,1.957945952283252,3.2273979909325274,1.957945952283252
af_shell7,504855.0,504855.0,17579155.0,128,16,4,8651.69,630091,2518300,6.98,27.91,0.0,0.0,0,3302.45,3613.53,4837.92,297.31,602.17,2452.18,3097.79,187.65,2623.39,High,3097.79,3613.53,4837.92,1.7883077851638722,2.3942488370097936,1.7883077851638722
af_shell7,504855.0,504855.0,17579155.0,256,16,4,8760.56,630091,2518300,6.98,27.91,0.0,0.0,0,3312.41,3663.68,4906.24,299.94,611.84,2488.81,3121.6,189.54,2559.41,High,3121.6,3663.68,4906.24,1.785595486564049,2.3911913704253647,1.785595486564049
af_shell7,504855.0,504855.0,17579155.0,512,16,4,8807.19,630091,2518300,6.98,27.91,0.0,0.0,0,3316.64,3688.34,4928.8,301.54,617.1,3591.17,3832.03,189.56,2560.4,High,3832.03,3832.03,4928.8,1.7868832170102256,2.2983092512323755,1.7868832170102256
3Dspectralwave2,292008.0,292008.0,12935272.0,16,16,4,2512.19,908477,3604308,2.03,8.04,0.0,0.0,0,408.12,440.95,126.02,150.29,548.56,1649.89,549.14,371.71,1635.86,Medium,1649.89,1649.89,126.02,1.5226409033329493,1.5226409033329493,19.93485161085542
3Dspectralwave2,292008.0,292008.0,12935272.0,32,16,4,4049.23,908477,3604308,2.03,8.04,0.0,0.0,0,803.41,874.45,440.19,148.74,527.38,2172.23,527.51,482.08,2169.97,Medium,2172.23,2172.23,440.19,1.8640889776865248,1.8640889776865248,9.198823235421068
3Dspectralwave2,292008.0,292008.0,12935272.0,64,16,4,4475.1,908477,3604308,2.03,8.04,0.0,0.0,0,1559.24,1688.98,852.1,289.11,503.12,1179.42,1841.23,115.44,2304.62,Medium,2304.62,2304.62,852.1,1.9417951766451738,1.9417951766451738,5.25184837460392
3Dspectralwave2,292008.0,292008.0,12935272.0,128,16,4,4734.51,908477,3604308,2.03,8.04,0.0,0.0,0,2861.99,3087.35,977.02,294.63,518.77,2191.36,3440.18,116.94,2378.7,Medium,3440.18,3440.18,977.02,1.376239034004035,1.376239034004035,4.845868047736997
3Dspectralwave2,292008.0,292008.0,12935272.0,256,16,4,4859.8,908477,3604308,2.03,8.04,0.0,0.0,0,2890.93,3163.79,987.28,297.56,527.2,2228.92,3490.4,117.57,2379.91,Medium,3490.4,3490.4,987.28,1.392333256933303,1.392333256933303,4.92241309456284
3Dspectralwave2,292008.0,292008.0,12935272.0,512,16,4,4915.43,908477,3604308,2.03,8.04,0.0,0.0,0,2898.89,3198.28,990.78,298.98,531.54,3128.41,4236.7,117.57,2390.72,Medium,4236.7,4236.7,990.78,1.160202516109236,1.160202516109236,4.961172005894347
ASIC_320ks,321671.0,321671.0,1316085.0,16,16,4,679.45,225758,872424,2.1,8.1,0.0,0.0,0,276.27,270.47,1.0,50.3,140.69,403.04,140.56,204.13,405.82,Medium,405.82,405.82,1.0,1.6742644522201964,1.6742644522201964,679.45
ASIC_320ks,321671.0,321671.0,1316085.0,32,16,4,947.51,225758,872424,2.1,8.1,0.0,0.0,0,539.57,538.22,5.25,50.07,142.37,700.71,142.37,254.92,696.44,Medium,700.71,700.71,5.25,1.3522141827574887,1.3522141827574887,180.47809523809525
ASIC_320ks,321671.0,321671.0,1316085.0,64,16,4,1179.55,225758,872424,2.1,8.1,0.0,0.0,0,1039.86,1035.14,10.38,180.84,157.29,841.63,460.4,63.67,837.96,Medium,841.63,1039.86,10.38,1.1343353913026755,1.1343353913026755,113.63680154142581
ASIC_320ks,321671.0,321671.0,1316085.0,128,16,4,1277.29,225758,872424,2.1,8.1,0.0,0.0,0,1673.62,1663.91,11.59,182.25,158.68,1383.26,857.37,65.22,922.26,Medium,1383.26,1673.62,11.59,0.7631899714391559,0.7631899714391559,110.20621225194132
ASIC_320ks,321671.0,321671.0,1316085.0,256,16,4,1276.13,225758,872424,2.1,8.1,0.0,0.0,0,1680.07,1709.63,11.68,182.52,159.72,1388.05,917.46,66.28,983.75,Medium,1388.05,1709.63,11.68,0.7464363634236648,0.7464363634236648,109.25770547945207
ASIC_320ks,321671.0,321671.0,1316085.0,512,16,4,1284.81,225758,872424,2.1,8.1,0.0,0.0,0,1682.29,1735.91,11.7,182.86,160.32,1629.24,1094.27,66.3,1020.66,Medium,1629.24,1735.91,11.7,0.7401362973886895,0.7401362973886895,109.81282051282051
ca2010,710145.0,710145.0,3489366.0,16,16,4,710.52,826511,3239780,1.08,4.22,0.0,0.0,0,276.25,284.34,9.68,44.11,125.58,650.03,125.58,183.69,650.03,Low,650.03,650.03,9.68,1.093057243511838,1.093057243511838,73.40082644628099
ca2010,710145.0,710145.0,3489366.0,32,16,4,1094.02,826511,3239780,1.08,4.22,0.0,0.0,0,542.29,562.44,28.86,43.99,126.41,822.19,126.44,235.85,825.59,Low,825.59,825.59,28.86,1.3251371746266305,1.3251371746266305,37.907830907830906
ca2010,710145.0,710145.0,3489366.0,64,16,4,1230.6,826511,3239780,1.08,4.22,0.0,0.0,0,1025.61,1059.31,54.75,164.7,142.18,706.81,435.72,57.91,923.48,Low,923.48,1059.31,54.75,1.1616995969074209,1.1616995969074209,22.47671232876712
ca2010,710145.0,710145.0,3489366.0,128,16,4,1265.01,826511,3239780,1.08,4.22,0.0,0.0,0,1412.56,1407.64,64.53,166.47,143.09,1150.47,833.73,59.14,980.43,Low,1150.47,1412.56,64.53,0.8955442600668291,0.8955442600668291,19.603440260344026
ca2010,710145.0,710145.0,3489366.0,256,16,4,1278.54,826511,3239780,1.08,4.22,0.0,0.0,0,1403.39,1412.34,65.26,167.35,143.7,1156.04,846.21,59.86,967.96,Low,1156.04,1412.34,65.26,0.9052636050809295,0.9052636050809295,19.591480232914495
ca2010,710145.0,710145.0,3489366.0,512,16,4,1283.4,826511,3239780,1.08,4.22,0.0,0.0,0,1397.79,1410.02,65.3,167.86,143.98,1322.73,1063.26,59.87,969.31,Low,1322.73,1410.02,65.3,0.9101998553212012,0.9101998553212012,19.653905053598777
bcsstk18,11948.0,11948.0,149090.0,16,16,4,377.44,15507,60901,2.45,9.61,0.0,0.0,0,178.34,140.65,64.04,85.93,229.37,387.25,230.79,149.84,383.26,Medium,387.25,387.25,64.04,0.9746675274370562,0.9746675274370562,5.893816364772017
bcsstk18,11948.0,11948.0,149090.0,32,16,4,718.51,15507,60901,2.45,9.61,0.0,0.0,0,343.53,292.05,254.2,90.63,265.05,739.9,265.05,255.51,743.59,Medium,743.59,743.59,254.2,0.9662717357683669,0.9662717357683669,2.826553894571204
bcsstk18,11948.0,11948.0,149090.0,64,16,4,1142.45,15507,60901,2.45,9.61,0.0,0.0,0,691.83,573.97,497.8,248.38,296.55,635.1,814.7,100.62,1110.54,Medium,1110.54,1110.54,497.8,1.028733769157347,1.028733769157347,2.2949979911611087
bcsstk18,11948.0,11948.0,149090.0,128,16,4,1489.04,15507,60901,2.45,9.61,0.0,0.0,0,1317.92,1105.39,548.88,270.64,323.06,1039.86,1496.51,105.89,1426.7,Medium,1496.51,1496.51,548.88,0.9950083861785086,0.9950083861785086,2.7128698440460575
bcsstk18,11948.0,11948.0,149090.0,256,16,4,1976.34,15507,60901,2.45,9.61,0.0,0.0,0,1830.73,1599.89,715.92,282.67,337.83,1509.77,1759.17,108.8,1649.68,Medium,1759.17,1830.73,715.92,1.0795365783048292,1.0795365783048292,2.7605598390881663
bcsstk18,11948.0,11948.0,149090.0,512,16,4,2361.82,15507,60901,2.45,9.61,0.0,0.0,0,2208.74,2058.19,798.21,288.57,344.82,2372.39,2228.34,109.87,1838.49,Medium,2372.39,2372.39,798.21,0.9955445774092794,0.9955445774092794,2.9588955287455683
cant,62451.0,62451.0,4007383.0,16,16,4,2645.14,189053,751435,5.33,21.2,0.0,0.0,0,0.0,0.0,975.98,259.43,1003.6,1834.88,1008.91,409.29,1827.35,High,1834.88,1834.88,975.98,1.4415874607603765,1.4415874607603765,2.710239963933687
cant,62451.0,62451.0,4007383.0,32,16,4,4592.99,189053,751435,5.33,21.2,0.0,0.0,0,0.0,0.0,4101.72,251.69,868.53,2594.62,869.56,562.2,2620.92,High,2620.92,2620.92,4101.72,1.1197717055284124,1.7524342597255924,1.1197717055284124
cant,62451.0,62451.0,4007383.0,64,16,4,5648.18,189053,751435,5.33,21.2,0.0,0.0,0,0.0,0.0,7736.26,364.17,786.76,1433.0,2284.06,294.64,2813.19,High,2813.19,2813.19,7736.26,0.7300918014647905,2.0077492099715983,0.7300918014647905
cant,62451.0,62451.0,4007383.0,128,16,4,6588.38,189053,751435,5.33,21.2,0.0,0.0,0,0.0,0.0,9125.84,374.17,831.73,2621.77,4263.74,298.87,2872.93,High,4263.74,4263.74,9125.84,0.7219477878200802,1.5452114810002486,0.7219477878200802
cant,62451.0,62451.0,4007383.0,256,16,4,6909.28,189053,751435,5.33,21.2,0.0,0.0,0,0.0,0.0,9757.74,379.58,855.59,2709.98,4376.96,301.15,2845.65,High,4376.96,4376.96,9757.74,0.7080819943962434,1.5785568065506652,0.7080819943962434
cant,62451.0,62451.0,4007383.0,512,16,4,7239.26,189053,751435,5.33,21.2,0.0,0.0,0,0.0,0.0,10077.51,382.2,868.07,3742.27,5459.42,301.27,2856.55,High,5459.42,5459.42,10077.51,0.7183580070870681,1.3260126533587817,0.7183580070870681
ccc,49152.0,49152.0,147456.0,16,16,4,377.13,36864,147456,1.0,4.0,0.0,0.0,0,0.0,0.0,106.54,27.43,71.44,376.16,71.48,172.67,386.01,Low,386.01,386.01,106.54,0.9769954146265641,0.9769954146265641,3.5397972592453537
ccc,49152.0,49152.0,147456.0,32,16,4,658.29,36864,147456,1.0,4.0,0.0,0.0,0,0.0,0.0,359.21,27.91,74.98,475.66,74.83,208.42,471.86,Low,475.66,475.66,359.21,1.3839507211033089,1.3839507211033089,1.8326048829375574
ccc,49152.0,49152.0,147456.0,64,16,4,791.71,36864,147456,1.0,4.0,0.0,0.0,0,0.0,0.0,674.08,125.55,90.74,458.65,250.35,42.29,570.98,Low,570.98,570.98,674.08,1.1745045098504627,1.386580966058356,1.1745045098504627
ccc,49152.0,49152.0,147456.0,128,16,4,978.96,36864,147456,1.0,4.0,0.0,0.0,0,0.0,0.0,846.23,131.19,94.4,741.92,483.26,43.67,574.88,Low,741.92,741.92,846.23,1.1568486108977465,1.3194953633814968,1.1568486108977465
ccc,49152.0,49152.0,147456.0,256,16,4,1081.25,36864,147456,1.0,4.0,0.0,0.0,0,0.0,0.0,945.99,133.26,96.62,849.89,506.18,44.87,578.83,Low,849.89,849.89,945.99,1.1429824839586042,1.272223464213016,1.1429824839586042
ccc,49152.0,49152.0,147456.0,512,16,4,1135.92,36864,147456,1.0,4.0,0.0,0.0,0,0.0,0.0,1002.89,134.42,97.3,944.85,650.03,44.95,580.25,Low,944.85,944.85,1002.89,1.1326466511780955,1.2022225750119067,1.1326466511780955
coupled,11341.0,11341.0,97193.0,16,16,4,215.03,20421,80576,1.22,4.82,0.0,0.0,0,0.0,0.0,1.93,64.48,55.88,8.39,54.73,117.15,8.39,Low,117.15,117.15,1.93,1.835510029876227,1.835510029876227,111.41450777202073
coupled,11341.0,11341.0,97193.0,32,16,4,401.62,20421,80576,1.22,4.82,0.0,0.0,0,0.0,0.0,17.02,67.85,87.3,16.54,87.15,190.02,16.39,Low,190.02,190.02,17.02,2.1135669929481105,2.1135669929481105,23.596944770857814
coupled,11341.0,11341.0,97193.0,64,16,4,642.6,20421,80576,1.22,4.82,0.0,0.0,0,0.0,0.0,33.82,210.97,142.32,590.84,46.92,79.99,32.92,Low,590.84,590.84,33.82,1.087604089093494,1.087604089093494,19.000591366055588
coupled,11341.0,11341.0,97193.0,128,16,4,826.3,20421,80576,1.22,4.82,0.0,0.0,0,0.0,0.0,34.37,231.68,184.67,969.48,65.14,86.43,64.34,Low,969.48,969.48,34.37,0.8523125799397615,0.8523125799397615,24.041315100378238
coupled,11341.0,11341.0,97193.0,256,16,4,1006.53,20421,80576,1.22,4.82,0.0,0.0,0,0.0,0.0,46.87,246.0,218.03,1204.25,122.6,88.52,123.29,Low,1204.25,1204.25,46.87,0.8358148225036329,0.8358148225036329,21.474930659270324
coupled,11341.0,11341.0,97193.0,512,16,4,1117.96,20421,80576,1.22,4.82,0.0,0.0,0,0.0,0.0,49.83,252.46,238.83,2072.8,73.92,89.62,209.67,Low,2072.8,2072.8,49.83,0.5393477421844848,0.5393477421844848,22.435480634156132
c-49,21132.0,21132.0,157040.0,16,16,4,401.64,23729,93938,1.67,6.62,0.0,0.0,0,164.96,123.36,12.99,59.13,98.83,26.5,99.27,161.23,26.66,Low,161.23,164.96,12.99,2.434772065955383,2.434772065955383,30.919168591224018
c-49,21132.0,21132.0,157040.0,32,16,4,712.2,23729,93938,1.67,6.62,0.0,0.0,0,329.23,253.91,50.5,61.19,127.78,52.08,125.99,239.58,52.55,Low,239.58,329.23,50.5,2.1632293533396107,2.1632293533396107,14.102970297029703
c-49,21132.0,21132.0,157040.0,64,16,4,972.38,23729,93938,1.67,6.62,0.0,0.0,0,645.6,489.61,100.33,207.66,176.55,605.17,132.92,78.31,99.22,Low,605.17,645.6,100.33,1.5061648079306071,1.5061648079306071,9.691817003887172
c-49,21132.0,21132.0,157040.0,128,16,4,1136.94,23729,93938,1.67,6.62,0.0,0.0,0,1228.09,946.75,123.4,220.87,198.98,1071.05,199.36,81.06,191.02,Low,1071.05,1228.09,123.4,0.9257790552809648,0.9257790552809648,9.213452188006483
c-49,21132.0,21132.0,157040.0,256,16,4,1431.7,23729,93938,1.67,6.62,0.0,0.0,0,1635.85,1368.56,138.24,229.45,211.93,1416.39,319.8,82.94,322.1,Low,1416.39,1635.85,138.24,0.8752024941162088,0.8752024941162088,10.356626157407407
c-49,21132.0,21132.0,157040.0,512,16,4,1579.78,23729,93938,1.67,6.62,0.0,0.0,0,1820.12,1694.32,145.85,233.05,218.82,2004.52,213.12,83.23,489.28,Low,2004.52,2004.52,145.85,0.7881088739448846,0.7881088739448846,10.831539252656839
c-45,13206.0,13206.0,174452.0,16,16,4,471.49,13534,53225,3.28,12.89,0.0,0.0,0,219.44,160.05,11.41,89.05,170.03,15.21,172.21,172.38,15.17,Medium,172.38,219.44,11.41,2.1486055413780534,2.1486055413780534,41.32252410166521
c-45,13206.0,13206.0,174452.0,32,16,4,872.26,13534,53225,3.28,12.89,0.0,0.0,0,423.94,335.48,52.25,95.64,272.79,42.46,276.25,281.6,42.71,Medium,281.6,423.94,52.25,2.0575081379440485,2.0575081379440485,16.693971291866028
c-45,13206.0,13206.0,174452.0,64,16,4,1421.2,13534,53225,3.28,12.89,0.0,0.0,0,857.26,637.85,103.12,267.67,303.26,803.93,114.71,87.69,82.48,Medium,803.93,857.26,103.12,1.6578400951869912,1.6578400951869912,13.78200155159038
c-45,13206.0,13206.0,174452.0,128,16,4,1853.41,13534,53225,3.28,12.89,0.0,0.0,0,1638.05,1247.2,107.22,287.1,334.04,1362.91,157.66,92.79,165.2,Medium,1362.91,1638.05,107.22,1.1314733982479168,1.1314733982479168,17.286047379220296
c-45,13206.0,13206.0,174452.0,256,16,4,2620.88,13534,53225,3.28,12.89,0.0,0.0,0,2089.25,1781.26,127.94,302.9,346.22,1719.8,294.4,93.54,313.59,Medium,1719.8,2089.25,127.94,1.2544597343544335,1.2544597343544335,20.48522745036736
c-45,13206.0,13206.0,174452.0,512,16,4,2838.06,13534,53225,3.28,12.89,0.0,0.0,0,2409.35,2270.22,133.05,308.87,358.01,2592.88,226.97,94.9,592.74,Medium,2592.88,2592.88,133.05,1.0945589460368392,1.0945589460368392,21.330777903043966
dc1,116835.0,116835.0,766396.0,16,16,4,418.34,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,0.14,46.2,17.02,1.77,17.04,173.2,1.77,Low,173.2,173.2,0.14,2.4153579676674366,2.4153579676674366,2988.142857142857
dc1,116835.0,116835.0,766396.0,32,16,4,753.96,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,1.75,49.01,30.66,3.38,30.98,241.46,3.4,Low,241.46,241.46,1.75,3.1225047626936138,3.1225047626936138,430.8342857142857
dc1,116835.0,116835.0,766396.0,64,16,4,1255.87,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,3.49,128.72,49.98,868.19,7.78,44.96,5.59,Low,868.19,868.19,3.49,1.4465382001635585,1.4465382001635585,359.8481375358166
dc1,116835.0,116835.0,766396.0,128,16,4,1795.36,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,3.85,129.42,74.5,1294.86,8.43,58.22,10.28,Low,1294.86,1294.86,3.85,1.3865282733268463,1.3865282733268463,466.3272727272727
dc1,116835.0,116835.0,766396.0,256,16,4,1876.98,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,3.92,129.93,103.31,1318.11,15.75,58.99,19.89,Low,1318.11,1318.11,3.92,1.4239934451601157,1.4239934451601157,478.8214285714286
dc1,116835.0,116835.0,766396.0,512,16,4,1908.98,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,3.93,128.36,132.09,1516.21,11.05,59.02,39.47,Low,1516.21,1516.21,3.93,1.2590472296053976,1.2590472296053976,485.74554707379133
c-67,57975.0,57975.0,530229.0,16,16,4,775.19,62633,247729,2.15,8.49,0.0,0.0,0,274.05,242.34,2.54,74.19,206.74,53.1,204.12,243.0,54.04,Medium,243.0,274.05,2.54,2.828644407954753,2.828644407954753,305.1929133858268
c-67,57975.0,57975.0,530229.0,32,16,4,1175.67,62633,247729,2.15,8.49,0.0,0.0,0,539.21,491.17,25.9,74.76,215.93,124.71,214.75,319.86,122.28,Medium,319.86,539.21,25.9,2.1803564473952632,2.1803564473952632,45.3926640926641
c-67,57975.0,57975.0,530229.0,64,16,4,1594.67,62633,247729,2.15,8.49,0.0,0.0,0,1063.87,958.01,51.12,237.07,248.28,910.46,296.8,83.78,235.84,Medium,910.46,1063.87,51.12,1.4989331403272959,1.4989331403272959,31.194640062597813
c-67,57975.0,57975.0,530229.0,128,16,4,1983.09,62633,247729,2.15,8.49,0.0,0.0,0,1847.0,1670.13,56.65,242.91,259.39,1610.09,411.24,84.95,455.42,Medium,1610.09,1847.0,56.65,1.0736816459122902,1.0736816459122902,35.006001765225065
c-67,57975.0,57975.0,530229.0,256,16,4,2182.57,62633,247729,2.15,8.49,0.0,0.0,0,1983.91,1930.8,58.72,245.85,265.29,1815.48,612.3,85.73,763.38,Medium,1815.48,1983.91,58.72,1.100135590828213,1.100135590828213,37.1691076294278
c-67,57975.0,57975.0,530229.0,512,16,4,2168.35,62633,247729,2.15,8.49,0.0,0.0,0,2051.58,2074.33,59.31,246.87,268.46,2210.35,451.43,85.93,973.46,Medium,2210.35,2210.35,59.31,0.9809984844029226,0.9809984844029226,36.559602090709824
aug3d,24300.0,24300.0,69984.0,16,16,4,238.85,13036,49104,1.43,5.37,0.0,0.0,0,88.81,61.17,43.23,25.39,64.03,237.23,63.56,106.04,239.67,Low,239.67,239.67,43.23,0.9965786289481371,0.9965786289481371,5.525098311357854
aug3d,24300.0,24300.0,69984.0,32,16,4,387.72,13036,49104,1.43,5.37,0.0,0.0,0,173.87,123.43,135.76,26.45,69.74,380.35,69.74,157.09,388.8,Low,388.8,388.8,135.76,0.9972222222222222,0.9972222222222222,2.8559222156747204
aug3d,24300.0,24300.0,69984.0,64,16,4,508.05,13036,49104,1.43,5.37,0.0,0.0,0,343.06,245.77,268.91,118.07,86.51,352.56,225.03,41.83,479.34,Low,479.34,479.34,268.91,1.059894855426211,1.059894855426211,1.8892938157747945
aug3d,24300.0,24300.0,69984.0,128,16,4,714.12,13036,49104,1.43,5.37,0.0,0.0,0,652.53,478.93,356.61,127.13,91.36,518.4,433.0,43.16,570.72,Low,570.72,652.53,356.61,1.0943864649901154,1.0943864649901154,2.002523765458063
aug3d,24300.0,24300.0,69984.0,256,16,4,958.68,13036,49104,1.43,5.37,0.0,0.0,0,772.77,695.49,399.05,132.11,93.65,772.24,467.73,44.26,607.24,Low,772.24,772.77,399.05,1.240576109321014,1.240576109321014,2.402405713569728
aug3d,24300.0,24300.0,69984.0,512,16,4,1103.2,13036,49104,1.43,5.37,0.0,0.0,0,884.47,780.31,428.53,134.07,94.74,814.95,587.33,44.7,614.57,Low,814.95,884.47,428.53,1.2473006433231202,1.2473006433231202,2.574382190278394
af_3_k101,503625.0,503625.0,17550675.0,16,16,4,4928.58,628135,2511425,6.99,27.94,0.0,0.0,0,488.24,525.72,882.79,177.54,737.64,2042.2,738.39,764.7,2039.35,High,2042.2,2042.2,882.79,2.4133679365390264,2.4133679365390264,5.582958574519422
af_3_k101,503625.0,503625.0,17550675.0,32,16,4,7399.1,628135,2511425,6.99,27.94,0.0,0.0,0,966.79,1046.27,3623.55,174.76,642.52,2492.29,642.58,812.81,2495.3,High,2495.3,2495.3,3623.55,2.041947813608202,2.9652146034544944,2.041947813608202
af_3_k101,503625.0,503625.0,17550675.0,64,16,4,8351.5,628135,2511425,6.99,27.94,0.0,0.0,0,1876.48,2033.92,6425.88,293.39,582.66,1290.75,1665.82,183.08,2533.66,High,2533.66,2533.66,6425.88,1.2996663492004208,3.2962196979863125,1.2996663492004208
af_3_k101,503625.0,503625.0,17550675.0,128,16,4,8684.15,628135,2511425,6.99,27.94,0.0,0.0,0,3320.53,3632.08,7573.11,297.72,603.57,2444.13,3100.14,187.6,2629.81,High,3100.14,3632.08,7573.11,1.1467085517046498,2.390957798286381,1.1467085517046498
af_3_k101,503625.0,503625.0,17550675.0,256,16,4,8777.81,628135,2511425,6.99,27.94,0.0,0.0,0,3331.25,3685.57,7840.37,300.1,613.03,2470.77,3120.43,189.55,2567.08,High,3120.43,3685.57,7840.37,1.1195657857983743,2.3816695924917988,1.1195657857983743
af_3_k101,503625.0,503625.0,17550675.0,512,16,4,8827.47,628135,2511425,6.99,27.94,0.0,0.0,0,3335.76,3707.24,7902.71,301.4,618.36,3616.65,3842.72,189.56,2567.8,High,3842.72,3842.72,7902.71,1.1170180862008094,2.297193134030062,1.1170180862008094
barrier2-1,113076.0,113076.0,2129496.0,16,16,4,559.36,569682,2268167,1.68,6.68,0.0,0.0,0,417.41,448.76,1.17,181.07,684.61,139.11,685.23,392.28,139.21,Low,685.23,685.23,1.17,0.8163098521664258,0.8163098521664258,478.08547008547015
barrier2-1,113076.0,113076.0,2129496.0,32,16,4,898.71,569682,2268167,1.68,6.68,0.0,0.0,0,821.56,894.89,11.05,177.88,635.61,274.34,635.66,519.89,284.01,Low,635.66,894.89,11.05,1.0042686810669468,1.0042686810669468,81.331221719457
barrier2-1,113076.0,113076.0,2129496.0,64,16,4,1095.7,569682,2268167,1.68,6.68,0.0,0.0,0,1522.79,1668.34,21.92,311.71,585.26,1184.73,532.33,192.66,451.2,Low,1184.73,1668.34,21.92,0.6567606123452054,0.6567606123452054,49.98631386861314
barrier2-1,113076.0,113076.0,2129496.0,128,16,4,1233.95,569682,2268167,1.68,6.68,0.0,0.0,0,2723.99,2944.53,24.49,318.25,605.31,2117.46,664.45,196.98,723.6,Low,2117.46,2944.53,24.49,0.41906518187962083,0.41906518187962083,50.3858717844018
barrier2-1,113076.0,113076.0,2129496.0,256,16,4,1288.99,569682,2268167,1.68,6.68,0.0,0.0,0,2770.72,3053.52,24.75,321.82,615.85,2174.25,1141.89,198.99,1291.0,Low,2174.25,3053.52,24.75,0.42213248971678585,0.42213248971678585,52.08040404040404
barrier2-1,113076.0,113076.0,2129496.0,512,16,4,1251.36,569682,2268167,1.68,6.68,0.0,0.0,0,2797.59,3113.17,24.98,324.39,622.66,2956.11,744.26,199.01,1639.19,Low,2956.11,3113.17,24.98,0.40195684784319513,0.40195684784319513,50.09447558046437
conf6_0-8x8-30,49152.0,49152.0,1916928.0,16,16,4,2111.15,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,540.28,198.3,733.33,1697.9,734.17,745.6,1705.45,Medium,1705.45,1705.45,540.28,1.2378844293295026,1.2378844293295026,3.9075109202635674
conf6_0-8x8-30,49152.0,49152.0,1916928.0,32,16,4,3579.7,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,1555.32,194.5,677.72,2256.54,675.81,863.87,2247.28,Medium,2256.54,2256.54,1555.32,1.5863667384579931,1.5863667384579931,2.3015842398991846
conf6_0-8x8-30,49152.0,49152.0,1916928.0,64,16,4,3910.1,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,2851.51,332.61,622.23,1294.78,1774.93,210.96,2496.0,Medium,2496.0,2496.0,2851.51,1.371238396498697,1.5665464743589743,1.371238396498697
conf6_0-8x8-30,49152.0,49152.0,1916928.0,128,16,4,4579.11,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3555.63,343.98,654.13,2379.06,3269.81,214.43,2589.13,Medium,3269.81,3269.81,3555.63,1.2878477231882957,1.400420819558323,1.2878477231882957
conf6_0-8x8-30,49152.0,49152.0,1916928.0,256,16,4,4917.56,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3780.46,350.12,671.5,2519.99,3375.99,216.4,2564.02,Medium,3375.99,3375.99,3780.46,1.3007835025367285,1.4566275374038433,1.3007835025367285
conf6_0-8x8-30,49152.0,49152.0,1916928.0,512,16,4,5099.06,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3876.25,353.63,681.26,3406.55,4177.74,216.5,2583.9,Medium,4177.74,4177.74,3876.25,1.2205307175649993,1.2205307175649993,1.315462108997098
rajat06,10922.0,10922.0,46983.0,16,16,4,156.09,8865,34899,1.35,5.3,0.0,0.0,0,72.17,48.04,11.93,35.62,80.45,125.96,81.43,85.58,124.95,Low,125.96,125.96,11.93,1.2392029215624007,1.2392029215624007,13.083822296730931
rajat06,10922.0,10922.0,46983.0,32,16,4,266.95,8865,34899,1.35,5.3,0.0,0.0,0,143.68,95.98,63.28,37.27,94.63,251.25,95.79,136.18,242.18,Low,251.25,251.25,63.28,1.0624875621890546,1.0624875621890546,4.218552465233881
rajat06,10922.0,10922.0,46983.0,64,16,4,408.55,8865,34899,1.35,5.3,0.0,0.0,0,278.01,185.15,124.54,153.79,118.12,266.95,298.3,54.66,472.19,Low,472.19,472.19,124.54,0.8652237446790487,0.8652237446790487,3.2804721374658743
rajat06,10922.0,10922.0,46983.0,128,16,4,553.56,8865,34899,1.35,5.3,0.0,0.0,0,536.95,363.86,134.91,171.31,130.55,399.43,565.21,57.52,682.15,Low,682.15,682.15,134.91,0.8114930733709594,0.8114930733709594,4.103179897709584
rajat06,10922.0,10922.0,46983.0,256,16,4,962.52,8865,34899,1.35,5.3,0.0,0.0,0,910.08,640.86,186.03,179.62,136.43,767.85,647.48,59.71,808.31,Low,808.31,910.08,186.03,1.0576213080168775,1.0576213080168775,5.174004192872117
rajat06,10922.0,10922.0,46983.0,512,16,4,1213.44,8865,34899,1.35,5.3,0.0,0.0,0,1097.41,877.67,209.1,184.18,139.74,1176.41,759.32,60.87,925.2,Low,1176.41,1176.41,209.1,1.031477121071735,1.031477121071735,5.803156384505022
cti,16840.0,16840.0,96464.0,16,16,4,266.48,16959,66023,1.46,5.69,0.0,0.0,0,0.0,0.0,71.19,46.9,116.78,410.49,117.64,152.39,412.24,Low,412.24,412.24,71.19,0.6464195614205318,0.6464195614205318,3.7432223626913896
cti,16840.0,16840.0,96464.0,32,16,4,497.24,16959,66023,1.46,5.69,0.0,0.0,0,0.0,0.0,214.6,48.34,132.14,606.69,132.05,232.44,588.2,Low,606.69,606.69,214.6,0.8195948507474987,0.8195948507474987,2.317054986020503
cti,16840.0,16840.0,96464.0,64,16,4,709.29,16959,66023,1.46,5.69,0.0,0.0,0,0.0,0.0,414.45,177.32,159.64,575.05,430.16,65.62,789.07,Low,789.07,789.07,414.45,0.8988936342783276,0.8988936342783276,1.711400651465798
cti,16840.0,16840.0,96464.0,128,16,4,856.51,16959,66023,1.46,5.69,0.0,0.0,0,0.0,0.0,462.1,193.31,170.47,990.64,811.47,69.15,957.46,Low,990.64,990.64,462.1,0.8646026810950497,0.8646026810950497,1.8535165548582557
cti,16840.0,16840.0,96464.0,256,16,4,1276.61,16959,66023,1.46,5.69,0.0,0.0,0,0.0,0.0,512.25,202.12,176.88,1228.84,899.96,71.48,1050.66,Low,1228.84,1228.84,512.25,1.0388740600891897,1.0388740600891897,2.4921620302586627
cti,16840.0,16840.0,96464.0,512,16,4,1470.63,16959,66023,1.46,5.69,0.0,0.0,0,0.0,0.0,549.16,205.95,179.62,1765.93,1174.6,72.44,1094.63,Low,1765.93,1765.93,549.16,0.8327793287389648,0.8327793287389648,2.6779627066792924
ca-AstroPh,18772.0,18772.0,396160.0,16,16,4,357.22,94940,377967,1.05,4.17,0.0,0.0,0,284.8,255.59,5.48,132.63,371.63,193.91,366.81,186.34,191.2,Low,371.63,371.63,5.48,0.9612248742028362,0.9612248742028362,65.18613138686132
ca-AstroPh,18772.0,18772.0,396160.0,32,16,4,621.43,94940,377967,1.05,4.17,0.0,0.0,0,562.73,513.83,31.07,136.32,405.9,398.15,406.32,337.59,409.04,Low,409.04,562.73,31.07,1.1043129031684822,1.1043129031684822,20.000965561635017
ca-AstroPh,18772.0,18772.0,396160.0,64,16,4,849.22,94940,377967,1.05,4.17,0.0,0.0,0,1099.68,994.13,61.79,303.11,435.7,992.88,752.08,123.26,753.16,Low,992.88,1099.68,61.79,0.7722428342790629,0.7722428342790629,13.743647839456223
ca-AstroPh,18772.0,18772.0,396160.0,128,16,4,1034.36,94940,377967,1.05,4.17,0.0,0.0,0,2021.22,1838.33,74.93,320.06,466.0,1816.21,1145.38,127.14,1233.18,Low,1816.21,2021.22,74.93,0.5117503290092122,0.5117503290092122,13.80435072734552
ca-AstroPh,18772.0,18772.0,396160.0,256,16,4,1135.94,94940,377967,1.05,4.17,0.0,0.0,0,2401.88,2271.07,79.37,328.73,484.67,2039.43,1624.86,128.92,1669.36,Low,2039.43,2401.88,79.37,0.47293786533881793,0.47293786533881793,14.311956658687162
ca-AstroPh,18772.0,18772.0,396160.0,512,16,4,1225.08,94940,377967,1.05,4.17,0.0,0.0,0,2580.85,2629.56,81.4,333.28,494.5,2780.68,1559.3,129.1,1942.26,Low,2780.68,2780.68,81.4,0.4405684940374297,0.4405684940374297,15.050122850122849
bcsstm36,23052.0,23052.0,320606.0,16,16,4,921.28,18766,72357,4.43,17.08,0.0,0.0,0,276.62,220.5,127.02,98.8,319.01,468.04,320.93,329.16,461.97,High,468.04,468.04,127.02,1.9683787710452096,1.9683787710452096,7.2530310187372065
bcsstm36,23052.0,23052.0,320606.0,32,16,4,1603.03,18766,72357,4.43,17.08,0.0,0.0,0,535.68,444.98,367.46,101.12,331.38,891.81,332.58,503.7,842.59,High,891.81,891.81,367.46,1.7975017100054944,1.7975017100054944,4.362461220268873
bcsstm36,23052.0,23052.0,320606.0,64,16,4,2226.43,18766,72357,4.43,17.08,0.0,0.0,0,1082.21,858.96,718.44,264.47,357.92,957.03,1386.4,103.85,1263.47,High,1386.4,1386.4,718.44,1.605907386035776,1.605907386035776,3.098978341963142
bcsstm36,23052.0,23052.0,320606.0,128,16,4,2849.83,18766,72357,4.43,17.08,0.0,0.0,0,2058.47,1701.96,1019.82,281.08,378.85,1778.67,2399.3,108.32,1635.74,High,2399.3,2399.3,1019.82,1.1877756012170215,1.1877756012170215,2.794444117589378
bcsstm36,23052.0,23052.0,320606.0,256,16,4,3587.2,18766,72357,4.43,17.08,0.0,0.0,0,2435.75,2274.81,1133.38,288.87,389.82,2167.17,2880.23,110.9,1879.01,High,2880.23,2880.23,1133.38,1.2454560920482045,1.2454560920482045,3.1650461451587284
bcsstm36,23052.0,23052.0,320606.0,512,16,4,4180.68,18766,72357,4.43,17.08,0.0,0.0,0,2694.88,2695.58,1183.18,293.59,395.58,3237.42,3155.76,111.62,1985.56,High,3237.42,3237.42,1183.18,1.2913616398243046,1.2913616398243046,3.533426866579895
cond-mat-2005,40421.0,40421.0,351382.0,16,16,4,499.12,63482,250139,1.4,5.54,0.0,0.0,0,0.0,0.0,3.62,70.05,200.79,290.4,201.6,195.65,279.99,Low,290.4,290.4,3.62,1.718732782369146,1.718732782369146,137.87845303867402
cond-mat-2005,40421.0,40421.0,351382.0,32,16,4,895.24,63482,250139,1.4,5.54,0.0,0.0,0,0.0,0.0,16.62,71.05,209.97,616.47,210.22,290.76,635.42,Low,635.42,635.42,16.62,1.40889490415788,1.40889490415788,53.86522262334537
cond-mat-2005,40421.0,40421.0,351382.0,64,16,4,1118.16,63482,250139,1.4,5.54,0.0,0.0,0,0.0,0.0,32.66,226.55,241.21,822.44,686.3,84.01,1130.77,Low,1130.77,1130.77,32.66,0.9888483069059137,0.9888483069059137,34.2363747703613
cond-mat-2005,40421.0,40421.0,351382.0,128,16,4,1412.59,63482,250139,1.4,5.54,0.0,0.0,0,0.0,0.0,37.02,235.85,252.39,1426.95,1290.08,86.59,1429.85,Low,1429.85,1429.85,37.02,0.98792880372067,0.98792880372067,38.15748244192328
cond-mat-2005,40421.0,40421.0,351382.0,256,16,4,1594.93,63482,250139,1.4,5.54,0.0,0.0,0,0.0,0.0,39.12,239.91,257.73,1654.55,1345.34,88.1,1419.38,Low,1654.55,1654.55,39.12,0.9639660330603488,0.9639660330603488,40.77019427402863
cond-mat-2005,40421.0,40421.0,351382.0,512,16,4,1598.55,63482,250139,1.4,5.54,0.0,0.0,0,0.0,0.0,40.18,241.66,260.45,2212.58,1505.07,88.11,1424.78,Low,2212.58,2212.58,40.18,0.7224823509206447,0.7224823509206447,39.784718765555
darcy003,389874.0,389874.0,2097566.0,16,16,4,875.08,379340,1492744,1.41,5.54,0.0,0.0,0,0.0,0.0,18.34,47.83,136.13,782.59,136.21,227.58,780.26,Low,782.59,782.59,18.34,1.1181844899628157,1.1181844899628157,47.714285714285715
darcy003,389874.0,389874.0,2097566.0,32,16,4,1205.5,379340,1492744,1.41,5.54,0.0,0.0,0,0.0,0.0,44.42,47.62,135.7,800.93,135.78,277.15,802.92,Low,802.92,802.92,44.42,1.5013949085836698,1.5013949085836698,27.13867627194957
darcy003,389874.0,389874.0,2097566.0,64,16,4,1324.43,379340,1492744,1.41,5.54,0.0,0.0,0,0.0,0.0,80.56,172.35,149.04,697.74,477.94,61.06,798.34,Low,798.34,798.34,80.56,1.6589798832577598,1.6589798832577598,16.440292949354518
darcy003,389874.0,389874.0,2097566.0,128,16,4,1405.4,379340,1492744,1.41,5.54,0.0,0.0,0,0.0,0.0,100.88,174.09,150.26,1008.03,907.71,62.45,798.69,Low,1008.03,1008.03,100.88,1.3942045375633663,1.3942045375633663,13.931403647898495
darcy003,389874.0,389874.0,2097566.0,256,16,4,1397.39,379340,1492744,1.41,5.54,0.0,0.0,0,0.0,0.0,103.96,174.85,150.84,1018.44,919.98,63.6,781.28,Low,1018.44,1018.44,103.96,1.3720886846549625,1.3720886846549625,13.44161215852251
darcy003,389874.0,389874.0,2097566.0,512,16,4,1383.33,379340,1492744,1.41,5.54,0.0,0.0,0,0.0,0.0,104.73,175.17,151.21,1053.49,1122.1,63.61,780.71,Low,1122.1,1122.1,104.73,1.2328045628731843,1.2328045628731843,13.208536236035519
aug2dc,30200.0,30200.0,80000.0,16,16,4,258.06,14414,52226,1.53,5.55,0.0,0.0,0,97.68,64.36,35.21,23.99,60.06,301.89,60.06,102.96,295.2,Low,301.89,301.89,35.21,0.8548146675941568,0.8548146675941568,7.329167850042602
aug2dc,30200.0,30200.0,80000.0,32,16,4,422.16,14414,52226,1.53,5.55,0.0,0.0,0,184.76,132.45,60.79,24.78,64.88,414.51,64.96,141.22,414.51,Low,414.51,414.51,60.79,1.0184555258015489,1.0184555258015489,6.944563250534628
aug2dc,30200.0,30200.0,80000.0,64,16,4,493.83,14414,52226,1.53,5.55,0.0,0.0,0,379.15,259.32,119.67,117.26,79.84,411.84,212.48,39.57,513.64,Low,513.64,513.64,119.67,0.9614321314539366,0.9614321314539366,4.1265981448984705
aug2dc,30200.0,30200.0,80000.0,128,16,4,826.87,14414,52226,1.53,5.55,0.0,0.0,0,697.93,502.75,140.11,124.3,83.98,588.78,412.11,40.82,585.01,Low,588.78,697.93,140.11,1.1847463212643103,1.1847463212643103,5.90157733209621
aug2dc,30200.0,30200.0,80000.0,256,16,4,1003.92,14414,52226,1.53,5.55,0.0,0.0,0,780.49,621.06,153.57,127.83,86.04,748.98,438.66,41.71,597.85,Low,748.98,780.49,153.57,1.2862688823687682,1.2862688823687682,6.537214299667904
aug2dc,30200.0,30200.0,80000.0,512,16,4,1069.79,14414,52226,1.53,5.55,0.0,0.0,0,819.72,738.18,157.55,129.24,86.92,817.11,567.75,41.9,591.36,Low,817.11,819.72,157.55,1.3050675840530912,1.3050675840530912,6.790161853379879
ACTIVSg10K,20000.0,20000.0,135888.0,16,16,4,348.43,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,153.38,129.33,27.72,55.09,146.37,389.08,146.37,134.64,385.82,High,389.08,389.08,27.72,0.8955227716664954,0.8955227716664954,12.56962481962482
ACTIVSg10K,20000.0,20000.0,135888.0,32,16,4,586.99,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,301.39,265.39,93.99,56.96,162.62,671.88,163.0,232.47,683.55,High,683.55,683.55,93.99,0.8587374734840173,0.8587374734840173,6.245238855197361
ACTIVSg10K,20000.0,20000.0,135888.0,64,16,4,817.37,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,604.11,509.66,184.69,195.65,193.25,578.12,522.72,71.67,963.19,High,963.19,963.19,184.69,0.8486072322179424,0.8486072322179424,4.425632140343278
ACTIVSg10K,20000.0,20000.0,135888.0,128,16,4,968.04,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1115.27,975.12,209.25,213.5,205.92,1054.44,969.97,75.42,1187.38,High,1187.38,1187.38,209.25,0.8152739645269416,0.8152739645269416,4.626236559139785
ACTIVSg10K,20000.0,20000.0,135888.0,256,16,4,1465.1,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1482.03,1325.18,234.12,221.42,212.9,1433.82,1079.75,78.47,1286.5,High,1433.82,1482.03,234.12,0.9885764795584434,0.9885764795584434,6.257901930633863
ACTIVSg10K,20000.0,20000.0,135888.0,512,16,4,1631.68,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1684.2,1598.1,241.54,225.91,216.66,1991.66,1380.38,79.15,1327.98,High,1991.66,1991.66,241.54,0.8192562987658536,0.8192562987658536,6.755320029808728
af_4_k101,503625.0,503625.0,17550675.0,16,16,4,4928.58,628135,2511425,6.99,27.94,0.0,0.0,0,488.45,525.52,882.92,177.82,738.17,2042.2,738.66,763.67,2040.3,High,2042.2,2042.2,882.92,2.4133679365390264,2.4133679365390264,5.582136546912518
af_4_k101,503625.0,503625.0,17550675.0,32,16,4,7422.57,628135,2511425,6.99,27.94,0.0,0.0,0,966.93,1045.68,3626.17,174.76,642.51,2496.54,642.92,812.78,2496.54,High,2496.54,2496.54,3626.17,2.046944848145564,2.973142829676272,2.046944848145564
af_4_k101,503625.0,503625.0,17550675.0,64,16,4,8365.43,628135,2511425,6.99,27.94,0.0,0.0,0,1873.87,2034.21,6367.01,293.37,582.7,1290.59,1666.14,183.09,2534.76,High,2534.76,2534.76,6367.01,1.3138710320857043,3.300284839590336,1.3138710320857043
af_4_k101,503625.0,503625.0,17550675.0,128,16,4,8683.62,628135,2511425,6.99,27.94,0.0,0.0,0,3317.71,3632.93,7616.24,297.76,603.62,2443.45,3098.23,187.57,2629.66,High,3098.23,3632.93,7616.24,1.140145268531454,2.390252495919272,1.140145268531454
af_4_k101,503625.0,503625.0,17550675.0,256,16,4,8782.75,628135,2511425,6.99,27.94,0.0,0.0,0,3333.34,3685.66,7840.59,300.11,612.99,2468.34,3120.85,189.55,2567.51,High,3120.85,3685.66,7840.59,1.1201644264015846,2.3829517644058322,1.1201644264015846
af_4_k101,503625.0,503625.0,17550675.0,512,16,4,8828.17,628135,2511425,6.99,27.94,0.0,0.0,0,3334.93,3707.05,7901.37,301.77,618.42,3614.71,3843.64,189.56,2567.78,High,3843.64,3843.64,7901.37,1.1172961144712878,2.2968254050847636,1.1172961144712878
ct2010,67578.0,67578.0,336352.0,16,16,4,431.77,77401,303151,1.11,4.35,0.0,0.0,0,0.0,0.0,15.07,43.84,121.3,513.51,121.56,167.01,507.32,Low,513.51,513.51,15.07,0.8408210161437947,0.8408210161437947,28.65096217650962
ct2010,67578.0,67578.0,336352.0,32,16,4,749.11,77401,303151,1.11,4.35,0.0,0.0,0,0.0,0.0,37.77,44.38,125.81,737.61,125.93,233.82,736.81,Low,737.61,737.61,37.77,1.0155908949173682,1.0155908949173682,19.833465713529254
ct2010,67578.0,67578.0,336352.0,64,16,4,962.38,77401,303151,1.11,4.35,0.0,0.0,0,0.0,0.0,74.23,170.05,149.47,704.03,422.16,60.51,904.17,Low,904.17,904.17,74.23,1.0643794861585765,1.0643794861585765,12.96483901387579
ct2010,67578.0,67578.0,336352.0,128,16,4,1129.65,77401,303151,1.11,4.35,0.0,0.0,0,0.0,0.0,89.07,174.68,154.81,1169.41,807.57,62.3,983.13,Low,1169.41,1169.41,89.07,0.9659999486920755,0.9659999486920755,12.682721455035367
ct2010,67578.0,67578.0,336352.0,256,16,4,1234.6,77401,303151,1.11,4.35,0.0,0.0,0,0.0,0.0,90.8,177.14,157.31,1274.97,842.2,63.61,1016.17,Low,1274.97,1274.97,90.8,0.9683365098786637,0.9683365098786637,13.59691629955947
ct2010,67578.0,67578.0,336352.0,512,16,4,1268.95,77401,303151,1.11,4.35,0.0,0.0,0,0.0,0.0,91.69,178.44,158.55,1507.25,1064.3,63.63,1021.28,Low,1507.25,1507.25,91.69,0.841897495438713,0.841897495438713,13.839568109935653
192bit,13691.0,13682.0,154303.0,16,16,4,282.09,30645,121260,1.27,5.04,0.0,0.0,0,190.73,139.14,28.51,80.74,219.8,559.07,217.33,180.89,565.21,Low,565.21,565.21,28.51,0.4990888342386015,0.4990888342386015,9.89442300947036
192bit,13691.0,13682.0,154303.0,32,16,4,521.29,30645,121260,1.27,5.04,0.0,0.0,0,366.52,290.04,61.41,84.53,252.34,921.21,251.92,301.67,921.21,Low,921.21,921.21,61.41,0.5658753161602674,0.5658753161602674,8.488682624979646
192bit,13691.0,13682.0,154303.0,64,16,4,822.95,30645,121260,1.27,5.04,0.0,0.0,0,747.23,553.55,121.81,246.29,290.59,665.1,804.71,95.51,1280.52,Low,1280.52,1280.52,121.81,0.642668603379877,0.642668603379877,6.756013463590839
192bit,13691.0,13682.0,154303.0,128,16,4,1035.59,30645,121260,1.27,5.04,0.0,0.0,0,1409.16,1079.04,127.18,268.59,312.35,1254.5,1518.36,100.49,1564.54,Low,1564.54,1564.54,127.18,0.6619134058573126,0.6619134058573126,8.14271111810033
192bit,13691.0,13682.0,154303.0,256,16,4,1360.25,30645,121260,1.27,5.04,0.0,0.0,0,1925.78,1594.86,151.85,280.23,325.32,1716.86,1701.48,103.68,1732.52,Low,1732.52,1925.78,151.85,0.7063371724703756,0.7063371724703756,8.957853144550544
192bit,13691.0,13682.0,154303.0,512,16,4,1485.92,30645,121260,1.27,5.04,0.0,0.0,0,2256.72,2069.45,157.54,286.56,331.3,2601.53,2201.38,104.61,1856.97,Low,2601.53,2601.53,157.54,0.571171579801117,0.571171579801117,9.432017265456393
c-61,43618.0,43618.0,310016.0,16,16,4,570.93,48826,193140,1.61,6.35,0.0,0.0,0,214.99,179.41,6.54,59.2,108.66,28.32,109.66,205.04,28.57,Low,205.04,214.99,6.54,2.655611888925066,2.655611888925066,87.29816513761467
c-61,43618.0,43618.0,310016.0,32,16,4,859.96,48826,193140,1.61,6.35,0.0,0.0,0,427.02,361.96,46.98,60.02,131.25,56.48,132.63,274.96,56.06,Low,274.96,427.02,46.98,2.013863519273102,2.013863519273102,18.304810557684124
c-61,43618.0,43618.0,310016.0,64,16,4,1123.25,48826,193140,1.61,6.35,0.0,0.0,0,841.29,706.19,92.51,205.48,175.4,752.01,141.0,75.73,109.12,Low,752.01,841.29,92.51,1.3351519689999882,1.3351519689999882,12.14193060209707
c-61,43618.0,43618.0,310016.0,128,16,4,1347.16,48826,193140,1.61,6.35,0.0,0.0,0,1510.43,1318.52,111.66,213.97,194.83,1349.36,205.34,77.92,196.18,Low,1349.36,1510.43,111.66,0.8919049542183352,0.8919049542183352,12.064839691921907
c-61,43618.0,43618.0,310016.0,256,16,4,1509.51,48826,193140,1.61,6.35,0.0,0.0,0,1699.88,1568.71,115.7,217.92,205.81,1542.37,258.1,78.76,323.88,Low,1542.37,1699.88,115.7,0.8880097418641315,0.8880097418641315,13.046758859118409
c-61,43618.0,43618.0,310016.0,512,16,4,1598.02,48826,193140,1.61,6.35,0.0,0.0,0,1792.97,1752.43,118.64,219.91,211.43,1939.11,213.93,78.83,506.77,Low,1939.11,1939.11,118.64,0.8240997158490235,0.8240997158490235,13.469487525286581
Chevron2,90249.0,90249.0,803173.0,16,16,4,1181.14,78707,303649,2.65,10.2,0.0,0.0,0,0.0,0.0,243.61,72.63,215.96,1142.49,216.31,324.12,1136.03,Medium,1142.49,1142.49,243.61,1.033829617764707,1.033829617764707,4.848487336316244
Chevron2,90249.0,90249.0,803173.0,32,16,4,1914.6,78707,303649,2.65,10.2,0.0,0.0,0,0.0,0.0,814.16,72.32,220.2,1394.4,220.29,393.71,1393.19,Medium,1394.4,1394.4,814.16,1.373063683304647,1.373063683304647,2.3516262159772037
Chevron2,90249.0,90249.0,803173.0,64,16,4,2370.99,78707,303649,2.65,10.2,0.0,0.0,0,0.0,0.0,1442.61,226.13,244.07,973.84,767.12,83.38,1484.61,Medium,1484.61,1484.61,1442.61,1.5970456887667468,1.5970456887667468,1.6435419136149063
Chevron2,90249.0,90249.0,803173.0,128,16,4,2705.42,78707,303649,2.65,10.2,0.0,0.0,0,0.0,0.0,1766.67,230.25,251.78,1588.87,1472.36,85.71,1507.95,Medium,1588.87,1588.87,1766.67,1.5313669219492039,1.7027321303819698,1.5313669219492039
Chevron2,90249.0,90249.0,803173.0,256,16,4,2871.04,78707,303649,2.65,10.2,0.0,0.0,0,0.0,0.0,1911.46,231.24,255.82,1630.6,1512.03,86.93,1403.84,Medium,1630.6,1630.6,1911.46,1.5020141671811076,1.7607261130872072,1.5020141671811076
Chevron2,90249.0,90249.0,803173.0,512,16,4,2972.65,78707,303649,2.65,10.2,0.0,0.0,0,0.0,0.0,1970.83,232.97,260.58,2066.04,1942.82,86.98,1403.0,Medium,2066.04,2066.04,1970.83,1.4388153181932586,1.4388153181932586,1.5083239041419099
ar2010,186211.0,186211.0,904310.0,16,16,4,617.28,208217,815372,1.11,4.34,0.0,0.0,0,220.29,213.78,12.7,43.61,122.52,636.84,122.72,180.79,635.94,Low,636.84,636.84,12.7,0.9692858488788392,0.9692858488788392,48.60472440944882
ar2010,186211.0,186211.0,904310.0,32,16,4,985.09,208217,815372,1.11,4.34,0.0,0.0,0,432.06,426.66,35.91,43.66,124.35,832.7,124.45,240.7,830.79,Low,832.7,832.7,35.91,1.1830070853848924,1.1830070853848924,27.43219159008633
ar2010,186211.0,186211.0,904310.0,64,16,4,1160.86,208217,815372,1.11,4.34,0.0,0.0,0,834.81,813.59,70.28,165.04,139.99,757.85,427.17,59.0,902.73,Low,902.73,902.73,70.28,1.285943748407608,1.285943748407608,16.5176437108708
ar2010,186211.0,186211.0,904310.0,128,16,4,1243.04,208217,815372,1.11,4.34,0.0,0.0,0,1387.78,1330.36,79.56,167.14,141.04,1191.06,822.29,60.49,961.14,Low,1191.06,1387.78,79.56,0.8957039300177262,0.8957039300177262,15.623931623931623
ar2010,186211.0,186211.0,904310.0,256,16,4,1282.25,208217,815372,1.11,4.34,0.0,0.0,0,1428.61,1403.39,80.57,168.77,141.85,1200.64,834.81,61.42,993.68,Low,1200.64,1428.61,80.57,0.8975507661293146,0.8975507661293146,15.91473253071863
ar2010,186211.0,186211.0,904310.0,512,16,4,1305.45,208217,815372,1.11,4.34,0.0,0.0,0,1437.27,1438.91,81.08,169.23,141.65,1392.72,1066.09,61.42,996.52,Low,1392.72,1438.91,81.08,0.9072492372698778,0.9072492372698778,16.100764676862358
2D_27628_bjtcai,27628.0,27628.0,206670.0,16,16,4,447.34,29916,117589,3.77,14.8,0.0,0.0,0,308.64,259.92,75.03,111.14,338.61,573.7,337.06,289.85,635.43,Medium,635.43,635.43,75.03,0.703995719434084,0.703995719434084,5.962148473943755
2D_27628_bjtcai,27628.0,27628.0,206670.0,32,16,4,797.95,29916,117589,3.77,14.8,0.0,0.0,0,607.96,535.55,398.83,111.9,356.31,990.82,353.19,409.71,972.33,Medium,990.82,990.82,398.83,0.8053430491915787,0.8053430491915787,2.0007271268460247
2D_27628_bjtcai,27628.0,27628.0,206670.0,64,16,4,997.2,29916,117589,3.77,14.8,0.0,0.0,0,1196.21,1036.02,775.31,275.73,379.11,1003.73,1151.88,111.29,1357.54,Medium,1357.54,1357.54,775.31,0.7345639907479706,0.7345639907479706,1.2861951993396192
2D_27628_bjtcai,27628.0,27628.0,206670.0,128,16,4,1385.88,29916,117589,3.77,14.8,0.0,0.0,0,2266.91,1998.41,930.7,289.59,402.59,1868.77,2089.14,114.3,1635.06,Medium,2089.14,2266.91,930.7,0.6113520166217451,0.6113520166217451,1.4890727409476738
2D_27628_bjtcai,27628.0,27628.0,206670.0,256,16,4,1666.69,29916,117589,3.77,14.8,0.0,0.0,0,2540.83,2468.26,1021.24,294.91,414.97,2198.69,2362.91,115.85,1716.24,Medium,2362.91,2540.83,1021.24,0.655962815300512,0.655962815300512,1.6320257725901846
2D_27628_bjtcai,27628.0,27628.0,206670.0,512,16,4,1797.62,29916,117589,3.77,14.8,0.0,0.0,0,2752.52,2816.52,1072.07,297.83,421.17,2992.55,2758.41,116.02,1782.51,Medium,2992.55,2992.55,1072.07,0.6006984010292225,0.6006984010292225,1.6767748374639715
copter1,17222.0,17222.0,211064.0,16,16,4,445.28,30642,120221,1.76,6.89,0.0,0.0,0,0.0,0.0,157.51,87.8,247.15,578.26,248.31,167.51,583.05,Low,583.05,583.05,157.51,0.7637080867850099,0.7637080867850099,2.826995111421497
copter1,17222.0,17222.0,211064.0,32,16,4,734.14,30642,120221,1.76,6.89,0.0,0.0,0,0.0,0.0,535.02,90.74,273.22,977.15,273.4,276.62,970.41,Low,977.15,977.15,535.02,0.7513073734841119,0.7513073734841119,1.3721730028783972
copter1,17222.0,17222.0,211064.0,64,16,4,1034.63,30642,120221,1.76,6.89,0.0,0.0,0,0.0,0.0,1022.1,253.53,301.74,834.25,915.68,99.84,1294.87,Low,1294.87,1294.87,1022.1,0.7990222956744694,0.7990222956744694,1.0122590744545545
copter1,17222.0,17222.0,211064.0,128,16,4,1308.92,30642,120221,1.76,6.89,0.0,0.0,0,0.0,0.0,1396.62,270.12,323.72,1491.62,1719.46,104.23,1530.84,Low,1719.46,1719.46,1396.62,0.7612389936375374,0.7612389936375374,0.937205539087225
copter1,17222.0,17222.0,211064.0,256,16,4,1819.52,30642,120221,1.76,6.89,0.0,0.0,0,0.0,0.0,1634.57,278.79,334.96,1782.07,1913.33,106.57,1658.66,Low,1913.33,1913.33,1634.57,0.9509702978576619,0.9509702978576619,1.1131490239023107
copter1,17222.0,17222.0,211064.0,512,16,4,2043.58,30642,120221,1.76,6.89,0.0,0.0,0,0.0,0.0,1809.28,283.14,340.53,2272.56,2464.98,107.35,1702.56,Low,2464.98,2464.98,1809.28,0.8290452660873516,0.8290452660873516,1.129499027237354
chipcool1,20082.0,20082.0,281150.0,16,16,4,357.24,63114,250531,1.12,4.45,0.0,0.0,0,0.0,0.0,39.49,96.32,288.06,649.31,288.95,205.52,663.09,Low,663.09,663.09,39.49,0.5387503958738633,0.5387503958738633,9.046340845783742
chipcool1,20082.0,20082.0,281150.0,32,16,4,612.53,63114,250531,1.12,4.45,0.0,0.0,0,0.0,0.0,166.26,99.63,314.49,1173.9,315.19,345.82,1169.02,Low,1173.9,1173.9,166.26,0.5217906124882868,0.5217906124882868,3.6841693732707808
chipcool1,20082.0,20082.0,281150.0,64,16,4,806.74,63114,250531,1.12,4.45,0.0,0.0,0,0.0,0.0,328.64,253.69,338.73,756.29,1069.01,101.99,1546.91,Low,1546.91,1546.91,328.64,0.5215170889062712,0.5215170889062712,2.4547833495618305
chipcool1,20082.0,20082.0,281150.0,128,16,4,984.76,63114,250531,1.12,4.45,0.0,0.0,0,0.0,0.0,390.49,269.3,361.55,1389.25,1988.68,107.61,1778.02,Low,1988.68,1988.68,390.49,0.4951827342760022,0.4951827342760022,2.5218571538323644
chipcool1,20082.0,20082.0,281150.0,256,16,4,1284.89,63114,250531,1.12,4.45,0.0,0.0,0,0.0,0.0,413.76,277.47,373.4,1740.87,2186.87,111.38,1898.06,Low,2186.87,2186.87,413.76,0.5875474993941113,0.5875474993941113,3.1053992652745555
chipcool1,20082.0,20082.0,281150.0,512,16,4,1378.4,63114,250531,1.12,4.45,0.0,0.0,0,0.0,0.0,438.72,281.13,379.72,2513.77,2643.78,111.84,1917.89,Low,2643.78,2643.78,438.72,0.5213746983485766,0.5213746983485766,3.1418672501823486
bips07_3078,21128.0,21128.0,75729.0,16,16,4,256.71,11295,43458,1.74,6.7,0.0,0.0,0,103.17,68.78,12.86,31.06,76.19,199.29,77.51,105.77,197.21,Low,199.29,199.29,12.86,1.2881228360680415,1.2881228360680415,19.96189735614308
bips07_3078,21128.0,21128.0,75729.0,32,16,4,476.28,11295,43458,1.74,6.7,0.0,0.0,0,192.94,132.39,34.6,32.3,85.38,380.55,85.33,164.63,380.55,Low,380.55,380.55,34.6,1.251556957035869,1.251556957035869,13.765317919075143
bips07_3078,21128.0,21128.0,75729.0,64,16,4,628.46,11295,43458,1.74,6.7,0.0,0.0,0,373.51,259.79,68.67,138.57,104.17,387.86,274.88,49.05,533.3,Low,533.3,533.3,68.67,1.1784361522595164,1.1784361522595164,9.151885830784913
bips07_3078,21128.0,21128.0,75729.0,128,16,4,848.5,11295,43458,1.74,6.7,0.0,0.0,0,735.23,514.73,83.84,148.42,110.76,559.92,521.82,50.85,652.13,Low,652.13,735.23,83.84,1.1540606340872923,1.1540606340872923,10.120467557251908
bips07_3078,21128.0,21128.0,75729.0,256,16,4,1118.8,11295,43458,1.74,6.7,0.0,0.0,0,975.57,804.56,93.82,154.59,114.35,858.12,567.52,52.17,716.96,Low,858.12,975.57,93.82,1.1468167327818608,1.1468167327818608,11.924962694521424
bips07_3078,21128.0,21128.0,75729.0,512,16,4,1282.18,11295,43458,1.74,6.7,0.0,0.0,0,1097.02,969.33,98.9,156.75,115.88,960.88,726.64,52.67,727.51,Low,960.88,1097.02,98.9,1.1687845253504952,1.1687845253504952,12.964408493427705
c-57,37833.0,37833.0,403373.0,16,16,4,696.67,43187,170971,2.37,9.38,0.0,0.0,0,266.4,225.23,1.71,77.79,97.87,11.27,98.16,237.79,11.26,Medium,237.79,266.4,1.71,2.615127627627628,2.615127627627628,407.4093567251462
c-57,37833.0,37833.0,403373.0,32,16,4,1032.97,43187,170971,2.37,9.38,0.0,0.0,0,523.17,462.03,20.86,79.21,171.77,21.84,171.04,339.08,22.45,Medium,339.08,523.17,20.86,1.9744442533019861,1.9744442533019861,49.51917545541707
c-57,37833.0,37833.0,403373.0,64,16,4,1282.59,43187,170971,2.37,9.38,0.0,0.0,0,1025.82,884.23,41.25,229.7,205.27,923.0,60.03,66.12,43.46,Medium,923.0,1025.82,41.25,1.2503070714160378,1.2503070714160378,31.093090909090908
c-57,37833.0,37833.0,403373.0,128,16,4,2098.17,43187,170971,2.37,9.38,0.0,0.0,0,1880.26,1620.79,45.74,226.19,261.16,1686.56,79.49,74.52,82.23,Medium,1686.56,1880.26,45.74,1.1158935466371673,1.1158935466371673,45.871665937909924
c-57,37833.0,37833.0,403373.0,256,16,4,2434.54,43187,170971,2.37,9.38,0.0,0.0,0,2163.21,2019.67,46.96,249.24,279.89,1956.88,158.06,75.18,158.74,Medium,1956.88,2163.21,46.96,1.1254293388066807,1.1254293388066807,51.842844974446336
c-57,37833.0,37833.0,403373.0,512,16,4,2391.69,43187,170971,2.37,9.38,0.0,0.0,0,2292.49,2277.99,47.67,249.3,295.48,2493.04,125.17,75.37,304.69,Medium,2493.04,2493.04,47.67,0.9593468215511985,0.9593468215511985,50.17180616740088
atmosmodl,1489752.0,1489752.0,10319760.0,32,16,4,1602.57,1931898,7539642,1.37,5.34,0.0,0.0,0,693.37,732.73,495.17,-1.0,175.0,1064.72,175.05,344.08,1064.28,Low,1064.72,1064.72,495.17,1.5051562852205274,1.5051562852205274,3.236403659349314
atmosmodl,1489752.0,1489752.0,10319760.0,64,16,4,1713.11,1931898,7539642,1.37,5.34,0.0,0.0,0,1219.33,1305.56,800.18,0.0,189.78,853.58,618.75,68.41,1059.06,Low,1059.06,1305.56,800.18,1.312164894757805,1.312164894757805,2.140905796195856
atmosmodl,1489752.0,1489752.0,10319760.0,128,16,4,1644.62,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.83,1383.25,1027.81,0.0,191.76,1340.1,1189.44,69.7,955.68,Low,1340.1,1383.25,1027.81,1.1889535514187601,1.1889535514187601,1.600120644866269
atmosmodl,1489752.0,1489752.0,10319760.0,256,16,4,1647.65,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.13,1376.34,1098.32,0.0,193.47,1367.22,1198.5,70.52,981.24,Low,1367.22,1376.34,1098.32,1.1971242570876384,1.1971242570876384,1.5001547818486418
atmosmodl,1489752.0,1489752.0,10319760.0,512,16,4,1653.15,1931898,7539642,1.37,5.34,0.0,0.0,0,1375.11,1382.65,1119.5,0.0,194.14,1352.54,1512.23,70.52,978.4,Low,1512.23,1512.23,1119.5,1.0931868829476998,1.0931868829476998,1.4766860205448862
c-42,10471.0,10471.0,110285.0,16,16,4,308.06,12450,49274,2.24,8.86,0.0,0.0,0,161.71,107.6,14.02,74.12,133.68,22.96,132.87,129.44,22.9,Medium,133.68,161.71,14.02,1.9050151505781954,1.9050151505781954,21.972895863052784
c-42,10471.0,10471.0,110285.0,32,16,4,592.93,12450,49274,2.24,8.86,0.0,0.0,0,318.28,223.93,56.25,79.48,167.61,48.54,166.59,213.32,48.49,Medium,213.32,318.28,56.25,1.862919442000754,1.862919442000754,10.540977777777776
c-42,10471.0,10471.0,110285.0,64,16,4,946.65,12450,49274,2.24,8.86,0.0,0.0,0,628.4,427.88,111.68,237.56,227.39,606.8,132.24,91.67,90.69,Medium,606.8,628.4,111.68,1.5064449395289625,1.5064449395289625,8.476450573065902
c-42,10471.0,10471.0,110285.0,128,16,4,1215.26,12450,49274,2.24,8.86,0.0,0.0,0,1205.3,843.48,155.88,264.23,261.11,973.82,185.94,95.79,172.96,Medium,973.82,1205.3,155.88,1.0082635028623579,1.0082635028623579,7.796125224531691
c-42,10471.0,10471.0,110285.0,256,16,4,1627.82,12450,49274,2.24,8.86,0.0,0.0,0,1666.25,1281.45,174.16,277.4,279.82,1296.52,339.34,98.35,337.65,Medium,1296.52,1666.25,174.16,0.9769362340585146,0.9769362340585146,9.346692696371154
c-42,10471.0,10471.0,110285.0,512,16,4,1876.19,12450,49274,2.24,8.86,0.0,0.0,0,2031.73,1807.03,182.47,284.63,290.73,2144.06,285.8,99.58,664.24,Medium,2144.06,2144.06,182.47,0.875064130667985,0.875064130667985,10.282183372609197
c-58,37595.0,37595.0,552551.0,16,16,4,702.1,79613,316347,1.75,6.94,0.0,0.0,0,306.3,273.27,7.27,106.57,163.62,28.77,163.48,274.9,29.41,Low,274.9,306.3,7.27,2.2921971922951356,2.2921971922951356,96.57496561210455
c-58,37595.0,37595.0,552551.0,32,16,4,1194.7,79613,316347,1.75,6.94,0.0,0.0,0,603.23,555.33,72.5,106.81,215.17,56.57,217.76,376.66,56.44,Low,376.66,603.23,72.5,1.9805049483613215,1.9805049483613215,16.478620689655173
c-58,37595.0,37595.0,552551.0,64,16,4,1439.87,79613,316347,1.75,6.94,0.0,0.0,0,1171.91,1079.21,142.39,270.27,291.78,969.4,156.42,102.2,111.67,Low,969.4,1171.91,142.39,1.2286523709158552,1.2286523709158552,10.11215675258094
c-58,37595.0,37595.0,552551.0,128,16,4,1616.24,79613,316347,1.75,6.94,0.0,0.0,0,2206.92,2040.84,158.92,280.38,329.17,1766.06,215.67,106.83,215.53,Low,1766.06,2206.92,158.92,0.7323509687709567,0.7323509687709567,10.170148502391141
c-58,37595.0,37595.0,552551.0,256,16,4,1800.57,79613,316347,1.75,6.94,0.0,0.0,0,2386.86,2377.23,163.72,284.16,356.3,2000.66,285.23,107.95,378.03,Low,2000.66,2386.86,163.72,0.7543676629546768,0.7543676629546768,10.997862203762521
c-58,37595.0,37595.0,552551.0,512,16,4,1968.12,79613,316347,1.75,6.94,0.0,0.0,0,2500.97,2617.2,166.44,286.03,371.43,2724.47,226.87,107.97,574.46,Low,2724.47,2724.47,166.44,0.722386372395365,0.722386372395365,11.824801730353279
bodyy5,18589.0,18589.0,128853.0,16,16,4,397.69,15264,60414,2.14,8.47,0.0,0.0,0,160.0,126.0,30.08,55.63,145.75,399.02,145.59,168.77,413.04,Medium,413.04,413.04,30.08,0.9628365291497191,0.9628365291497191,13.221077127659575
bodyy5,18589.0,18589.0,128853.0,32,16,4,599.32,15264,60414,2.14,8.47,0.0,0.0,0,317.25,261.44,103.47,57.88,161.4,693.2,161.5,263.03,698.82,Medium,698.82,698.82,103.47,0.8576171260124209,0.8576171260124209,5.7922103025031415
bodyy5,18589.0,18589.0,128853.0,64,16,4,771.57,15264,60414,2.14,8.47,0.0,0.0,0,622.29,492.5,203.91,202.48,189.49,778.8,525.0,75.54,923.44,Medium,923.44,923.44,203.91,0.8355388547171446,0.8355388547171446,3.7838752390760635
bodyy5,18589.0,18589.0,128853.0,128,16,4,957.13,15264,60414,2.14,8.47,0.0,0.0,0,1147.89,937.67,255.18,219.77,203.27,1373.5,994.47,78.52,1103.79,Medium,1373.5,1373.5,255.18,0.6968547506370586,0.6968547506370586,3.7508033544948662
bodyy5,18589.0,18589.0,128853.0,256,16,4,1811.64,15264,60414,2.14,8.47,0.0,0.0,0,1505.46,1289.59,275.58,227.58,209.23,1612.23,1102.02,80.3,1175.28,Medium,1612.23,1612.23,275.58,1.1236858264639662,1.1236858264639662,6.573916829958633
bodyy5,18589.0,18589.0,128853.0,512,16,4,2110.18,15264,60414,2.14,8.47,0.0,0.0,0,1733.13,1570.61,285.7,232.12,211.18,1932.27,1436.95,80.89,1183.01,Medium,1932.27,1932.27,285.7,1.0920730539727883,1.0920730539727883,7.385999299964998
c-59,41282.0,41282.0,480536.0,16,16,4,763.97,65491,260029,1.85,7.34,0.0,0.0,0,274.59,240.87,10.14,89.17,162.73,41.69,166.74,250.54,39.65,Low,250.54,274.59,10.14,2.782220765504935,2.782220765504935,75.3422090729783
c-59,41282.0,41282.0,480536.0,32,16,4,1190.92,65491,260029,1.85,7.34,0.0,0.0,0,539.32,483.92,58.64,89.88,199.93,83.49,199.68,346.71,83.44,Low,346.71,539.32,58.64,2.2081880887042944,2.2081880887042944,20.30900409276944
c-59,41282.0,41282.0,480536.0,64,16,4,1428.04,65491,260029,1.85,7.34,0.0,0.0,0,1063.13,950.62,115.87,254.79,257.52,937.63,199.95,97.13,154.76,Low,937.63,1063.13,115.87,1.3432411840508685,1.3432411840508685,12.324501596616898
c-59,41282.0,41282.0,480536.0,128,16,4,1738.71,65491,260029,1.85,7.34,0.0,0.0,0,1950.43,1753.78,131.12,264.39,288.91,1689.8,278.19,99.3,281.06,Low,1689.8,1950.43,131.12,0.8914495777854115,0.8914495777854115,13.260448444173276
c-59,41282.0,41282.0,480536.0,256,16,4,1824.96,65491,260029,1.85,7.34,0.0,0.0,0,2156.68,2108.19,135.62,268.8,305.98,1915.44,377.09,100.12,455.81,Low,1915.44,2156.68,135.62,0.8461895135115085,0.8461895135115085,13.456422356584575
c-59,41282.0,41282.0,480536.0,512,16,4,2046.74,65491,260029,1.85,7.34,0.0,0.0,0,2271.7,2340.87,139.52,271.38,315.33,2478.19,298.21,100.25,701.16,Low,2478.19,2478.19,139.52,0.825901161734976,0.825901161734976,14.669868119266054
copter2,55476.0,55476.0,759952.0,16,16,4,770.74,112997,446543,1.7,6.73,0.0,0.0,0,0.0,0.0,34.86,100.02,323.94,1079.48,324.21,281.36,1081.01,Low,1081.01,1081.01,34.86,0.712981378525638,0.712981378525638,22.10958118187034
copter2,55476.0,55476.0,759952.0,32,16,4,1315.93,112997,446543,1.7,6.73,0.0,0.0,0,0.0,0.0,115.52,100.32,332.36,1562.08,332.0,406.61,1547.76,Low,1562.08,1562.08,115.52,0.8424216429376217,0.8424216429376217,11.391360803324101
copter2,55476.0,55476.0,759952.0,64,16,4,1621.23,112997,446543,1.7,6.73,0.0,0.0,0,0.0,0.0,225.29,261.17,351.5,1046.77,1150.14,102.29,1778.71,Low,1778.71,1778.71,225.29,0.9114639261037494,0.9114639261037494,7.196191575302943
copter2,55476.0,55476.0,759952.0,128,16,4,1958.64,112997,446543,1.7,6.73,0.0,0.0,0,0.0,0.0,260.68,268.82,366.31,1864.34,2152.84,104.77,1824.61,Low,2152.84,2152.84,260.68,0.9097935749986065,0.9097935749986065,7.513579868037441
copter2,55476.0,55476.0,759952.0,256,16,4,2114.28,112997,446543,1.7,6.73,0.0,0.0,0,0.0,0.0,271.82,273.06,373.38,1965.29,2241.33,106.13,1786.28,Low,2241.33,2241.33,271.82,0.943314906774103,0.943314906774103,7.778235597086308
copter2,55476.0,55476.0,759952.0,512,16,4,2195.6,112997,446543,1.7,6.73,0.0,0.0,0,0.0,0.0,275.41,275.38,378.28,2542.71,2753.45,106.16,1793.79,Low,2753.45,2753.45,275.41,0.7973996259238411,0.7973996259238411,7.972114302312915
circuit_3,12127.0,12127.0,48137.0,16,16,4,162.08,6675,25407,1.89,7.21,0.0,0.0,0,0.0,0.0,1.12,33.38,30.41,5.49,30.09,86.73,5.49,Low,86.73,86.73,1.12,1.8687881932433992,1.8687881932433992,144.71428571428572
circuit_3,12127.0,12127.0,48137.0,32,16,4,308.57,6675,25407,1.89,7.21,0.0,0.0,0,0.0,0.0,10.34,34.98,47.61,10.45,46.13,139.12,10.5,Low,139.12,139.12,10.34,2.218013225991949,2.218013225991949,29.842359767891683
circuit_3,12127.0,12127.0,48137.0,64,16,4,488.7,6675,25407,1.89,7.21,0.0,0.0,0,0.0,0.0,20.58,149.96,74.89,253.02,29.28,52.2,20.47,Low,253.02,253.02,20.58,1.931467868152715,1.931467868152715,23.746355685131196
circuit_3,12127.0,12127.0,48137.0,128,16,4,736.32,6675,25407,1.89,7.21,0.0,0.0,0,0.0,0.0,20.94,163.94,94.39,361.25,41.1,54.65,40.68,Low,361.25,361.25,20.94,2.038256055363322,2.038256055363322,35.163323782234954
circuit_3,12127.0,12127.0,48137.0,256,16,4,967.58,6675,25407,1.89,7.21,0.0,0.0,0,0.0,0.0,26.85,172.53,109.7,666.26,79.21,55.89,79.95,Low,666.26,666.26,26.85,1.4522558760844115,1.4522558760844115,36.0364990689013
circuit_3,12127.0,12127.0,48137.0,512,16,4,1241.24,6675,25407,1.89,7.21,0.0,0.0,0,0.0,0.0,29.28,176.81,118.78,1024.19,48.09,56.9,133.53,Low,1024.19,1024.19,29.28,1.2119235688690575,1.2119235688690575,42.39207650273224
bcsstk31,35588.0,35588.0,1181416.0,16,16,4,1747.66,65579,259101,4.56,18.02,0.0,0.0,0,392.63,386.46,157.96,178.76,631.77,908.78,637.23,313.21,926.6,High,926.6,926.6,157.96,1.8860997194042737,1.8860997194042737,11.063940238034945
bcsstk31,35588.0,35588.0,1181416.0,32,16,4,2881.5,65579,259101,4.56,18.02,0.0,0.0,0,771.16,779.04,691.49,178.39,614.52,1761.99,612.93,458.71,1754.14,High,1761.99,1761.99,691.49,1.6353668295506785,1.6353668295506785,4.167088461149112
bcsstk31,35588.0,35588.0,1181416.0,64,16,4,3539.82,65579,259101,4.56,18.02,0.0,0.0,0,1521.95,1502.6,1334.93,324.68,585.8,1234.5,1865.64,200.7,2220.71,High,2220.71,2220.71,1334.93,1.594003719531141,1.594003719531141,2.6516896017019618
bcsstk31,35588.0,35588.0,1181416.0,128,16,4,4400.06,65579,259101,4.56,18.02,0.0,0.0,0,2836.53,2846.79,1590.33,340.34,620.08,2349.32,3391.22,206.2,2464.49,High,3391.22,3391.22,1590.33,1.2974858605457624,1.2974858605457624,2.7667591003125143
bcsstk31,35588.0,35588.0,1181416.0,256,16,4,5023.29,65579,259101,4.56,18.02,0.0,0.0,0,2989.51,3156.76,1664.41,348.13,638.19,2527.43,3606.0,209.16,2499.69,High,3606.0,3606.0,1664.41,1.3930366056572379,1.3930366056572379,3.018060453854519
bcsstk31,35588.0,35588.0,1181416.0,512,16,4,5438.83,65579,259101,4.56,18.02,0.0,0.0,0,3061.65,3345.6,1707.48,351.93,648.03,3459.81,4112.85,209.24,2537.44,High,4112.85,4112.85,1707.48,1.3223993094812598,1.3223993094812598,3.1852964602806475
bips07_1693,13275.0,13275.0,49044.0,16,16,4,173.3,7642,29315,1.67,6.42,0.0,0.0,0,73.86,44.75,9.31,31.22,72.77,170.89,72.77,92.19,171.48,Low,171.48,171.48,9.31,1.0106134826218802,1.0106134826218802,18.61439312567132
bips07_1693,13275.0,13275.0,49044.0,32,16,4,342.97,7642,29315,1.67,6.42,0.0,0.0,0,144.04,92.02,43.36,32.57,83.76,298.14,84.05,148.39,304.62,Low,304.62,304.62,43.36,1.1258945571531744,1.1258945571531744,7.909824723247233
bips07_1693,13275.0,13275.0,49044.0,64,16,4,499.18,7642,29315,1.67,6.42,0.0,0.0,0,291.49,180.31,85.07,137.19,103.74,291.49,261.22,50.02,455.16,Low,455.16,455.16,85.07,1.096713243694525,1.096713243694525,5.86787351592806
bips07_1693,13275.0,13275.0,49044.0,128,16,4,617.88,7642,29315,1.67,6.42,0.0,0.0,0,528.78,361.61,90.68,151.02,112.36,434.98,484.98,52.15,590.0,Low,590.0,590.0,90.68,1.0472542372881355,1.0472542372881355,6.813850904278782
bips07_1693,13275.0,13275.0,49044.0,256,16,4,923.18,7642,29315,1.67,6.42,0.0,0.0,0,894.76,647.45,109.6,157.89,116.81,788.65,556.53,53.62,704.4,Low,788.65,894.76,109.6,1.0317627073181634,1.0317627073181634,8.423175182481751
bips07_1693,13275.0,13275.0,49044.0,512,16,4,1189.85,7642,29315,1.67,6.42,0.0,0.0,0,1052.59,861.84,114.3,161.73,119.24,1078.63,705.99,54.55,813.16,Low,1078.63,1078.63,114.3,1.1031122813198222,1.1031122813198222,10.409886264216972
c-64b,51035.0,51035.0,707601.0,16,16,4,1034.5,64622,256101,2.8,11.11,0.0,0.0,0,321.47,292.4,2.71,97.65,183.31,15.01,183.26,280.41,15.01,Medium,280.41,321.47,2.71,3.2180296761750706,3.2180296761750706,381.7343173431734
c-64b,51035.0,51035.0,707601.0,32,16,4,1659.09,64622,256101,2.8,11.11,0.0,0.0,0,633.86,593.75,30.37,97.98,302.95,43.82,302.95,392.69,43.74,Medium,392.69,633.86,30.37,2.6174391821537877,2.6174391821537877,54.62923938096806
c-64b,51035.0,51035.0,707601.0,64,16,4,2113.82,64622,256101,2.8,11.11,0.0,0.0,0,1248.42,1135.82,60.24,255.94,320.82,1047.94,123.22,70.87,84.35,Medium,1047.94,1248.42,60.24,1.693196199996796,1.693196199996796,35.08997343957503
c-64b,51035.0,51035.0,707601.0,128,16,4,2783.09,64622,256101,2.8,11.11,0.0,0.0,0,2176.92,2061.28,70.1,252.98,348.55,1917.44,175.86,79.94,157.14,Medium,1917.44,2176.92,70.1,1.278453043749885,1.278453043749885,39.70171184022825
c-64b,51035.0,51035.0,707601.0,256,16,4,2821.94,64622,256101,2.8,11.11,0.0,0.0,0,2417.48,2398.8,73.12,275.79,364.77,2114.41,318.77,80.86,304.56,Medium,2114.41,2417.48,73.12,1.1673064513460298,1.1673064513460298,38.59327133479212
c-64b,51035.0,51035.0,707601.0,512,16,4,2884.86,64622,256101,2.8,11.11,0.0,0.0,0,2517.91,2605.3,74.7,276.56,369.33,2727.17,225.99,81.02,559.35,Medium,2727.17,2727.17,74.7,1.057821844622814,1.057821844622814,38.619277108433735
CurlCurl_1,226451.0,226451.0,2472071.0,16,16,4,1610.47,232848,915437,2.7,10.62,0.0,0.0,0,0.0,0.0,193.27,85.19,270.17,1295.63,270.59,386.02,1294.96,Medium,1295.63,1295.63,193.27,1.2430014741863031,1.2430014741863031,8.332746934340559
CurlCurl_1,226451.0,226451.0,2472071.0,32,16,4,2519.95,232848,915437,2.7,10.62,0.0,0.0,0,0.0,0.0,632.32,84.8,271.18,1482.06,271.22,457.75,1483.39,Medium,1483.39,1483.39,632.32,1.6987777994997941,1.6987777994997941,3.9852448127530358
CurlCurl_1,226451.0,226451.0,2472071.0,64,16,4,2848.01,232848,915437,2.7,10.62,0.0,0.0,0,0.0,0.0,1184.37,233.03,284.08,1057.68,963.3,88.19,1569.32,Medium,1569.32,1569.32,1184.37,1.8148051385313386,1.8148051385313386,2.4046623943531165
CurlCurl_1,226451.0,226451.0,2472071.0,128,16,4,3007.39,232848,915437,2.7,10.62,0.0,0.0,0,0.0,0.0,1379.41,235.53,289.35,1927.17,1849.49,90.7,1617.45,Medium,1927.17,1927.17,1379.41,1.5605213862814384,1.5605213862814384,2.1802002305333437
CurlCurl_1,226451.0,226451.0,2472071.0,256,16,4,3082.14,232848,915437,2.7,10.62,0.0,0.0,0,0.0,0.0,1420.27,236.4,292.0,1950.45,1873.05,91.9,1550.43,Medium,1950.45,1950.45,1420.27,1.5802199492424824,1.5802199492424824,2.1701085004963843
CurlCurl_1,226451.0,226451.0,2472071.0,512,16,4,3127.22,232848,915437,2.7,10.62,0.0,0.0,0,0.0,0.0,1440.34,237.07,293.72,2657.69,2380.07,91.93,1543.21,Medium,2657.69,2657.69,1440.34,1.1766684602041622,1.1766684602041622,2.1711679186858657
dc2,116835.0,116835.0,766396.0,16,16,4,416.29,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,0.14,45.97,17.01,1.77,16.99,172.07,1.75,Low,172.07,172.07,0.14,2.4193060963561344,2.4193060963561344,2973.5
dc2,116835.0,116835.0,766396.0,32,16,4,745.52,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,1.75,49.04,30.99,3.39,30.53,241.73,3.4,Low,241.73,241.73,1.75,3.084102097381376,3.084102097381376,426.01142857142855
dc2,116835.0,116835.0,766396.0,64,16,4,1261.04,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,3.49,128.16,49.69,869.42,7.67,44.93,5.6,Low,869.42,869.42,3.49,1.4504382231832715,1.4504382231832715,361.3295128939828
dc2,116835.0,116835.0,766396.0,128,16,4,1799.58,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,3.85,129.99,73.81,1299.8,8.5,58.22,10.28,Low,1299.8,1299.8,3.85,1.3845053085090013,1.3845053085090013,467.4233766233766
dc2,116835.0,116835.0,766396.0,256,16,4,1889.42,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,3.92,130.0,103.17,1314.43,15.04,59.0,19.99,Low,1314.43,1314.43,3.92,1.4374443675205222,1.4374443675205222,481.9948979591837
dc2,116835.0,116835.0,766396.0,512,16,4,1876.98,102824,400364,1.91,7.45,0.0,0.0,0,0.0,0.0,3.93,128.24,132.07,1520.82,10.9,59.02,39.25,Low,1520.82,1520.82,3.93,1.2341894504280586,1.2341894504280586,477.6030534351145
bodyy6,19366.0,19366.0,134208.0,16,16,4,407.93,15902,63026,2.14,8.47,0.0,0.0,0,162.15,129.44,46.63,55.66,146.15,427.77,146.94,176.37,427.77,Medium,427.77,427.77,46.63,0.9536199359468874,0.9536199359468874,8.74823075273429
bodyy6,19366.0,19366.0,134208.0,32,16,4,587.34,15902,63026,2.14,8.47,0.0,0.0,0,315.2,265.78,103.41,57.67,162.15,707.34,162.44,266.56,703.64,Medium,707.34,707.34,103.41,0.8303503265756214,0.8303503265756214,5.679721496953873
bodyy6,19366.0,19366.0,134208.0,64,16,4,747.68,15902,63026,2.14,8.47,0.0,0.0,0,613.89,511.38,204.32,202.63,189.99,794.97,532.6,71.63,947.26,Medium,947.26,947.26,204.32,0.7893081097058885,0.7893081097058885,3.6593578700078306
bodyy6,19366.0,19366.0,134208.0,128,16,4,920.02,15902,63026,2.14,8.47,0.0,0.0,0,1160.37,973.79,234.45,219.15,204.09,1405.46,1009.35,75.09,1094.4,Medium,1405.46,1405.46,234.45,0.6546041865296771,0.6546041865296771,3.924162934527618
bodyy6,19366.0,19366.0,134208.0,256,16,4,1833.76,15902,63026,2.14,8.47,0.0,0.0,0,1511.9,1333.31,263.15,228.22,210.65,1611.34,1103.93,78.34,1176.2,Medium,1611.34,1611.34,263.15,1.1380341827299019,1.1380341827299019,6.968497054911648
bodyy6,19366.0,19366.0,134208.0,512,16,4,2088.84,15902,63026,2.14,8.47,0.0,0.0,0,1744.31,1594.65,278.86,232.36,214.44,1950.22,1438.27,79.59,1183.95,Medium,1950.22,1950.22,278.86,1.0710791602998637,1.0710791602998637,7.490640464749337
CoupCons3D,416800.0,416800.0,17277420.0,16,16,4,3769.89,902639,3610556,6.18,24.73,0.0,0.0,0,0.0,0.0,426.46,230.07,956.44,2180.98,955.7,598.68,2175.45,High,2180.98,2180.98,426.46,1.728530293721171,1.728530293721171,8.839961543872814
CoupCons3D,416800.0,416800.0,17277420.0,32,16,4,5497.11,902639,3610556,6.18,24.73,0.0,0.0,0,0.0,0.0,1364.24,222.22,799.85,2873.44,798.88,698.72,2872.33,High,2873.44,2873.44,1364.24,1.913076312712289,1.913076312712289,4.0294303055180904
CoupCons3D,416800.0,416800.0,17277420.0,64,16,4,6255.97,902639,3610556,6.18,24.73,0.0,0.0,0,0.0,0.0,2555.65,334.65,717.52,1335.01,2469.56,209.83,2900.04,High,2900.04,2900.04,2555.65,2.157201279982345,2.157201279982345,2.447897795081486
CoupCons3D,416800.0,416800.0,17277420.0,128,16,4,6613.05,902639,3610556,6.18,24.73,0.0,0.0,0,0.0,0.0,3097.21,341.24,747.31,2512.86,4387.25,212.68,2899.15,High,4387.25,4387.25,3097.21,1.5073337512108953,1.5073337512108953,2.1351635827083086
CoupCons3D,416800.0,416800.0,17277420.0,256,16,4,6706.42,902639,3610556,6.18,24.73,0.0,0.0,0,0.0,0.0,3132.38,344.3,761.6,2550.98,4456.22,213.88,2801.19,High,4456.22,4456.22,3132.38,1.5049571161208377,1.5049571161208377,2.1409982186069376
CoupCons3D,416800.0,416800.0,17277420.0,512,16,4,6767.33,902639,3610556,6.18,24.73,0.0,0.0,0,0.0,0.0,3141.86,345.74,768.3,3565.89,4853.57,213.9,2796.44,High,4853.57,4853.57,3141.86,1.3942994538041071,1.3942994538041071,2.153924745214618
af_shell4,504855.0,504855.0,17562051.0,16,16,4,4912.46,630091,2518300,6.98,27.91,0.0,0.0,0,486.57,524.21,700.03,177.75,738.81,2097.41,738.87,764.3,2098.66,High,2098.66,2098.66,700.03,2.3407602946642143,2.3407602946642143,7.017499250032142
af_shell4,504855.0,504855.0,17562051.0,32,16,4,7385.22,630091,2518300,6.98,27.91,0.0,0.0,0,962.09,1041.56,2263.98,174.86,641.64,2479.75,642.25,814.98,2482.2,High,2482.2,2482.2,2263.98,2.975271936185642,2.975271936185642,3.2620517849097608
af_shell4,504855.0,504855.0,17562051.0,64,16,4,8343.02,630091,2518300,6.98,27.91,0.0,0.0,0,1861.6,2022.29,4260.35,292.78,581.74,1290.1,1669.68,183.18,2588.98,High,2588.98,2588.98,4260.35,1.9582945063199033,3.222512340767407,1.9582945063199033
af_shell4,504855.0,504855.0,17562051.0,128,16,4,8642.74,630091,2518300,6.98,27.91,0.0,0.0,0,3301.22,3615.67,4841.09,297.31,601.98,2453.85,3096.77,187.6,2623.35,High,3096.77,3615.67,4841.09,1.7852880239780708,2.390356420801677,1.7852880239780708
af_shell4,504855.0,504855.0,17562051.0,256,16,4,8750.4,630091,2518300,6.98,27.91,0.0,0.0,0,3309.87,3664.06,4904.36,299.93,611.84,2487.25,3121.29,189.54,2558.94,High,3121.29,3664.06,4904.36,1.7842083370715038,2.3881704993913853,1.7842083370715038
af_shell4,504855.0,504855.0,17562051.0,512,16,4,8804.14,630091,2518300,6.98,27.91,0.0,0.0,0,3315.78,3688.56,4929.57,301.51,617.16,3589.38,3831.37,189.54,2560.55,High,3831.37,3831.37,4929.57,1.785985390206448,2.2979091030101504,1.785985390206448
apache2,715176.0,715176.0,4817870.0,16,16,4,1080.48,892915,3481372,1.38,5.4,0.0,0.0,0,330.72,342.62,151.32,57.78,169.29,1040.58,169.54,300.25,1038.56,Low,1040.58,1040.58,151.32,1.0383440004612814,1.0383440004612814,7.140364789849326
apache2,715176.0,715176.0,4817870.0,32,16,4,1539.99,892915,3481372,1.38,5.4,0.0,0.0,0,650.62,679.48,470.36,57.55,170.34,1035.66,170.25,336.38,1035.88,Low,1035.88,1035.88,470.36,1.486649032706491,1.486649032706491,3.2740666723360827
apache2,715176.0,715176.0,4817870.0,64,16,4,1677.39,892915,3481372,1.38,5.4,0.0,0.0,0,1253.27,1305.21,881.22,191.47,185.26,847.73,600.25,67.95,1139.25,Low,1139.25,1305.21,881.22,1.2851495161698119,1.2851495161698119,1.9034860761217405
apache2,715176.0,715176.0,4817870.0,128,16,4,1727.38,892915,3481372,1.38,5.4,0.0,0.0,0,1959.88,1985.93,1004.32,193.32,187.06,1485.74,1160.9,70.11,1150.26,Low,1485.74,1985.93,1004.32,0.869809107068225,0.869809107068225,1.7199498167914609
apache2,715176.0,715176.0,4817870.0,256,16,4,1739.03,892915,3481372,1.38,5.4,0.0,0.0,0,1950.26,1991.47,1015.52,193.1,188.69,1504.26,1170.47,71.09,1152.74,Low,1504.26,1991.47,1015.52,0.8732393658955445,0.8732393658955445,1.7124527335749173
apache2,715176.0,715176.0,4817870.0,512,16,4,1748.16,892915,3481372,1.38,5.4,0.0,0.0,0,1939.37,1986.88,1019.3,193.42,189.28,1879.0,1494.13,71.1,1154.57,Low,1879.0,1986.88,1019.3,0.8798518279916251,0.8798518279916251,1.7150593544589425
c-62ghs,41731.0,41731.0,559339.0,16,16,4,769.38,77806,308936,1.81,7.19,0.0,0.0,0,299.43,271.53,6.73,98.51,157.16,29.22,157.56,268.4,29.21,Low,268.4,299.43,6.73,2.569482015830077,2.569482015830077,114.32095096582466
c-62ghs,41731.0,41731.0,559339.0,32,16,4,1251.32,77806,308936,1.81,7.19,0.0,0.0,0,592.52,549.18,58.19,99.14,204.21,59.16,201.31,376.16,56.67,Low,376.16,592.52,58.19,2.111861202997367,2.111861202997367,21.5040384945867
c-62ghs,41731.0,41731.0,559339.0,64,16,4,1416.94,77806,308936,1.81,7.19,0.0,0.0,0,1160.46,1062.88,114.42,256.29,271.53,962.72,154.44,99.28,113.19,Low,962.72,1160.46,114.42,1.2210158040776933,1.2210158040776933,12.383674182835168
c-62ghs,41731.0,41731.0,559339.0,128,16,4,1599.83,77806,308936,1.81,7.19,0.0,0.0,0,2151.32,2009.31,130.17,267.85,311.39,1750.0,206.73,103.7,220.7,Low,1750.0,2151.32,130.17,0.7436504099808489,0.7436504099808489,12.290312668049474
c-62ghs,41731.0,41731.0,559339.0,256,16,4,1854.8,77806,308936,1.81,7.19,0.0,0.0,0,2328.78,2329.38,134.67,267.12,335.35,1971.25,279.04,104.29,374.69,Low,1971.25,2329.38,134.67,0.7962633833895714,0.7962633833895714,13.772926412712557
c-62ghs,41731.0,41731.0,559339.0,512,16,4,1989.42,77806,308936,1.81,7.19,0.0,0.0,0,2436.89,2535.27,136.83,268.23,347.0,2638.41,222.84,104.35,552.01,Low,2638.41,2638.41,136.83,0.7540223088905819,0.7540223088905819,14.539355404516552
af_5_k101,503625.0,503625.0,17550675.0,16,16,4,4929.96,628135,2511425,6.99,27.94,0.0,0.0,0,488.55,525.66,882.7,177.78,738.04,2041.73,738.26,763.54,2039.12,High,2041.73,2041.73,882.7,2.414599383855848,2.414599383855848,5.585091197462331
af_5_k101,503625.0,503625.0,17550675.0,32,16,4,7394.43,628135,2511425,6.99,27.94,0.0,0.0,0,966.71,1046.43,3617.58,174.8,642.73,2496.72,642.75,812.83,2494.06,High,2496.72,2496.72,3617.58,2.0440266697626592,2.9616576948957034,2.0440266697626592
af_5_k101,503625.0,503625.0,17550675.0,64,16,4,8351.5,628135,2511425,6.99,27.94,0.0,0.0,0,1873.52,2033.8,6475.07,293.32,582.73,1291.92,1666.37,183.15,2533.84,High,2533.84,2533.84,6475.07,1.289793006098776,3.295985539734158,1.289793006098776
af_5_k101,503625.0,503625.0,17550675.0,128,16,4,8681.47,628135,2511425,6.99,27.94,0.0,0.0,0,3318.26,3631.8,7599.34,297.7,603.5,2448.18,3098.36,187.59,2630.15,High,3098.36,3631.8,7599.34,1.1423978924485547,2.3904042072801364,1.1423978924485547
af_5_k101,503625.0,503625.0,17550675.0,256,16,4,8777.26,628135,2511425,6.99,27.94,0.0,0.0,0,3334.09,3684.5,7840.37,300.16,613.04,2473.28,3121.16,189.56,2566.92,High,3121.16,3684.5,7840.37,1.1194956360477886,2.3822119690595738,1.1194956360477886
af_5_k101,503625.0,503625.0,17550675.0,512,16,4,8829.56,628135,2511425,6.99,27.94,0.0,0.0,0,3335.52,3708.3,7901.37,301.49,618.37,3615.29,3842.43,189.56,2567.77,High,3842.43,3842.43,7901.37,1.1174720333309287,2.297910436884992,1.1174720333309287
CurlCurl_3,1219574.0,1219574.0,13544618.0,32,16,4,2875.1,1276105,5017696,2.7,10.61,0.0,0.0,0,0.0,0.0,631.3,-1.0,275.94,1508.98,276.04,404.48,1508.48,Medium,1508.98,1508.98,631.3,1.9053267770281912,1.9053267770281912,4.5542531284650725
CurlCurl_3,1219574.0,1219574.0,13544618.0,64,16,4,3092.38,1276105,5017696,2.7,10.61,0.0,0.0,0,0.0,0.0,1085.92,0.0,288.47,1047.11,992.15,85.18,1590.68,Medium,1590.68,1590.68,1085.92,1.944061659164634,1.944061659164634,2.847705171651687
CurlCurl_3,1219574.0,1219574.0,13544618.0,128,16,4,3134.42,1276105,5017696,2.7,10.61,0.0,0.0,0,0.0,0.0,1335.79,0.0,293.77,1937.37,1908.23,86.35,1522.32,Medium,1937.37,1937.37,1335.79,1.6178737153976783,1.6178737153976783,2.346491589246813
CurlCurl_3,1219574.0,1219574.0,13544618.0,256,16,4,3146.53,1276105,5017696,2.7,10.61,0.0,0.0,0,0.0,0.0,1387.73,0.0,296.54,1958.71,1920.05,86.96,1507.81,Medium,1958.71,1958.71,1387.73,1.6064297420240874,1.6064297420240874,2.26739351314737
CurlCurl_3,1219574.0,1219574.0,13544618.0,512,16,4,3155.41,1276105,5017696,2.7,10.61,0.0,0.0,0,0.0,0.0,1393.94,0.0,297.98,2508.23,2416.09,86.96,1507.37,Medium,2508.23,2508.23,1393.94,1.2580225896349218,1.2580225896349218,2.2636627114509946
ca-HepPh,12008.0,12008.0,237010.0,16,16,4,252.68,54404,216486,1.09,4.36,0.0,0.0,0,255.67,192.07,7.53,124.55,297.01,105.34,290.45,164.13,102.96,Low,297.01,297.01,7.53,0.8507457661358204,0.8507457661358204,33.55644090305445
ca-HepPh,12008.0,12008.0,237010.0,32,16,4,470.72,54404,216486,1.09,4.36,0.0,0.0,0,490.7,402.05,40.51,130.08,343.74,226.59,343.74,273.05,226.59,Low,343.74,490.7,40.51,0.9592826574281639,0.9592826574281639,11.619846951370034
ca-HepPh,12008.0,12008.0,237010.0,64,16,4,733.21,54404,216486,1.09,4.36,0.0,0.0,0,983.44,772.02,80.93,306.71,386.64,881.9,578.07,121.67,457.77,Low,881.9,983.44,80.93,0.7455564142194745,0.7455564142194745,9.059804769553935
ca-HepPh,12008.0,12008.0,237010.0,128,16,4,909.83,54404,216486,1.09,4.36,0.0,0.0,0,1877.31,1487.12,82.27,330.85,428.88,1598.72,840.46,126.35,735.48,Low,1598.72,1877.31,82.27,0.4846455833080312,0.4846455833080312,11.05907378145132
ca-HepPh,12008.0,12008.0,237010.0,256,16,4,996.63,54404,216486,1.09,4.36,0.0,0.0,0,2287.19,1977.14,105.37,343.46,456.23,1881.97,1218.56,127.97,1202.71,Low,1881.97,2287.19,105.37,0.4357442975878698,0.4357442975878698,9.458384739489418
ca-HepPh,12008.0,12008.0,237010.0,512,16,4,1156.15,54404,216486,1.09,4.36,0.0,0.0,0,2524.74,2463.24,114.67,350.28,466.07,2664.91,1217.19,128.58,1630.69,Low,2664.91,2664.91,114.67,0.4338420434461202,0.4338420434461202,10.082410395046656
c-68,64810.0,64810.0,565996.0,16,16,4,744.73,86913,344551,1.64,6.51,0.0,0.0,0,263.5,238.92,5.35,71.55,152.4,52.2,149.94,237.12,52.6,Low,237.12,263.5,5.35,2.826299810246679,2.826299810246679,139.2018691588785
c-68,64810.0,64810.0,565996.0,32,16,4,1063.9,86913,344551,1.64,6.51,0.0,0.0,0,519.27,479.67,29.16,71.94,174.21,102.1,174.94,315.15,102.69,Low,315.15,519.27,29.16,2.0488377915150116,2.0488377915150116,36.484910836762694
c-68,64810.0,64810.0,565996.0,64,16,4,1346.01,86913,344551,1.64,6.51,0.0,0.0,0,1018.0,924.85,57.51,228.8,219.59,879.23,232.95,83.89,196.68,Low,879.23,1018.0,57.51,1.3222102161100195,1.3222102161100195,23.404799165362547
c-68,64810.0,64810.0,565996.0,128,16,4,1542.75,86913,344551,1.64,6.51,0.0,0.0,0,1750.31,1603.42,68.27,235.59,234.36,1541.2,263.4,85.64,339.0,Low,1541.2,1750.31,68.27,0.8814152921482481,0.8814152921482481,22.597773546213563
c-68,64810.0,64810.0,565996.0,256,16,4,1594.07,86913,344551,1.64,6.51,0.0,0.0,0,1859.95,1826.19,69.62,238.68,246.11,1715.49,441.31,86.71,509.66,Low,1715.49,1859.95,69.62,0.8570499206967929,0.8570499206967929,22.896725079000284
c-68,64810.0,64810.0,565996.0,512,16,4,1723.79,86913,344551,1.64,6.51,0.0,0.0,0,1918.05,1958.07,70.81,240.51,251.9,2003.12,369.89,86.77,774.72,Low,2003.12,2003.12,70.81,0.8605525380406566,0.8605525380406566,24.343877983335684
c-73,169422.0,169422.0,1279274.0,16,16,4,897.74,206012,815129,1.57,6.21,0.0,0.0,0,281.28,273.82,0.45,59.32,85.05,8.87,83.42,250.25,8.88,Low,250.25,281.28,0.45,3.191624004550626,3.191624004550626,1994.9777777777776
c-73,169422.0,169422.0,1279274.0,32,16,4,1312.75,206012,815129,1.57,6.21,0.0,0.0,0,544.6,544.6,5.51,59.41,131.02,15.78,130.85,297.99,15.75,Low,297.99,544.6,5.51,2.4104847594564816,2.4104847594564816,238.2486388384755
c-73,169422.0,169422.0,1279274.0,64,16,4,1660.86,206012,815129,1.57,6.21,0.0,0.0,0,949.02,955.22,10.94,175.16,156.57,899.95,48.22,58.39,33.59,Low,899.95,955.22,10.94,1.7387198760494964,1.7387198760494964,151.81535648994515
c-73,169422.0,169422.0,1279274.0,128,16,4,1861.44,206012,815129,1.57,6.21,0.0,0.0,0,1427.96,1415.32,12.31,169.5,175.01,1371.88,66.16,67.91,65.01,Low,1371.88,1427.96,12.31,1.3035659262164205,1.3035659262164205,151.2136474411048
c-73,169422.0,169422.0,1279274.0,256,16,4,1771.39,206012,815129,1.57,6.21,0.0,0.0,0,1459.01,1487.74,12.47,178.55,191.66,1401.46,114.73,68.47,117.26,Low,1401.46,1487.74,12.47,1.190658313952707,1.190658313952707,142.05212510024057
c-73,169422.0,169422.0,1279274.0,512,16,4,1596.41,206012,815129,1.57,6.21,0.0,0.0,0,1474.67,1527.72,12.55,178.36,199.84,1502.82,89.47,68.52,189.68,Low,1502.82,1527.72,12.55,1.0449624276699918,1.0449624276699918,127.20398406374503
c-66,49989.0,49989.0,444853.0,16,16,4,657.09,64915,257312,1.94,7.69,0.0,0.0,0,275.09,245.94,4.25,78.91,164.36,25.51,166.17,250.13,25.41,Low,250.13,275.09,4.25,2.3886364462539538,2.3886364462539538,154.6094117647059
c-66,49989.0,49989.0,444853.0,32,16,4,1047.95,64915,257312,1.94,7.69,0.0,0.0,0,541.81,496.03,44.95,78.97,197.47,49.99,197.35,326.36,50.1,Low,326.36,541.81,44.95,1.934165113231576,1.934165113231576,23.313681868743046
c-66,49989.0,49989.0,444853.0,64,16,4,1340.93,64915,257312,1.94,7.69,0.0,0.0,0,1060.59,961.01,91.8,231.99,243.66,941.52,131.64,86.45,100.2,Low,941.52,1060.59,91.8,1.264324574057836,1.264324574057836,14.607080610021788
c-66,49989.0,49989.0,444853.0,128,16,4,1610.33,64915,257312,1.94,7.69,0.0,0.0,0,1927.6,1794.99,106.78,237.06,263.64,1718.49,162.66,90.57,178.56,Low,1718.49,1927.6,106.78,0.8354067233865947,0.8354067233865947,15.080820378348005
c-66,49989.0,49989.0,444853.0,256,16,4,1733.05,64915,257312,1.94,7.69,0.0,0.0,0,2087.35,2040.41,109.5,240.72,275.8,1898.27,247.53,91.3,330.47,Low,1898.27,2087.35,109.5,0.8302632524492778,0.8302632524492778,15.826940639269406
c-66,49989.0,49989.0,444853.0,512,16,4,1788.8,64915,257312,1.94,7.69,0.0,0.0,0,2164.89,2225.85,111.98,241.96,282.94,2371.99,201.49,91.33,511.74,Low,2371.99,2371.99,111.98,0.7541347138900248,0.7541347138900248,15.974281121628861
a5esindl,60008.0,60008.0,255004.0,16,16,4,337.31,59056,231537,1.1,4.32,0.0,0.0,0,171.03,147.49,0.69,36.84,61.61,6.28,62.24,153.99,6.28,Low,153.99,171.03,0.69,1.9722270946617553,1.9722270946617553,488.8550724637682
a5esindl,60008.0,60008.0,255004.0,32,16,4,724.44,59056,231537,1.1,4.32,0.0,0.0,0,328.83,299.12,8.05,37.18,86.3,13.57,86.52,206.82,13.68,Low,206.82,328.83,8.05,2.2030836602499773,2.2030836602499773,89.99254658385092
a5esindl,60008.0,60008.0,255004.0,64,16,4,888.52,59056,231537,1.1,4.32,0.0,0.0,0,658.07,569.21,15.79,144.42,113.47,728.06,38.66,48.85,27.24,Low,728.06,728.06,15.79,1.2203939235777272,1.2203939235777272,56.27105763141229
a5esindl,60008.0,60008.0,255004.0,128,16,4,1015.95,59056,231537,1.1,4.32,0.0,0.0,0,1016.97,873.68,18.54,137.54,123.74,1068.08,34.2,52.03,39.98,Low,1068.08,1068.08,18.54,0.951192794547225,0.951192794547225,54.79773462783172
a5esindl,60008.0,60008.0,255004.0,256,16,4,1021.55,59056,231537,1.1,4.32,0.0,0.0,0,1092.68,1003.21,19.22,147.91,131.77,1184.34,65.05,53.08,73.37,Low,1184.34,1184.34,19.22,0.8625479169832987,0.8625479169832987,53.15036420395422
a5esindl,60008.0,60008.0,255004.0,512,16,4,1005.31,59056,231537,1.1,4.32,0.0,0.0,0,1112.95,1069.76,19.41,147.86,135.09,1180.74,39.07,53.09,141.23,Low,1180.74,1180.74,19.41,0.8514236834527499,0.8514236834527499,51.79340546110252
barrier2-12,115625.0,115625.0,2158759.0,16,16,4,548.47,584161,2326012,1.68,6.67,0.0,0.0,0,417.16,449.75,1.1,180.94,654.61,113.45,656.15,393.97,114.79,Low,656.15,656.15,1.1,0.8358911834184257,0.8358911834184257,498.60909090909087
barrier2-12,115625.0,115625.0,2158759.0,32,16,4,909.53,584161,2326012,1.68,6.67,0.0,0.0,0,819.76,895.48,10.96,177.77,636.49,233.73,633.23,523.48,234.4,Low,636.49,895.48,10.96,1.0156899093223746,1.0156899093223746,82.98631386861312
barrier2-12,115625.0,115625.0,2158759.0,64,16,4,1093.46,584161,2326012,1.68,6.67,0.0,0.0,0,1525.16,1667.05,21.76,310.74,585.44,1189.0,457.03,191.9,389.02,Low,1189.0,1667.05,21.76,0.6559251372184398,0.6559251372184398,50.25091911764706
barrier2-12,115625.0,115625.0,2158759.0,128,16,4,1220.59,584161,2326012,1.68,6.67,0.0,0.0,0,2721.76,2949.06,24.47,317.58,604.28,2122.27,570.61,196.67,621.37,Low,2122.27,2949.06,24.47,0.413891206011407,0.413891206011407,49.88107887208827
barrier2-12,115625.0,115625.0,2158759.0,256,16,4,1282.21,584161,2326012,1.68,6.67,0.0,0.0,0,2775.54,3059.61,24.71,321.72,616.4,2175.28,1008.02,198.76,1087.77,Low,2175.28,3059.61,24.71,0.41907628750069453,0.41907628750069453,51.890327802509105
barrier2-12,115625.0,115625.0,2158759.0,512,16,4,1161.17,584161,2326012,1.68,6.67,0.0,0.0,0,2797.96,3115.63,24.82,323.98,623.32,2958.09,656.49,198.81,1503.13,Low,2958.09,3115.63,24.82,0.372691879330986,0.372691879330986,46.783642224012894
amazon0312,400727.0,400727.0,3200440.0,16,16,4,962.83,598566,2356516,1.36,5.35,0.0,0.0,0,310.54,323.87,20.0,66.52,202.55,1075.06,202.53,254.63,1070.02,Low,1075.06,1075.06,20.0,0.8956058266515358,0.8956058266515358,48.1415
amazon0312,400727.0,400727.0,3200440.0,32,16,4,1457.73,598566,2356516,1.36,5.35,0.0,0.0,0,591.91,627.91,30.09,66.15,202.17,1208.85,201.97,341.65,1207.26,Low,1208.85,1208.85,30.09,1.2058816230301528,1.2058816230301528,48.4456630109671
amazon0312,400727.0,400727.0,3200440.0,64,16,4,1596.03,598566,2356516,1.36,5.35,0.0,0.0,0,1078.86,1139.76,49.25,206.27,218.01,840.89,726.55,75.92,1253.48,Low,1253.48,1253.48,49.25,1.2732791907329992,1.2732791907329992,32.40670050761421
amazon0312,400727.0,400727.0,3200440.0,128,16,4,1675.73,598566,2356516,1.36,5.35,0.0,0.0,0,1480.74,1516.89,60.58,208.26,220.48,1391.34,1379.87,77.46,1230.94,Low,1391.34,1516.89,60.58,1.1047142508685535,1.1047142508685535,27.66143941895015
amazon0312,400727.0,400727.0,3200440.0,256,16,4,1698.63,598566,2356516,1.36,5.35,0.0,0.0,0,1485.51,1537.52,64.49,209.1,221.38,1401.9,1396.47,78.4,1157.51,Low,1401.9,1537.52,64.49,1.1047856288048286,1.1047856288048286,26.339432470150413
amazon0312,400727.0,400727.0,3200440.0,512,16,4,1713.21,598566,2356516,1.36,5.35,0.0,0.0,0,1486.72,1535.65,65.43,208.95,221.95,1511.65,1633.19,78.41,1157.01,Low,1633.19,1633.19,65.43,1.0489961363956428,1.0489961363956428,26.183860614397062
bcsstm35,30237.0,30237.0,20619.0,16,16,4,85.91,4657,16125,1.28,4.43,0.0,0.0,0,22.12,14.45,21.57,6.81,17.44,74.71,17.52,41.24,73.38,Low,74.71,74.71,21.57,1.1499129969214297,1.1499129969214297,3.9828465461288824
bcsstm35,30237.0,30237.0,20619.0,32,16,4,173.27,4657,16125,1.28,4.43,0.0,0.0,0,43.5,30.14,68.39,6.84,18.73,118.84,18.74,60.82,119.53,Low,119.53,119.53,68.39,1.4495942441228145,1.4495942441228145,2.5335575376517037
bcsstm35,30237.0,30237.0,20619.0,64,16,4,256.93,4657,16125,1.28,4.43,0.0,0.0,0,88.21,58.66,126.3,43.57,24.05,89.55,84.94,12.67,163.64,Low,163.64,163.64,126.3,1.5700928868247375,1.5700928868247375,2.034283452098179
bcsstm35,30237.0,30237.0,20619.0,128,16,4,331.23,4657,16125,1.28,4.43,0.0,0.0,0,172.91,116.66,176.61,45.34,25.01,114.87,160.46,12.86,209.33,Low,209.33,209.33,176.61,1.582334113600535,1.582334113600535,1.8754883641922881
bcsstm35,30237.0,30237.0,20619.0,256,16,4,409.31,4657,16125,1.28,4.43,0.0,0.0,0,269.97,198.74,209.2,46.67,25.51,204.27,178.91,13.08,228.62,Low,228.62,269.97,209.2,1.5161314220098527,1.5161314220098527,1.9565487571701723
bcsstm35,30237.0,30237.0,20619.0,512,16,4,448.85,4657,16125,1.28,4.43,0.0,0.0,0,340.11,287.25,227.76,46.95,25.77,323.59,246.38,13.25,233.23,Low,323.59,340.11,227.76,1.3197200905589368,1.3197200905589368,1.9707147874956097
af23560,23560.0,23560.0,460598.0,16,16,4,992.67,34647,138588,3.49,13.98,0.0,0.0,0,331.91,284.19,387.1,130.88,424.04,1071.36,426.28,336.52,1052.73,Medium,1071.36,1071.36,387.1,0.9265512992831542,0.9265512992831542,2.564376130198915
af23560,23560.0,23560.0,460598.0,32,16,4,1471.56,34647,138588,3.49,13.98,0.0,0.0,0,657.96,573.08,926.81,132.06,425.16,1557.09,424.41,475.46,1600.85,Medium,1600.85,1600.85,926.81,0.9192366555267514,0.9192366555267514,1.5877687983513342
af23560,23560.0,23560.0,460598.0,64,16,4,1881.91,34647,138588,3.49,13.98,0.0,0.0,0,1296.54,1114.51,1801.88,291.33,434.9,1113.23,1607.49,122.26,1925.47,Medium,1925.47,1925.47,1801.88,0.9773769521207809,0.9773769521207809,1.0444147224010478
af23560,23560.0,23560.0,460598.0,128,16,4,3198.6,34647,138588,3.49,13.98,0.0,0.0,0,2415.24,2122.77,2478.6,304.23,466.7,2040.05,2989.23,125.14,2173.99,Medium,2989.23,2989.23,2478.6,1.0700414488011962,1.0700414488011962,1.2904865649963688
af23560,23560.0,23560.0,460598.0,256,16,4,3852.36,34647,138588,3.49,13.98,0.0,0.0,0,2736.88,2671.76,2881.4,310.32,482.66,2310.11,3245.96,126.81,2226.46,Medium,3245.96,3245.96,2881.4,1.1868168430911041,1.1868168430911041,1.3369750815575763
af23560,23560.0,23560.0,460598.0,512,16,4,4243.92,34647,138588,3.49,13.98,0.0,0.0,0,2906.26,3017.76,3106.69,313.82,490.85,3276.15,4064.04,126.95,2246.8,Medium,4064.04,4064.04,3106.69,1.0442613753801635,1.0442613753801635,1.3660584094325472
cyl6,13681.0,13681.0,714241.0,16,16,4,1615.93,20641,81331,8.78,34.6,0.0,0.0,0,0.0,0.0,49.62,229.44,802.52,242.03,800.72,360.91,241.22,High,802.52,802.52,49.62,2.013569755270897,2.013569755270897,32.56610237807336
cyl6,13681.0,13681.0,714241.0,32,16,4,2909.33,20641,81331,8.78,34.6,0.0,0.0,0,0.0,0.0,297.6,227.47,639.43,439.53,650.49,550.47,438.59,High,650.49,650.49,297.6,4.472520715153192,4.472520715153192,9.77597446236559
cyl6,13681.0,13681.0,714241.0,64,16,4,4534.86,20641,81331,8.78,34.6,0.0,0.0,0,0.0,0.0,593.35,359.19,659.2,1280.0,972.42,240.49,769.24,High,1280.0,1280.0,593.35,3.542859375,3.542859375,7.642807786298137
cyl6,13681.0,13681.0,714241.0,128,16,4,6157.25,20641,81331,8.78,34.6,0.0,0.0,0,0.0,0.0,630.26,378.06,723.1,2330.31,1481.44,247.25,1197.39,High,2330.31,2330.31,630.26,2.642245023194339,2.642245023194339,9.769380890426174
cyl6,13681.0,13681.0,714241.0,256,16,4,7283.53,20641,81331,8.78,34.6,0.0,0.0,0,0.0,0.0,755.46,387.63,764.66,2641.67,2214.7,250.82,1669.76,High,2641.67,2641.67,755.46,2.7571687606703335,2.7571687606703335,9.641185502872421
cyl6,13681.0,13681.0,714241.0,512,16,4,8430.73,20641,81331,8.78,34.6,0.0,0.0,0,0.0,0.0,784.69,393.3,785.18,3892.98,2078.17,251.93,2266.98,High,3892.98,3892.98,784.69,2.1656237638004816,2.1656237638004816,10.744026303380952
bloweya,30004.0,30004.0,150009.0,16,16,4,275.25,18123,67491,2.22,8.28,0.0,0.0,0,161.13,128.32,0.6,42.62,30.37,3.94,30.29,132.4,4.0,Medium,132.4,161.13,0.6,1.7082479985105194,1.7082479985105194,458.75
bloweya,30004.0,30004.0,150009.0,32,16,4,455.26,18123,67491,2.22,8.28,0.0,0.0,0,314.81,263.64,6.61,42.89,50.68,7.93,50.81,202.44,7.77,Medium,202.44,314.81,6.61,1.446142117467679,1.446142117467679,68.87443267776096
bloweya,30004.0,30004.0,150009.0,64,16,4,651.5,18123,67491,2.22,8.28,0.0,0.0,0,617.96,506.36,13.11,161.04,87.61,623.09,22.5,52.93,15.56,Medium,623.09,623.09,13.11,1.0455953393570752,1.0455953393570752,49.69488939740656
bloweya,30004.0,30004.0,150009.0,128,16,4,1320.21,18123,67491,2.22,8.28,0.0,0.0,0,1127.89,954.71,15.44,167.65,113.73,1111.18,30.07,59.17,30.91,Medium,1111.18,1127.89,15.44,1.170513081949481,1.170513081949481,85.50582901554405
bloweya,30004.0,30004.0,150009.0,256,16,4,1670.25,18123,67491,2.22,8.28,0.0,0.0,0,1415.18,1211.58,16.54,169.19,134.12,1412.68,40.39,60.34,57.76,Medium,1412.68,1415.18,16.54,1.180238556226063,1.180238556226063,100.98246674727933
bloweya,30004.0,30004.0,150009.0,512,16,4,1743.02,18123,67491,2.22,8.28,0.0,0.0,0,1503.38,1367.6,17.14,171.14,146.94,1610.29,31.21,60.47,88.69,Medium,1610.29,1610.29,17.14,1.0824261468431153,1.0824261468431153,101.6931155192532
airfoil_2d,14214.0,14214.0,259688.0,16,16,4,367.83,41462,164487,1.58,6.26,0.0,0.0,0,237.37,206.92,44.49,115.21,340.35,777.51,336.82,235.44,779.84,Low,779.84,779.84,44.49,0.4716736766516208,0.4716736766516208,8.26770060687795
airfoil_2d,14214.0,14214.0,259688.0,32,16,4,663.32,41462,164487,1.58,6.26,0.0,0.0,0,464.14,433.17,203.6,120.11,375.81,1227.84,375.27,390.51,1202.26,Low,1227.84,1227.84,203.6,0.5402332551472505,0.5402332551472505,3.257956777996071
airfoil_2d,14214.0,14214.0,259688.0,64,16,4,996.88,41462,164487,1.58,6.26,0.0,0.0,0,919.25,825.72,400.6,277.59,397.53,938.35,1304.96,117.92,1557.35,Low,1557.35,1557.35,400.6,0.6401130124891643,0.6401130124891643,2.4884672990514227
airfoil_2d,14214.0,14214.0,259688.0,128,16,4,1273.76,41462,164487,1.58,6.26,0.0,0.0,0,1724.07,1560.86,439.4,296.24,431.64,1789.41,2374.29,122.29,1904.22,Low,2374.29,2374.29,439.4,0.5364803793976305,0.5364803793976305,2.8988620846609012
airfoil_2d,14214.0,14214.0,259688.0,256,16,4,1670.69,41462,164487,1.58,6.26,0.0,0.0,0,2166.32,2022.89,499.34,306.82,449.82,2043.78,2737.16,124.87,2056.93,Low,2737.16,2737.16,499.34,0.6103735258443058,0.6103735258443058,3.345796451315737
airfoil_2d,14214.0,14214.0,259688.0,512,16,4,1833.23,41462,164487,1.58,6.26,0.0,0.0,0,2439.82,2457.13,536.3,312.32,458.61,2687.59,3284.59,125.93,2193.2,Low,3284.59,3284.59,536.3,0.5581305429292545,0.5581305429292545,3.4182920007458515
big,13209.0,13209.0,91465.0,16,16,4,259.11,14529,56952,1.61,6.3,0.0,0.0,0,145.64,94.78,23.09,54.22,135.3,376.4,136.92,147.76,365.86,Low,376.4,376.4,23.09,0.6883900106269927,0.6883900106269927,11.221741013425726
big,13209.0,13209.0,91465.0,32,16,4,495.75,14529,56952,1.61,6.3,0.0,0.0,0,282.74,199.05,53.44,56.65,156.35,605.73,157.16,230.97,607.74,Low,607.74,607.74,53.44,0.8157271201500642,0.8157271201500642,9.276758982035929
big,13209.0,13209.0,91465.0,64,16,4,742.11,14529,56952,1.61,6.3,0.0,0.0,0,555.17,380.71,105.77,196.38,189.47,552.66,493.74,74.73,825.87,Low,825.87,825.87,105.77,0.8985796796105925,0.8985796796105925,7.01626169991491
big,13209.0,13209.0,91465.0,128,16,4,944.15,14529,56952,1.61,6.3,0.0,0.0,0,1045.31,736.88,111.1,214.39,204.51,1017.69,929.76,78.28,1043.82,Low,1043.82,1045.31,111.1,0.9032248806574127,0.9032248806574127,8.498199819981998
big,13209.0,13209.0,91465.0,256,16,4,1313.68,14529,56952,1.61,6.3,0.0,0.0,0,1356.29,1034.96,132.77,224.59,212.68,1221.57,1050.57,80.68,1165.16,Low,1221.57,1356.29,132.77,0.9685834150513534,0.9685834150513534,9.894403856292836
big,13209.0,13209.0,91465.0,512,16,4,1615.28,14529,56952,1.61,6.3,0.0,0.0,0,1665.84,1441.1,138.43,230.44,216.55,1933.21,1367.7,81.68,1280.91,Low,1933.21,1933.21,138.43,0.8355429570507084,0.8355429570507084,11.668568951816802
cont11_l,1468599.0,1961394.0,5382999.0,32,16,4,944.47,1131988,4468183,1.2,4.76,0.0,0.0,0,0.0,0.0,154.85,-1.0,92.49,599.61,92.49,191.48,599.74,Low,599.74,599.74,154.85,1.5747990796011606,1.5747990796011606,6.099257345818534
cont11_l,1468599.0,1961394.0,5382999.0,64,16,4,1016.28,1131988,4468183,1.2,4.76,0.0,0.0,0,0.0,0.0,280.93,0.0,102.75,501.35,327.39,46.71,613.45,Low,613.45,613.45,280.93,1.6566631347298066,1.6566631347298066,3.6175559747979924
cont11_l,1468599.0,1961394.0,5382999.0,128,16,4,1070.02,1131988,4468183,1.2,4.76,0.0,0.0,0,0.0,0.0,337.91,0.0,103.16,728.06,635.26,47.74,619.44,Low,728.06,728.06,337.91,1.4696865642941517,1.4696865642941517,3.1665828179100943
cont11_l,1468599.0,1961394.0,5382999.0,256,16,4,1071.7,1131988,4468183,1.2,4.76,0.0,0.0,0,0.0,0.0,342.75,0.0,103.79,728.58,639.68,48.6,621.01,Low,728.58,728.58,342.75,1.4709434790963243,1.4709434790963243,3.126768781911014
cont11_l,1468599.0,1961394.0,5382999.0,512,16,4,1070.33,1131988,4468183,1.2,4.76,0.0,0.0,0,0.0,0.0,343.27,0.0,103.99,819.12,813.53,48.6,619.87,Low,819.12,819.12,343.27,1.3066827815216329,1.3066827815216329,3.1180411920645557
c-69,67458.0,67458.0,623914.0,16,16,4,787.77,89992,356863,1.75,6.93,0.0,0.0,0,274.03,246.92,5.69,74.82,143.31,37.89,142.75,254.58,37.78,Low,254.58,274.03,5.69,2.874758238149108,2.874758238149108,138.4481546572935
c-69,67458.0,67458.0,623914.0,32,16,4,1194.09,89992,356863,1.75,6.93,0.0,0.0,0,543.05,501.58,49.05,75.06,171.89,73.09,171.8,332.7,75.62,Low,332.7,543.05,49.05,2.1988583003406683,2.1988583003406683,24.34434250764526
c-69,67458.0,67458.0,623914.0,64,16,4,1473.23,89992,356863,1.75,6.93,0.0,0.0,0,1059.82,964.78,96.15,231.06,219.71,922.69,182.02,85.9,140.34,Low,922.69,1059.82,96.15,1.3900756732275292,1.3900756732275292,15.322204888195527
c-69,67458.0,67458.0,623914.0,128,16,4,1643.5,89992,356863,1.75,6.93,0.0,0.0,0,1782.13,1690.4,115.67,237.85,243.63,1615.46,203.68,87.61,253.17,Low,1615.46,1782.13,115.67,0.9222110620437342,0.9222110620437342,14.208524250021613
c-69,67458.0,67458.0,623914.0,256,16,4,1742.47,89992,356863,1.75,6.93,0.0,0.0,0,1896.93,1891.53,117.79,241.54,254.26,1756.73,338.93,88.54,410.09,Low,1756.73,1896.93,117.79,0.9185736953920282,0.9185736953920282,14.793021478903132
c-69,67458.0,67458.0,623914.0,512,16,4,1796.73,89992,356863,1.75,6.93,0.0,0.0,0,1952.19,2024.85,118.99,243.18,262.45,2037.04,280.55,88.6,622.43,Low,2037.04,2037.04,118.99,0.882029807956643,0.882029807956643,15.099840322716195
apache1,80800.0,80800.0,542184.0,16,16,4,668.54,100646,392184,1.38,5.39,0.0,0.0,0,244.56,221.03,139.38,56.87,161.56,849.82,163.11,262.18,849.82,Low,849.82,849.82,139.38,0.7866842390153208,0.7866842390153208,4.7965274788348395
apache1,80800.0,80800.0,542184.0,32,16,4,1080.05,100646,392184,1.38,5.39,0.0,0.0,0,477.7,446.98,440.26,57.21,168.17,1024.92,168.25,326.62,1024.92,Low,1024.92,1024.92,440.26,1.0537895640635366,1.0537895640635366,2.4532094671330578
apache1,80800.0,80800.0,542184.0,64,16,4,1337.08,100646,392184,1.38,5.39,0.0,0.0,0,930.39,861.29,829.98,194.89,190.89,834.13,576.18,71.63,1078.97,Low,1078.97,1078.97,829.98,1.239218884677053,1.239218884677053,1.6109785777970553
apache1,80800.0,80800.0,542184.0,128,16,4,1544.13,100646,392184,1.38,5.39,0.0,0.0,0,1628.18,1487.98,972.75,200.48,197.38,1405.99,1106.5,73.63,1138.44,Low,1405.99,1628.18,972.75,0.9483779434706237,0.9483779434706237,1.5873862760215884
apache1,80800.0,80800.0,542184.0,256,16,4,1633.39,100646,392184,1.38,5.39,0.0,0.0,0,1761.77,1697.64,1043.29,202.84,201.2,1467.59,1139.49,75.18,1142.79,Low,1467.59,1761.77,1043.29,0.9271301021132158,0.9271301021132158,1.5656145462910602
apache1,80800.0,80800.0,542184.0,512,16,4,1692.51,100646,392184,1.38,5.39,0.0,0.0,0,1824.77,1813.7,1066.24,204.23,202.91,1902.82,1461.9,75.19,1146.27,Low,1902.82,1902.82,1066.24,0.8894745693234253,0.8894745693234253,1.5873630702280912
bayer10,13436.0,13436.0,71594.0,16,16,4,230.95,9666,37461,2.53,9.82,0.0,0.0,0,135.61,89.38,52.47,55.51,137.57,304.25,136.98,120.77,302.31,Medium,304.25,304.25,52.47,0.7590797041906326,0.7590797041906326,4.401562797789213
bayer10,13436.0,13436.0,71594.0,32,16,4,436.55,9666,37461,2.53,9.82,0.0,0.0,0,262.95,185.77,235.55,57.53,156.9,542.43,156.9,197.35,536.31,Medium,542.43,542.43,235.55,0.804804306546467,0.804804306546467,1.853322012311611
bayer10,13436.0,13436.0,71594.0,64,16,4,655.32,9666,37461,2.53,9.82,0.0,0.0,0,514.5,362.66,461.93,196.84,184.5,538.59,500.27,75.4,760.93,Medium,760.93,760.93,461.93,0.8612093096605471,0.8612093096605471,1.4186565063970733
bayer10,13436.0,13436.0,71594.0,128,16,4,910.58,9666,37461,2.53,9.82,0.0,0.0,0,993.99,702.51,534.42,214.95,200.48,839.12,907.3,78.82,977.36,Medium,977.36,993.99,534.42,0.9160856749061862,0.9160856749061862,1.7038658732831857
bayer10,13436.0,13436.0,71594.0,256,16,4,1312.15,9666,37461,2.53,9.82,0.0,0.0,0,1338.16,1040.28,669.08,225.34,208.06,1131.76,1048.91,81.45,1127.55,Medium,1131.76,1338.16,669.08,0.9805628624379745,0.9805628624379745,1.961125724875949
bayer10,13436.0,13436.0,71594.0,512,16,4,1625.98,9666,37461,2.53,9.82,0.0,0.0,0,1656.29,1469.58,718.97,230.35,212.36,1883.22,1308.76,82.51,1270.98,Medium,1883.22,1883.22,718.97,0.8634041694544451,0.8634041694544451,2.2615408153330456
af_0_k101,503625.0,503625.0,17550675.0,16,16,4,4912.03,628135,2511425,6.99,27.94,0.0,0.0,0,488.26,525.67,883.1,177.86,737.21,2040.54,738.04,762.71,2039.35,High,2040.54,2040.54,883.1,2.407220637674341,2.407220637674341,5.562257954931491
af_0_k101,503625.0,503625.0,17550675.0,32,16,4,7419.44,628135,2511425,6.99,27.94,0.0,0.0,0,966.82,1045.8,3628.8,174.77,642.66,2496.01,642.69,813.0,2493.35,High,2496.01,2496.01,3628.8,2.0445987654320987,2.972520142146866,2.0445987654320987
af_0_k101,503625.0,503625.0,17550675.0,64,16,4,8333.65,628135,2511425,6.99,27.94,0.0,0.0,0,1874.07,2034.57,6367.59,293.26,582.65,1291.84,1665.7,183.09,2534.48,High,2534.48,2534.48,6367.59,1.308760457253058,3.288110381616742,1.308760457253058
af_0_k101,503625.0,503625.0,17550675.0,128,16,4,8684.15,628135,2511425,6.99,27.94,0.0,0.0,0,3318.57,3631.89,7615.41,297.66,603.57,2441.49,3098.64,187.57,2628.97,High,3098.64,3631.89,7615.41,1.1403391281625022,2.3910828797127666,1.1403391281625022
af_0_k101,503625.0,503625.0,17550675.0,256,16,4,8782.2,628135,2511425,6.99,27.94,0.0,0.0,0,3331.56,3684.94,7836.87,300.23,613.07,2471.84,3121.37,189.56,2566.76,High,3121.37,3684.94,7836.87,1.120625964192337,2.383268112913643,1.120625964192337
af_0_k101,503625.0,503625.0,17550675.0,512,16,4,8827.2,628135,2511425,6.99,27.94,0.0,0.0,0,3334.09,3707.76,7901.26,301.4,618.43,3615.76,3842.8,189.56,2567.45,High,3842.8,3842.8,7901.26,1.1171889040482152,2.2970750494431145,1.1171889040482152
brainpc2,27607.0,27607.0,179395.0,16,16,4,331.6,22853,87103,2.06,7.85,0.0,0.0,0,188.84,141.14,1.08,49.24,30.47,3.63,30.59,159.46,3.61,Medium,159.46,188.84,1.08,1.7559839017157384,1.7559839017157384,307.037037037037
brainpc2,27607.0,27607.0,179395.0,32,16,4,553.69,22853,87103,2.06,7.85,0.0,0.0,0,367.99,288.88,12.36,51.31,48.97,7.36,50.71,226.37,7.44,Medium,226.37,367.99,12.36,1.5046332780782088,1.5046332780782088,44.79692556634305
brainpc2,27607.0,27607.0,179395.0,64,16,4,752.97,22853,87103,2.06,7.85,0.0,0.0,0,679.53,528.41,24.54,156.4,91.7,731.48,19.22,48.82,14.71,Medium,731.48,731.48,24.54,1.0293787936785694,1.0293787936785694,30.683374083129586
brainpc2,27607.0,27607.0,179395.0,128,16,4,1429.44,22853,87103,2.06,7.85,0.0,0.0,0,1236.14,993.19,28.56,166.34,124.13,1217.27,26.18,59.95,27.08,Medium,1217.27,1236.14,28.56,1.156373873509473,1.156373873509473,50.050420168067234
brainpc2,27607.0,27607.0,179395.0,256,16,4,1768.53,22853,87103,2.06,7.85,0.0,0.0,0,1608.02,1366.17,30.5,172.03,156.25,1578.83,34.26,60.54,41.34,Medium,1578.83,1608.02,30.5,1.0998184102187785,1.0998184102187785,57.98459016393443
brainpc2,27607.0,27607.0,179395.0,512,16,4,1771.26,22853,87103,2.06,7.85,0.0,0.0,0,1728.59,1605.32,31.65,174.3,176.85,1992.59,27.83,60.61,79.95,Medium,1992.59,1992.59,31.65,0.8889234614245781,0.8889234614245781,55.963981042654034
bauru5727,40366.0,40366.0,145019.0,16,16,4,395.15,22205,85350,1.7,6.53,0.0,0.0,0,135.53,109.7,10.65,31.91,83.92,312.54,83.92,131.6,315.26,Low,315.26,315.26,10.65,1.253409883905348,1.253409883905348,37.10328638497652
bauru5727,40366.0,40366.0,145019.0,32,16,4,596.79,22205,85350,1.7,6.53,0.0,0.0,0,270.31,215.8,42.98,32.85,88.91,493.26,88.83,187.61,494.1,Low,494.1,494.1,42.98,1.207832422586521,1.207832422586521,13.885295486272685
bauru5727,40366.0,40366.0,145019.0,64,16,4,774.47,22205,85350,1.7,6.53,0.0,0.0,0,535.13,420.34,84.63,141.59,107.28,561.0,290.47,49.24,621.07,Low,621.07,621.07,84.63,1.2469930925660553,1.2469930925660553,9.151246602859507
bauru5727,40366.0,40366.0,145019.0,128,16,4,1023.06,22205,85350,1.7,6.53,0.0,0.0,0,958.01,795.17,95.87,149.2,112.57,947.84,558.03,50.68,703.55,Low,947.84,958.01,95.87,1.0679011701339234,1.0679011701339234,10.671325753624698
bauru5727,40366.0,40366.0,145019.0,256,16,4,1246.14,22205,85350,1.7,6.53,0.0,0.0,0,1091.39,942.06,101.94,152.64,114.96,1003.16,591.61,51.62,720.14,Low,1003.16,1091.39,101.94,1.1417916601764722,1.1417916601764722,12.224249558563862
bauru5727,40366.0,40366.0,145019.0,512,16,4,1381.54,22205,85350,1.7,6.53,0.0,0.0,0,1142.44,1054.92,105.05,154.06,116.19,1125.81,751.88,51.69,724.64,Low,1125.81,1142.44,105.05,1.2092888904450123,1.2092888904450123,13.151261304140885
cage14,1505785.0,1505785.0,27130349.0,32,16,4,1666.69,5535534,22092292,1.23,4.9,0.0,0.0,0,749.23,837.72,100.38,-1.0,402.64,1905.62,402.49,451.25,1906.02,Low,1906.02,1906.02,100.38,0.8744346858899698,0.8744346858899698,16.603805538951985
cage14,1505785.0,1505785.0,27130349.0,64,16,4,1772.01,5535534,22092292,1.23,4.9,0.0,0.0,0,1391.48,1548.93,192.49,0.0,398.82,966.31,1581.99,98.74,1912.1,Low,1912.1,1912.1,192.49,0.9267350033994038,0.9267350033994038,9.205724972725855
cage14,1505785.0,1505785.0,27130349.0,128,16,4,1816.71,5535534,22092292,1.23,4.9,0.0,0.0,0,2098.74,2220.14,225.71,0.0,409.63,1721.07,2558.29,99.92,1860.9,Low,2558.29,2558.29,225.71,0.7101266861849126,0.7101266861849126,8.048868016481325
cage14,1505785.0,1505785.0,27130349.0,256,16,4,1825.18,5535534,22092292,1.23,4.9,0.0,0.0,0,2097.68,2235.93,226.11,0.0,415.49,1748.92,2597.53,100.43,1770.86,Low,2597.53,2597.53,226.11,0.702659834535116,0.702659834535116,8.0720888063332
cage14,1505785.0,1505785.0,27130349.0,512,16,4,1831.21,5535534,22092292,1.23,4.9,0.0,0.0,0,2098.35,2243.24,226.26,0.0,418.53,2180.12,2661.79,100.44,1768.15,Low,2661.79,2661.79,226.26,0.6879618602519357,0.6879618602519357,8.093388137540883
Chevron3,381381.0,381381.0,3413113.0,16,16,4,1714.27,333175,1285243,2.66,10.24,0.0,0.0,0,0.0,0.0,258.47,73.31,222.98,1390.84,223.12,387.5,1398.82,Medium,1398.82,1398.82,258.47,1.2255115025521512,1.2255115025521512,6.632375130576081
Chevron3,381381.0,381381.0,3413113.0,32,16,4,2504.12,333175,1285243,2.66,10.24,0.0,0.0,0,0.0,0.0,922.09,72.47,222.17,1494.03,222.17,421.11,1494.36,Medium,1494.36,1494.36,922.09,1.6757140180411683,1.6757140180411683,2.7157002028001602
Chevron3,381381.0,381381.0,3413113.0,64,16,4,2854.97,333175,1285243,2.66,10.24,0.0,0.0,0,0.0,0.0,1618.16,217.8,236.61,1004.0,794.39,80.52,1510.39,Medium,1510.39,1510.39,1618.16,1.7643310921046125,1.8902204066499377,1.7643310921046125
Chevron3,381381.0,381381.0,3413113.0,128,16,4,2991.33,333175,1285243,2.66,10.24,0.0,0.0,0,0.0,0.0,1935.01,218.9,240.33,1767.42,1526.86,82.19,1431.07,Medium,1767.42,1767.42,1935.01,1.5458989876021312,1.6924839596700274,1.5458989876021312
Chevron3,381381.0,381381.0,3413113.0,256,16,4,3045.21,333175,1285243,2.66,10.24,0.0,0.0,0,0.0,0.0,1998.89,219.06,242.09,1799.69,1542.48,83.01,1528.36,Medium,1799.69,1799.69,1998.89,1.5234505150358448,1.692074746206291,1.5234505150358448
Chevron3,381381.0,381381.0,3413113.0,512,16,4,3069.17,333175,1285243,2.66,10.24,0.0,0.0,0,0.0,0.0,2024.65,219.21,242.56,2159.56,1979.37,83.01,1527.91,Medium,2159.56,2159.56,2024.65,1.4212015410546595,1.4212015410546595,1.5159015138418985
boneS10,914898.0,914898.0,40878708.0,16,16,4,3343.59,2492014,9892668,5.61,22.26,0.0,0.0,0,463.82,523.63,668.99,240.52,1044.33,2382.25,1044.5,509.92,2380.11,High,2382.25,2382.25,668.99,1.4035428691363208,1.4035428691363208,4.997967084709787
boneS10,914898.0,914898.0,40878708.0,32,16,4,5098.69,2492014,9892668,5.61,22.26,0.0,0.0,0,910.06,1029.34,2070.1,232.48,858.58,2843.0,858.43,621.98,2843.44,High,2843.44,2843.44,2070.1,1.7931414061840585,1.7931414061840585,2.463016279406792
boneS10,914898.0,914898.0,40878708.0,64,16,4,5424.46,2492014,9892668,5.61,22.26,0.0,0.0,0,1770.95,1998.3,3970.25,335.03,773.2,1402.21,2400.17,207.0,2908.75,High,2908.75,2908.75,3970.25,1.3662766828285373,1.8648766652342073,1.3662766828285373
boneS10,914898.0,914898.0,40878708.0,128,16,4,5651.69,2492014,9892668,5.61,22.26,0.0,0.0,0,3189.72,3565.24,4500.3,340.84,811.58,2596.81,4448.02,208.33,2916.42,High,4448.02,4448.02,4500.3,1.255847387951914,1.2706080458271318,1.255847387951914
boneS10,914898.0,914898.0,40878708.0,256,16,4,5674.99,2492014,9892668,5.61,22.26,0.0,0.0,0,3190.5,3595.0,4519.5,344.03,831.92,2627.58,4475.27,208.91,2862.4,High,4475.27,4475.27,4519.5,1.25566766235203,1.2680776802293492,1.25566766235203
boneS10,914898.0,914898.0,40878708.0,512,16,4,5687.72,2492014,9892668,5.61,22.26,0.0,0.0,0,3191.34,3611.5,4528.67,345.57,842.53,3619.86,5525.33,208.92,2865.96,High,5525.33,5525.33,4528.67,1.029390099776846,1.029390099776846,1.2559360695303479
144,144649.0,144649.0,2148786.0,16,16,4,819.83,449195,1783196,1.21,4.78,0.0,0.0,0,347.42,356.82,14.49,106.67,364.02,1400.77,363.4,350.59,1409.96,Low,1409.96,1409.96,14.49,0.5814562115237312,0.5814562115237312,56.57902001380263
144,144649.0,144649.0,2148786.0,32,16,4,1327.64,449195,1783196,1.21,4.78,0.0,0.0,0,679.57,708.0,27.84,106.02,360.32,1781.75,360.29,465.31,1780.27,Low,1781.75,1781.75,27.84,0.7451325943594781,0.7451325943594781,47.6882183908046
144,144649.0,144649.0,2148786.0,64,16,4,1487.82,449195,1783196,1.21,4.78,0.0,0.0,0,1270.34,1322.13,52.6,254.94,362.24,1004.81,1292.5,100.5,1847.62,Low,1847.62,1847.62,52.6,0.8052629869778418,0.8052629869778418,28.285551330798476
144,144649.0,144649.0,2148786.0,128,16,4,1566.88,449195,1783196,1.21,4.78,0.0,0.0,0,1955.0,1991.92,63.7,259.15,372.52,1769.82,2350.65,103.16,1759.86,Low,2350.65,2350.65,63.7,0.6665730755322996,0.6665730755322996,24.5978021978022
144,144649.0,144649.0,2148786.0,256,16,4,1604.39,449195,1783196,1.21,4.78,0.0,0.0,0,1994.46,2076.37,64.79,260.14,377.73,1799.56,2402.72,104.66,1530.95,Low,2402.72,2402.72,64.79,0.6677390623959514,0.6677390623959514,24.762926377527396
144,144649.0,144649.0,2148786.0,512,16,4,1621.23,449195,1783196,1.21,4.78,0.0,0.0,0,2018.53,2134.05,56.6,261.9,380.36,2109.24,2517.25,104.69,1534.68,Low,2517.25,2517.25,56.6,0.6440480683285331,0.6440480683285331,28.643639575971733
ct20stif,52329.0,52329.0,2600295.0,16,16,4,2656.07,102377,405198,6.66,26.36,0.0,0.0,0,0.0,0.0,161.03,231.75,896.2,1304.87,895.9,424.75,1292.37,High,1304.87,1304.87,161.03,2.035505452650456,2.035505452650456,16.494255728746197
ct20stif,52329.0,52329.0,2600295.0,32,16,4,4381.29,102377,405198,6.66,26.36,0.0,0.0,0,0.0,0.0,712.75,225.49,777.54,2032.74,780.69,587.77,1983.43,High,2032.74,2032.74,712.75,2.155361728504383,2.155361728504383,6.1470220975096455
ct20stif,52329.0,52329.0,2600295.0,64,16,4,5364.2,102377,405198,6.66,26.36,0.0,0.0,0,0.0,0.0,1409.67,351.07,710.54,1397.99,2136.55,225.93,2389.61,High,2389.61,2389.61,1409.67,2.2448014529567586,2.2448014529567586,3.8052877623841037
ct20stif,52329.0,52329.0,2600295.0,128,16,4,6551.92,102377,405198,6.66,26.36,0.0,0.0,0,0.0,0.0,1697.68,363.05,749.65,2563.25,3725.23,229.62,2639.08,High,3725.23,3725.23,1697.68,1.75879610118033,1.75879610118033,3.859337448753593
ct20stif,52329.0,52329.0,2600295.0,256,16,4,6709.36,102377,405198,6.66,26.36,0.0,0.0,0,0.0,0.0,1752.96,369.26,772.04,2680.54,4060.13,231.55,2721.25,High,4060.13,4060.13,1752.96,1.6524988116144064,1.6524988116144064,3.8274461482292805
ct20stif,52329.0,52329.0,2600295.0,512,16,4,7517.34,102377,405198,6.66,26.36,0.0,0.0,0,0.0,0.0,1779.77,372.86,783.89,3752.43,4673.67,231.62,2755.47,High,4673.67,4673.67,1779.77,1.608444755406351,1.608444755406351,4.223770487197784
dblp-2010,326186.0,326186.0,1615400.0,16,16,4,1081.98,188757,724436,2.23,8.56,0.0,0.0,0,0.0,0.0,2.58,44.27,126.82,608.67,126.83,202.66,607.07,Medium,608.67,608.67,2.58,1.777613485139731,1.777613485139731,419.3720930232558
dblp-2010,326186.0,326186.0,1615400.0,32,16,4,1597.82,188757,724436,2.23,8.56,0.0,0.0,0,0.0,0.0,12.3,44.53,127.57,824.6,127.6,252.31,837.65,Medium,837.65,837.65,12.3,1.9075031337670865,1.9075031337670865,129.90406504065038
dblp-2010,326186.0,326186.0,1615400.0,64,16,4,1839.86,188757,724436,2.23,8.56,0.0,0.0,0,0.0,0.0,23.85,169.95,141.98,807.9,460.79,58.94,905.87,Medium,905.87,905.87,23.85,2.0310419817413092,2.0310419817413092,77.14297693920335
dblp-2010,326186.0,326186.0,1615400.0,128,16,4,1971.8,188757,724436,2.23,8.56,0.0,0.0,0,0.0,0.0,27.7,171.08,142.87,1303.66,883.52,60.21,942.47,Medium,1303.66,1303.66,27.7,1.5125109307641562,1.5125109307641562,71.1841155234657
dblp-2010,326186.0,326186.0,1615400.0,256,16,4,1914.26,188757,724436,2.23,8.56,0.0,0.0,0,0.0,0.0,27.93,171.47,143.35,1325.93,893.97,61.09,946.2,Medium,1325.93,1325.93,27.93,1.4437112064739466,1.4437112064739466,68.53777300393841
dblp-2010,326186.0,326186.0,1615400.0,512,16,4,1959.1,188757,724436,2.23,8.56,0.0,0.0,0,0.0,0.0,27.99,171.62,143.66,1504.62,1098.44,61.11,945.23,Medium,1504.62,1504.62,27.99,1.3020563331605322,1.3020563331605322,69.99285459092533
barrier2-2,113076.0,113076.0,2129496.0,16,16,4,569.08,569682,2268167,1.68,6.68,0.0,0.0,0,416.58,447.87,1.17,181.06,687.21,139.12,688.33,391.75,139.25,Low,688.33,688.33,1.17,0.8267546089811573,0.8267546089811573,486.39316239316247
barrier2-2,113076.0,113076.0,2129496.0,32,16,4,941.21,569682,2268167,1.68,6.68,0.0,0.0,0,820.77,894.36,11.06,177.82,636.35,272.17,636.09,520.42,267.04,Low,636.35,894.36,11.06,1.0523838275414823,1.0523838275414823,85.1003616636528
barrier2-2,113076.0,113076.0,2129496.0,64,16,4,1077.68,569682,2268167,1.68,6.68,0.0,0.0,0,1524.31,1666.51,21.93,312.05,585.06,1186.77,539.1,192.61,446.36,Low,1186.77,1666.51,21.93,0.6466687868659654,0.6466687868659654,49.14181486548108
barrier2-2,113076.0,113076.0,2129496.0,128,16,4,1244.77,569682,2268167,1.68,6.68,0.0,0.0,0,2723.01,2944.24,24.49,318.18,605.42,2117.6,654.71,196.95,713.48,Low,2117.6,2944.24,24.49,0.42278143086161457,0.42278143086161457,50.82768476929359
barrier2-2,113076.0,113076.0,2129496.0,256,16,4,1272.2,569682,2268167,1.68,6.68,0.0,0.0,0,2772.24,3052.6,24.75,322.4,615.61,2175.26,1152.88,199.0,1273.0,Low,2175.26,3052.6,24.75,0.4167594837187971,0.4167594837187971,51.4020202020202
barrier2-2,113076.0,113076.0,2129496.0,512,16,4,1242.19,569682,2268167,1.68,6.68,0.0,0.0,0,2797.91,3114.44,24.98,324.8,622.57,2953.96,748.63,199.02,1663.74,Low,2953.96,3114.44,24.98,0.398848589152464,0.398848589152464,49.72738190552442
ABACUS_shell_ld,23412.0,23412.0,218484.0,16,16,4,418.55,38549,152255,1.43,5.67,0.0,0.0,0,219.8,164.52,76.66,71.8,200.63,598.59,201.0,200.63,601.88,Low,601.88,601.88,76.66,0.6954043995480828,0.6954043995480828,5.459822593268981
ABACUS_shell_ld,23412.0,23412.0,218484.0,32,16,4,724.66,38549,152255,1.43,5.67,0.0,0.0,0,430.93,339.26,260.1,73.89,217.61,984.16,217.51,316.41,968.89,Low,984.16,984.16,260.1,0.7363233620549504,0.7363233620549504,2.7860822760476736
ABACUS_shell_ld,23412.0,23412.0,218484.0,64,16,4,890.86,38549,152255,1.43,5.67,0.0,0.0,0,850.96,654.63,504.87,226.06,246.11,800.31,726.46,87.82,1237.87,Low,1237.87,1237.87,504.87,0.719671694119738,0.719671694119738,1.764533444252976
ABACUS_shell_ld,23412.0,23412.0,218484.0,128,16,4,1197.99,38549,152255,1.43,5.67,0.0,0.0,0,1573.24,1226.58,683.56,239.21,262.01,1444.52,1367.66,91.27,1442.14,Low,1444.52,1573.24,683.56,0.7614794945462866,0.7614794945462866,1.7525747556907953
ABACUS_shell_ld,23412.0,23412.0,218484.0,256,16,4,1463.88,38549,152255,1.43,5.67,0.0,0.0,0,1819.75,1675.81,777.87,246.4,270.42,1706.07,1488.18,93.16,1499.03,Low,1706.07,1819.75,777.87,0.8044401703530706,0.8044401703530706,1.8819082880172782
ABACUS_shell_ld,23412.0,23412.0,218484.0,512,16,4,1637.73,38549,152255,1.43,5.67,0.0,0.0,0,2014.84,1936.7,823.11,249.68,274.62,2153.21,1876.41,93.39,1516.26,Low,2153.21,2153.21,823.11,0.7605992912906776,0.7605992912906776,1.9896854612384736
bbmat,38744.0,38744.0,1771722.0,16,16,4,2309.94,78486,312139,5.68,22.57,0.0,0.0,0,414.73,428.47,646.85,217.76,749.78,1240.7,746.3,306.79,1215.17,High,1240.7,1240.7,646.85,1.8618038204239542,1.8618038204239542,3.5710597511014917
bbmat,38744.0,38744.0,1771722.0,32,16,4,3694.94,78486,312139,5.68,22.57,0.0,0.0,0,824.25,859.43,2100.44,214.9,698.63,2035.29,699.32,433.24,2039.98,High,2039.98,2039.98,2100.44,1.7591266591761725,1.8112628555181913,1.7591266591761725
bbmat,38744.0,38744.0,1771722.0,64,16,4,4746.74,78486,312139,5.68,22.57,0.0,0.0,0,1612.86,1675.78,4047.34,351.95,669.84,1319.23,2044.69,222.22,2403.96,High,2403.96,2403.96,4047.34,1.1728048545464427,1.974550325296594,1.1728048545464427
bbmat,38744.0,38744.0,1771722.0,128,16,4,5731.41,78486,312139,5.68,22.57,0.0,0.0,0,3000.38,3121.29,4865.7,366.01,713.11,2456.03,3795.87,226.37,2603.08,High,3795.87,3795.87,4865.7,1.1779209569023985,1.5099068197804455,1.1779209569023985
bbmat,38744.0,38744.0,1771722.0,256,16,4,6621.71,78486,312139,5.68,22.57,0.0,0.0,0,3109.31,3352.76,5288.72,373.88,735.65,2600.45,4028.93,228.37,2653.27,High,4028.93,4028.93,5288.72,1.252043972832746,1.643540592663561,1.252043972832746
bbmat,38744.0,38744.0,1771722.0,512,16,4,7170.24,78486,312139,5.68,22.57,0.0,0.0,0,3165.73,3490.65,5526.92,377.56,748.15,3564.61,4972.82,228.48,2692.2,High,4972.82,4972.82,5526.92,1.2973301585693298,1.4418860928004633,1.2973301585693298
amazon0601,403394.0,403394.0,3387388.0,16,16,4,973.11,620918,2446049,1.38,5.46,0.0,0.0,0,315.46,329.7,19.5,69.27,211.61,1108.08,211.79,259.15,1109.16,Low,1109.16,1109.16,19.5,0.8773396083522665,0.8773396083522665,49.903076923076924
amazon0601,403394.0,403394.0,3387388.0,32,16,4,1500.5,620918,2446049,1.38,5.46,0.0,0.0,0,600.65,636.25,34.54,68.8,210.95,1242.17,211.07,357.92,1239.21,Low,1242.17,1242.17,34.54,1.2079667034302872,1.2079667034302872,43.44238563983787
amazon0601,403394.0,403394.0,3387388.0,64,16,4,1655.41,620918,2446049,1.38,5.46,0.0,0.0,0,1091.83,1156.99,55.63,209.7,226.39,852.55,746.78,77.72,1283.71,Low,1283.71,1283.71,55.63,1.2895513784265917,1.2895513784265917,29.757504943375878
amazon0601,403394.0,403394.0,3387388.0,128,16,4,1717.52,620918,2446049,1.38,5.46,0.0,0.0,0,1500.5,1534.58,67.89,211.85,229.13,1411.34,1418.8,79.25,1249.79,Low,1418.8,1534.58,67.89,1.1192117712989873,1.1192117712989873,25.298571218147003
amazon0601,403394.0,403394.0,3387388.0,256,16,4,1742.43,620918,2446049,1.38,5.46,0.0,0.0,0,1501.71,1547.72,71.7,212.76,230.07,1421.56,1435.14,80.22,1173.96,Low,1435.14,1547.72,71.7,1.1258044090662394,1.1258044090662394,24.301673640167365
amazon0601,403394.0,403394.0,3387388.0,512,16,4,1755.35,620918,2446049,1.38,5.46,0.0,0.0,0,1503.77,1555.77,72.66,212.7,230.67,1535.62,1675.42,80.23,1174.09,Low,1675.42,1675.42,72.66,1.0477074405223763,1.0477074405223763,24.158409028351226
bcsstk35,30237.0,30237.0,1450163.0,16,16,4,2495.98,46792,185083,7.84,30.99,0.0,0.0,0,401.71,411.51,288.25,220.62,834.39,1033.62,837.76,399.71,1027.03,High,1033.62,1033.62,288.25,2.4147946053675433,2.4147946053675433,8.659080659150044
bcsstk35,30237.0,30237.0,1450163.0,32,16,4,4335.32,46792,185083,7.84,30.99,0.0,0.0,0,793.09,823.96,1296.52,217.92,739.5,1666.85,737.81,559.58,1668.77,High,1668.77,1668.77,1296.52,2.5979134332472418,2.5979134332472418,3.343812667756764
bcsstk35,30237.0,30237.0,1450163.0,64,16,4,5406.01,46792,185083,7.84,30.99,0.0,0.0,0,1558.06,1599.3,2528.62,351.85,681.39,1357.2,1932.91,226.83,2112.4,High,2112.4,2112.4,2528.62,2.137928988934676,2.5591791327400113,2.137928988934676
bcsstk35,30237.0,30237.0,1450163.0,128,16,4,7156.88,46792,185083,7.84,30.99,0.0,0.0,0,2885.9,3006.3,3032.23,366.16,726.9,2554.79,3399.15,232.36,2520.38,High,3399.15,3399.15,3032.23,2.105491078652016,2.105491078652016,2.360269504622011
bcsstk35,30237.0,30237.0,1450163.0,256,16,4,7744.53,46792,185083,7.84,30.99,0.0,0.0,0,3006.3,3251.03,3333.71,373.09,749.78,2742.63,3824.4,235.14,2668.81,High,3824.4,3824.4,3333.71,2.0250313774709756,2.0250313774709756,2.323096490096619
bcsstk35,30237.0,30237.0,1450163.0,512,16,4,8703.15,46792,185083,7.84,30.99,0.0,0.0,0,3059.21,3417.17,3429.55,377.58,762.63,3888.81,4268.72,235.25,2709.32,High,4268.72,4268.72,3429.55,2.038819599317828,2.038819599317828,2.537694449709145
208bit,24430.0,24421.0,299756.0,16,16,4,431.3,57688,228466,1.31,5.2,0.0,0.0,0,264.34,220.57,32.09,89.53,268.12,747.52,266.92,230.94,747.52,Low,747.52,747.52,32.09,0.576974529109589,0.576974529109589,13.44032408850109
208bit,24430.0,24421.0,299756.0,32,16,4,700.36,57688,228466,1.31,5.2,0.0,0.0,0,523.13,443.43,50.82,92.28,290.46,1216.05,290.74,357.06,1216.05,Low,1216.05,1216.05,50.82,0.5759302660252457,0.5759302660252457,13.781188508461236
208bit,24430.0,24421.0,299756.0,64,16,4,954.64,57688,228466,1.31,5.2,0.0,0.0,0,1025.68,854.01,100.57,258.97,322.84,865.1,953.88,98.02,1583.92,Low,1583.92,1583.92,100.57,0.6027072074347188,0.6027072074347188,9.492293924629612
208bit,24430.0,24421.0,299756.0,128,16,4,1341.94,57688,228466,1.31,5.2,0.0,0.0,0,1955.99,1671.11,133.02,274.56,342.24,1619.21,1815.33,102.9,1794.95,Low,1815.33,1955.99,133.02,0.6860669021825265,0.6860669021825265,10.088257404901519
208bit,24430.0,24421.0,299756.0,256,16,4,1491.79,57688,228466,1.31,5.2,0.0,0.0,0,2335.0,2144.94,139.58,281.76,351.62,1951.22,1969.65,105.33,1858.23,Low,1969.65,2335.0,139.58,0.638882226980728,0.638882226980728,10.68770597506806
208bit,24430.0,24421.0,299756.0,512,16,4,1587.32,57688,228466,1.31,5.2,0.0,0.0,0,2483.09,2465.23,145.78,285.53,356.6,2848.04,2482.45,105.45,1885.63,Low,2848.04,2848.04,145.78,0.5573376778416034,0.5573376778416034,10.88846206612704
consph,83334.0,83334.0,6010480.0,16,16,4,3185.2,270222,1077288,5.58,22.24,0.0,0.0,0,0.0,0.0,313.86,270.07,1089.64,2131.38,1088.07,590.19,2129.11,High,2131.38,2131.38,313.86,1.4944308382362599,1.4944308382362599,10.14847384184031
consph,83334.0,83334.0,6010480.0,32,16,4,5419.73,270222,1077288,5.58,22.24,0.0,0.0,0,0.0,0.0,1030.6,263.15,911.44,2772.36,912.13,764.5,2767.26,High,2772.36,2772.36,1030.6,1.9549156675179267,1.9549156675179267,5.258810401707743
consph,83334.0,83334.0,6010480.0,64,16,4,6468.1,270222,1077288,5.58,22.24,0.0,0.0,0,0.0,0.0,2004.83,364.76,822.37,1423.19,2460.54,297.56,2873.77,High,2873.77,2873.77,2004.83,2.2507368369772114,2.2507368369772114,3.2262585855159793
consph,83334.0,83334.0,6010480.0,128,16,4,7220.88,270222,1077288,5.58,22.24,0.0,0.0,0,0.0,0.0,2305.74,373.39,872.0,2599.13,4513.64,302.21,2910.29,High,4513.64,4513.64,2305.74,1.5997908561604381,1.5997908561604381,3.131697416013948
consph,83334.0,83334.0,6010480.0,256,16,4,7531.93,270222,1077288,5.58,22.24,0.0,0.0,0,0.0,0.0,2381.45,377.63,898.45,2664.15,4607.06,304.68,2905.37,High,4607.06,4607.06,2381.45,1.6348669216376603,1.6348669216376603,3.162749585336665
consph,83334.0,83334.0,6010480.0,512,16,4,7690.03,270222,1077288,5.58,22.24,0.0,0.0,0,0.0,0.0,2404.01,379.84,912.69,3717.7,5725.8,304.74,2918.28,High,5725.8,5725.8,2404.01,1.3430490062524014,1.3430490062524014,3.198834447444062
citationCiteseer,268495.0,268495.0,2313294.0,16,16,4,597.75,583507,2308657,1.0,3.96,0.0,0.0,0,0.0,0.0,1.06,70.63,212.44,304.5,212.13,235.67,305.18,Low,305.18,305.18,1.06,1.9586801232059767,1.9586801232059767,563.9150943396227
citationCiteseer,268495.0,268495.0,2313294.0,32,16,4,925.32,583507,2308657,1.0,3.96,0.0,0.0,0,0.0,0.0,5.26,70.43,211.87,486.39,212.02,321.09,487.83,Low,487.83,487.83,5.26,1.89680831437181,1.89680831437181,175.91634980988596
citationCiteseer,268495.0,268495.0,2313294.0,64,16,4,1010.94,583507,2308657,1.0,3.96,0.0,0.0,0,0.0,0.0,9.72,210.72,228.43,848.45,540.99,78.64,690.38,Low,848.45,848.45,9.72,1.1915139371795627,1.1915139371795627,104.00617283950618
citationCiteseer,268495.0,268495.0,2313294.0,128,16,4,1140.82,583507,2308657,1.0,3.96,0.0,0.0,0,0.0,0.0,12.01,214.65,231.68,1359.96,887.64,80.67,904.25,Low,1359.96,1359.96,12.01,0.8388629077325803,0.8388629077325803,94.98917568692755
citationCiteseer,268495.0,268495.0,2313294.0,256,16,4,1228.03,583507,2308657,1.0,3.96,0.0,0.0,0,0.0,0.0,12.25,215.44,233.02,1378.86,1071.84,81.93,983.83,Low,1378.86,1378.86,12.25,0.8906125349926751,0.8906125349926751,100.24734693877551
citationCiteseer,268495.0,268495.0,2313294.0,512,16,4,1273.58,583507,2308657,1.0,3.96,0.0,0.0,0,0.0,0.0,12.31,215.08,233.75,1388.82,1065.88,81.89,1044.21,Low,1388.82,1388.82,12.31,0.9170230843449835,0.9170230843449835,103.45897644191713
crplat2,18010.0,18010.0,960946.0,16,16,4,2084.48,28139,111229,8.64,34.15,0.0,0.0,0,0.0,0.0,521.12,234.78,858.75,1291.59,861.06,352.51,1305.63,High,1305.63,1305.63,521.12,1.5965319424339206,1.5965319424339206,4.0
crplat2,18010.0,18010.0,960946.0,32,16,4,3578.94,28139,111229,8.64,34.15,0.0,0.0,0,0.0,0.0,1217.16,230.91,778.72,2018.79,780.62,549.11,2012.45,High,2018.79,2018.79,1217.16,1.7728144086309126,1.7728144086309126,2.9404022478556637
crplat2,18010.0,18010.0,960946.0,64,16,4,4985.45,28139,111229,8.64,34.15,0.0,0.0,0,0.0,0.0,2380.05,360.72,704.89,1333.72,2176.55,239.25,2459.23,High,2459.23,2459.23,2380.05,2.0272402337316966,2.0272402337316966,2.094682884813344
crplat2,18010.0,18010.0,960946.0,128,16,4,6390.33,28139,111229,8.64,34.15,0.0,0.0,0,0.0,0.0,3070.12,378.23,758.82,2483.06,3908.27,245.45,2661.9,High,3908.27,3908.27,3070.12,1.6350789479744234,1.6350789479744234,2.0814593566375255
crplat2,18010.0,18010.0,960946.0,256,16,4,8711.13,28139,111229,8.64,34.15,0.0,0.0,0,0.0,0.0,3354.09,387.68,788.75,2746.54,4211.21,248.53,2704.03,High,4211.21,4211.21,3354.09,2.0685574929770776,2.0685574929770776,2.597166444549788
crplat2,18010.0,18010.0,960946.0,512,16,4,9765.09,28139,111229,8.64,34.15,0.0,0.0,0,0.0,0.0,3579.36,392.57,803.84,3943.86,5082.69,248.98,2764.57,High,5082.69,5082.69,3579.36,1.9212444591348283,1.9212444591348283,2.728166487863752
caidaRouterLevel,192244.0,192244.0,1218132.0,16,16,4,679.38,284247,1118896,1.09,4.29,0.0,0.0,0,250.8,242.46,1.05,54.98,156.94,299.96,157.99,220.6,293.6,Low,299.96,299.96,1.05,2.264901986931591,2.264901986931591,647.0285714285714
caidaRouterLevel,192244.0,192244.0,1218132.0,32,16,4,1114.48,284247,1118896,1.09,4.29,0.0,0.0,0,489.5,481.0,5.43,55.02,159.01,513.33,159.07,284.74,506.61,Low,513.33,513.33,5.43,2.1710790329807335,2.1710790329807335,205.2449355432781
caidaRouterLevel,192244.0,192244.0,1218132.0,64,16,4,1246.17,284247,1118896,1.09,4.29,0.0,0.0,0,908.04,896.34,10.39,189.47,177.15,827.96,532.81,68.73,857.69,Low,857.69,908.04,10.39,1.3723734637240652,1.3723734637240652,119.93936477382098
caidaRouterLevel,192244.0,192244.0,1218132.0,128,16,4,1314.06,284247,1118896,1.09,4.29,0.0,0.0,0,1354.42,1333.84,12.29,191.85,178.83,1294.51,848.8,70.12,1070.89,Low,1294.51,1354.42,12.29,0.9702012669629804,0.9702012669629804,106.92107404393816
caidaRouterLevel,192244.0,192244.0,1218132.0,256,16,4,1336.31,284247,1118896,1.09,4.29,0.0,0.0,0,1363.52,1377.49,12.52,193.29,179.41,1352.82,931.47,71.08,1019.62,Low,1352.82,1377.49,12.52,0.9701050461346361,0.9701050461346361,106.73402555910543
caidaRouterLevel,192244.0,192244.0,1218132.0,512,16,4,1344.42,284247,1118896,1.09,4.29,0.0,0.0,0,1362.61,1390.66,12.58,193.56,179.84,1408.7,950.78,71.07,1016.59,Low,1408.7,1408.7,12.58,0.9543692766380351,0.9543692766380351,106.86963434022258
az2010,241666.0,241666.0,1196094.0,16,16,4,606.85,281094,1101898,1.09,4.26,0.0,0.0,0,230.15,223.28,8.66,44.36,125.38,628.2,125.65,185.21,622.97,Low,628.2,628.2,8.66,0.9660140082776185,0.9660140082776185,70.07505773672055
az2010,241666.0,241666.0,1196094.0,32,16,4,950.79,281094,1101898,1.09,4.26,0.0,0.0,0,451.1,444.64,26.6,44.37,127.04,824.32,127.16,239.12,822.91,Low,824.32,824.32,26.6,1.153423427795031,1.153423427795031,35.74398496240601
az2010,241666.0,241666.0,1196094.0,64,16,4,1126.8,281094,1101898,1.09,4.26,0.0,0.0,0,867.05,851.77,51.08,166.06,143.05,748.85,433.17,58.13,917.07,Low,917.07,917.07,51.08,1.2286957375118583,1.2286957375118583,22.059514487079092
az2010,241666.0,241666.0,1196094.0,128,16,4,1229.6,281094,1101898,1.09,4.26,0.0,0.0,0,1368.92,1318.55,59.84,167.63,144.16,1206.5,833.95,59.85,967.03,Low,1206.5,1368.92,59.84,0.8982263390117756,0.8982263390117756,20.548128342245988
az2010,241666.0,241666.0,1196094.0,256,16,4,1265.04,281094,1101898,1.09,4.26,0.0,0.0,0,1380.57,1369.8,60.85,168.28,144.68,1205.13,847.05,61.28,965.22,Low,1205.13,1380.57,60.85,0.9163171733414459,0.9163171733414459,20.78948233360723
az2010,241666.0,241666.0,1196094.0,512,16,4,1284.65,281094,1101898,1.09,4.26,0.0,0.0,0,1388.84,1393.54,60.96,168.67,144.81,1359.15,1072.16,61.28,967.03,Low,1359.15,1393.54,60.96,0.9218608723108057,0.9218608723108057,21.073654855643046
ckt11752_tr_0,49702.0,49702.0,332807.0,16,16,4,572.82,42961,167667,1.99,7.75,0.0,0.0,0,0.0,0.0,1.89,56.61,158.51,30.31,158.66,194.87,30.2,Low,194.87,194.87,1.89,2.939498126956433,2.939498126956433,303.0793650793651
ckt11752_tr_0,49702.0,49702.0,332807.0,32,16,4,873.51,42961,167667,1.99,7.75,0.0,0.0,0,0.0,0.0,19.26,57.05,164.09,58.92,164.34,271.31,58.93,Low,271.31,271.31,19.26,3.21960119420589,3.21960119420589,45.35358255451713
ckt11752_tr_0,49702.0,49702.0,332807.0,64,16,4,1352.87,42961,167667,1.99,7.75,0.0,0.0,0,0.0,0.0,38.09,198.62,190.6,834.66,143.64,70.02,117.21,Low,834.66,834.66,38.09,1.6208635851724054,1.6208635851724054,35.51772118666316
ckt11752_tr_0,49702.0,49702.0,332807.0,128,16,4,1640.45,42961,167667,1.99,7.75,0.0,0.0,0,0.0,0.0,43.67,206.18,199.82,1222.69,168.56,73.72,195.97,Low,1222.69,1222.69,43.67,1.341672868838381,1.341672868838381,37.56468971834211
ckt11752_tr_0,49702.0,49702.0,332807.0,256,16,4,1946.95,42961,167667,1.99,7.75,0.0,0.0,0,0.0,0.0,44.71,207.62,204.12,1411.89,282.66,74.14,335.74,Low,1411.89,1411.89,44.71,1.3789671999943338,1.3789671999943338,43.54618653545068
ckt11752_tr_0,49702.0,49702.0,332807.0,512,16,4,1961.29,42961,167667,1.99,7.75,0.0,0.0,0,0.0,0.0,45.69,208.38,206.15,1791.08,213.52,74.3,533.86,Low,1791.08,1791.08,45.69,1.095032047703062,1.095032047703062,42.92602319982491
CO,221119.0,221119.0,7666057.0,16,16,4,1329.53,1289806,5147251,1.49,5.94,0.0,0.0,0,0.0,0.0,74.7,182.49,695.65,2019.51,702.21,541.5,2007.35,Low,2019.51,2019.51,74.7,0.6583428653485252,0.6583428653485252,17.79825970548862
CO,221119.0,221119.0,7666057.0,32,16,4,2012.62,1289806,5147251,1.49,5.94,0.0,0.0,0,0.0,0.0,311.53,178.38,647.28,2493.84,647.31,678.05,2498.71,Low,2498.71,2498.71,311.53,0.8054636192275213,0.8054636192275213,6.460437197059673
CO,221119.0,221119.0,7666057.0,64,16,4,2168.77,1289806,5147251,1.49,5.94,0.0,0.0,0,0.0,0.0,599.67,305.28,586.83,1195.25,1793.23,191.87,2626.04,Low,2626.04,2626.04,599.67,0.8258708930557036,0.8258708930557036,3.616605799856588
CO,221119.0,221119.0,7666057.0,128,16,4,2267.56,1289806,5147251,1.49,5.94,0.0,0.0,0,0.0,0.0,703.83,313.84,609.45,2265.13,3356.97,194.39,2619.08,Low,3356.97,3356.97,703.83,0.6754781841958671,0.6754781841958671,3.221743887018172
CO,221119.0,221119.0,7666057.0,256,16,4,2314.02,1289806,5147251,1.49,5.94,0.0,0.0,0,0.0,0.0,711.36,317.41,621.01,2307.19,3395.35,195.54,2414.6,Low,3395.35,3395.35,711.36,0.6815262049567792,0.6815262049567792,3.2529520917678814
CO,221119.0,221119.0,7666057.0,512,16,4,2326.88,1289806,5147251,1.49,5.94,0.0,0.0,0,0.0,0.0,715.21,319.17,627.15,3212.68,4214.15,195.56,2416.03,Low,4214.15,4214.15,715.21,0.5521587983341837,0.5521587983341837,3.25342207183904
bloweybl,30003.0,30003.0,109999.0,16,16,4,199.64,18748,73113,1.64,6.4,0.0,0.0,0,143.88,98.36,0.95,35.04,24.85,3.16,25.27,127.66,3.13,Low,127.66,143.88,0.95,1.387545176536002,1.387545176536002,210.14736842105262
bloweybl,30003.0,30003.0,109999.0,32,16,4,298.91,18748,73113,1.64,6.4,0.0,0.0,0,280.37,204.08,10.33,35.06,40.51,6.27,40.16,183.07,6.45,Low,183.07,280.37,10.33,1.066126903734351,1.066126903734351,28.936108422071637
bloweybl,30003.0,30003.0,109999.0,64,16,4,401.09,18748,73113,1.64,6.4,0.0,0.0,0,536.31,388.04,20.45,135.79,68.12,581.11,17.84,46.1,12.26,Low,581.11,581.11,20.45,0.6902135568136841,0.6902135568136841,19.61320293398533
bloweybl,30003.0,30003.0,109999.0,128,16,4,934.17,18748,73113,1.64,6.4,0.0,0.0,0,973.63,722.89,24.3,142.79,89.77,902.26,24.59,51.39,24.96,Low,902.26,973.63,24.3,0.9594712570483653,0.9594712570483653,38.44320987654321
bloweybl,30003.0,30003.0,109999.0,256,16,4,1179.61,18748,73113,1.64,6.4,0.0,0.0,0,1134.08,961.92,26.1,142.94,106.5,1082.91,32.79,52.3,45.96,Low,1082.91,1134.08,26.1,1.040147079571106,1.040147079571106,45.19578544061302
bloweybl,30003.0,30003.0,109999.0,512,16,4,1211.69,18748,73113,1.64,6.4,0.0,0.0,0,1231.16,1096.83,27.05,144.27,117.2,1185.55,25.01,52.42,73.61,Low,1185.55,1231.16,27.05,0.9841856460573768,0.9841856460573768,44.79445471349353
c-65,48066.0,48066.0,360428.0,16,16,4,617.17,54995,217576,1.66,6.56,0.0,0.0,0,231.26,194.88,5.84,62.15,111.97,29.51,112.0,209.0,29.93,Low,209.0,231.26,5.84,2.66872783879616,2.66872783879616,105.67979452054794
c-65,48066.0,48066.0,360428.0,32,16,4,952.25,54995,217576,1.66,6.56,0.0,0.0,0,452.92,394.02,47.25,62.85,137.66,58.78,137.61,287.73,58.22,Low,287.73,452.92,47.25,2.102468427095293,2.102468427095293,20.15343915343915
c-65,48066.0,48066.0,360428.0,64,16,4,1211.52,54995,217576,1.66,6.56,0.0,0.0,0,901.32,769.13,96.13,210.4,183.59,810.63,136.51,78.03,109.38,Low,810.63,901.32,96.13,1.3441618958860337,1.3441618958860337,12.602933527514825
c-65,48066.0,48066.0,360428.0,128,16,4,1434.54,54995,217576,1.66,6.56,0.0,0.0,0,1613.1,1387.98,117.16,217.87,203.72,1463.33,197.48,79.94,199.59,Low,1463.33,1613.1,117.16,0.889306304630835,0.889306304630835,12.244281324684193
c-65,48066.0,48066.0,360428.0,256,16,4,1611.3,54995,217576,1.66,6.56,0.0,0.0,0,1737.48,1643.9,120.27,221.34,213.69,1654.27,261.83,80.7,333.19,Low,1654.27,1737.48,120.27,0.9273775813246771,0.9273775813246771,13.397355949114493
c-65,48066.0,48066.0,360428.0,512,16,4,1695.88,54995,217576,1.66,6.56,0.0,0.0,0,1813.41,1814.83,121.95,223.36,221.21,1949.46,216.22,80.79,497.0,Low,1949.46,1949.46,121.95,0.8699229530228885,0.8699229530228885,13.906355063550636
auto,448695.0,448695.0,6629222.0,16,16,4,905.88,1433089,5690234,1.17,4.63,0.0,0.0,0,371.36,400.78,15.32,106.03,366.54,1503.91,366.8,362.45,1499.48,Low,1503.91,1503.91,15.32,0.6023498746600527,0.6023498746600527,59.130548302872064
auto,448695.0,448695.0,6629222.0,32,16,4,1434.43,1433089,5690234,1.17,4.63,0.0,0.0,0,711.44,775.03,25.65,105.01,356.64,1773.7,356.81,463.83,1773.94,Low,1773.94,1773.94,25.65,0.8086124671634892,0.8086124671634892,55.92319688109162
auto,448695.0,448695.0,6629222.0,64,16,4,1515.51,1433089,5690234,1.17,4.63,0.0,0.0,0,1242.53,1355.81,43.13,250.41,357.67,973.78,1299.08,97.21,1710.88,Low,1710.88,1710.88,43.13,0.8858073038436359,0.8858073038436359,35.138186876883836
auto,448695.0,448695.0,6629222.0,128,16,4,1557.39,1433089,5690234,1.17,4.63,0.0,0.0,0,1569.14,1614.37,48.07,254.42,365.45,1603.68,2184.17,98.66,1492.27,Low,2184.17,2184.17,48.07,0.7130351575197902,0.7130351575197902,32.39837736634075
auto,448695.0,448695.0,6629222.0,256,16,4,1569.28,1433089,5690234,1.17,4.63,0.0,0.0,0,1575.9,1630.6,46.5,256.63,370.37,1626.7,2211.26,99.58,1322.51,Low,2211.26,2211.26,46.5,0.709676835831155,0.709676835831155,33.747956989247314
auto,448695.0,448695.0,6629222.0,512,16,4,1574.23,1433089,5690234,1.17,4.63,0.0,0.0,0,1578.27,1638.26,44.49,257.64,373.3,1619.55,1867.01,99.58,1322.18,Low,1867.01,1867.01,44.49,0.8431824146630174,0.8431824146630174,35.383906495841764
crystm02,13965.0,13965.0,322905.0,16,16,4,528.49,38102,151189,2.14,8.47,0.0,0.0,0,0.0,0.0,231.97,135.11,411.34,892.0,408.74,229.99,894.47,Medium,894.47,894.47,231.97,0.5908415039073418,0.5908415039073418,2.278268741647627
crystm02,13965.0,13965.0,322905.0,32,16,4,961.03,38102,151189,2.14,8.47,0.0,0.0,0,0.0,0.0,801.25,140.76,454.16,1356.74,457.05,352.13,1312.62,Medium,1356.74,1356.74,801.25,0.7083376328552264,0.7083376328552264,1.1994134165366614
crystm02,13965.0,13965.0,322905.0,64,16,4,1414.7,38102,151189,2.14,8.47,0.0,0.0,0,0.0,0.0,1558.05,293.88,467.3,941.41,1632.9,128.14,1679.61,Medium,1679.61,1679.61,1558.05,0.8422788623549515,0.8422788623549515,0.9079939668174963
crystm02,13965.0,13965.0,322905.0,128,16,4,1695.04,38102,151189,2.14,8.47,0.0,0.0,0,0.0,0.0,1807.73,310.71,505.03,1703.98,3010.77,132.43,2040.47,Medium,3010.77,3010.77,1807.73,0.5629921913663282,0.5629921913663282,0.9376621508743009
crystm02,13965.0,13965.0,322905.0,256,16,4,2243.37,38102,151189,2.14,8.47,0.0,0.0,0,0.0,0.0,2140.22,321.66,526.44,2087.47,3421.51,134.78,2198.5,Medium,3421.51,3421.51,2140.22,0.6556666501047782,0.6556666501047782,1.0481959798525387
crystm02,13965.0,13965.0,322905.0,512,16,4,2575.51,38102,151189,2.14,8.47,0.0,0.0,0,0.0,0.0,2366.15,326.72,537.39,2851.26,4261.01,135.67,2324.1,Medium,4261.01,4261.01,2366.15,0.6044365068375808,0.6044365068375808,1.088481288168544
af_shell10,1508065.0,1508065.0,52259885.0,32,16,4,7711.93,1882806,7529780,7.0,27.98,0.0,0.0,0,991.91,1079.79,3091.28,-1.0,639.64,2540.57,639.73,821.28,2539.1,High,2540.57,2540.57,3091.28,2.494736808053622,3.035511715874784,2.494736808053622
af_shell10,1508065.0,1508065.0,52259885.0,64,16,4,8556.32,1882806,7529780,7.0,27.98,0.0,0.0,0,1908.18,2086.03,5590.95,0.0,580.6,1282.02,1668.98,178.97,2649.15,High,2649.15,2649.15,5590.95,1.5303875012296657,3.2298359851273046,1.5303875012296657
af_shell10,1508065.0,1508065.0,52259885.0,128,16,4,8759.62,1882806,7529780,7.0,27.98,0.0,0.0,0,3301.41,3627.73,6492.64,0.0,600.44,2455.11,3104.4,180.52,2647.2,High,3104.4,3627.73,6492.64,1.3491615121121763,2.4146284315536164,1.3491615121121763
af_shell10,1508065.0,1508065.0,52259885.0,256,16,4,8797.41,1882806,7529780,7.0,27.98,0.0,0.0,0,3305.44,3664.02,6605.4,0.0,609.63,2485.14,3122.63,181.23,2561.63,High,3122.63,3664.02,6605.4,1.3318512126442001,2.401026741120409,1.3318512126442001
af_shell10,1508065.0,1508065.0,52259885.0,512,16,4,8811.78,1882806,7529780,7.0,27.98,0.0,0.0,0,3310.56,3685.53,6630.69,0.0,614.75,3511.33,3817.3,181.23,2560.31,High,3817.3,3817.3,6630.69,1.328938617247979,2.3083802687763604,1.328938617247979
c-47,15343.0,15343.0,211401.0,16,16,4,433.2,29226,116130,1.82,7.23,0.0,0.0,0,239.68,177.35,15.06,96.88,177.8,25.06,194.3,193.24,25.16,Low,194.3,239.68,15.06,1.8074098798397862,1.8074098798397862,28.764940239043824
c-47,15343.0,15343.0,211401.0,32,16,4,814.65,29226,116130,1.82,7.23,0.0,0.0,0,463.6,364.8,95.81,100.1,263.26,50.42,262.28,281.87,52.0,Low,281.87,463.6,95.81,1.7572260569456426,1.7572260569456426,8.502765890825591
c-47,15343.0,15343.0,211401.0,64,16,4,1167.96,29226,116130,1.82,7.23,0.0,0.0,0,917.14,701.16,190.37,275.71,309.63,766.64,147.22,104.67,104.07,Low,766.64,917.14,190.37,1.2734806027433108,1.2734806027433108,6.135210379786731
c-47,15343.0,15343.0,211401.0,128,16,4,1428.39,29226,116130,1.82,7.23,0.0,0.0,0,1758.01,1385.1,194.68,296.39,334.16,1261.15,198.45,108.31,210.48,Low,1261.15,1758.01,194.68,0.8125039106717254,0.8125039106717254,7.337117320731457
c-47,15343.0,15343.0,211401.0,256,16,4,1599.25,29226,116130,1.82,7.23,0.0,0.0,0,2103.49,1924.01,216.29,304.75,352.48,1720.46,358.34,109.78,387.0,Low,1720.46,2103.49,216.29,0.7602840992826209,0.7602840992826209,7.394008044754727
c-47,15343.0,15343.0,211401.0,512,16,4,1899.17,29226,116130,1.82,7.23,0.0,0.0,0,2375.29,2298.62,225.15,309.31,359.58,2523.25,295.25,110.66,642.62,Low,2523.25,2523.25,225.15,0.7526681858713961,0.7526681858713961,8.4351321341328
dbir1,18804.0,45775.0,1077025.0,16,16,4,822.16,113427,452877,2.38,9.5,0.0,0.0,0,0.0,0.0,12.53,242.9,580.61,74.64,564.18,214.55,74.65,Medium,580.61,580.61,12.53,1.416027970582663,1.416027970582663,65.61532322426177
dbir1,18804.0,45775.0,1077025.0,32,16,4,1453.48,113427,452877,2.38,9.5,0.0,0.0,0,0.0,0.0,92.42,238.1,660.14,163.54,645.89,383.97,165.14,Medium,660.14,660.14,92.42,2.201775380979792,2.201775380979792,15.726898939623458
dbir1,18804.0,45775.0,1077025.0,64,16,4,1694.77,113427,452877,2.38,9.5,0.0,0.0,0,0.0,0.0,183.14,378.24,664.22,1132.52,467.46,217.8,328.66,Medium,1132.52,1132.52,183.14,1.496459223678169,1.496459223678169,9.253958720104839
dbir1,18804.0,45775.0,1077025.0,128,16,4,2534.92,113427,452877,2.38,9.5,0.0,0.0,0,0.0,0.0,222.74,392.38,729.26,1989.88,636.63,229.87,644.78,Medium,1989.88,1989.88,222.74,1.2739059641787445,1.2739059641787445,11.380623148065009
dbir1,18804.0,45775.0,1077025.0,256,16,4,2531.2,113427,452877,2.38,9.5,0.0,0.0,0,0.0,0.0,236.29,404.69,755.08,2251.42,1146.0,225.38,1160.67,Medium,2251.42,2251.42,236.29,1.1242682395998969,1.1242682395998969,10.712260358034618
dbir1,18804.0,45775.0,1077025.0,512,16,4,2712.91,113427,452877,2.38,9.5,0.0,0.0,0,0.0,0.0,242.29,407.77,800.89,3110.82,893.06,225.58,1639.0,Medium,3110.82,3110.82,242.29,0.8720883882706166,0.8720883882706166,11.196954063312559
bcsstk32,44609.0,44609.0,2014701.0,16,16,4,2693.45,75051,296158,6.8,26.84,0.0,0.0,0,420.08,433.92,150.87,214.99,804.91,1099.73,801.07,400.94,1073.93,High,1099.73,1099.73,150.87,2.4491920744182663,2.4491920744182663,17.852787167760322
bcsstk32,44609.0,44609.0,2014701.0,32,16,4,4418.2,75051,296158,6.8,26.84,0.0,0.0,0,828.58,870.66,733.55,210.13,722.63,1975.2,724.06,559.25,1988.85,High,1988.85,1988.85,733.55,2.221484777635317,2.221484777635317,6.023038647672279
bcsstk32,44609.0,44609.0,2014701.0,64,16,4,5162.59,75051,296158,6.8,26.84,0.0,0.0,0,1626.73,1703.04,1432.68,344.39,668.56,1373.35,2070.08,218.94,2320.42,High,2320.42,2320.42,1432.68,2.224851535497884,2.224851535497884,3.6034494792975402
bcsstk32,44609.0,44609.0,2014701.0,128,16,4,6363.05,75051,296158,6.8,26.84,0.0,0.0,0,3003.09,3176.51,1705.93,356.69,709.31,2571.41,3708.61,223.67,2531.83,High,3708.61,3708.61,1705.93,1.715750645120409,1.715750645120409,3.7299596114729208
bcsstk32,44609.0,44609.0,2014701.0,256,16,4,7344.55,75051,296158,6.8,26.84,0.0,0.0,0,3111.81,3388.54,1802.97,363.51,729.63,2713.86,3973.77,226.01,2586.06,High,3973.77,3973.77,1802.97,1.848257448216681,1.848257448216681,4.073584141721715
bcsstk32,44609.0,44609.0,2014701.0,512,16,4,8086.09,75051,296158,6.8,26.84,0.0,0.0,0,3154.9,3506.88,1852.86,367.1,741.57,3745.23,4599.45,226.08,2652.67,High,4599.45,4599.45,1852.86,1.758055854504343,1.758055854504343,4.364112777004199
3D_51448_3D,51448.0,51448.0,537038.0,16,16,4,682.39,81266,321392,3.29,13.0,0.0,0.0,0,368.29,352.67,1.7,133.34,244.02,47.37,247.57,430.57,46.85,Medium,430.57,430.57,1.7,1.5848526372018488,1.5848526372018488,401.4058823529412
3D_51448_3D,51448.0,51448.0,537038.0,32,16,4,1097.12,81266,321392,3.29,13.0,0.0,0.0,0,727.19,709.37,14.06,131.86,309.27,98.58,304.41,554.36,95.18,Medium,554.36,727.19,14.06,1.5087116159463136,1.5087116159463136,78.03129445234707
3D_51448_3D,51448.0,51448.0,537038.0,64,16,4,1413.26,81266,321392,3.29,13.0,0.0,0.0,0,1396.25,1392.57,26.89,287.83,385.94,1176.63,246.05,116.89,183.81,Medium,1176.63,1396.25,26.89,1.0121826320501344,1.0121826320501344,52.557084417999256
3D_51448_3D,51448.0,51448.0,537038.0,128,16,4,1605.49,81266,321392,3.29,13.0,0.0,0.0,0,2514.99,2481.03,32.26,298.42,436.95,2087.13,250.52,119.51,296.06,Medium,2087.13,2514.99,32.26,0.6383683434128963,0.6383683434128963,49.76720396776194
3D_51448_3D,51448.0,51448.0,537038.0,256,16,4,1708.95,81266,321392,3.29,13.0,0.0,0.0,0,2748.9,2848.49,33.64,302.18,468.72,2293.24,451.52,120.28,465.6,Medium,2293.24,2848.49,33.64,0.5999494468999366,0.5999494468999366,50.80112960760999
3D_51448_3D,51448.0,51448.0,537038.0,512,16,4,1722.66,81266,321392,3.29,13.0,0.0,0.0,0,2881.75,3081.06,34.0,304.41,484.2,2960.73,336.39,120.39,815.56,Medium,2960.73,3081.06,34.0,0.5591127728768671,0.5591127728768671,50.6664705882353
bratu3d,27792.0,27792.0,173796.0,16,16,4,406.07,32887,129160,1.35,5.28,0.0,0.0,0,173.97,127.7,86.55,52.11,139.04,517.25,138.26,216.16,512.67,Low,517.25,517.25,86.55,0.7850555824069598,0.7850555824069598,4.6917388792605434
bratu3d,27792.0,27792.0,173796.0,32,16,4,640.13,32887,129160,1.35,5.28,0.0,0.0,0,340.11,263.53,252.79,53.28,150.08,712.28,150.73,298.36,715.21,Low,715.21,715.21,252.79,0.8950238391521371,0.8950238391521371,2.5322599786383955
bratu3d,27792.0,27792.0,173796.0,64,16,4,851.94,32887,129160,1.35,5.28,0.0,0.0,0,678.23,505.22,484.79,193.54,174.58,653.37,499.77,70.32,901.67,Low,901.67,901.67,484.79,0.9448467843002429,0.9448467843002429,1.757338228923864
bratu3d,27792.0,27792.0,173796.0,128,16,4,1186.32,32887,129160,1.35,5.28,0.0,0.0,0,1234.79,944.54,587.15,204.62,183.79,998.11,954.92,72.89,1042.25,Low,1042.25,1234.79,587.15,0.9607463617295249,0.9607463617295249,2.0204717704164183
bratu3d,27792.0,27792.0,173796.0,256,16,4,1388.98,32887,129160,1.35,5.28,0.0,0.0,0,1460.47,1292.76,657.23,210.69,187.71,1210.07,1019.71,74.66,1074.06,Low,1210.07,1460.47,657.23,0.951050004450622,0.951050004450622,2.1133849641677953
bratu3d,27792.0,27792.0,173796.0,512,16,4,1535.89,32887,129160,1.35,5.28,0.0,0.0,0,1626.64,1503.1,701.06,213.64,189.78,1666.11,1316.64,74.78,1078.85,Low,1666.11,1666.11,701.06,0.9218418951929945,0.9218418951929945,2.1908110575414375
ASIC_100k,99340.0,99340.0,940621.0,16,16,4,630.02,105591,412805,2.31,9.04,0.0,0.0,0,301.66,285.34,0.24,63.21,25.64,2.59,25.62,226.59,2.56,Medium,226.59,301.66,0.24,2.088510243320294,2.088510243320294,2625.0833333333335
ASIC_100k,99340.0,99340.0,940621.0,32,16,4,1075.61,105591,412805,2.31,9.04,0.0,0.0,0,574.11,548.84,2.97,62.73,43.69,5.17,43.93,277.45,5.12,Medium,277.45,574.11,2.97,1.8735259793419377,1.8735259793419377,362.1582491582491
ASIC_100k,99340.0,99340.0,940621.0,64,16,4,1763.11,105591,412805,2.31,9.04,0.0,0.0,0,1028.75,981.4,5.91,144.13,75.99,985.96,11.95,52.81,9.29,Medium,985.96,1028.75,5.91,1.7138371810449573,1.7138371810449573,298.326565143824
ASIC_100k,99340.0,99340.0,940621.0,128,16,4,2158.63,105591,412805,2.31,9.04,0.0,0.0,0,1722.7,1623.76,6.53,145.83,115.92,1557.18,13.7,69.83,16.72,Medium,1557.18,1722.7,6.53,1.2530504440703547,1.2530504440703547,330.57120980091884
ASIC_100k,99340.0,99340.0,940621.0,256,16,4,2351.92,105591,412805,2.31,9.04,0.0,0.0,0,1770.66,1778.29,6.68,145.46,151.49,1646.88,26.72,69.94,32.0,Medium,1646.88,1778.29,6.68,1.3225739333854434,1.3225739333854434,352.08383233532936
ASIC_100k,99340.0,99340.0,940621.0,512,16,4,2288.79,105591,412805,2.31,9.04,0.0,0.0,0,1802.65,1853.08,6.75,144.7,194.52,1978.57,20.92,69.98,62.64,Medium,1978.57,1978.57,6.75,1.1567900049025306,1.1567900049025306,339.08
bmw3_2,227362.0,227362.0,11288630.0,16,16,4,3548.77,440460,1743608,6.47,25.63,0.0,0.0,0,439.78,488.28,91.8,223.09,925.07,1931.33,926.51,559.87,1895.97,High,1931.33,1931.33,91.8,1.837474693604925,1.837474693604925,38.65762527233115
bmw3_2,227362.0,227362.0,11288630.0,32,16,4,5676.96,440460,1743608,6.47,25.63,0.0,0.0,0,866.36,965.42,620.25,216.72,783.85,2503.3,783.71,691.71,2522.88,High,2522.88,2522.88,620.25,2.2501902587519025,2.2501902587519025,9.152696493349456
bmw3_2,227362.0,227362.0,11288630.0,64,16,4,6509.23,440460,1743608,6.47,25.63,0.0,0.0,0,1689.16,1877.92,1195.89,334.51,702.2,1385.28,2306.86,210.2,2716.88,High,2716.88,2716.88,1195.89,2.3958474426548095,2.3958474426548095,5.4430006104240345
bmw3_2,227362.0,227362.0,11288630.0,128,16,4,7704.23,440460,1743608,6.47,25.63,0.0,0.0,0,3110.78,3453.37,1387.83,341.87,732.93,2601.14,4096.76,212.79,2773.02,High,4096.76,4096.76,1387.83,1.8805665940889873,1.8805665940889873,5.551277894266589
bmw3_2,227362.0,227362.0,11288630.0,256,16,4,8164.64,440460,1743608,6.47,25.63,0.0,0.0,0,3127.8,3517.87,1399.06,345.24,749.11,2651.7,4236.68,213.98,2733.99,High,4236.68,4236.68,1399.06,1.9271316219303793,1.9271316219303793,5.835804039855332
bmw3_2,227362.0,227362.0,11288630.0,512,16,4,8371.25,440460,1743608,6.47,25.63,0.0,0.0,0,3135.35,3548.31,1407.04,347.04,757.76,3727.2,4716.62,214.0,2744.06,High,4716.62,4716.62,1407.04,1.774840881817912,1.774840881817912,5.949546565840346
c-50,22401.0,22401.0,180245.0,16,16,4,422.12,26911,106475,1.82,7.2,0.0,0.0,0,200.86,147.81,10.27,67.65,124.28,26.04,125.81,178.62,25.92,Low,178.62,200.86,10.27,2.1015632779050084,2.1015632779050084,41.10223953261928
c-50,22401.0,22401.0,180245.0,32,16,4,749.46,26911,106475,1.82,7.2,0.0,0.0,0,389.59,305.64,53.65,69.86,159.43,52.73,160.35,259.03,51.59,Low,259.03,389.59,53.65,1.9237146744012938,1.9237146744012938,13.969431500465983
c-50,22401.0,22401.0,180245.0,64,16,4,1050.99,26911,106475,1.82,7.2,0.0,0.0,0,780.75,585.85,106.17,226.07,206.09,682.38,137.08,83.84,102.37,Low,682.38,780.75,106.17,1.3461287223823246,1.3461287223823246,9.899124046340773
c-50,22401.0,22401.0,180245.0,128,16,4,1224.07,26911,106475,1.82,7.2,0.0,0.0,0,1483.72,1146.56,148.86,238.56,229.55,1143.17,190.25,87.55,207.39,Low,1143.17,1483.72,148.86,0.8250006739816137,0.8250006739816137,8.222961171570603
c-50,22401.0,22401.0,180245.0,256,16,4,1452.86,26911,106475,1.82,7.2,0.0,0.0,0,1841.85,1612.7,160.24,244.82,243.13,1585.47,344.99,88.19,360.02,Low,1585.47,1841.85,160.24,0.7888047343703342,0.7888047343703342,9.066774837743385
c-50,22401.0,22401.0,180245.0,512,16,4,1633.95,26911,106475,1.82,7.2,0.0,0.0,0,2012.34,1927.82,168.32,248.27,250.3,2236.02,227.18,88.4,560.88,Low,2236.02,2236.02,168.32,0.7307403332707221,0.7307403332707221,9.707402566539924
barrier2-3,113076.0,113076.0,2129496.0,16,16,4,562.76,569682,2268167,1.68,6.68,0.0,0.0,0,416.86,448.87,1.17,181.31,688.2,139.0,685.72,390.54,140.68,Low,688.2,688.2,1.17,0.8177274048241789,0.8177274048241789,480.991452991453
barrier2-3,113076.0,113076.0,2129496.0,32,16,4,908.1,569682,2268167,1.68,6.68,0.0,0.0,0,821.21,894.68,11.06,177.97,636.14,269.32,635.77,521.56,278.6,Low,636.14,894.68,11.06,1.0149997764563867,1.0149997764563867,82.10669077757686
barrier2-3,113076.0,113076.0,2129496.0,64,16,4,1096.41,569682,2268167,1.68,6.68,0.0,0.0,0,1524.47,1663.05,21.95,312.03,584.65,1187.88,536.55,192.68,447.96,Low,1187.88,1663.05,21.95,0.6592766302877244,0.6592766302877244,49.95034168564921
barrier2-3,113076.0,113076.0,2129496.0,128,16,4,1192.41,569682,2268167,1.68,6.68,0.0,0.0,0,2719.36,2937.43,24.49,318.13,605.2,2119.96,666.17,196.97,723.78,Low,2119.96,2937.43,24.49,0.40593648189063236,0.40593648189063236,48.68966925275623
barrier2-3,113076.0,113076.0,2129496.0,256,16,4,1290.31,569682,2268167,1.68,6.68,0.0,0.0,0,2768.71,3055.97,24.75,321.74,615.91,2174.17,1150.59,198.98,1275.72,Low,2174.17,3055.97,24.75,0.42222600352752154,0.42222600352752154,52.13373737373737
barrier2-3,113076.0,113076.0,2129496.0,512,16,4,1252.67,569682,2268167,1.68,6.68,0.0,0.0,0,2799.07,3114.68,24.98,324.47,622.65,2954.96,756.26,199.01,1647.48,Low,2954.96,3114.68,24.98,0.40218256771161087,0.40218256771161087,50.146917534027224
cont-300,180895.0,180895.0,988195.0,16,16,4,871.42,168798,653455,1.51,5.85,0.0,0.0,0,0.0,0.0,62.2,48.54,137.86,882.32,137.96,238.46,887.87,Low,887.87,887.87,62.2,0.9814725128678747,0.9814725128678747,14.009967845659162
cont-300,180895.0,180895.0,988195.0,32,16,4,1262.87,168798,653455,1.51,5.85,0.0,0.0,0,0.0,0.0,150.44,48.51,139.23,959.41,139.25,290.9,956.63,Low,959.41,959.41,150.44,1.3162985584890714,1.3162985584890714,8.394509438978995
cont-300,180895.0,180895.0,988195.0,64,16,4,1505.82,168798,653455,1.51,5.85,0.0,0.0,0,0.0,0.0,286.43,178.2,154.74,815.01,480.11,62.25,952.71,Low,952.71,952.71,286.43,1.580564914821929,1.580564914821929,5.257200712215899
cont-300,180895.0,180895.0,988195.0,128,16,4,1634.39,168798,653455,1.51,5.85,0.0,0.0,0,0.0,0.0,328.28,179.79,155.59,1214.56,927.01,64.27,959.06,Low,1214.56,1214.56,328.28,1.3456642734817548,1.3456642734817548,4.978646277567931
cont-300,180895.0,180895.0,988195.0,256,16,4,1695.2,168798,653455,1.51,5.85,0.0,0.0,0,0.0,0.0,334.0,180.49,156.66,1236.89,941.7,65.6,989.0,Low,1236.89,1236.89,334.0,1.370534162294141,1.370534162294141,5.075449101796408
cont-300,180895.0,180895.0,988195.0,512,16,4,1720.28,168798,653455,1.51,5.85,0.0,0.0,0,0.0,0.0,337.04,180.93,157.04,1387.37,1202.78,65.61,985.48,Low,1387.37,1387.37,337.04,1.2399576176506628,1.2399576176506628,5.104082601471635
af_shell9,504855.0,504855.0,17588845.0,16,16,4,4899.4,630091,2518300,6.98,27.91,0.0,0.0,0,486.84,524.35,700.19,177.93,738.01,2098.16,738.75,764.3,2095.41,High,2098.16,2098.16,700.19,2.335093605826057,2.335093605826057,6.99724360530713
af_shell9,504855.0,504855.0,17588845.0,32,16,4,7388.72,630091,2518300,6.98,27.91,0.0,0.0,0,961.96,1042.15,2263.25,174.84,642.07,2479.58,641.87,817.12,2479.05,High,2479.58,2479.58,2263.25,2.9798272288048784,2.9798272288048784,3.264650392135204
af_shell9,504855.0,504855.0,17588845.0,64,16,4,8304.46,630091,2518300,6.98,27.91,0.0,0.0,0,1865.01,2024.15,4267.07,293.19,581.64,1289.46,1668.81,183.19,2588.22,High,2588.22,2588.22,4267.07,1.9461738382543525,3.2085603233110014,1.9461738382543525
af_shell9,504855.0,504855.0,17588845.0,128,16,4,8658.06,630091,2518300,6.98,27.91,0.0,0.0,0,3302.76,3614.74,4839.25,297.69,602.16,2452.82,3098.61,187.62,2622.61,High,3098.61,3614.74,4839.25,1.789132613524823,2.3952096139694694,1.789132613524823
af_shell9,504855.0,504855.0,17588845.0,256,16,4,8766.21,630091,2518300,6.98,27.91,0.0,0.0,0,3313.22,3663.11,4905.98,299.89,611.84,2489.31,3121.19,189.54,2559.89,High,3121.19,3663.11,4905.98,1.786841772693733,2.3931058581369378,1.786841772693733
af_shell9,504855.0,504855.0,17588845.0,512,16,4,8815.5,630091,2518300,6.98,27.91,0.0,0.0,0,3316.35,3688.48,4929.66,301.22,617.15,3589.89,3832.31,189.56,2560.17,High,3832.31,3832.31,4929.66,1.7882572023222698,2.300309734859654,1.7882572023222698
belgium_osm,1441295.0,1441295.0,3099940.0,32,16,4,810.34,559008,2102298,1.47,5.55,0.0,0.0,0,399.79,398.73,44.83,-1.0,55.11,420.5,55.11,143.57,421.82,Low,421.82,421.82,44.83,1.9210563747570055,1.9210563747570055,18.075842070042384
belgium_osm,1441295.0,1441295.0,3099940.0,64,16,4,931.47,559008,2102298,1.47,5.55,0.0,0.0,0,639.56,637.55,79.91,0.0,62.44,422.09,192.17,32.63,430.71,Low,430.71,639.56,79.91,1.4564231659265747,1.4564231659265747,11.656488549618322
belgium_osm,1441295.0,1441295.0,3099940.0,128,16,4,978.56,559008,2102298,1.47,5.55,0.0,0.0,0,675.37,640.3,100.48,0.0,62.42,566.43,375.64,33.19,437.87,Low,566.43,675.37,100.48,1.4489242933503117,1.4489242933503117,9.738853503184712
belgium_osm,1441295.0,1441295.0,3099940.0,256,16,4,978.01,559008,2102298,1.47,5.55,0.0,0.0,0,679.36,661.09,103.74,0.0,62.68,565.04,377.98,33.74,446.26,Low,565.04,679.36,103.74,1.4396049222797926,1.4396049222797926,9.427511085405822
belgium_osm,1441295.0,1441295.0,3099940.0,512,16,4,974.74,559008,2102298,1.47,5.55,0.0,0.0,0,678.66,663.88,104.15,0.0,62.7,616.96,485.57,33.76,446.42,Low,616.96,678.66,104.15,1.4362714761441666,1.4362714761441666,9.359001440230436
c-72,84064.0,84064.0,707546.0,16,16,4,716.87,104451,414181,1.71,6.77,0.0,0.0,0,272.14,250.73,4.07,69.27,131.83,35.74,131.52,239.2,36.02,Low,239.2,272.14,4.07,2.6341956345998385,2.6341956345998385,176.13513513513513
c-72,84064.0,84064.0,707546.0,32,16,4,1164.68,104451,414181,1.71,6.77,0.0,0.0,0,533.0,503.96,46.0,69.43,159.36,69.85,157.55,314.47,71.59,Low,314.47,533.0,46.0,2.185140712945591,2.185140712945591,25.31913043478261
c-72,84064.0,84064.0,707546.0,64,16,4,1362.63,104451,414181,1.71,6.77,0.0,0.0,0,1022.85,963.98,90.07,221.28,204.36,932.22,165.27,81.74,132.22,Low,932.22,1022.85,90.07,1.3321894705968618,1.3321894705968618,15.128566670367494
c-72,84064.0,84064.0,707546.0,128,16,4,1587.32,104451,414181,1.71,6.77,0.0,0.0,0,1621.44,1574.54,103.51,226.19,220.67,1528.62,171.44,83.12,236.35,Low,1528.62,1621.44,103.51,0.9789569765147029,0.9789569765147029,15.334943483721378
c-72,84064.0,84064.0,707546.0,256,16,4,1673.67,104451,414181,1.71,6.77,0.0,0.0,0,1713.47,1731.03,105.44,228.86,232.37,1650.28,308.26,83.94,389.01,Low,1650.28,1731.03,105.44,0.9668636592086793,0.9668636592086793,15.873198027314114
c-72,84064.0,84064.0,707546.0,512,16,4,1687.02,104451,414181,1.71,6.77,0.0,0.0,0,1750.16,1806.87,106.28,230.39,239.64,1824.19,261.34,83.96,596.53,Low,1824.19,1824.19,106.28,0.9248049819371885,0.9248049819371885,15.873353406097102
af_shell6,504855.0,504855.0,17579155.0,16,16,4,4907.64,630091,2518300,6.98,27.91,0.0,0.0,0,486.39,524.16,700.25,177.8,738.5,2101.17,738.87,764.14,2097.66,High,2101.17,2101.17,700.25,2.335670126643727,2.335670126643727,7.008411281685113
af_shell6,504855.0,504855.0,17579155.0,32,16,4,7381.55,630091,2518300,6.98,27.91,0.0,0.0,0,961.98,1042.21,2264.42,174.91,641.6,2484.83,642.22,815.43,2479.75,High,2484.83,2484.83,2264.42,2.9706458791949553,2.9706458791949553,3.2597972107647872
af_shell6,504855.0,504855.0,17579155.0,64,16,4,8327.41,630091,2518300,6.98,27.91,0.0,0.0,0,1862.0,2022.17,4270.7,292.83,581.71,1290.24,1670.16,183.15,2589.36,High,2589.36,2589.36,4270.7,1.94989346008851,3.2160109061698643,1.94989346008851
af_shell6,504855.0,504855.0,17579155.0,128,16,4,8647.44,630091,2518300,6.98,27.91,0.0,0.0,0,3299.59,3613.72,4839.09,297.53,602.11,2453.16,3099.98,187.62,2623.35,High,3099.98,3613.72,4839.09,1.7869971420246369,2.3929468802231497,1.7869971420246369
af_shell6,504855.0,504855.0,17579155.0,256,16,4,8759.74,630091,2518300,6.98,27.91,0.0,0.0,0,3310.69,3663.82,4904.79,299.93,611.88,2489.8,3121.74,189.53,2559.82,High,3121.74,3663.82,4904.79,1.7859561775325752,2.3908761893324453,1.7859561775325752
af_shell6,504855.0,504855.0,17579155.0,512,16,4,8811.47,630091,2518300,6.98,27.91,0.0,0.0,0,3315.35,3689.3,4929.44,301.51,617.12,3591.47,3831.61,189.55,2560.28,High,3831.61,3831.61,4929.44,1.7875194748287837,2.299678203157419,1.7875194748287837
com-DBLP,317080.0,317080.0,2099732.0,16,16,4,772.24,453234,1783378,1.18,4.63,0.0,0.0,0,0.0,0.0,2.42,57.17,165.87,715.9,167.15,215.69,710.81,Low,715.9,715.9,2.42,1.0786981421986312,1.0786981421986312,319.10743801652893
com-DBLP,317080.0,317080.0,2099732.0,32,16,4,1215.12,453234,1783378,1.18,4.63,0.0,0.0,0,0.0,0.0,9.96,56.85,166.74,994.43,166.76,279.78,993.96,Low,994.43,994.43,9.96,1.221926128535945,1.221926128535945,121.99999999999997
com-DBLP,317080.0,317080.0,2099732.0,64,16,4,1368.35,453234,1783378,1.18,4.63,0.0,0.0,0,0.0,0.0,18.1,191.15,183.16,778.26,568.03,69.24,1048.29,Low,1048.29,1048.29,18.1,1.3053162769844222,1.3053162769844222,75.59944751381214
com-DBLP,317080.0,317080.0,2099732.0,128,16,4,1427.54,453234,1783378,1.18,4.63,0.0,0.0,0,0.0,0.0,22.64,193.63,184.99,1245.67,1073.35,70.73,1070.54,Low,1245.67,1245.67,22.64,1.1460017500622155,1.1460017500622155,63.05388692579505
com-DBLP,317080.0,317080.0,2099732.0,256,16,4,1448.4,453234,1783378,1.18,4.63,0.0,0.0,0,0.0,0.0,23.52,194.34,185.45,1251.94,1079.97,71.8,1006.91,Low,1251.94,1251.94,23.52,1.1569244532485583,1.1569244532485583,61.58163265306123
com-DBLP,317080.0,317080.0,2099732.0,512,16,4,1457.99,453234,1783378,1.18,4.63,0.0,0.0,0,0.0,0.0,23.75,194.31,185.92,1301.48,1285.54,71.82,1005.41,Low,1301.48,1301.48,23.75,1.120255401542859,1.120255401542859,61.38905263157895
bips07_1998,15066.0,15066.0,62198.0,16,16,4,216.72,9103,35180,1.77,6.83,0.0,0.0,0,83.94,57.01,19.5,34.65,83.04,205.27,83.26,94.67,203.93,Low,205.27,205.27,19.5,1.0557801919423198,1.0557801919423198,11.113846153846154
bips07_1998,15066.0,15066.0,62198.0,32,16,4,402.58,9103,35180,1.77,6.83,0.0,0.0,0,175.21,119.84,48.22,36.11,95.1,372.44,95.25,163.25,369.13,Low,372.44,372.44,48.22,1.0809257867038986,1.0809257867038986,8.3488179178764
bips07_1998,15066.0,15066.0,62198.0,64,16,4,590.95,9103,35180,1.77,6.83,0.0,0.0,0,328.66,223.53,95.29,146.43,116.86,346.99,300.47,53.32,524.88,Low,524.88,524.88,95.29,1.1258763907940863,1.1258763907940863,6.201595130653794
bips07_1998,15066.0,15066.0,62198.0,128,16,4,732.82,9103,35180,1.77,6.83,0.0,0.0,0,638.75,444.27,99.16,159.58,125.62,487.83,553.49,55.7,691.09,Low,691.09,691.09,99.16,1.060382873431825,1.060382873431825,7.390278338039533
bips07_1998,15066.0,15066.0,62198.0,256,16,4,1074.7,9103,35180,1.77,6.83,0.0,0.0,0,1016.51,751.07,111.2,167.73,130.16,886.17,633.86,57.36,793.59,Low,886.17,1016.51,111.2,1.0572448869170004,1.0572448869170004,9.66456834532374
bips07_1998,15066.0,15066.0,62198.0,512,16,4,1318.98,9103,35180,1.77,6.83,0.0,0.0,0,1198.28,969.95,119.86,171.55,132.4,1150.48,801.91,58.44,874.49,Low,1150.48,1198.28,119.86,1.1007277097172614,1.1007277097172614,11.004338394793926
atmosmodm,1489752.0,1489752.0,10319760.0,32,16,4,1605.06,1931898,7539642,1.37,5.34,0.0,0.0,0,693.04,733.38,495.67,-1.0,175.01,1064.55,175.06,344.02,1064.06,Low,1064.55,1064.55,495.67,1.5077356629561787,1.5077356629561787,3.23816248713862
atmosmodm,1489752.0,1489752.0,10319760.0,64,16,4,1714.03,1931898,7539642,1.37,5.34,0.0,0.0,0,1219.25,1305.18,801.38,0.0,189.8,853.47,618.85,68.4,1058.65,Low,1058.65,1305.18,801.38,1.3132518120106038,1.3132518120106038,2.138847987222042
atmosmodm,1489752.0,1489752.0,10319760.0,128,16,4,1645.73,1931898,7539642,1.37,5.34,0.0,0.0,0,1371.9,1383.53,1028.24,0.0,191.75,1340.27,1189.31,69.7,955.08,Low,1340.27,1383.53,1028.24,1.1895152255462478,1.1895152255462478,1.6005310044347623
atmosmodm,1489752.0,1489752.0,10319760.0,256,16,4,1647.72,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.25,1375.52,1098.15,0.0,193.45,1367.93,1198.2,70.51,981.26,Low,1367.93,1375.52,1098.15,1.1978887984180528,1.1978887984180528,1.5004507580931565
atmosmodm,1489752.0,1489752.0,10319760.0,512,16,4,1652.91,1931898,7539642,1.37,5.34,0.0,0.0,0,1375.08,1385.19,1119.23,0.0,194.13,1354.68,1512.01,70.52,978.21,Low,1512.01,1512.01,1119.23,1.0931872143702754,1.0931872143702754,1.476827819125649
ASIC_680ks,682712.0,682712.0,1693767.0,16,16,4,540.28,373480,1438529,1.62,6.24,0.0,0.0,0,247.05,244.61,0.74,31.84,86.2,464.81,86.32,169.16,463.52,Low,464.81,464.81,0.74,1.1623674189453754,1.1623674189453754,730.1081081081081
ASIC_680ks,682712.0,682712.0,1693767.0,32,16,4,726.0,373480,1438529,1.62,6.24,0.0,0.0,0,479.9,481.33,3.56,31.83,86.95,562.06,87.01,189.95,557.42,Low,562.06,562.06,3.56,1.2916770451553217,1.2916770451553217,203.93258426966293
ASIC_680ks,682712.0,682712.0,1693767.0,64,16,4,856.52,373480,1438529,1.62,6.24,0.0,0.0,0,876.7,878.11,7.06,135.39,97.3,608.02,297.6,44.82,612.34,Low,612.34,878.11,7.06,0.9754131031419754,0.9754131031419754,121.3201133144476
ASIC_680ks,682712.0,682712.0,1693767.0,128,16,4,926.76,373480,1438529,1.62,6.24,0.0,0.0,0,1133.14,1113.57,7.86,135.84,97.71,887.77,572.4,45.97,638.37,Low,887.77,1133.14,7.86,0.8178689305822757,0.8178689305822757,117.90839694656488
ASIC_680ks,682712.0,682712.0,1693767.0,256,16,4,985.93,373480,1438529,1.62,6.24,0.0,0.0,0,1128.51,1099.67,7.89,136.05,98.19,889.89,585.97,47.2,658.13,Low,889.89,1128.51,7.89,0.8736564142098874,0.8736564142098874,124.9594423320659
ASIC_680ks,682712.0,682712.0,1693767.0,512,16,4,1019.34,373480,1438529,1.62,6.24,0.0,0.0,0,1120.47,1107.09,7.9,136.13,98.43,1011.19,735.23,47.21,663.25,Low,1011.19,1120.47,7.9,0.9097432327505421,0.9097432327505421,129.03037974683545
case9,14454.0,14454.0,147972.0,16,16,4,418.0,13545,52154,2.84,10.92,0.0,0.0,0,0.0,0.0,2.81,69.9,52.05,4.02,51.99,172.46,4.01,Medium,172.46,172.46,2.81,2.423750434883451,2.423750434883451,148.7544483985765
case9,14454.0,14454.0,147972.0,32,16,4,725.35,13545,52154,2.84,10.92,0.0,0.0,0,0.0,0.0,36.98,73.2,90.61,11.96,91.82,269.53,11.97,Medium,269.53,269.53,36.98,2.6911661039587433,2.6911661039587433,19.614656571119525
case9,14454.0,14454.0,147972.0,64,16,4,1238.26,13545,52154,2.84,10.92,0.0,0.0,0,0.0,0.0,73.19,198.69,149.73,718.31,32.79,69.86,23.77,Medium,718.31,718.31,73.19,1.7238518188525846,1.7238518188525846,16.918431479710343
case9,14454.0,14454.0,147972.0,128,16,4,1572.08,13545,52154,2.84,10.92,0.0,0.0,0,0.0,0.0,77.03,215.27,205.55,1352.89,54.31,80.86,43.36,Medium,1352.89,1352.89,77.03,1.1620161284361625,1.1620161284361625,20.408671945995067
case9,14454.0,14454.0,147972.0,256,16,4,2339.48,13545,52154,2.84,10.92,0.0,0.0,0,0.0,0.0,86.75,246.62,246.88,1716.86,105.96,81.39,85.2,Medium,1716.86,1716.86,86.75,1.3626504199527045,1.3626504199527045,26.96806916426513
case9,14454.0,14454.0,147972.0,512,16,4,2562.29,13545,52154,2.84,10.92,0.0,0.0,0,0.0,0.0,89.59,252.88,267.97,2543.02,63.9,82.15,165.16,Medium,2543.02,2543.02,89.59,1.0075776045803808,1.0075776045803808,28.600178591360642
bmw7st_1,141347.0,141347.0,7318399.0,16,16,4,3735.78,271881,1076226,6.82,27.0,0.0,0.0,0,439.05,482.75,76.48,231.05,935.94,1559.97,939.42,582.98,1563.63,High,1563.63,1563.63,76.48,2.389171351278755,2.389171351278755,48.84649581589958
bmw7st_1,141347.0,141347.0,7318399.0,32,16,4,5582.3,271881,1076226,6.82,27.0,0.0,0.0,0,863.24,955.75,436.38,223.52,798.57,2397.41,798.05,720.74,2376.45,High,2397.41,2397.41,436.38,2.3284711417738313,2.3284711417738313,12.792291122416243
bmw7st_1,141347.0,141347.0,7318399.0,64,16,4,6731.11,271881,1076226,6.82,27.0,0.0,0.0,0,1685.05,1858.14,852.31,340.75,714.06,1401.7,2285.79,216.85,2670.18,High,2670.18,2670.18,852.31,2.520845036664195,2.520845036664195,7.897490349755371
bmw7st_1,141347.0,141347.0,7318399.0,128,16,4,7186.35,271881,1076226,6.82,27.0,0.0,0.0,0,3105.75,3429.55,978.64,348.02,746.82,2633.77,3963.91,219.68,2748.81,High,3963.91,3963.91,978.64,1.8129447944075423,1.8129447944075423,7.3432007684133085
bmw7st_1,141347.0,141347.0,7318399.0,256,16,4,8025.11,271881,1076226,6.82,27.0,0.0,0.0,0,3131.76,3508.13,988.99,352.01,764.68,2690.8,4226.85,221.12,2731.86,High,4226.85,4226.85,988.99,1.8986029785774274,1.8986029785774274,8.114450095552028
bmw7st_1,141347.0,141347.0,7318399.0,512,16,4,8523.7,271881,1076226,6.82,27.0,0.0,0.0,0,3141.31,3552.54,994.15,354.0,773.71,3780.41,4525.25,221.16,2753.0,High,4525.25,4525.25,994.15,1.8835865421799902,1.8835865421799902,8.573857063823368
coAuthorsCiteseer,227320.0,227320.0,1628268.0,16,16,4,1166.38,214966,838545,1.94,7.57,0.0,0.0,0,0.0,0.0,1.43,61.22,179.84,271.02,179.96,234.01,268.2,Low,271.02,271.02,1.43,4.303667626005462,4.303667626005462,815.6503496503498
coAuthorsCiteseer,227320.0,227320.0,1628268.0,32,16,4,1791.27,214966,838545,1.94,7.57,0.0,0.0,0,0.0,0.0,9.02,60.98,179.35,488.16,179.47,299.95,483.24,Low,488.16,488.16,9.02,3.66943215339233,3.66943215339233,198.58869179600887
coAuthorsCiteseer,227320.0,227320.0,1628268.0,64,16,4,2025.21,214966,838545,1.94,7.57,0.0,0.0,0,0.0,0.0,17.34,201.69,196.51,884.09,588.41,72.96,918.37,Low,918.37,918.37,17.34,2.2052222960244783,2.2052222960244783,116.79411764705883
coAuthorsCiteseer,227320.0,227320.0,1628268.0,128,16,4,2118.76,214966,838545,1.94,7.57,0.0,0.0,0,0.0,0.0,20.37,203.86,198.61,1453.81,974.94,74.48,1172.79,Low,1453.81,1453.81,20.37,1.457384389982185,1.457384389982185,104.01374570446735
coAuthorsCiteseer,227320.0,227320.0,1628268.0,256,16,4,2150.06,214966,838545,1.94,7.57,0.0,0.0,0,0.0,0.0,20.52,204.56,199.2,1491.86,1059.64,75.51,1145.51,Low,1491.86,1491.86,20.52,1.4411942139342835,1.4411942139342835,104.77875243664717
coAuthorsCiteseer,227320.0,227320.0,1628268.0,512,16,4,2125.07,214966,838545,1.94,7.57,0.0,0.0,0,0.0,0.0,20.63,204.93,199.8,1672.86,973.39,75.55,1143.0,Low,1672.86,1672.86,20.63,1.270321485360401,1.270321485360401,103.00872515753758
blockqp1,60012.0,60012.0,640033.0,16,16,4,406.89,46251,175004,3.66,13.84,0.0,0.0,0,302.04,279.86,0.43,65.92,37.48,4.2,37.34,271.32,4.22,Medium,271.32,302.04,0.43,1.3471394517282478,1.3471394517282478,946.2558139534883
blockqp1,60012.0,60012.0,640033.0,32,16,4,1163.7,46251,175004,3.66,13.84,0.0,0.0,0,601.25,551.51,5.15,70.71,61.62,8.2,62.65,352.05,8.18,Medium,352.05,601.25,5.15,1.9354677754677756,1.9354677754677756,225.96116504854368
blockqp1,60012.0,60012.0,640033.0,64,16,4,1754.72,46251,175004,3.66,13.84,0.0,0.0,0,1089.88,977.52,10.23,162.22,113.02,1064.5,24.22,43.18,16.45,Medium,1064.5,1089.88,10.23,1.610012111425111,1.610012111425111,171.5268817204301
blockqp1,60012.0,60012.0,640033.0,128,16,4,2805.62,46251,175004,3.66,13.84,0.0,0.0,0,1808.0,1679.33,11.83,164.24,165.68,1680.43,22.18,61.75,28.64,Medium,1680.43,1808.0,11.83,1.5517809734513275,1.5517809734513275,237.1614539306847
blockqp1,60012.0,60012.0,640033.0,256,16,4,2863.68,46251,175004,3.66,13.84,0.0,0.0,0,2016.65,1973.13,12.26,182.42,198.36,1865.31,40.08,61.87,45.16,Medium,1865.31,2016.65,12.26,1.4200183472590682,1.4200183472590682,233.57911908646003
blockqp1,60012.0,60012.0,640033.0,512,16,4,2608.39,46251,175004,3.66,13.84,0.0,0.0,0,2056.54,2074.87,12.36,184.11,246.36,2184.65,25.54,61.88,88.58,Medium,2184.65,2184.65,12.36,1.1939624196095484,1.1939624196095484,211.03478964401293
bcsstk39,46772.0,46772.0,2060662.0,16,16,4,2333.71,85019,338871,6.17,24.57,0.0,0.0,0,420.47,439.85,676.8,214.75,809.8,1799.56,806.99,559.68,1772.09,High,1799.56,1799.56,676.8,1.2968225566249527,1.2968225566249527,3.4481530732860524
bcsstk39,46772.0,46772.0,2060662.0,32,16,4,3640.75,85019,338871,6.17,24.57,0.0,0.0,0,830.07,879.52,2192.33,208.79,725.83,2426.59,727.09,734.37,2426.59,High,2426.59,2426.59,2192.33,1.5003564673059724,1.5003564673059724,1.6606760843486155
bcsstk39,46772.0,46772.0,2060662.0,64,16,4,5142.01,85019,338871,6.17,24.57,0.0,0.0,0,1630.99,1716.41,4189.06,342.47,664.8,1351.86,2056.9,218.94,2657.29,High,2657.29,2657.29,4189.06,1.2274854024530562,1.935057897331492,1.2274854024530562
bcsstk39,46772.0,46772.0,2060662.0,128,16,4,6392.13,85019,338871,6.17,24.57,0.0,0.0,0,3062.92,3233.58,5100.5,354.34,702.28,2519.88,3774.7,222.9,2740.06,High,3774.7,3774.7,5100.5,1.2532359572590923,1.693414046149363,1.2532359572590923
bcsstk39,46772.0,46772.0,2060662.0,256,16,4,7133.4,85019,338871,6.17,24.57,0.0,0.0,0,3158.72,3456.23,5529.98,360.75,721.39,2643.63,3913.45,224.81,2735.8,High,3913.45,3913.45,5529.98,1.2899504157338726,1.8227906323065326,1.2899504157338726
bcsstk39,46772.0,46772.0,2060662.0,512,16,4,7451.82,85019,338871,6.17,24.57,0.0,0.0,0,3205.82,3567.06,5754.64,364.27,732.68,3604.76,4672.08,224.94,2751.45,High,4672.08,4672.08,5754.64,1.2949237484881764,1.5949684080752042,1.2949237484881764
cage10,11397.0,11397.0,150645.0,16,16,4,271.92,28051,111803,1.35,5.37,0.0,0.0,0,184.84,155.46,64.32,89.24,240.26,498.82,242.98,170.03,497.18,Low,498.82,498.82,64.32,0.5451264985365463,0.5451264985365463,4.227611940298508
cage10,11397.0,11397.0,150645.0,32,16,4,512.4,28051,111803,1.35,5.37,0.0,0.0,0,360.83,326.78,205.24,94.42,280.01,823.2,280.53,281.32,823.2,Low,823.2,823.2,205.24,0.6224489795918366,0.6224489795918366,2.496589358799454
cage10,11397.0,11397.0,150645.0,64,16,4,801.3,28051,111803,1.35,5.37,0.0,0.0,0,711.43,617.4,412.16,249.93,311.89,625.73,904.77,103.54,1214.88,Low,1214.88,1214.88,412.16,0.6595713156854998,0.6595713156854998,1.9441479037267078
cage10,11397.0,11397.0,150645.0,128,16,4,1069.35,28051,111803,1.35,5.37,0.0,0.0,0,1333.14,1186.18,440.97,272.97,340.54,1183.85,1639.67,109.01,1508.34,Low,1639.67,1639.67,440.97,0.6521739130434782,0.6521739130434782,2.4249948976120823
cage10,11397.0,11397.0,150645.0,256,16,4,1235.43,28051,111803,1.35,5.37,0.0,0.0,0,1821.86,1649.77,610.21,284.77,357.08,1590.97,1900.88,111.6,1719.2,Low,1900.88,1900.88,610.21,0.6499252977568284,0.6499252977568284,2.0245980891824127
cage10,11397.0,11397.0,150645.0,512,16,4,1484.19,28051,111803,1.35,5.37,0.0,0.0,0,2191.2,2063.63,659.28,291.1,364.23,2518.62,2384.09,112.8,1902.38,Low,2518.62,2518.62,659.28,0.5892869904947948,0.5892869904947948,2.2512286130323993
Chevron1,37365.0,37365.0,330633.0,16,16,4,633.4,32525,125493,2.63,10.17,0.0,0.0,0,0.0,0.0,213.73,70.74,202.22,822.47,203.59,241.51,826.58,Medium,826.58,826.58,213.73,0.7662900142756901,0.7662900142756901,2.963552145229963
Chevron1,37365.0,37365.0,330633.0,32,16,4,951.46,32525,125493,2.63,10.17,0.0,0.0,0,0.0,0.0,704.97,71.47,213.17,1154.04,212.97,333.13,1154.04,Medium,1154.04,1154.04,704.97,0.8244601573602302,0.8244601573602302,1.3496460842305347
Chevron1,37365.0,37365.0,330633.0,64,16,4,1193.62,32525,125493,2.63,10.17,0.0,0.0,0,0.0,0.0,1314.64,228.46,240.02,848.32,725.47,84.03,1373.35,Medium,1373.35,1373.35,1314.64,0.8691302290020751,0.8691302290020751,0.9079443802105518
Chevron1,37365.0,37365.0,330633.0,128,16,4,2292.08,32525,125493,2.63,10.17,0.0,0.0,0,0.0,0.0,1568.84,237.99,253.77,1387.76,1387.76,87.47,1492.7,Medium,1492.7,1492.7,1568.84,1.4610030340888809,1.535526227641187,1.4610030340888809
Chevron1,37365.0,37365.0,330633.0,256,16,4,2631.9,32525,125493,2.63,10.17,0.0,0.0,0,0.0,0.0,1768.68,242.02,260.47,1673.56,1465.41,89.28,1467.44,Medium,1673.56,1673.56,1768.68,1.48805889137662,1.572635579244246,1.48805889137662
Chevron1,37365.0,37365.0,330633.0,512,16,4,2821.4,32525,125493,2.63,10.17,0.0,0.0,0,0.0,0.0,1898.14,244.13,261.16,2198.72,1886.64,89.4,1471.52,Medium,2198.72,2198.72,1898.14,1.2832011352059383,1.2832011352059383,1.4864024782155163
crack,10240.0,10240.0,60760.0,16,16,4,162.03,11806,46254,1.31,5.15,0.0,0.0,0,0.0,0.0,13.84,46.28,109.48,258.55,108.89,106.41,268.85,Low,268.85,268.85,13.84,0.6026780732750604,0.6026780732750604,11.707369942196532
crack,10240.0,10240.0,60760.0,32,16,4,319.79,11806,46254,1.31,5.15,0.0,0.0,0,0.0,0.0,30.58,48.65,130.11,460.3,130.53,167.85,453.43,Low,460.3,460.3,30.58,0.6947425592005214,0.6947425592005214,10.457488554610858
crack,10240.0,10240.0,60760.0,64,16,4,513.83,11806,46254,1.31,5.15,0.0,0.0,0,0.0,0.0,61.25,172.86,159.89,364.92,398.43,67.27,712.73,Low,712.73,712.73,61.25,0.7209321903104963,0.7209321903104963,8.389061224489797
crack,10240.0,10240.0,60760.0,128,16,4,754.78,11806,46254,1.31,5.15,0.0,0.0,0,0.0,0.0,85.76,193.89,175.86,671.38,750.12,71.23,949.38,Low,949.38,949.38,85.76,0.7950241210052876,0.7950241210052876,8.801072761194028
crack,10240.0,10240.0,60760.0,256,16,4,959.68,11806,46254,1.31,5.15,0.0,0.0,0,0.0,0.0,95.67,206.4,184.02,1218.25,869.55,73.85,1112.31,Low,1218.25,1218.25,95.67,0.7877529242766262,0.7877529242766262,10.031148740462005
crack,10240.0,10240.0,60760.0,512,16,4,1292.77,11806,46254,1.31,5.15,0.0,0.0,0,0.0,0.0,99.98,213.19,188.46,1488.76,1140.36,75.04,1304.91,Low,1488.76,1488.76,99.98,0.8683535291114753,0.8683535291114753,12.930286057211442
astro-ph,16706.0,16706.0,242502.0,16,16,4,427.69,37044,146562,1.65,6.55,0.0,0.0,0,242.02,178.7,6.88,100.75,286.65,157.98,285.3,185.26,158.39,Low,286.65,286.65,6.88,1.4920286063143207,1.4920286063143207,62.16424418604651
astro-ph,16706.0,16706.0,242502.0,32,16,4,796.39,37044,146562,1.65,6.55,0.0,0.0,0,484.52,369.39,39.99,104.32,311.5,322.26,312.3,286.48,325.72,Low,325.72,484.52,39.99,1.6436679600429291,1.6436679600429291,19.91472868217054
astro-ph,16706.0,16706.0,242502.0,64,16,4,1096.05,37044,146562,1.65,6.55,0.0,0.0,0,953.79,715.35,79.29,275.02,344.34,888.29,644.1,107.56,600.25,Low,888.29,953.79,79.29,1.1491523291290535,1.1491523291290535,13.82330684827847
astro-ph,16706.0,16706.0,242502.0,128,16,4,1390.69,37044,146562,1.65,6.55,0.0,0.0,0,1806.35,1387.71,84.98,294.25,366.32,1469.71,1032.47,111.92,1112.39,Low,1469.71,1806.35,84.98,0.7698895562875412,0.7698895562875412,16.36490939044481
astro-ph,16706.0,16706.0,242502.0,256,16,4,1608.64,37044,146562,1.65,6.55,0.0,0.0,0,2181.02,1874.41,88.05,304.32,378.43,1793.82,1404.79,114.25,1630.95,Low,1793.82,2181.02,88.05,0.7375631585221594,0.7375631585221594,18.26961953435548
astro-ph,16706.0,16706.0,242502.0,512,16,4,1649.32,37044,146562,1.65,6.55,0.0,0.0,0,2378.93,2306.11,91.54,309.65,384.29,2500.83,1415.3,114.82,1891.31,Low,2500.83,2500.83,91.54,0.6595090429977247,0.6595090429977247,18.01747869783701
coPapersDBLP,540486.0,540486.0,30491458.0,16,16,4,3064.16,1999968,7948897,3.84,15.25,0.0,0.0,0,0.0,0.0,14.37,234.35,945.27,1646.76,946.23,456.22,1599.43,Medium,1646.76,1646.76,14.37,1.8607204449950205,1.8607204449950205,213.2331245650661
coPapersDBLP,540486.0,540486.0,30491458.0,32,16,4,4674.45,1999968,7948897,3.84,15.25,0.0,0.0,0,0.0,0.0,82.78,229.28,791.09,2493.98,791.08,559.27,2494.8,Medium,2494.8,2494.8,82.78,1.8736772486772484,1.8736772486772484,56.46834984295723
coPapersDBLP,540486.0,540486.0,30491458.0,64,16,4,5121.82,1999968,7948897,3.84,15.25,0.0,0.0,0,0.0,0.0,152.87,341.23,727.74,1248.2,2291.51,208.21,2568.35,Medium,2568.35,2568.35,152.87,1.9942063971031985,1.9942063971031985,33.504415516451886
coPapersDBLP,540486.0,540486.0,30491458.0,128,16,4,5398.03,1999968,7948897,3.84,15.25,0.0,0.0,0,0.0,0.0,192.78,347.46,761.78,2313.29,4006.1,210.16,2653.33,Medium,4006.1,4006.1,192.78,1.3474526347320337,1.3474526347320337,28.00098557941695
coPapersDBLP,540486.0,540486.0,30491458.0,256,16,4,5415.35,1999968,7948897,3.84,15.25,0.0,0.0,0,0.0,0.0,195.3,350.82,779.63,2339.73,4053.74,211.16,2625.12,Medium,4053.74,4053.74,195.3,1.3358898202647433,1.3358898202647433,27.72836661546339
coPapersDBLP,540486.0,540486.0,30491458.0,512,16,4,5423.66,1999968,7948897,3.84,15.25,0.0,0.0,0,0.0,0.0,195.65,352.42,788.97,3189.01,3952.15,211.17,2623.13,Medium,3952.15,3952.15,195.65,1.372331515757246,1.372331515757246,27.72123690263225
bundle1,10581.0,10581.0,770811.0,16,16,4,1446.17,21474,84840,9.09,35.9,0.0,0.0,0,416.03,383.72,77.11,267.77,740.54,84.41,732.8,236.26,84.57,High,740.54,740.54,77.11,1.9528587247143978,1.9528587247143978,18.754636233951498
bundle1,10581.0,10581.0,770811.0,32,16,4,2709.35,21474,84840,9.09,35.9,0.0,0.0,0,814.48,783.04,353.46,265.55,811.05,236.84,815.77,308.18,236.62,High,815.77,815.77,353.46,3.3212179903649313,3.3212179903649313,7.66522378769875
bundle1,10581.0,10581.0,770811.0,64,16,4,4540.86,21474,84840,9.09,35.9,0.0,0.0,0,1601.04,1500.54,704.18,387.29,777.9,1182.82,641.35,323.84,474.69,High,1182.82,1601.04,704.18,2.836193973916954,2.836193973916954,6.448436479309268
bundle1,10581.0,10581.0,770811.0,128,16,4,6410.07,21474,84840,9.09,35.9,0.0,0.0,0,3015.75,2836.8,723.94,408.42,843.67,2249.98,865.82,331.95,929.36,High,2249.98,3015.75,723.94,2.1255309624471526,2.1255309624471526,8.85442163715225
bundle1,10581.0,10581.0,770811.0,256,16,4,6932.53,21474,84840,9.09,35.9,0.0,0.0,0,3339.94,3322.85,986.67,426.77,885.58,2569.13,1659.86,335.12,1635.43,High,2569.13,3339.94,986.67,2.0756450714683496,2.0756450714683496,7.0261891007124975
bundle1,10581.0,10581.0,770811.0,512,16,4,7857.9,21474,84840,9.09,35.9,0.0,0.0,0,3510.58,3669.86,1096.73,433.09,907.38,3805.74,1477.26,337.03,2361.56,High,3805.74,3805.74,1096.73,2.064749562502956,2.064749562502956,7.164844583443509
coAuthorsDBLP,299067.0,299067.0,1955352.0,16,16,4,1013.66,315327,1233434,1.59,6.2,0.0,0.0,0,0.0,0.0,2.7,56.63,164.51,799.73,164.48,223.55,791.32,Low,799.73,799.73,2.7,1.2675027821889888,1.2675027821889888,375.4296296296296
coAuthorsDBLP,299067.0,299067.0,1955352.0,32,16,4,1536.02,315327,1233434,1.59,6.2,0.0,0.0,0,0.0,0.0,11.06,56.38,164.12,997.63,164.11,285.14,998.9,Low,998.9,998.9,11.06,1.537711482630894,1.537711482630894,138.88065099457503
coAuthorsDBLP,299067.0,299067.0,1955352.0,64,16,4,1705.5,315327,1233434,1.59,6.2,0.0,0.0,0,0.0,0.0,20.57,191.79,180.39,813.88,561.0,68.82,1054.24,Low,1054.24,1054.24,20.57,1.6177530733039915,1.6177530733039915,82.91200777831794
coAuthorsDBLP,299067.0,299067.0,1955352.0,128,16,4,1781.03,315327,1233434,1.59,6.2,0.0,0.0,0,0.0,0.0,24.96,193.64,182.06,1322.75,1058.66,70.33,1082.55,Low,1322.75,1322.75,24.96,1.3464600264600264,1.3464600264600264,71.35536858974359
coAuthorsDBLP,299067.0,299067.0,1955352.0,256,16,4,1806.75,315327,1233434,1.59,6.2,0.0,0.0,0,0.0,0.0,25.36,194.07,182.64,1334.31,1063.99,71.42,1049.96,Low,1334.31,1334.31,25.36,1.3540706432538165,1.3540706432538165,71.24408517350157
coAuthorsDBLP,299067.0,299067.0,1955352.0,512,16,4,1812.14,315327,1233434,1.59,6.2,0.0,0.0,0,0.0,0.0,25.5,194.39,183.14,1456.6,1297.24,71.43,1046.71,Low,1456.6,1456.6,25.5,1.2440889743237677,1.2440889743237677,71.0643137254902
ABACUS_shell_hd,23412.0,23412.0,218484.0,16,16,4,418.55,38549,152255,1.43,5.67,0.0,0.0,0,218.7,165.14,76.71,71.82,199.53,600.23,201.37,196.83,603.55,Low,603.55,603.55,76.71,0.6934802419020795,0.6934802419020795,5.456263850866902
ABACUS_shell_hd,23412.0,23412.0,218484.0,32,16,4,734.4,38549,152255,1.43,5.67,0.0,0.0,0,430.51,336.65,260.1,73.82,217.61,971.04,217.83,314.37,968.89,Low,971.04,971.04,260.1,0.7563025210084033,0.7563025210084033,2.8235294117647056
ABACUS_shell_hd,23412.0,23412.0,218484.0,64,16,4,872.19,38549,152255,1.43,5.67,0.0,0.0,0,855.96,646.4,508.69,225.65,246.32,792.33,721.66,87.74,1243.15,Low,1243.15,1243.15,508.69,0.701596750191047,0.701596750191047,1.7145805893569759
ABACUS_shell_hd,23412.0,23412.0,218484.0,128,16,4,1178.61,38549,152255,1.43,5.67,0.0,0.0,0,1588.97,1233.5,683.83,239.11,263.23,1426.83,1355.99,91.2,1443.33,Low,1443.33,1588.97,683.83,0.7417446521960767,0.7417446521960767,1.7235424008891096
ABACUS_shell_hd,23412.0,23412.0,218484.0,256,16,4,1473.75,38549,152255,1.43,5.67,0.0,0.0,0,1829.27,1684.7,775.8,246.44,271.03,1707.74,1486.92,93.17,1495.19,Low,1707.74,1829.27,775.8,0.8056492480607018,0.8056492480607018,1.8996519721577727
ABACUS_shell_hd,23412.0,23412.0,218484.0,512,16,4,1617.28,38549,152255,1.43,5.67,0.0,0.0,0,2020.66,1938.85,823.21,249.62,275.72,2148.58,1875.4,93.37,1519.23,Low,2148.58,2148.58,823.21,0.7527204013813775,0.7527204013813775,1.9646019849127196
bcsstm25,15439.0,15439.0,15439.0,16,16,4,67.13,3860,15439,1.0,4.0,0.0,0.0,0,18.53,12.44,29.69,9.6,20.48,83.01,20.29,44.88,81.26,Low,83.01,83.01,29.69,0.8086977472593663,0.8086977472593663,2.2610306500505217
bcsstm25,15439.0,15439.0,15439.0,32,16,4,131.4,3860,15439,1.0,4.0,0.0,0.0,0,36.2,25.86,105.39,9.68,23.18,130.84,23.23,61.14,130.29,Low,130.84,130.84,105.39,1.0042800366860287,1.0042800366860287,1.246797608881298
bcsstm25,15439.0,15439.0,15439.0,64,16,4,227.88,3860,15439,1.0,4.0,0.0,0.0,0,72.4,49.8,193.59,56.04,29.16,72.57,73.52,17.56,174.95,Low,174.95,174.95,193.59,1.1771269177126917,1.302543583881109,1.1771269177126917
bcsstm25,15439.0,15439.0,15439.0,128,16,4,333.82,3860,15439,1.0,4.0,0.0,0.0,0,144.97,99.93,266.76,58.96,31.19,90.42,140.83,18.1,220.95,Low,220.95,220.95,266.76,1.2513870145449093,1.5108395564607378,1.2513870145449093
bcsstm25,15439.0,15439.0,15439.0,256,16,4,437.99,3860,15439,1.0,4.0,0.0,0.0,0,252.32,181.1,365.42,60.95,32.43,167.36,157.64,18.47,254.93,Low,254.93,254.93,365.42,1.1985933993760605,1.718079472796454,1.1985933993760605
bcsstm25,15439.0,15439.0,15439.0,512,16,4,521.15,3860,15439,1.0,4.0,0.0,0.0,0,335.86,270.41,422.62,61.94,33.04,268.8,206.28,18.79,289.42,Low,289.42,335.86,422.62,1.2331408830627986,1.5516882034180908,1.2331408830627986
af_shell5,504855.0,504855.0,17579155.0,16,16,4,4914.5,630091,2518300,6.98,27.91,0.0,0.0,0,486.46,524.15,700.5,177.78,737.02,2099.91,738.97,762.41,2097.41,High,2099.91,2099.91,700.5,2.3403383954550434,2.3403383954550434,7.01570306923626
af_shell5,504855.0,504855.0,17579155.0,32,16,4,7375.35,630091,2518300,6.98,27.91,0.0,0.0,0,961.9,1042.21,2268.36,174.86,641.99,2482.03,641.98,815.66,2481.5,High,2482.03,2482.03,2268.36,2.9714991357880445,2.9714991357880445,3.2514018938792786
af_shell5,504855.0,504855.0,17579155.0,64,16,4,8329.38,630091,2518300,6.98,27.91,0.0,0.0,0,1861.55,2023.05,4268.37,293.05,581.91,1290.55,1668.54,183.19,2589.26,High,2589.26,2589.26,4268.37,1.9514193942886862,3.2168959471045775,1.9514193942886862
af_shell5,504855.0,504855.0,17579155.0,128,16,4,8652.22,630091,2518300,6.98,27.91,0.0,0.0,0,3301.83,3613.53,4839.75,297.63,602.24,2449.62,3098.88,187.64,2622.81,High,3098.88,3613.53,4839.75,1.7877411023296657,2.3943955079935684,1.7877411023296657
af_shell5,504855.0,504855.0,17579155.0,256,16,4,8755.65,630091,2518300,6.98,27.91,0.0,0.0,0,3311.0,3664.4,4906.33,299.76,611.93,2491.94,3121.26,189.54,2559.45,High,3121.26,3664.4,4906.33,1.784561984212232,2.3893816177273224,1.784561984212232
af_shell5,504855.0,504855.0,17579155.0,512,16,4,8796.17,630091,2518300,6.98,27.91,0.0,0.0,0,3315.2,3688.72,4928.93,301.27,617.14,3591.28,3832.73,189.56,2560.08,High,3832.73,3832.73,4928.93,1.7846003087891287,2.295014258765945,1.7846003087891287
bips07_2476,16861.0,16861.0,66498.0,16,16,4,224.66,10311,39686,1.68,6.45,0.0,0.0,0,93.92,58.03,10.84,32.92,81.29,230.9,82.0,106.91,233.33,Low,233.33,233.33,10.84,0.9628423263189474,0.9628423263189474,20.725092250922508
bips07_2476,16861.0,16861.0,66498.0,32,16,4,409.22,10311,39686,1.68,6.45,0.0,0.0,0,173.62,121.13,49.35,34.75,91.85,382.17,91.98,174.31,377.83,Low,382.17,382.17,49.35,1.0707800193631107,1.0707800193631107,8.292198581560283
bips07_2476,16861.0,16861.0,66498.0,64,16,4,569.58,10311,39686,1.68,6.45,0.0,0.0,0,341.45,234.35,96.76,141.86,112.09,351.84,291.02,51.9,512.51,Low,512.51,512.51,96.76,1.1113539248014674,1.1113539248014674,5.886523356758992
bips07_2476,16861.0,16861.0,66498.0,128,16,4,687.32,10311,39686,1.68,6.45,0.0,0.0,0,661.67,472.04,103.88,155.55,120.69,487.61,542.29,54.24,666.65,Low,666.65,666.65,103.88,1.0310057751443786,1.0310057751443786,6.616480554485946
bips07_2476,16861.0,16861.0,66498.0,256,16,4,1044.13,10311,39686,1.68,6.45,0.0,0.0,0,969.89,772.67,109.66,163.69,124.92,840.42,613.59,55.74,769.88,Low,840.42,969.89,109.66,1.0765447628081537,1.0765447628081537,9.521521065110342
bips07_2476,16861.0,16861.0,66498.0,512,16,4,1268.89,10311,39686,1.68,6.45,0.0,0.0,0,1162.17,967.68,115.02,167.63,126.9,1033.48,772.95,56.67,826.38,Low,1033.48,1162.17,115.02,1.0918282179027166,1.0918282179027166,11.03190749434881
3dtube,45330.0,45330.0,3213618.0,16,16,4,2751.39,129287,513461,6.26,24.86,0.0,0.0,0,445.9,478.15,83.54,270.19,845.91,257.38,848.82,478.86,256.15,High,848.82,848.82,83.54,3.241429278292217,3.241429278292217,32.93500119703136
3dtube,45330.0,45330.0,3213618.0,32,16,4,4561.56,129287,513461,6.26,24.86,0.0,0.0,0,876.24,954.16,796.34,262.59,807.64,638.76,812.24,627.17,632.35,High,812.24,954.16,796.34,4.78070763813197,4.78070763813197,5.728156315141774
3dtube,45330.0,45330.0,3213618.0,64,16,4,5516.94,129287,513461,6.26,24.86,0.0,0.0,0,1703.71,1851.7,1562.66,370.71,775.49,1416.47,1164.88,304.3,1042.28,High,1416.47,1851.7,1562.66,2.979391910136631,2.979391910136631,3.5304800788399264
3dtube,45330.0,45330.0,3213618.0,128,16,4,6291.96,129287,513461,6.26,24.86,0.0,0.0,0,3118.13,3356.26,1856.78,382.3,844.61,2578.37,1443.19,309.61,1526.93,High,2578.37,3356.26,1856.78,1.874693855660765,1.874693855660765,3.388640549768955
3dtube,45330.0,45330.0,3213618.0,256,16,4,6607.28,129287,513461,6.26,24.86,0.0,0.0,0,3182.78,3505.21,1951.94,389.0,881.5,2685.43,2321.35,312.61,1928.73,High,2685.43,3505.21,1951.94,1.88498834591936,1.88498834591936,3.384981095730401
3dtube,45330.0,45330.0,3213618.0,512,16,4,6873.59,129287,513461,6.26,24.86,0.0,0.0,0,3213.12,3585.5,1982.3,392.95,902.31,3721.62,2070.42,312.68,2322.92,High,3721.62,3721.62,1982.3,1.8469349369360655,1.8469349369360655,3.46748221762599
com-Amazon,334863.0,334863.0,1851744.0,16,16,4,566.8,466212,1833417,1.01,3.97,0.0,0.0,0,0.0,0.0,1.72,48.78,137.23,339.21,137.1,190.7,348.66,Low,348.66,348.66,1.72,1.6256524981357194,1.6256524981357194,329.5348837209302
com-Amazon,334863.0,334863.0,1851744.0,32,16,4,868.34,466212,1833417,1.01,3.97,0.0,0.0,0,0.0,0.0,7.68,48.61,138.01,518.7,138.06,248.87,521.77,Low,521.77,521.77,7.68,1.6642198669912032,1.6642198669912032,113.06510416666667
com-Amazon,334863.0,334863.0,1851744.0,64,16,4,921.84,466212,1833417,1.01,3.97,0.0,0.0,0,0.0,0.0,13.39,172.55,152.87,682.99,419.73,62.46,647.01,Low,682.99,682.99,13.39,1.3497122944699045,1.3497122944699045,68.8454070201643
com-Amazon,334863.0,334863.0,1851744.0,128,16,4,1048.78,466212,1833417,1.01,3.97,0.0,0.0,0,0.0,0.0,17.66,174.95,154.72,943.44,747.69,63.88,752.02,Low,943.44,943.44,17.66,1.111655219197829,1.111655219197829,59.38731596828992
com-Amazon,334863.0,334863.0,1851744.0,256,16,4,1086.54,466212,1833417,1.01,3.97,0.0,0.0,0,0.0,0.0,18.61,175.64,155.25,950.83,831.38,64.89,766.79,Low,950.83,950.83,18.61,1.142727932437975,1.142727932437975,58.384739387426116
com-Amazon,334863.0,334863.0,1851744.0,512,16,4,1099.73,466212,1833417,1.01,3.97,0.0,0.0,0,0.0,0.0,18.79,175.22,155.7,923.61,903.1,64.89,795.89,Low,923.61,923.61,18.79,1.1906865451868214,1.1906865451868214,58.52740819584886
af_shell3,504855.0,504855.0,17562051.0,16,16,4,4906.97,630091,2518300,6.98,27.91,0.0,0.0,0,486.5,524.01,700.33,177.7,737.73,2100.92,738.66,764.7,2102.17,High,2102.17,2102.17,700.33,2.3342403326086854,2.3342403326086854,7.006654005968615
af_shell3,504855.0,504855.0,17562051.0,32,16,4,7377.46,630091,2518300,6.98,27.91,0.0,0.0,0,961.98,1042.12,2262.38,174.82,641.72,2484.3,641.86,816.32,2480.8,High,2484.3,2484.3,2262.38,2.9696332971058244,2.9696332971058244,3.2609287564423304
af_shell3,504855.0,504855.0,17562051.0,64,16,4,8317.33,630091,2518300,6.98,27.91,0.0,0.0,0,1860.17,2023.8,4260.61,293.07,581.79,1291.69,1669.57,183.16,2589.17,High,2589.17,2589.17,4260.61,1.9521453500789794,3.2123537658786407,1.9521453500789794
af_shell3,504855.0,504855.0,17562051.0,128,16,4,8644.87,630091,2518300,6.98,27.91,0.0,0.0,0,3301.37,3614.18,4839.09,297.67,602.22,2456.5,3098.95,187.6,2622.76,High,3098.95,3614.18,4839.09,1.7864660504351026,2.39193122644694,1.7864660504351026
af_shell3,504855.0,504855.0,17562051.0,256,16,4,8755.85,630091,2518300,6.98,27.91,0.0,0.0,0,3311.43,3664.49,4907.52,299.92,611.87,2492.29,3121.92,189.53,2558.87,High,3121.92,3664.49,4907.52,1.7841700084767866,2.3893775122868397,1.7841700084767866
af_shell3,504855.0,504855.0,17562051.0,512,16,4,8801.65,630091,2518300,6.98,27.91,0.0,0.0,0,3315.06,3688.77,4929.4,301.19,617.09,3589.36,3832.05,189.55,2559.87,High,3832.05,3832.05,4929.4,1.7855418509352052,2.2968515546509045,1.7855418509352052
bone010,986703.0,986703.0,47851783.0,16,16,4,3252.13,3062230,12202542,5.87,23.4,0.0,0.0,0,464.18,527.39,802.22,254.32,1142.68,2520.27,1141.62,645.84,2518.67,High,2520.27,2520.27,802.22,1.2903895217575896,1.2903895217575896,4.053912891725462
bone010,986703.0,986703.0,47851783.0,32,16,4,4942.34,3062230,12202542,5.87,23.4,0.0,0.0,0,913.97,1039.77,2481.31,248.3,928.36,2940.76,928.43,764.92,2941.42,High,2941.42,2941.42,2481.31,1.6802564747638895,1.6802564747638895,1.9918268978886153
bone010,986703.0,986703.0,47851783.0,64,16,4,5241.16,3062230,12202542,5.87,23.4,0.0,0.0,0,1777.61,2016.53,4738.9,341.27,829.66,1410.78,2546.14,276.4,2977.17,High,2977.17,2977.17,4738.9,1.105986621367828,1.7604503605773267,1.105986621367828
bone010,986703.0,986703.0,47851783.0,128,16,4,5463.08,3062230,12202542,5.87,23.4,0.0,0.0,0,3185.98,3563.72,5369.67,347.31,875.6,2564.96,4694.39,279.0,2968.63,High,4694.39,4694.39,5369.67,1.017395854866314,1.1637465144566173,1.017395854866314
bone010,986703.0,986703.0,47851783.0,256,16,4,5474.37,3062230,12202542,5.87,23.4,0.0,0.0,0,3182.59,3586.99,5415.47,350.43,900.47,2597.56,4718.23,280.16,2888.0,High,4718.23,4718.23,5415.47,1.0108762489682335,1.1602592497610333,1.0108762489682335
bone010,986703.0,986703.0,47851783.0,512,16,4,5493.1,3062230,12202542,5.87,23.4,0.0,0.0,0,3184.65,3605.02,5425.8,352.02,913.46,3573.28,5887.79,280.17,2888.14,High,5887.79,5887.79,5425.8,0.9329646607640558,0.9329646607640558,1.012403700836743
cz20468,20468.0,20468.0,206076.0,16,16,4,493.0,25508,100324,2.05,8.08,0.0,0.0,0,0.0,0.0,114.04,76.21,213.77,503.85,209.85,147.41,508.83,Medium,508.83,508.83,114.04,0.9688894129670028,0.9688894129670028,4.323044545773413
cz20468,20468.0,20468.0,206076.0,32,16,4,884.45,25508,100324,2.05,8.08,0.0,0.0,0,0.0,0.0,395.92,78.34,230.51,907.82,230.51,253.79,899.9,Medium,907.82,907.82,395.92,0.9742570113017999,0.9742570113017999,2.233910891089109
cz20468,20468.0,20468.0,206076.0,64,16,4,1214.0,25508,100324,2.05,8.08,0.0,0.0,0,0.0,0.0,758.33,237.01,260.61,808.14,773.27,91.42,1198.12,Medium,1198.12,1198.12,758.33,1.013254098087003,1.013254098087003,1.6008861577413527
cz20468,20468.0,20468.0,206076.0,128,16,4,1449.96,25508,100324,2.05,8.08,0.0,0.0,0,0.0,0.0,927.23,252.31,279.33,1465.43,1437.32,94.88,1447.42,Medium,1465.43,1465.43,927.23,0.9894433715701193,0.9894433715701193,1.5637544082913624
cz20468,20468.0,20468.0,206076.0,256,16,4,2010.5,25508,100324,2.05,8.08,0.0,0.0,0,0.0,0.0,1034.91,260.92,289.05,1805.7,1590.55,96.89,1551.63,Medium,1805.7,1805.7,1034.91,1.113418618818187,1.113418618818187,1.942681006077823
cz20468,20468.0,20468.0,206076.0,512,16,4,2301.72,25508,100324,2.05,8.08,0.0,0.0,0,0.0,0.0,1119.41,265.09,293.99,2299.31,2027.18,97.22,1587.87,Medium,2299.31,2299.31,1119.41,1.0010481405291152,1.0010481405291152,2.0561903145406952
c-56,35910.0,35910.0,380240.0,16,16,4,708.08,45444,179950,2.12,8.38,0.0,0.0,0,264.7,221.07,5.42,81.97,185.99,64.58,191.5,229.6,67.3,Medium,229.6,264.7,5.42,2.675028333962977,2.675028333962977,130.6420664206642
c-56,35910.0,35910.0,380240.0,32,16,4,1218.72,45444,179950,2.12,8.38,0.0,0.0,0,518.23,450.5,49.03,83.63,216.05,137.98,212.62,326.81,135.55,Medium,326.81,518.23,49.03,2.351697122899099,2.351697122899099,24.856618396899858
c-56,35910.0,35910.0,380240.0,64,16,4,1399.23,45444,179950,2.12,8.38,0.0,0.0,0,1021.18,873.62,96.64,247.62,259.6,893.61,298.28,90.83,245.78,Medium,893.61,1021.18,96.64,1.370208973932118,1.370208973932118,14.478787251655628
c-56,35910.0,35910.0,380240.0,128,16,4,1854.83,45444,179950,2.12,8.38,0.0,0.0,0,1915.27,1633.89,106.44,258.59,281.18,1651.6,462.19,94.01,439.27,Medium,1651.6,1915.27,106.44,0.968443091574556,0.968443091574556,17.4260616309658
c-56,35910.0,35910.0,380240.0,256,16,4,2027.27,45444,179950,2.12,8.38,0.0,0.0,0,2135.39,2013.35,112.54,263.79,292.86,1897.38,645.39,95.78,669.57,Medium,1897.38,2135.39,112.54,0.9493675628339554,0.9493675628339554,18.01377288075351
c-56,35910.0,35910.0,380240.0,512,16,4,2126.84,45444,179950,2.12,8.38,0.0,0.0,0,2260.11,2275.73,116.08,266.23,299.53,2501.81,498.21,95.92,979.26,Medium,2501.81,2501.81,116.08,0.85012051274877,0.85012051274877,18.322191592005517
cbuckle,13681.0,13681.0,676515.0,16,16,4,1513.46,20607,81207,8.33,32.83,0.0,0.0,0,0.0,0.0,47.03,221.81,752.52,269.96,761.84,341.85,271.26,High,761.84,761.84,47.03,1.9865851097343274,1.9865851097343274,32.18073570061663
cbuckle,13681.0,13681.0,676515.0,32,16,4,2706.06,20607,81207,8.33,32.83,0.0,0.0,0,0.0,0.0,284.97,220.51,627.56,504.3,644.91,514.46,499.27,High,644.91,644.91,284.97,4.196027352653859,4.196027352653859,9.495946941783345
cbuckle,13681.0,13681.0,676515.0,64,16,4,4248.13,20607,81207,8.33,32.83,0.0,0.0,0,0.0,0.0,563.41,352.44,649.56,1279.46,1003.73,235.49,805.85,High,1279.46,1279.46,563.41,3.3202522939365045,3.3202522939365045,7.540033013258551
cbuckle,13681.0,13681.0,676515.0,128,16,4,5727.11,20607,81207,8.33,32.83,0.0,0.0,0,0.0,0.0,596.31,371.92,712.03,2369.58,1585.74,241.88,1280.67,High,2369.58,2369.58,596.31,2.4169304264890825,2.4169304264890825,9.604249467558821
cbuckle,13681.0,13681.0,676515.0,256,16,4,7220.97,20607,81207,8.33,32.83,0.0,0.0,0,0.0,0.0,714.19,382.66,745.52,2658.21,2338.35,245.03,1748.67,High,2658.21,2658.21,714.19,2.7164783820691367,2.7164783820691367,10.110712835519958
cbuckle,13681.0,13681.0,676515.0,512,16,4,8297.62,20607,81207,8.33,32.83,0.0,0.0,0,0.0,0.0,743.53,387.76,766.51,3873.41,2207.9,246.07,2313.37,High,3873.41,3873.41,743.53,2.1422002834711535,2.1422002834711535,11.159764905249284
cont-201,80595.0,80595.0,438795.0,16,16,4,665.85,75068,290707,1.51,5.85,0.0,0.0,0,0.0,0.0,69.11,48.09,133.9,752.65,134.02,212.7,764.45,Low,764.45,764.45,69.11,0.8710183792268952,0.8710183792268952,9.634640428302706
cont-201,80595.0,80595.0,438795.0,32,16,4,1061.17,75068,290707,1.51,5.85,0.0,0.0,0,0.0,0.0,139.88,48.38,137.86,916.06,137.99,275.19,910.36,Low,916.06,916.06,139.88,1.1584066545859444,1.1584066545859444,7.586288247068917
cont-201,80595.0,80595.0,438795.0,64,16,4,1290.57,75068,290707,1.51,5.85,0.0,0.0,0,0.0,0.0,266.7,184.64,161.74,818.27,466.68,64.18,1008.72,Low,1008.72,1008.72,266.7,1.2794135141565548,1.2794135141565548,4.839032620922385
cont-201,80595.0,80595.0,438795.0,128,16,4,1520.29,75068,290707,1.51,5.85,0.0,0.0,0,0.0,0.0,312.56,189.07,166.72,1286.79,899.4,65.89,958.59,Low,1286.79,1286.79,312.56,1.1814592901716674,1.1814592901716674,4.863994113130278
cont-201,80595.0,80595.0,438795.0,256,16,4,1628.94,75068,290707,1.51,5.85,0.0,0.0,0,0.0,0.0,326.38,190.61,170.05,1343.94,926.46,67.06,973.61,Low,1343.94,1343.94,326.38,1.2120630385285058,1.2120630385285058,4.990930816839267
cont-201,80595.0,80595.0,438795.0,512,16,4,1675.99,75068,290707,1.51,5.85,0.0,0.0,0,0.0,0.0,333.04,192.11,171.83,1413.05,1186.23,67.11,971.19,Low,1413.05,1413.05,333.04,1.1860797565549699,1.1860797565549699,5.032398510689406
c-48,18354.0,18354.0,166080.0,16,16,4,405.07,23782,94266,1.76,6.98,0.0,0.0,0,182.11,131.81,9.25,69.14,138.4,44.41,136.47,184.94,44.81,Low,184.94,184.94,9.25,2.190277927976641,2.190277927976641,43.79135135135135
c-48,18354.0,18354.0,166080.0,32,16,4,715.86,23782,94266,1.76,6.98,0.0,0.0,0,353.36,269.39,59.87,72.16,167.84,82.46,168.87,246.78,82.61,Low,246.78,353.36,59.87,2.025865972379443,2.025865972379443,11.956906631033908
c-48,18354.0,18354.0,166080.0,64,16,4,1047.82,23782,94266,1.76,6.98,0.0,0.0,0,705.22,523.5,118.57,227.43,214.57,646.23,208.58,86.94,167.5,Low,646.23,705.22,118.57,1.485805847820538,1.485805847820538,8.837142616176099
c-48,18354.0,18354.0,166080.0,128,16,4,1254.62,23782,94266,1.76,6.98,0.0,0.0,0,1350.24,1022.82,145.06,244.69,236.37,1158.36,307.84,89.88,288.02,Low,1158.36,1350.24,145.06,0.9291829600663585,0.9291829600663585,8.648972838825312
c-48,18354.0,18354.0,166080.0,256,16,4,1504.69,23782,94266,1.76,6.98,0.0,0.0,0,1779.83,1500.44,155.18,254.31,252.21,1520.18,522.47,91.89,483.67,Low,1520.18,1779.83,155.18,0.8454122022889827,0.8454122022889827,9.696417064054646
c-48,18354.0,18354.0,166080.0,512,16,4,1728.31,23782,94266,1.76,6.98,0.0,0.0,0,2009.29,1868.04,164.14,258.2,259.01,2250.98,370.64,92.5,798.7,Low,2250.98,2250.98,164.14,0.7678033567601666,0.7678033567601666,10.529487023272816
barrier2-4,113076.0,113076.0,2129496.0,16,16,4,568.47,569682,2268167,1.68,6.68,0.0,0.0,0,417.27,448.24,1.17,180.94,687.46,138.96,686.84,392.15,139.19,Low,687.46,687.46,1.17,0.8269135658801967,0.8269135658801967,485.8717948717949
barrier2-4,113076.0,113076.0,2129496.0,32,16,4,929.51,569682,2268167,1.68,6.68,0.0,0.0,0,820.23,894.78,11.06,177.97,635.56,283.1,636.25,517.27,263.71,Low,636.25,894.78,11.06,1.0388140101477459,1.0388140101477459,84.04249547920433
barrier2-4,113076.0,113076.0,2129496.0,64,16,4,1083.44,569682,2268167,1.68,6.68,0.0,0.0,0,1524.77,1662.15,21.92,311.72,585.1,1186.67,536.09,192.68,451.24,Low,1186.67,1662.15,21.92,0.6518304605480854,0.6518304605480854,49.42700729927007
barrier2-4,113076.0,113076.0,2129496.0,128,16,4,1252.74,569682,2268167,1.68,6.68,0.0,0.0,0,2725.21,2945.38,24.49,318.34,605.23,2118.78,673.66,196.93,725.05,Low,2118.78,2945.38,24.49,0.4253237273289015,0.4253237273289015,51.15312372396897
barrier2-4,113076.0,113076.0,2129496.0,256,16,4,1291.44,569682,2268167,1.68,6.68,0.0,0.0,0,2776.03,3057.05,24.75,321.73,615.65,2175.41,1153.44,198.98,1275.58,Low,2175.41,3057.05,24.75,0.42244647617801473,0.42244647617801473,52.17939393939394
barrier2-4,113076.0,113076.0,2129496.0,512,16,4,1241.64,569682,2268167,1.68,6.68,0.0,0.0,0,2799.13,3115.48,24.98,324.39,622.57,2954.39,742.0,199.02,1639.45,Low,2954.39,3115.48,24.98,0.398538908932171,0.398538908932171,49.70536429143315
ABACUS_shell_md,23412.0,23412.0,218484.0,16,16,4,417.75,38549,152255,1.43,5.67,0.0,0.0,0,220.91,163.17,76.77,71.8,201.0,603.55,201.93,197.19,592.1,Low,603.55,603.55,76.77,0.6921547510562506,0.6921547510562506,5.4415787416959756
ABACUS_shell_md,23412.0,23412.0,218484.0,32,16,4,716.34,38549,152255,1.43,5.67,0.0,0.0,0,430.09,338.73,261.19,73.8,217.61,990.86,217.61,317.33,973.2,Low,990.86,990.86,261.19,0.7229477423652181,0.7229477423652181,2.7426011715609326
ABACUS_shell_md,23412.0,23412.0,218484.0,64,16,4,906.57,38549,152255,1.43,5.67,0.0,0.0,0,844.38,648.8,506.92,226.35,245.9,795.21,727.07,87.85,1239.63,Low,1239.63,1239.63,506.92,0.7313230560731832,0.7313230560731832,1.7883887003866488
ABACUS_shell_md,23412.0,23412.0,218484.0,128,16,4,1180.99,38549,152255,1.43,5.67,0.0,0.0,0,1586.09,1241.39,684.63,239.24,261.93,1456.56,1362.33,91.2,1433.86,Low,1456.56,1586.09,684.63,0.7445920471095587,0.7445920471095587,1.725004747089669
ABACUS_shell_md,23412.0,23412.0,218484.0,256,16,4,1489.45,38549,152255,1.43,5.67,0.0,0.0,0,1823.55,1682.26,771.69,246.42,270.53,1714.44,1485.02,93.12,1497.11,Low,1714.44,1823.55,771.69,0.8167859395135861,0.8167859395135861,1.9301144241858776
ABACUS_shell_md,23412.0,23412.0,218484.0,512,16,4,1618.4,38549,152255,1.43,5.67,0.0,0.0,0,2025.34,1939.39,823.69,249.84,274.2,2153.21,1880.44,93.34,1517.25,Low,2153.21,2153.21,823.69,0.7516219969255206,0.7516219969255206,1.9648168607121612
cage13,445315.0,445315.0,7479343.0,16,16,4,993.93,1520409,6053624,1.24,4.92,0.0,0.0,0,384.86,416.17,25.59,115.14,395.27,1722.16,395.38,389.2,1720.58,Low,1722.16,1722.16,25.59,0.5771414967250429,0.5771414967250429,38.840562719812425
cage13,445315.0,445315.0,7479343.0,32,16,4,1518.96,1520409,6053624,1.24,4.92,0.0,0.0,0,745.77,814.08,134.62,114.42,389.32,1938.66,389.5,471.53,1939.92,Low,1939.92,1939.92,134.62,0.783001360880861,0.783001360880861,11.283316000594265
cage13,445315.0,445315.0,7479343.0,64,16,4,1671.45,1520409,6053624,1.24,4.92,0.0,0.0,0,1402.86,1531.87,258.02,259.43,387.7,1023.62,1479.96,101.48,1967.34,Low,1967.34,1967.34,258.02,0.8495989508676691,0.8495989508676691,6.477986202619952
cage13,445315.0,445315.0,7479343.0,128,16,4,1748.33,1520409,6053624,1.24,4.92,0.0,0.0,0,2278.46,2408.71,304.69,264.03,397.69,1833.9,2655.55,103.04,1905.81,Low,2655.55,2655.55,304.69,0.6583683229462822,0.6583683229462822,5.738061636417342
cage13,445315.0,445315.0,7479343.0,256,16,4,1775.12,1520409,6053624,1.24,4.92,0.0,0.0,0,2273.87,2433.35,306.15,266.21,403.34,1858.42,2702.93,103.84,1815.71,Low,2702.93,2702.93,306.15,0.6567391682359514,0.6567391682359514,5.7982034950187815
cage13,445315.0,445315.0,7479343.0,512,16,4,1793.59,1520409,6053624,1.24,4.92,0.0,0.0,0,2282.79,2454.38,306.72,267.47,406.52,2372.96,2906.19,103.84,1816.95,Low,2906.19,2906.19,306.72,0.6171619887206273,0.6171619887206273,5.847646061554512
cit-HepTh,27770.0,27770.0,352807.0,16,16,4,390.71,82124,325855,1.08,4.3,0.0,0.0,0,0.0,0.0,6.02,93.24,251.47,138.74,246.37,209.75,137.87,Low,251.47,251.47,6.02,1.5537042191911559,1.5537042191911559,64.90199335548174
cit-HepTh,27770.0,27770.0,352807.0,32,16,4,687.73,82124,325855,1.08,4.3,0.0,0.0,0,0.0,0.0,21.51,95.35,283.61,268.09,279.12,333.94,278.57,Low,333.94,333.94,21.51,2.059441815895071,2.059441815895071,31.97257089725709
cit-HepTh,27770.0,27770.0,352807.0,64,16,4,874.37,82124,325855,1.08,4.3,0.0,0.0,0,0.0,0.0,42.63,259.51,317.34,896.59,533.75,101.71,495.52,Low,896.59,896.59,42.63,0.9752172118805696,0.9752172118805696,20.510673234811165
cit-HepTh,27770.0,27770.0,352807.0,128,16,4,1007.66,82124,325855,1.08,4.3,0.0,0.0,0,0.0,0.0,49.68,273.44,337.7,1652.49,863.66,104.52,789.94,Low,1652.49,1652.49,49.68,0.6097828126040097,0.6097828126040097,20.283011272141707
cit-HepTh,27770.0,27770.0,352807.0,256,16,4,1164.86,82124,325855,1.08,4.3,0.0,0.0,0,0.0,0.0,53.04,280.01,348.3,1882.26,1207.73,106.23,1167.75,Low,1882.26,1882.26,53.04,0.618862431332547,0.618862431332547,21.961915535444945
cit-HepTh,27770.0,27770.0,352807.0,512,16,4,1232.11,82124,325855,1.08,4.3,0.0,0.0,0,0.0,0.0,54.98,282.79,354.19,2734.28,1198.24,106.19,1443.9,Low,2734.28,2734.28,54.98,0.4506158842547215,0.4506158842547215,22.410149145143688
aug2d,29008.0,29008.0,76832.0,16,16,4,256.11,13781,50500,1.52,5.58,0.0,0.0,0,97.26,64.51,58.29,23.91,59.51,289.93,59.98,100.04,274.4,Low,289.93,289.93,58.29,0.8833511537267617,0.8833511537267617,4.3937210499228
aug2d,29008.0,29008.0,76832.0,32,16,4,410.87,13781,50500,1.52,5.58,0.0,0.0,0,185.14,130.67,191.84,24.7,64.95,410.87,65.0,141.76,400.17,Low,410.87,410.87,191.84,1.0,1.0,2.141732693911593
aug2d,29008.0,29008.0,76832.0,64,16,4,496.49,13781,50500,1.52,5.58,0.0,0.0,0,370.72,257.39,362.84,116.19,79.8,383.68,212.1,39.52,516.52,Low,516.52,516.52,362.84,0.9612212499031983,0.9612212499031983,1.3683441737404918
aug2d,29008.0,29008.0,76832.0,128,16,4,816.28,13781,50500,1.52,5.58,0.0,0.0,0,691.4,504.23,467.42,123.28,84.13,564.42,411.69,40.74,571.77,Low,571.77,691.4,467.42,1.1806190338443738,1.1806190338443738,1.7463523169740276
aug2d,29008.0,29008.0,76832.0,256,16,4,983.45,13781,50500,1.52,5.58,0.0,0.0,0,767.84,618.06,507.56,126.92,86.12,740.1,438.41,41.7,593.87,Low,740.1,767.84,507.56,1.280800687643259,1.280800687643259,1.9376034360469698
aug2d,29008.0,29008.0,76832.0,512,16,4,1080.24,13781,50500,1.52,5.58,0.0,0.0,0,828.1,740.1,553.25,128.56,87.04,835.41,567.03,41.94,586.78,Low,835.41,835.41,553.25,1.293065680324631,1.293065680324631,1.9525350203343876
3D_28984_Tetra,28984.0,28984.0,285092.0,16,16,4,518.35,46441,183194,3.27,12.9,0.0,0.0,0,333.8,301.09,2.53,131.69,214.99,41.13,215.53,381.64,42.03,Medium,381.64,381.64,2.53,1.358217168011739,1.358217168011739,204.88142292490122
3D_28984_Tetra,28984.0,28984.0,285092.0,32,16,4,884.01,46441,183194,3.27,12.9,0.0,0.0,0,664.27,608.29,22.46,132.57,282.96,80.13,286.89,499.52,82.15,Medium,499.52,664.27,22.46,1.3307992232074308,1.3307992232074308,39.359305431878894
3D_28984_Tetra,28984.0,28984.0,285092.0,64,16,4,1052.0,46441,183194,3.27,12.9,0.0,0.0,0,1314.69,1183.55,44.68,291.43,366.18,1100.91,230.92,118.79,156.88,Medium,1100.91,1314.69,44.68,0.8001886376255999,0.8001886376255999,23.545210384959713
3D_28984_Tetra,28984.0,28984.0,285092.0,128,16,4,1368.17,46441,183194,3.27,12.9,0.0,0.0,0,2440.61,2286.91,52.32,303.53,430.98,2032.81,326.5,122.82,285.25,Medium,2032.81,2440.61,52.32,0.5605852635201856,0.5605852635201856,26.150038226299696
3D_28984_Tetra,28984.0,28984.0,285092.0,256,16,4,1540.0,46441,183194,3.27,12.9,0.0,0.0,0,2664.46,2736.72,53.88,308.62,466.96,2279.3,443.03,123.76,446.25,Medium,2279.3,2736.72,53.88,0.5627174135461429,0.5627174135461429,28.58203414996288
3D_28984_Tetra,28984.0,28984.0,285092.0,512,16,4,1578.91,46441,183194,3.27,12.9,0.0,0.0,0,2850.22,3034.73,55.74,310.66,487.07,3127.8,371.9,123.89,753.85,Medium,3127.8,3127.8,55.74,0.5047989001854338,0.5047989001854338,28.326336562612127
boneS01,127224.0,127224.0,5516602.0,16,16,4,2750.05,310630,1231605,5.45,21.62,0.0,0.0,0,444.07,487.63,548.35,233.1,943.01,2044.81,943.14,478.19,2039.84,High,2044.81,2044.81,548.35,1.3448926795154563,1.3448926795154563,5.015136318045045
boneS01,127224.0,127224.0,5516602.0,32,16,4,4454.26,310630,1231605,5.45,21.62,0.0,0.0,0,873.23,964.06,1798.38,226.32,804.6,2672.17,805.13,609.47,2672.7,High,2672.7,2672.7,1798.38,1.6665768698320054,1.6665768698320054,2.476818025111489
boneS01,127224.0,127224.0,5516602.0,64,16,4,5107.96,310630,1231605,5.45,21.62,0.0,0.0,0,1698.86,1871.04,3419.12,343.24,728.29,1387.79,2238.57,219.16,2798.56,High,2798.56,2798.56,3419.12,1.4939399611595967,1.8252101080555714,1.4939399611595967
boneS01,127224.0,127224.0,5516602.0,128,16,4,5702.65,310630,1231605,5.45,21.62,0.0,0.0,0,3134.26,3447.2,4044.05,350.42,763.54,2593.6,4163.14,221.95,2846.61,High,4163.14,4163.14,4044.05,1.3697953948221773,1.3697953948221773,1.4101334058678798
boneS01,127224.0,127224.0,5516602.0,256,16,4,5901.29,310630,1231605,5.45,21.62,0.0,0.0,0,3160.16,3531.62,4144.2,353.49,781.95,2655.33,4236.02,223.38,2814.4,High,4236.02,4236.02,4144.2,1.3931213733646204,1.3931213733646204,1.4239877419043483
boneS01,127224.0,127224.0,5516602.0,512,16,4,5997.53,310630,1231605,5.45,21.62,0.0,0.0,0,3175.81,3580.04,4195.58,355.25,791.42,3724.56,5217.3,223.42,2821.71,High,5217.3,5217.3,4195.58,1.1495467004005901,1.1495467004005901,1.429487698959381
atmosmodd,1270432.0,1270432.0,8814880.0,32,16,4,1596.9,1652198,6445696,1.37,5.34,0.0,0.0,0,689.17,726.19,524.29,-1.0,175.33,1066.08,175.29,346.15,1065.5,Low,1066.08,1066.08,524.29,1.4979176046825755,1.4979176046825755,3.0458334128058904
atmosmodd,1270432.0,1270432.0,8814880.0,64,16,4,1712.96,1652198,6445696,1.37,5.34,0.0,0.0,0,1315.41,1382.29,976.64,0.0,190.22,842.02,619.45,67.05,1150.58,Low,1150.58,1382.29,976.64,1.2392189772044941,1.2392189772044941,1.7539318479685453
atmosmodd,1270432.0,1270432.0,8814880.0,128,16,4,1751.37,1652198,6445696,1.37,5.34,0.0,0.0,0,1624.9,1642.61,1027.57,0.0,192.31,1477.67,1197.96,69.07,1008.18,Low,1477.67,1642.61,1027.57,1.0662116996730813,1.0662116996730813,1.7043802368695076
atmosmodd,1270432.0,1270432.0,8814880.0,256,16,4,1757.51,1652198,6445696,1.37,5.34,0.0,0.0,0,1586.32,1631.31,1099.48,0.0,193.86,1495.77,1206.21,70.49,947.58,Low,1495.77,1631.31,1099.48,1.0773611392071403,1.0773611392071403,1.5984920144068104
atmosmodd,1270432.0,1270432.0,8814880.0,512,16,4,1763.77,1652198,6445696,1.37,5.34,0.0,0.0,0,1590.26,1646.98,1120.48,0.0,194.5,1647.25,1526.67,70.51,945.75,Low,1647.25,1647.25,1120.48,1.0707360752769768,1.0707360752769768,1.5741200199914323
conf5_4-8x8-20,49152.0,49152.0,1916928.0,16,16,4,2097.3,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,539.83,198.34,734.17,1705.45,735.86,752.62,1685.95,Medium,1705.45,1705.45,539.83,1.2297634055527866,1.2297634055527866,3.8851119796973124
conf5_4-8x8-20,49152.0,49152.0,1916928.0,32,16,4,3559.75,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,1501.12,194.56,676.76,2256.54,678.92,872.72,2261.86,Medium,2261.86,2261.86,1501.12,1.5738153555038772,1.5738153555038772,2.3713960243018546
conf5_4-8x8-20,49152.0,49152.0,1916928.0,64,16,4,4072.07,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,2850.45,332.81,621.87,1292.82,1777.81,210.99,2496.81,Medium,2496.81,2496.81,2850.45,1.4285709273974285,1.630909039934957,1.4285709273974285
conf5_4-8x8-20,49152.0,49152.0,1916928.0,128,16,4,4572.28,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3560.58,343.97,654.16,2382.39,3272.6,214.44,2594.83,Medium,3272.6,3272.6,3560.58,1.284139100932994,1.3971398887734523,1.284139100932994
conf5_4-8x8-20,49152.0,49152.0,1916928.0,256,16,4,4902.63,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3777.2,350.3,671.5,2508.86,3374.13,216.38,2563.17,Medium,3374.13,3374.13,3777.2,1.2979535105369058,1.4530056636821935,1.2979535105369058
conf5_4-8x8-20,49152.0,49152.0,1916928.0,512,16,4,5103.3,125952,497664,3.85,15.22,0.0,0.0,0,0.0,0.0,3866.48,353.78,681.26,3409.77,4182.01,216.51,2583.03,Medium,4182.01,4182.01,3866.48,1.2202983732702695,1.2202983732702695,1.319882683991641
c-54,31793.0,31793.0,385987.0,16,16,4,733.82,43744,173211,2.26,8.95,0.0,0.0,0,271.44,231.09,8.76,92.51,194.97,53.37,196.63,222.93,54.14,Medium,222.93,271.44,8.76,2.7034335396404363,2.7034335396404363,83.76940639269407
c-54,31793.0,31793.0,385987.0,32,16,4,1245.12,43744,173211,2.26,8.95,0.0,0.0,0,527.53,466.86,69.26,93.56,229.6,111.55,229.93,337.23,113.03,Medium,337.23,527.53,69.26,2.3602828275169183,2.3602828275169183,17.97747617672538
c-54,31793.0,31793.0,385987.0,64,16,4,1473.23,43744,173211,2.26,8.95,0.0,0.0,0,1044.51,904.6,136.53,261.91,282.91,934.83,268.15,97.57,215.72,Medium,934.83,1044.51,136.53,1.4104508334051373,1.4104508334051373,10.79052222954662
c-54,31793.0,31793.0,385987.0,128,16,4,1926.32,43744,173211,2.26,8.95,0.0,0.0,0,1997.16,1748.63,155.36,271.99,309.76,1685.61,400.35,100.36,395.7,Medium,1685.61,1997.16,155.36,0.96452963207755,0.96452963207755,12.399073120494334
c-54,31793.0,31793.0,385987.0,256,16,4,2114.27,43744,173211,2.26,8.95,0.0,0.0,0,2216.08,2115.12,167.59,279.15,326.79,1959.69,564.3,101.81,618.91,Medium,1959.69,2216.08,167.59,0.9540585177430418,0.9540585177430418,12.615728862103945
c-54,31793.0,31793.0,385987.0,512,16,4,2234.37,43744,173211,2.26,8.95,0.0,0.0,0,2407.18,2439.98,173.63,282.79,335.28,2678.24,438.44,101.87,924.01,Medium,2678.24,2678.24,173.63,0.8342680267638449,0.8342680267638449,12.868571099464377
ckt11752_dc_1,49702.0,49702.0,333029.0,16,16,4,571.23,42961,167667,1.99,7.75,0.0,0.0,0,0.0,0.0,1.88,56.47,157.24,30.25,158.81,192.84,29.72,Low,192.84,192.84,1.88,2.9621966397013066,2.9621966397013066,303.8457446808511
ckt11752_dc_1,49702.0,49702.0,333029.0,32,16,4,882.2,42961,167667,1.99,7.75,0.0,0.0,0,0.0,0.0,19.3,57.09,163.81,58.55,164.38,271.31,58.42,Low,271.31,271.31,19.3,3.2516309756367257,3.2516309756367257,45.70984455958549
ckt11752_dc_1,49702.0,49702.0,333029.0,64,16,4,1351.03,42961,167667,1.99,7.75,0.0,0.0,0,0.0,0.0,38.1,199.3,190.57,807.83,141.52,69.52,115.08,Low,807.83,807.83,38.1,1.672418701954619,1.672418701954619,35.46010498687664
ckt11752_dc_1,49702.0,49702.0,333029.0,128,16,4,1701.3,42961,167667,1.99,7.75,0.0,0.0,0,0.0,0.0,43.67,205.7,199.67,1261.47,169.4,73.57,198.9,Low,1261.47,1261.47,43.67,1.348664653142762,1.348664653142762,38.958094801923515
ckt11752_dc_1,49702.0,49702.0,333029.0,256,16,4,1946.12,42961,167667,1.99,7.75,0.0,0.0,0,0.0,0.0,44.71,207.38,204.28,1411.89,283.25,74.04,323.51,Low,1411.89,1411.89,44.71,1.3783793355006408,1.3783793355006408,43.52762245582643
ckt11752_dc_1,49702.0,49702.0,333029.0,512,16,4,1950.75,42961,167667,1.99,7.75,0.0,0.0,0,0.0,0.0,45.68,208.4,206.03,1798.03,215.91,74.2,525.62,Low,1798.03,1798.03,45.68,1.0849374037140649,1.0849374037140649,42.70468476357268
cvxqp3,17500.0,17500.0,114962.0,16,16,4,263.07,30643,122169,1.0,4.0,0.0,0.0,0,0.0,0.0,64.76,55.56,144.07,443.7,145.27,128.37,443.7,Low,443.7,443.7,64.76,0.5929006085192697,0.5929006085192697,4.062229771463866
cvxqp3,17500.0,17500.0,114962.0,32,16,4,462.62,30643,122169,1.0,4.0,0.0,0.0,0,0.0,0.0,130.98,57.87,163.5,716.15,163.28,201.09,711.99,Low,716.15,716.15,130.98,0.6459819870138938,0.6459819870138938,3.53198961673538
cvxqp3,17500.0,17500.0,114962.0,64,16,4,574.81,30643,122169,1.0,4.0,0.0,0.0,0,0.0,0.0,258.63,197.12,195.47,708.9,524.46,74.04,956.73,Low,956.73,956.73,258.63,0.6008069152216403,0.6008069152216403,2.2225186559950507
cvxqp3,17500.0,17500.0,114962.0,128,16,4,796.27,30643,122169,1.0,4.0,0.0,0.0,0,0.0,0.0,324.94,213.3,209.2,1224.62,975.79,77.19,1173.29,Low,1224.62,1224.62,324.94,0.6502180268164819,0.6502180268164819,2.450513941035268
cvxqp3,17500.0,17500.0,114962.0,256,16,4,1035.69,30643,122169,1.0,4.0,0.0,0.0,0,0.0,0.0,366.24,222.13,216.29,1469.91,1084.33,79.76,1306.26,Low,1469.91,1469.91,366.24,0.7045941588260506,0.7045941588260506,2.8278997378768023
cvxqp3,17500.0,17500.0,114962.0,512,16,4,1140.71,30643,122169,1.0,4.0,0.0,0.0,0,0.0,0.0,382.66,226.0,219.72,1822.69,1366.38,80.83,1316.35,Low,1822.69,1822.69,382.66,0.625838732861869,0.625838732861869,2.9810014111744105
circuit_4,80209.0,80209.0,307604.0,16,16,4,495.34,45199,175281,1.75,6.81,0.0,0.0,0,0.0,0.0,0.22,34.92,50.97,11.43,52.49,160.54,11.54,Low,160.54,160.54,0.22,3.0854615672106642,3.0854615672106642,2251.5454545454545
circuit_4,80209.0,80209.0,307604.0,32,16,4,804.19,45199,175281,1.75,6.81,0.0,0.0,0,0.0,0.0,2.33,35.44,67.6,22.43,67.19,213.02,22.34,Low,213.02,213.02,2.33,3.775185428598254,3.775185428598254,345.14592274678114
circuit_4,80209.0,80209.0,307604.0,64,16,4,1001.97,45199,175281,1.75,6.81,0.0,0.0,0,0.0,0.0,4.62,153.0,94.1,663.65,57.2,48.86,43.03,Low,663.65,663.65,4.62,1.5097867852030438,1.5097867852030438,216.87662337662337
circuit_4,80209.0,80209.0,307604.0,128,16,4,1218.84,45199,175281,1.75,6.81,0.0,0.0,0,0.0,0.0,5.12,156.14,107.27,967.31,79.05,50.91,82.98,Low,967.31,967.31,5.12,1.2600303935656614,1.2600303935656614,238.05468749999997
circuit_4,80209.0,80209.0,307604.0,256,16,4,1287.38,45199,175281,1.75,6.81,0.0,0.0,0,0.0,0.0,5.19,157.29,114.22,1018.35,109.82,51.74,141.55,Low,1018.35,1018.35,5.19,1.2641822556095645,1.2641822556095645,248.05009633911368
circuit_4,80209.0,80209.0,307604.0,512,16,4,1285.03,45199,175281,1.75,6.81,0.0,0.0,0,0.0,0.0,5.22,158.3,118.01,1165.58,93.58,51.77,221.99,Low,1165.58,1165.58,5.22,1.1024811681737847,1.1024811681737847,246.1743295019157
dbic1,43200.0,226317.0,1081843.0,16,16,4,587.64,264994,1056251,1.02,4.08,0.0,0.0,0,0.0,0.0,2.46,151.71,493.32,150.13,492.87,267.12,148.14,Low,493.32,493.32,2.46,1.1911943566042325,1.1911943566042325,238.8780487804878
dbic1,43200.0,226317.0,1081843.0,32,16,4,887.12,264994,1056251,1.02,4.08,0.0,0.0,0,0.0,0.0,14.03,150.24,480.82,296.15,483.61,389.57,282.13,Low,483.61,483.61,14.03,1.834370670581667,1.834370670581667,63.23022095509623
dbic1,43200.0,226317.0,1081843.0,64,16,4,1020.37,264994,1056251,1.02,4.08,0.0,0.0,0,0.0,0.0,26.29,294.18,474.86,912.37,589.32,122.8,504.53,Low,912.37,912.37,26.29,1.11837302848625,1.11837302848625,38.81209585393686
dbic1,43200.0,226317.0,1081843.0,128,16,4,1287.14,264994,1056251,1.02,4.08,0.0,0.0,0,0.0,0.0,34.34,300.49,492.39,1482.48,653.93,126.27,897.24,Low,1482.48,1482.48,34.34,0.8682343100750095,0.8682343100750095,37.48223645894001
dbic1,43200.0,226317.0,1081843.0,256,16,4,1373.88,264994,1056251,1.02,4.08,0.0,0.0,0,0.0,0.0,36.25,301.25,500.32,1571.02,1017.61,127.6,1318.01,Low,1571.02,1571.02,36.25,0.874514646535372,0.874514646535372,37.900137931034486
dbic1,43200.0,226317.0,1081843.0,512,16,4,1293.78,264994,1056251,1.02,4.08,0.0,0.0,0,0.0,0.0,36.6,305.5,504.69,1711.61,809.9,127.59,1414.29,Low,1711.61,1711.61,36.6,0.7558848102079329,0.7558848102079329,35.34918032786885
baxter,27441.0,30733.0,111576.0,16,16,4,210.92,20596,78997,1.41,5.42,0.0,0.0,0,134.43,92.98,0.71,35.04,76.79,7.76,77.54,110.36,7.71,Low,110.36,134.43,0.71,1.5689950159934536,1.5689950159934536,297.07042253521126
baxter,27441.0,30733.0,111576.0,32,16,4,376.31,20596,78997,1.41,5.42,0.0,0.0,0,253.58,188.47,7.95,36.62,96.85,19.9,97.06,180.54,19.05,Low,180.54,253.58,7.95,1.483989273602019,1.483989273602019,47.33459119496855
baxter,27441.0,30733.0,111576.0,64,16,4,528.17,20596,78997,1.41,5.42,0.0,0.0,0,506.01,367.33,15.76,151.6,119.3,550.99,51.12,50.28,38.9,Low,550.99,550.99,15.76,0.9585836403564492,0.9585836403564492,33.513324873096444
baxter,27441.0,30733.0,111576.0,128,16,4,838.92,20596,78997,1.41,5.42,0.0,0.0,0,939.59,701.74,19.47,157.93,125.33,775.51,73.2,52.52,74.91,Low,775.51,939.59,19.47,0.8928575229621429,0.8928575229621429,43.08782742681048
baxter,27441.0,30733.0,111576.0,256,16,4,1078.68,20596,78997,1.41,5.42,0.0,0.0,0,1117.16,920.21,20.2,166.83,128.51,987.4,104.06,53.92,137.7,Low,987.4,1117.16,20.2,0.9655555157721365,0.9655555157721365,53.400000000000006
baxter,27441.0,30733.0,111576.0,512,16,4,1167.19,20596,78997,1.41,5.42,0.0,0.0,0,1186.19,1076.73,20.66,165.48,130.06,1128.81,78.49,54.12,214.14,Low,1128.81,1186.19,20.66,0.9839823299808631,0.9839823299808631,56.49515972894482
barrier2-10,115625.0,115625.0,2158759.0,16,16,4,563.5,584161,2326012,1.68,6.67,0.0,0.0,0,417.16,449.34,1.1,179.92,656.49,114.16,657.93,395.69,113.76,Low,657.93,657.93,1.1,0.8564740929886159,0.8564740929886159,512.2727272727273
barrier2-10,115625.0,115625.0,2158759.0,32,16,4,888.93,584161,2326012,1.68,6.67,0.0,0.0,0,819.85,894.04,10.97,177.82,633.7,229.56,636.23,523.9,236.32,Low,636.23,894.04,10.97,0.9942843720638898,0.9942843720638898,81.03281677301732
barrier2-10,115625.0,115625.0,2158759.0,64,16,4,1061.6,584161,2326012,1.68,6.67,0.0,0.0,0,1524.42,1667.94,21.75,310.87,584.63,1187.65,465.02,192.01,386.89,Low,1187.65,1667.94,21.75,0.6364737340671726,0.6364737340671726,48.80919540229885
barrier2-10,115625.0,115625.0,2158759.0,128,16,4,1215.43,584161,2326012,1.68,6.67,0.0,0.0,0,2719.86,2951.02,24.47,317.27,605.65,2119.97,574.05,196.61,621.3,Low,2119.97,2951.02,24.47,0.41186776097756034,0.41186776097756034,49.6702084184716
barrier2-10,115625.0,115625.0,2158759.0,256,16,4,1268.88,584161,2326012,1.68,6.67,0.0,0.0,0,2775.42,3060.36,24.71,321.89,616.09,2175.36,1005.11,198.8,1074.6,Low,2175.36,3060.36,24.71,0.4146178880915971,0.4146178880915971,51.35087009307973
barrier2-10,115625.0,115625.0,2158759.0,512,16,4,1163.01,584161,2326012,1.68,6.67,0.0,0.0,0,2799.15,3114.7,24.82,323.89,622.69,2959.07,644.32,198.82,1488.22,Low,2959.07,3114.7,24.82,0.37339390631521496,0.37339390631521496,46.85777598710717
ch7-7-b5,35280.0,52920.0,211680.0,16,16,4,475.69,42157,164919,1.28,5.02,0.0,0.0,0,0.0,0.0,63.97,50.64,136.83,538.63,136.83,241.64,527.88,Low,538.63,538.63,63.97,0.883147986558491,0.883147986558491,7.4361419415350944
ch7-7-b5,35280.0,52920.0,211680.0,32,16,4,840.0,42157,164919,1.28,5.02,0.0,0.0,0,0.0,0.0,179.09,51.66,146.04,757.35,146.04,314.07,757.35,Low,757.35,757.35,179.09,1.1091305208952267,1.1091305208952267,4.690379138980401
ch7-7-b5,35280.0,52920.0,211680.0,64,16,4,1041.48,42157,164919,1.28,5.02,0.0,0.0,0,0.0,0.0,341.56,187.29,169.79,714.53,484.67,68.44,927.4,Low,927.4,927.4,341.56,1.1230105671770543,1.1230105671770543,3.04918608736386
ch7-7-b5,35280.0,52920.0,211680.0,128,16,4,1251.62,42157,164919,1.28,5.02,0.0,0.0,0,0.0,0.0,406.88,196.41,177.86,1239.71,923.86,70.73,997.31,Low,1239.71,1239.71,406.88,1.009607085528067,1.009607085528067,3.076140385371608
ch7-7-b5,35280.0,52920.0,211680.0,256,16,4,1433.9,42157,164919,1.28,5.02,0.0,0.0,0,0.0,0.0,430.68,200.28,181.83,1398.38,983.7,72.33,992.93,Low,1398.38,1398.38,430.68,1.0254008209499563,1.0254008209499563,3.329386087118046
ch7-7-b5,35280.0,52920.0,211680.0,512,16,4,1529.07,42157,164919,1.28,5.02,0.0,0.0,0,0.0,0.0,453.31,202.15,183.49,1384.09,1253.24,72.42,1001.15,Low,1384.09,1384.09,453.31,1.1047475236436937,1.1047475236436937,3.3731221459928085
Chevron4,711450.0,711450.0,6376412.0,16,16,4,1857.93,621789,2398698,2.66,10.25,0.0,0.0,0,0.0,0.0,261.79,73.1,223.96,1428.73,223.8,396.4,1431.94,Medium,1431.94,1431.94,261.79,1.297491515007612,1.297491515007612,7.097024332480232
Chevron4,711450.0,711450.0,6376412.0,32,16,4,2621.88,621789,2398698,2.66,10.25,0.0,0.0,0,0.0,0.0,944.93,72.28,222.54,1498.39,222.58,421.44,1499.8,Medium,1499.8,1499.8,944.93,1.7481530870782773,1.7481530870782773,2.774681722455632
Chevron4,711450.0,711450.0,6376412.0,64,16,4,2963.71,621789,2398698,2.66,10.25,0.0,0.0,0,0.0,0.0,1700.72,216.11,237.42,1005.54,798.5,79.09,1488.34,Medium,1488.34,1488.34,1700.72,1.7426207723787572,1.9912855933456066,1.7426207723787572
Chevron4,711450.0,711450.0,6376412.0,128,16,4,3044.91,621789,2398698,2.66,10.25,0.0,0.0,0,0.0,0.0,1966.13,217.72,240.93,1797.31,1536.39,80.62,1528.25,Medium,1797.31,1797.31,1966.13,1.5486819284584437,1.6941484774468512,1.5486819284584437
Chevron4,711450.0,711450.0,6376412.0,256,16,4,3070.84,621789,2398698,2.66,10.25,0.0,0.0,0,0.0,0.0,2013.83,217.75,242.81,1794.69,1547.98,81.3,1533.83,Medium,1794.69,1794.69,2013.83,1.5248754860142117,1.7110698783633942,1.5248754860142117
Chevron4,711450.0,711450.0,6376412.0,512,16,4,3090.66,621789,2398698,2.66,10.25,0.0,0.0,0,0.0,0.0,2034.31,217.94,243.37,2284.86,1986.27,81.31,1534.28,Medium,2284.86,2284.86,2034.31,1.35266931015467,1.35266931015467,1.519266975043135
chem_master1,40401.0,40401.0,201201.0,16,16,4,380.34,32726,125827,1.6,6.15,0.0,0.0,0,0.0,0.0,120.55,43.29,115.63,558.89,115.97,188.92,555.8,Low,558.89,558.89,120.55,0.6805274741004491,0.6805274741004491,3.155039402737453
chem_master1,40401.0,40401.0,201201.0,32,16,4,543.05,32726,125827,1.6,6.15,0.0,0.0,0,0.0,0.0,393.74,44.26,122.61,772.36,122.8,253.08,763.57,Low,772.36,772.36,393.74,0.7031047697964679,0.7031047697964679,1.37920963072078
chem_master1,40401.0,40401.0,201201.0,64,16,4,684.36,32726,125827,1.6,6.15,0.0,0.0,0,0.0,0.0,747.26,176.53,144.02,718.58,410.61,60.96,912.48,Low,912.48,912.48,747.26,0.75,0.75,0.9158258169847175
chem_master1,40401.0,40401.0,201201.0,128,16,4,1332.46,32726,125827,1.6,6.15,0.0,0.0,0,0.0,0.0,908.87,185.52,150.81,1214.8,792.13,63.3,983.27,Low,1214.8,1214.8,908.87,1.0968554494567007,1.0968554494567007,1.46606225312751
chem_master1,40401.0,40401.0,201201.0,256,16,4,1543.99,32726,125827,1.6,6.15,0.0,0.0,0,0.0,0.0,1000.38,189.42,154.1,1423.17,830.98,64.56,998.21,Low,1423.17,1423.17,1000.38,1.0848949879494367,1.0848949879494367,1.5434035066674663
chem_master1,40401.0,40401.0,201201.0,512,16,4,1656.4,32726,125827,1.6,6.15,0.0,0.0,0,0.0,0.0,1075.22,191.67,155.59,1419.41,1074.86,64.62,993.74,Low,1419.41,1419.41,1075.22,1.16696373845471,1.16696373845471,1.5405219396960623
af_1_k101,503625.0,503625.0,17550675.0,16,16,4,4925.81,628135,2511425,6.99,27.94,0.0,0.0,0,488.35,525.69,883.01,176.69,737.89,2039.83,738.54,763.11,2039.59,High,2039.83,2039.83,883.01,2.4148139795963393,2.4148139795963393,5.578430595349997
af_1_k101,503625.0,503625.0,17550675.0,32,16,4,7403.79,628135,2511425,6.99,27.94,0.0,0.0,0,966.82,1046.15,3621.68,174.81,642.63,2496.72,643.09,812.83,2493.7,High,2496.72,2496.72,3621.68,2.0442971217777384,2.965406613476882,2.0442971217777384
af_1_k101,503625.0,503625.0,17550675.0,64,16,4,8336.62,628135,2511425,6.99,27.94,0.0,0.0,0,1873.52,2034.09,6548.76,293.53,582.55,1290.87,1666.85,183.05,2533.57,High,2533.57,2533.57,6548.76,1.2730074090362147,3.2904636540533714,1.2730074090362147
af_1_k101,503625.0,503625.0,17550675.0,128,16,4,8683.62,628135,2511425,6.99,27.94,0.0,0.0,0,3321.0,3633.4,7603.04,297.61,603.55,2443.79,3100.55,187.59,2629.66,High,3100.55,3633.4,7603.04,1.1421247290557461,2.3899433037925912,1.1421247290557461
af_1_k101,503625.0,503625.0,17550675.0,256,16,4,8780.28,628135,2511425,6.99,27.94,0.0,0.0,0,3333.5,3684.36,7836.65,300.12,613.04,2471.88,3121.4,189.55,2567.2,High,3121.4,3684.36,7836.65,1.1204124211238222,2.3831221704719407,1.1204124211238222
af_1_k101,503625.0,503625.0,17550675.0,512,16,4,8827.75,628135,2511425,6.99,27.94,0.0,0.0,0,3335.22,3705.83,7901.37,301.67,618.38,3617.46,3843.67,189.56,2567.71,High,3843.67,3843.67,7901.37,1.1172429591324036,2.2966982077025344,1.1172429591324036
ca-CondMat,23133.0,23133.0,186936.0,16,16,4,322.3,46316,183097,1.02,4.04,0.0,0.0,0,191.73,140.87,3.83,63.48,167.36,158.42,167.06,145.36,143.36,Low,167.36,191.73,3.83,1.6810097532989101,1.6810097532989101,84.1514360313316
ca-CondMat,23133.0,23133.0,186936.0,32,16,4,591.57,46316,183097,1.02,4.04,0.0,0.0,0,371.27,291.4,12.96,65.47,185.54,279.01,187.5,246.29,271.91,Low,279.01,371.27,12.96,1.593368707409702,1.593368707409702,45.645833333333336
ca-CondMat,23133.0,23133.0,186936.0,64,16,4,732.36,46316,183097,1.02,4.04,0.0,0.0,0,741.07,556.77,25.78,212.19,219.15,667.63,442.19,81.59,492.26,Low,667.63,741.07,25.78,0.9882467243310348,0.9882467243310348,28.408068269976724
ca-CondMat,23133.0,23133.0,186936.0,128,16,4,824.87,46316,183097,1.02,4.04,0.0,0.0,0,1380.88,1057.63,35.94,225.09,231.71,1194.48,720.72,84.66,804.03,Low,1194.48,1380.88,35.94,0.5973509646022825,0.5973509646022825,22.95130773511408
ca-CondMat,23133.0,23133.0,186936.0,256,16,4,981.94,46316,183097,1.02,4.04,0.0,0.0,0,1728.89,1466.88,38.29,231.97,238.97,1584.2,946.81,86.55,1119.8,Low,1584.2,1728.89,38.29,0.5679597892289272,0.5679597892289272,25.644815878819536
ca-CondMat,23133.0,23133.0,186936.0,512,16,4,1047.44,46316,183097,1.02,4.04,0.0,0.0,0,1858.9,1758.36,39.19,235.29,242.09,2184.79,1003.18,86.68,1244.17,Low,2184.79,2184.79,39.19,0.47942365170107887,0.47942365170107887,26.727226333248282
c-46,14913.0,14913.0,130397.0,16,16,4,367.32,16901,67018,1.95,7.72,0.0,0.0,0,160.59,121.41,6.74,66.56,160.39,17.62,161.18,164.64,17.5,Low,164.64,164.64,6.74,2.231049562682216,2.231049562682216,54.49851632047478
c-46,14913.0,14913.0,130397.0,32,16,4,645.53,16901,67018,1.95,7.72,0.0,0.0,0,313.45,248.38,42.66,69.86,188.43,53.51,188.43,240.36,53.3,Low,240.36,313.45,42.66,2.059435316637422,2.059435316637422,15.131973745897797
c-46,14913.0,14913.0,130397.0,64,16,4,980.43,16901,67018,1.95,7.72,0.0,0.0,0,616.53,484.75,84.4,228.27,226.68,673.02,131.88,83.16,103.86,Low,673.02,673.02,84.4,1.4567620575911562,1.4567620575911562,11.616469194312796
c-46,14913.0,14913.0,130397.0,128,16,4,1170.79,16901,67018,1.95,7.72,0.0,0.0,0,1182.74,959.68,85.53,248.02,243.96,1088.91,190.5,84.4,199.31,Low,1088.91,1182.74,85.53,0.9898963423913962,0.9898963423913962,13.688647258271951
c-46,14913.0,14913.0,130397.0,256,16,4,1655.83,16901,67018,1.95,7.72,0.0,0.0,0,1619.84,1387.2,94.77,259.3,253.91,1403.06,335.53,87.91,371.97,Low,1403.06,1619.84,94.77,1.0222182437771632,1.0222182437771632,17.472090323942176
c-46,14913.0,14913.0,130397.0,512,16,4,1988.9,16901,67018,1.95,7.72,0.0,0.0,0,1914.08,1795.48,101.71,263.81,258.31,2138.75,276.26,88.84,668.7,Low,2138.75,2138.75,101.71,0.9299357101110463,0.9299357101110463,19.554616065283653
aug3dcqp,35543.0,35543.0,128115.0,16,16,4,334.5,25762,98928,1.3,4.97,0.0,0.0,0,122.72,104.16,29.7,32.05,83.3,337.14,83.41,124.14,334.5,Low,337.14,337.14,29.7,0.99216942516462,0.99216942516462,11.262626262626263
aug3dcqp,35543.0,35543.0,128115.0,32,16,4,569.4,25762,98928,1.3,4.97,0.0,0.0,0,237.69,212.46,108.8,32.88,88.75,494.65,88.57,185.67,498.5,Low,498.5,498.5,108.8,1.1422266800401204,1.1422266800401204,5.233455882352941
aug3dcqp,35543.0,35543.0,128115.0,64,16,4,666.4,25762,98928,1.3,4.97,0.0,0.0,0,467.15,402.56,208.23,141.13,106.94,632.67,293.84,49.33,611.53,Low,632.67,632.67,208.23,1.0533137338580936,1.0533137338580936,3.2003073524468135
aug3dcqp,35543.0,35543.0,128115.0,128,16,4,923.35,25762,98928,1.3,4.97,0.0,0.0,0,835.99,753.06,250.53,149.38,112.42,924.18,564.38,50.97,682.82,Low,924.18,924.18,250.53,0.9991019065550002,0.9991019065550002,3.6855865565002195
aug3dcqp,35543.0,35543.0,128115.0,256,16,4,1049.59,25762,98928,1.3,4.97,0.0,0.0,0,996.03,898.26,268.69,152.63,114.73,1021.85,600.42,51.91,660.81,Low,1021.85,1021.85,268.69,1.027146841512942,1.027146841512942,3.9063232721723917
aug3dcqp,35543.0,35543.0,128115.0,512,16,4,1176.04,25762,98928,1.3,4.97,0.0,0.0,0,1064.02,963.04,277.19,154.28,116.06,1052.55,769.75,52.04,667.16,Low,1052.55,1064.02,277.19,1.1052799759403018,1.1052799759403018,4.242721598903279
12month1,12471.0,872622.0,22624727.0,16,16,4,414.66,4302057,17207065,1.31,5.26,0.0,0.0,0,429.44,507.33,11.26,348.22,594.4,67.51,579.47,232.46,67.56,Low,594.4,594.4,11.26,0.6976110363391657,0.6976110363391657,36.8259325044405
12month1,12471.0,872622.0,22624727.0,32,16,4,699.44,4302057,17207065,1.31,5.26,0.0,0.0,0,813.74,959.37,79.05,368.83,708.5,140.1,702.53,400.52,140.11,Low,708.5,959.37,79.05,0.7290617801265414,0.7290617801265414,8.848070841239723
12month1,12471.0,872622.0,22624727.0,64,16,4,1049.37,4302057,17207065,1.31,5.26,0.0,0.0,0,1402.8,1604.48,148.56,424.75,783.77,1151.77,306.34,964.58,258.96,Low,1151.77,1604.48,148.56,0.6540249800558435,0.6540249800558435,7.063610662358642
12month1,12471.0,872622.0,22624727.0,128,16,4,1372.71,4302057,17207065,1.31,5.26,0.0,0.0,0,1983.12,2108.5,156.46,436.79,984.47,1980.04,369.81,934.84,458.0,Low,1980.04,2108.5,156.46,0.6510362817168603,0.6510362817168603,8.773552345647449
12month1,12471.0,872622.0,22624727.0,256,16,4,1367.04,4302057,17207065,1.31,5.26,0.0,0.0,0,2050.1,2183.39,199.43,443.35,1109.53,2068.04,630.74,879.63,765.13,Low,2068.04,2183.39,199.43,0.6261089406839823,0.6261089406839823,6.85473599759314
12month1,12471.0,872622.0,22624727.0,512,16,4,1451.96,4302057,17207065,1.31,5.26,0.0,0.0,0,2052.85,2194.29,192.72,447.09,1193.43,2340.77,469.96,880.84,1062.75,Low,2340.77,2340.77,192.72,0.6202916134434395,0.6202916134434395,7.534039020340391
c-55,32780.0,32780.0,403450.0,16,16,4,695.6,55666,221103,1.82,7.25,0.0,0.0,0,265.78,230.94,10.44,92.11,156.38,36.03,156.74,227.81,37.97,Low,227.81,265.78,10.44,2.617202197306043,2.617202197306043,66.62835249042146
c-55,32780.0,32780.0,403450.0,32,16,4,1206.13,55666,221103,1.82,7.25,0.0,0.0,0,523.96,465.07,62.42,93.61,199.93,73.6,201.02,329.75,72.38,Low,329.75,523.96,62.42,2.301950530574853,2.301950530574853,19.322813200897148
c-55,32780.0,32780.0,403450.0,64,16,4,1410.66,55666,221103,1.82,7.25,0.0,0.0,0,1025.94,906.12,119.2,259.29,262.53,919.02,185.28,99.49,141.25,Low,919.02,1025.94,119.2,1.3749926896309725,1.3749926896309725,11.834395973154363
c-55,32780.0,32780.0,403450.0,128,16,4,1627.63,55666,221103,1.82,7.25,0.0,0.0,0,1932.69,1734.34,142.13,271.11,295.46,1688.08,269.44,102.41,258.48,Low,1688.08,1932.69,142.13,0.8421578214819759,0.8421578214819759,11.451699148666714
c-55,32780.0,32780.0,403450.0,256,16,4,1850.16,55666,221103,1.82,7.25,0.0,0.0,0,2206.91,2119.24,149.26,276.35,317.08,1917.77,350.45,103.63,431.56,Low,1917.77,2206.91,149.26,0.838348641312967,0.838348641312967,12.395551386841754
c-55,32780.0,32780.0,403450.0,512,16,4,2001.61,55666,221103,1.82,7.25,0.0,0.0,0,2347.77,2404.62,153.96,279.37,327.1,2543.42,280.4,103.75,635.7,Low,2543.42,2543.42,153.96,0.7869758042320969,0.7869758042320969,13.000844375162378
al2010,252266.0,252266.0,1230482.0,16,16,4,618.33,291504,1142307,1.08,4.22,0.0,0.0,0,226.73,222.51,6.0,43.86,123.55,635.91,123.78,183.57,632.96,Low,635.91,635.91,6.0,0.9723545784780866,0.9723545784780866,103.055
al2010,252266.0,252266.0,1230482.0,32,16,4,994.33,291504,1142307,1.08,4.22,0.0,0.0,0,444.46,442.38,24.95,43.84,125.08,821.42,125.16,238.26,816.24,Low,821.42,821.42,24.95,1.2105013269703686,1.2105013269703686,39.85290581162325
al2010,252266.0,252266.0,1230482.0,64,16,4,1153.76,291504,1142307,1.08,4.22,0.0,0.0,0,856.14,847.29,48.83,164.59,140.68,744.62,428.29,57.59,901.95,Low,901.95,901.95,48.83,1.2791839902433615,1.2791839902433615,23.628097481056727
al2010,252266.0,252266.0,1230482.0,128,16,4,1225.58,291504,1142307,1.08,4.22,0.0,0.0,0,1412.72,1378.11,55.6,166.69,141.71,1208.87,824.93,59.37,968.5,Low,1208.87,1412.72,55.6,0.8675321365875757,0.8675321365875757,22.042805755395683
al2010,252266.0,252266.0,1230482.0,256,16,4,1260.66,291504,1142307,1.08,4.22,0.0,0.0,0,1434.96,1429.55,56.14,167.57,142.19,1213.64,837.81,60.82,992.42,Low,1213.64,1434.96,56.14,0.8785331995316943,0.8785331995316943,22.455646597791237
al2010,252266.0,252266.0,1230482.0,512,16,4,1275.48,291504,1142307,1.08,4.22,0.0,0.0,0,1445.71,1460.68,56.29,168.16,142.41,1377.0,1064.66,60.83,997.78,Low,1377.0,1460.68,56.29,0.873209737930279,0.873209737930279,22.659086871558003
CurlCurl_2,806529.0,806529.0,8921789.0,16,16,4,1909.63,840334,3304208,2.7,10.62,0.0,0.0,0,0.0,0.0,202.89,84.89,276.33,1375.12,276.51,315.89,1368.79,Medium,1375.12,1375.12,202.89,1.3887006224911282,1.3887006224911282,9.412144511804428
CurlCurl_2,806529.0,806529.0,8921789.0,32,16,4,2829.62,840334,3304208,2.7,10.62,0.0,0.0,0,0.0,0.0,772.68,84.45,274.91,1507.82,274.96,406.58,1507.82,Medium,1507.82,1507.82,772.68,1.876629836452627,1.876629836452627,3.6620852099187244
CurlCurl_2,806529.0,806529.0,8921789.0,64,16,4,3052.27,840334,3304208,2.7,10.62,0.0,0.0,0,0.0,0.0,1381.14,225.29,287.18,1039.84,986.73,84.61,1590.69,Medium,1590.69,1590.69,1381.14,1.9188339651346271,1.9188339651346271,2.2099642324456608
CurlCurl_2,806529.0,806529.0,8921789.0,128,16,4,3121.14,840334,3304208,2.7,10.62,0.0,0.0,0,0.0,0.0,1542.23,227.2,292.48,1900.88,1897.14,86.94,1568.77,Medium,1900.88,1900.88,1542.23,1.641944783468709,1.641944783468709,2.0237837417246456
CurlCurl_2,806529.0,806529.0,8921789.0,256,16,4,3146.18,840334,3304208,2.7,10.62,0.0,0.0,0,0.0,0.0,1651.71,228.31,295.57,1917.38,1910.93,88.02,1505.6,Medium,1917.38,1917.38,1651.71,1.6408745266978897,1.6408745266978897,1.9048016903693745
CurlCurl_2,806529.0,806529.0,8921789.0,512,16,4,3156.65,840334,3304208,2.7,10.62,0.0,0.0,0,0.0,0.0,1667.32,228.69,297.08,2609.4,2417.64,88.03,1505.43,Medium,2609.4,2609.4,1667.32,1.20972254158044,1.20972254158044,1.8932478468440372
crankseg_1,52804.0,52804.0,10614210.0,16,16,4,3371.73,417433,1664831,6.38,25.43,0.0,0.0,0,0.0,0.0,75.77,379.55,1636.73,917.39,1640.27,504.33,916.04,High,1640.27,1640.27,75.77,2.0555945057825844,2.0555945057825844,44.49953807575558
crankseg_1,52804.0,52804.0,10614210.0,32,16,4,5592.31,417433,1664831,6.38,25.43,0.0,0.0,0,0.0,0.0,637.8,365.75,1146.3,1805.14,1148.1,628.34,1802.07,High,1805.14,1805.14,637.8,3.097992399481481,3.097992399481481,8.768124804013798
crankseg_1,52804.0,52804.0,10614210.0,64,16,4,6557.04,417433,1664831,6.38,25.43,0.0,0.0,0,0.0,0.0,1261.46,412.61,990.29,1363.24,2508.23,547.63,2910.79,High,2910.79,2910.79,1261.46,2.252666801796076,2.252666801796076,5.197976947346725
crankseg_1,52804.0,52804.0,10614210.0,128,16,4,7807.44,417433,1664831,6.38,25.43,0.0,0.0,0,0.0,0.0,1473.22,423.62,1062.36,2541.49,3908.39,552.65,3065.03,High,3908.39,3908.39,1473.22,1.9976102691901267,1.9976102691901267,5.2995750804360515
crankseg_1,52804.0,52804.0,10614210.0,256,16,4,8398.15,417433,1664831,6.38,25.43,0.0,0.0,0,0.0,0.0,1538.33,429.46,1102.21,2626.1,4548.13,554.13,3047.27,High,4548.13,4548.13,1538.33,1.8465061464821804,1.8465061464821804,5.459264267094837
crankseg_1,52804.0,52804.0,10614210.0,512,16,4,7416.04,417433,1664831,6.38,25.43,0.0,0.0,0,0.0,0.0,1568.64,433.1,1123.8,3692.82,4399.5,554.29,3059.59,High,4399.5,4399.5,1568.64,1.6856551880895556,1.6856551880895556,4.7276876784985715
ak2010,45292.0,45292.0,217098.0,16,16,4,347.36,50328,197040,1.1,4.31,0.0,0.0,0,176.07,133.52,7.9,41.86,112.9,104.37,112.54,149.31,107.05,Low,149.31,176.07,7.9,1.9728517067075597,1.9728517067075597,43.96962025316456
ak2010,45292.0,45292.0,217098.0,32,16,4,564.62,50328,197040,1.1,4.31,0.0,0.0,0,339.75,277.8,31.76,42.69,118.41,207.65,118.93,214.74,206.86,Low,214.74,339.75,31.76,1.66186902133922,1.66186902133922,17.77770780856423
ak2010,45292.0,45292.0,217098.0,64,16,4,803.32,50328,197040,1.1,4.31,0.0,0.0,0,666.97,520.31,62.39,166.74,141.73,679.49,273.08,59.68,336.85,Low,679.49,679.49,62.39,1.1822396208921397,1.1822396208921397,12.875781375220388
ak2010,45292.0,45292.0,217098.0,128,16,4,967.03,50328,197040,1.1,4.31,0.0,0.0,0,1192.85,961.14,77.12,174.01,147.79,1239.67,451.58,61.7,555.24,Low,1239.67,1239.67,77.12,0.7800705026337653,0.7800705026337653,12.539289419087137
ak2010,45292.0,45292.0,217098.0,256,16,4,1055.47,50328,197040,1.1,4.31,0.0,0.0,0,1306.34,1195.72,81.06,177.26,150.79,1344.78,589.14,62.85,750.07,Low,1344.78,1344.78,81.06,0.7848644387929624,0.7848644387929624,13.020848754009375
ak2010,45292.0,45292.0,217098.0,512,16,4,1091.97,50328,197040,1.1,4.31,0.0,0.0,0,1382.24,1318.99,82.2,178.87,152.08,1326.8,637.24,62.85,845.05,Low,1326.8,1382.24,82.2,0.7900002893853455,0.7900002893853455,13.284306569343066
bcsstk37,25503.0,25503.0,1140977.0,16,16,4,2116.84,39010,153729,7.42,29.25,0.0,0.0,0,399.5,396.45,405.18,212.79,756.11,1072.35,759.13,356.56,1069.33,High,1072.35,1072.35,405.18,1.9740196764116196,1.9740196764116196,5.224443457228886
bcsstk37,25503.0,25503.0,1140977.0,32,16,4,3740.91,39010,153729,7.42,29.25,0.0,0.0,0,788.24,797.61,1468.44,210.24,704.96,1847.74,704.52,545.66,1855.25,High,1855.25,1855.25,1468.44,2.016391321924269,2.016391321924269,2.547540246792514
bcsstk37,25503.0,25503.0,1140977.0,64,16,4,4881.19,39010,153729,7.42,29.25,0.0,0.0,0,1553.41,1548.66,2859.59,346.51,657.43,1336.43,1974.01,223.4,2244.91,High,2244.91,2244.91,2859.59,1.7069544934763372,2.1743366103763626,1.7069544934763372
bcsstk37,25503.0,25503.0,1140977.0,128,16,4,6109.65,39010,153729,7.42,29.25,0.0,0.0,0,2926.52,2956.86,3662.85,362.06,703.6,2500.77,3667.26,228.7,2522.19,High,3667.26,3667.26,3662.85,1.665998592954958,1.665998592954958,1.6680044227855357
bcsstk37,25503.0,25503.0,1140977.0,256,16,4,7346.33,39010,153729,7.42,29.25,0.0,0.0,0,3094.17,3297.62,4072.19,370.91,727.06,2708.55,3960.87,231.41,2589.45,High,3960.87,3960.87,4072.19,1.804024370179191,1.8547263606227924,1.804024370179191
bcsstk37,25503.0,25503.0,1140977.0,512,16,4,8153.48,39010,153729,7.42,29.25,0.0,0.0,0,3193.5,3526.64,4310.15,375.28,740.22,3855.47,4694.77,231.58,2654.4,High,4694.77,4694.77,4310.15,1.7367155366503575,1.7367155366503575,1.8916928645174762
cvxbqp1,50000.0,50000.0,349968.0,16,16,4,409.8,87439,349726,1.0,4.0,0.0,0.0,0,0.0,0.0,98.22,58.37,166.73,749.4,166.89,187.35,741.46,Low,749.4,749.4,98.22,0.5468374699759808,0.5468374699759808,4.1722663408674405
cvxbqp1,50000.0,50000.0,349968.0,32,16,4,658.45,87439,349726,1.0,4.0,0.0,0.0,0,0.0,0.0,220.8,59.05,175.16,1002.77,175.16,287.09,1007.1,Low,1007.1,1007.1,220.8,0.653807963459438,0.653807963459438,2.982110507246377
cvxbqp1,50000.0,50000.0,349968.0,64,16,4,980.99,87439,349726,1.0,4.0,0.0,0.0,0,0.0,0.0,415.76,198.82,202.91,777.27,585.23,75.07,1198.52,Low,1198.52,1198.52,415.76,0.8185011514200848,0.8185011514200848,2.3595102944006157
cvxbqp1,50000.0,50000.0,349968.0,128,16,4,1146.5,87439,349726,1.0,4.0,0.0,0.0,0,0.0,0.0,515.7,206.08,211.35,1366.4,1109.69,77.17,1242.12,Low,1366.4,1366.4,515.7,0.8390661592505855,0.8390661592505855,2.2231917781656
cvxbqp1,50000.0,50000.0,349968.0,256,16,4,1221.0,87439,349726,1.0,4.0,0.0,0.0,0,0.0,0.0,531.56,209.44,215.62,1501.2,1162.93,78.2,1126.66,Low,1501.2,1501.2,531.56,0.8133493205435651,0.8133493205435651,2.297012566784559
cvxbqp1,50000.0,50000.0,349968.0,512,16,4,1270.59,87439,349726,1.0,4.0,0.0,0.0,0,0.0,0.0,530.35,211.12,217.68,1829.9,1457.25,78.3,1135.91,Low,1829.9,1829.9,530.35,0.6943494180009836,0.6943494180009836,2.3957575186197793
bayer01,57735.0,57735.0,275094.0,16,16,4,527.0,41177,160659,1.73,6.75,0.0,0.0,0,182.51,155.88,69.25,42.42,115.07,505.04,115.35,164.27,510.61,Low,510.61,510.61,69.25,1.0320988621452771,1.0320988621452771,7.610108303249097
bayer01,57735.0,57735.0,275094.0,32,16,4,850.37,41177,160659,1.73,6.75,0.0,0.0,0,358.19,315.29,291.63,42.94,119.96,723.37,119.78,221.25,715.91,Low,723.37,723.37,291.63,1.1755671371497298,1.1755671371497298,2.915920858622227
bayer01,57735.0,57735.0,275094.0,64,16,4,1159.51,41177,160659,1.73,6.75,0.0,0.0,0,704.12,613.53,555.27,167.86,140.89,663.34,405.81,59.51,841.1,Low,841.1,841.1,555.27,1.3785637855189632,1.3785637855189632,2.088191330343797
bayer01,57735.0,57735.0,275094.0,128,16,4,1471.09,41177,160659,1.73,6.75,0.0,0.0,0,1266.93,1114.44,638.19,174.73,147.15,1069.9,783.29,61.16,886.04,Low,1069.9,1266.93,638.19,1.1611454460783153,1.1611454460783153,2.305097228098215
bayer01,57735.0,57735.0,275094.0,256,16,4,1641.74,41177,160659,1.73,6.75,0.0,0.0,0,1390.61,1288.6,686.5,177.08,150.51,1186.43,811.61,62.48,900.95,Low,1186.43,1390.61,686.5,1.1805898131036021,1.1805898131036021,2.3914639475600876
bayer01,57735.0,57735.0,275094.0,512,16,4,1733.9,41177,160659,1.73,6.75,0.0,0.0,0,1437.61,1405.34,707.14,178.64,151.83,1483.44,1031.9,62.53,902.87,Low,1483.44,1483.44,707.14,1.1688372970932428,1.1688372970932428,2.4519897050089092
bcsstm37,25503.0,25503.0,15525.0,16,16,4,66.06,4243,14149,1.1,3.66,0.0,0.0,0,17.35,11.29,17.52,6.08,15.04,59.03,15.12,45.0,57.5,Low,59.03,59.03,17.52,1.1190919871251905,1.1190919871251905,3.7705479452054798
bcsstm37,25503.0,25503.0,15525.0,32,16,4,135.59,4243,14149,1.1,3.66,0.0,0.0,0,33.9,23.24,53.81,6.13,16.39,95.54,16.41,61.36,93.52,Low,95.54,95.54,53.81,1.4191961482101736,1.4191961482101736,2.519791860249024
bcsstm37,25503.0,25503.0,15525.0,64,16,4,207.0,4243,14149,1.1,3.66,0.0,0.0,0,68.47,45.66,105.08,40.32,21.17,69.31,69.62,11.45,128.04,Low,128.04,128.04,105.08,1.6166822867853796,1.6166822867853796,1.9699276741530263
bcsstm37,25503.0,25503.0,15525.0,128,16,4,259.83,4243,14149,1.1,3.66,0.0,0.0,0,135.44,90.59,148.74,41.61,22.09,87.96,129.11,11.64,174.44,Low,174.44,174.44,148.74,1.4895092868608117,1.4895092868608117,1.7468737394110527
bcsstm37,25503.0,25503.0,15525.0,256,16,4,353.34,4243,14149,1.1,3.66,0.0,0.0,0,221.79,156.13,182.78,42.59,22.6,157.61,147.24,11.81,203.61,Low,203.61,221.79,182.78,1.593128635195455,1.593128635195455,1.9331436699857751
bcsstm37,25503.0,25503.0,15525.0,512,16,4,384.82,4243,14149,1.1,3.66,0.0,0.0,0,291.89,238.96,198.56,43.13,22.84,264.82,205.37,11.95,215.06,Low,264.82,291.89,198.56,1.3183733598273322,1.3183733598273322,1.938053988718775
as-22july06,22963.0,22963.0,96872.0,16,16,4,235.7,19332,75189,1.29,5.01,0.0,0.0,0,122.16,85.35,0.56,36.61,65.68,6.83,66.08,122.16,6.8,Low,122.16,122.16,0.56,1.9294368041912247,1.9294368041912247,420.8928571428571
as-22july06,22963.0,22963.0,96872.0,32,16,4,424.88,19332,75189,1.29,5.01,0.0,0.0,0,234.27,172.99,4.2,37.77,100.91,17.94,100.7,172.37,17.95,Low,172.37,234.27,4.2,1.813633841294233,1.813633841294233,101.16190476190475
as-22july06,22963.0,22963.0,96872.0,64,16,4,516.65,19332,75189,1.29,5.01,0.0,0.0,0,467.42,341.7,8.37,159.92,123.21,460.2,45.35,54.29,34.39,Low,460.2,467.42,8.37,1.105322835993325,1.105322835993325,61.72640382317802
as-22july06,22963.0,22963.0,96872.0,128,16,4,863.96,19332,75189,1.29,5.01,0.0,0.0,0,898.0,661.24,11.73,169.95,129.18,885.69,62.76,55.4,69.46,Low,885.69,898.0,11.73,0.9620935412026727,0.9620935412026727,73.6538789428815
as-22july06,22963.0,22963.0,96872.0,256,16,4,1100.82,19332,75189,1.29,5.01,0.0,0.0,0,1101.6,898.0,12.49,178.9,136.12,1060.88,115.3,56.05,130.13,Low,1060.88,1101.6,12.49,0.9992919389978214,0.9992919389978214,88.13610888710969
as-22july06,22963.0,22963.0,96872.0,512,16,4,1106.32,19332,75189,1.29,5.01,0.0,0.0,0,1246.94,1133.83,12.77,180.88,138.2,1310.19,89.15,56.55,236.98,Low,1310.19,1310.19,12.77,0.8443966142315236,0.8443966142315236,86.63429913860611
bmwcra_1,148770.0,148770.0,10641602.0,16,16,4,3346.42,471413,1873812,5.68,22.58,0.0,0.0,0,455.38,508.36,243.26,265.44,1098.68,1766.35,1098.0,600.91,1752.68,High,1766.35,1766.35,243.26,1.8945395872845134,1.8945395872845134,13.756556770533587
bmwcra_1,148770.0,148770.0,10641602.0,32,16,4,5304.89,471413,1873812,5.68,22.58,0.0,0.0,0,897.36,1005.53,997.66,257.84,913.37,2539.43,912.71,707.83,2527.97,High,2539.43,2539.43,997.66,2.0890081632492334,2.0890081632492334,5.317332558186156
bmwcra_1,148770.0,148770.0,10641602.0,64,16,4,6492.74,471413,1873812,5.68,22.58,0.0,0.0,0,1747.28,1952.58,1945.89,359.26,817.83,1424.76,2485.9,291.56,2765.39,High,2765.39,2765.39,1945.89,2.3478569026430267,2.3478569026430267,3.3366428729270408
bmwcra_1,148770.0,148770.0,10641602.0,128,16,4,7213.42,471413,1873812,5.68,22.58,0.0,0.0,0,3205.18,3545.49,2238.19,366.99,864.51,2632.62,4508.02,295.04,2853.72,High,4508.02,4508.02,2238.19,1.6001304342039298,1.6001304342039298,3.222880988656012
bmwcra_1,148770.0,148770.0,10641602.0,256,16,4,7485.85,471413,1873812,5.68,22.58,0.0,0.0,0,3224.11,3608.67,2278.68,370.77,889.35,2683.22,4678.17,296.89,2869.2,High,4678.17,4678.17,2278.68,1.6001663043455028,1.6001663043455028,3.285169484087279
bmwcra_1,148770.0,148770.0,10641602.0,512,16,4,7714.63,471413,1873812,5.68,22.58,0.0,0.0,0,3232.22,3644.15,2290.22,372.81,902.38,3757.02,5622.54,296.92,2888.08,High,5622.54,5622.54,2290.22,1.3720898384004383,1.3720898384004383,3.368510448777847
c-43,11125.0,11125.0,123659.0,16,16,4,320.36,13846,54880,2.25,8.93,0.0,0.0,0,178.21,120.89,10.79,76.77,108.68,8.74,108.01,143.31,8.76,Medium,143.31,178.21,10.79,1.7976544526120868,1.7976544526120868,29.690454124189067
c-43,11125.0,11125.0,123659.0,32,16,4,610.66,13846,54880,2.25,8.93,0.0,0.0,0,349.36,247.85,47.94,82.23,184.04,25.71,180.68,271.22,25.76,Medium,271.22,349.36,47.94,1.7479390886191892,1.7479390886191892,12.738005840634125
c-43,11125.0,11125.0,123659.0,64,16,4,997.25,13846,54880,2.25,8.93,0.0,0.0,0,695.78,474.76,95.34,246.73,226.2,687.08,72.87,85.5,52.88,Medium,687.08,695.78,95.34,1.4332835091551928,1.4332835091551928,10.459932871827144
c-43,11125.0,11125.0,123659.0,128,16,4,1338.66,13846,54880,2.25,8.93,0.0,0.0,0,1357.2,944.99,97.77,265.54,267.55,1084.87,97.17,86.26,104.98,Medium,1084.87,1357.2,97.77,0.9863395225464191,0.9863395225464191,13.691930039889538
c-43,11125.0,11125.0,123659.0,256,16,4,1668.25,13846,54880,2.25,8.93,0.0,0.0,0,1817.08,1400.42,133.19,281.88,293.24,1443.33,188.51,88.88,193.07,Medium,1443.33,1817.08,133.19,0.9180938648821186,0.9180938648821186,12.525339740220737
c-43,11125.0,11125.0,123659.0,512,16,4,1999.54,13846,54880,2.25,8.93,0.0,0.0,0,2124.32,1889.97,142.52,284.72,296.23,2298.26,150.11,89.84,368.97,Medium,2298.26,2298.26,142.52,0.8700234090137755,0.8700234090137755,14.029890541678359


==> figs/plots/hists_bestTCU_speedup/h100_data.csv <==
matrix_name,m,k,nnz,n,TM,TN,cuteSpMM,num_bricks,num_active_cols,average_nnz_col,average_nnz_brick,num_waves_before,num_waves_after,num_row_panels,cuCOO,cuCSR,cuELLBlk,gespmmPARREDUCE-NNZBALANCE,gespmmPARREDUCE-ROWBALANCE,gespmmROWCACHING-NNZBALANCE,gespmmROWCACHING-ROWBALANCE,gespmmSEQREDUCE-NNZBALANCE,gespmmSEQREDUCE-ROWBALANCE,nnz_col_category,gespmm,best-CUDA,best-TCU,ALL_speedup,CUDA_speedup,TCU_speedup
Delor338K,343236.0,887058.0,4211599.0,16,16,4,2317.89,242888,945796,4.45,17.34,0.0,0.0,0,389.89,399.89,65.73,93.0,300.49,1474.13,300.31,378.33,1473.1,High,1474.13,1474.13,65.73,1.5723782841404759,0.04458901182392326,1.0
Delor338K,343236.0,887058.0,4211599.0,32,16,4,3324.07,242888,945796,4.45,17.34,0.0,0.0,0,771.14,800.38,159.97,91.87,296.91,1671.27,297.09,453.64,1669.28,High,1671.27,1671.27,159.97,1.9889485241762255,0.09571762791170786,1.0
Delor338K,343236.0,887058.0,4211599.0,64,16,4,4014.87,242888,945796,4.45,17.34,0.0,0.0,0,1501.86,1553.95,283.58,240.9,305.11,1129.27,1086.44,92.05,1731.57,High,1731.57,1731.57,283.58,2.3186299138931723,0.1637704510935163,1.0
Delor338K,343236.0,887058.0,4211599.0,128,16,4,4325.13,242888,945796,4.45,17.34,0.0,0.0,0,2649.64,2732.14,361.9,242.57,311.08,2069.33,2048.19,93.73,1741.77,High,2069.33,2732.14,361.9,1.5830557731302204,0.13246026923949725,1.0
Delor338K,343236.0,887058.0,4211599.0,256,16,4,4385.65,242888,945796,4.45,17.34,0.0,0.0,0,2655.59,2781.43,373.15,243.28,314.89,2096.43,2075.19,94.59,1732.63,High,2096.43,2781.43,373.15,1.5767608748018105,0.1341576095749309,1.0
Delor338K,343236.0,887058.0,4211599.0,512,16,4,4401.55,242888,945796,4.45,17.34,0.0,0.0,0,2658.63,2802.42,374.11,243.46,316.54,2807.79,2560.24,94.6,1733.32,High,2807.79,2807.79,374.11,1.5676207978516912,0.1332400215115803,1.0
fullb,199187.0,199187.0,11708077.0,16,16,4,4518.75,411241,1632545,7.17,28.47,0.0,0.0,0,423.7,480.63,253.03,240.82,1003.18,2175.01,1001.72,585.23,2174.2,High,2175.01,2175.01,253.03,2.0775766548199774,0.11633509730989741,1.0
fullb,199187.0,199187.0,11708077.0,32,16,4,7163.09,411241,1632545,7.17,28.47,0.0,0.0,0,827.37,937.58,1109.82,233.76,838.57,2723.13,838.0,684.5,2724.08,High,2724.08,2724.08,1109.82,2.6295446536078235,0.40741094240991454,1.0
fullb,199187.0,199187.0,11708077.0,64,16,4,8234.98,411241,1632545,7.17,28.47,0.0,0.0,0,1608.03,1806.8,2072.68,344.49,755.06,1424.38,2486.19,217.16,2809.04,High,2809.04,2809.04,2072.68,2.9315994076268046,0.7378606214222652,1.0
fullb,199187.0,199187.0,11708077.0,128,16,4,9112.23,411241,1632545,7.17,28.47,0.0,0.0,0,2941.64,3297.7,2476.2,349.97,790.48,2664.11,4412.31,219.89,2847.38,High,4412.31,4412.31,2476.2,2.065183543314046,0.5612026353542702,1.0
fullb,199187.0,199187.0,11708077.0,256,16,4,9344.5,411241,1632545,7.17,28.47,0.0,0.0,0,2952.67,3346.96,2532.61,354.11,809.19,2708.36,4498.46,221.12,2783.45,High,4498.46,4498.46,2532.61,2.0772664422935847,0.5629948915851203,1.0
fullb,199187.0,199187.0,11708077.0,512,16,4,9468.48,411241,1632545,7.17,28.47,0.0,0.0,0,2950.55,3363.0,2549.98,355.83,818.95,3760.23,4763.37,221.13,2783.78,High,4763.37,4763.37,2549.98,1.987769163428413,0.5353310786271065,1.0
fem_hifreq_circuit,491100.0,491100.0,20239237.0,16,16,4,2762.66,1524698,6071629,3.33,13.27,0.0,0.0,0,438.66,491.82,40.73,201.97,852.43,2179.78,852.79,462.36,2178.84,Medium,2179.78,2179.78,40.73,1.267403132426208,0.01868537191826698,1.0
fem_hifreq_circuit,491100.0,491100.0,20239237.0,32,16,4,4194.66,1524698,6071629,3.33,13.27,0.0,0.0,0,847.11,958.41,139.64,195.17,706.32,2614.55,706.32,523.97,2613.03,Medium,2614.55,2614.55,139.64,1.6043525654510336,0.053408808399150895,1.0
fem_hifreq_circuit,491100.0,491100.0,20239237.0,64,16,4,4491.87,1524698,6071629,3.33,13.27,0.0,0.0,0,1622.19,1816.28,267.91,315.79,655.5,1172.22,2575.05,194.28,2630.69,Medium,2630.69,2630.69,267.91,1.7074873892400853,0.10184020162010728,1.0
fem_hifreq_circuit,491100.0,491100.0,20239237.0,128,16,4,4663.69,1524698,6071629,3.33,13.27,0.0,0.0,0,2891.84,3219.22,314.67,322.15,682.05,2179.54,4467.82,197.16,2640.95,Medium,4467.82,4467.82,314.67,1.0438401726121465,0.07043032172289843,1.0
fem_hifreq_circuit,491100.0,491100.0,20239237.0,256,16,4,4704.75,1524698,6071629,3.33,13.27,0.0,0.0,0,2899.32,3258.51,316.43,325.05,693.91,2210.96,4551.79,198.55,2575.77,Medium,4551.79,4551.79,316.43,1.03360436223991,0.06951770622106908,1.0
fem_hifreq_circuit,491100.0,491100.0,20239237.0,512,16,4,4731.0,1524698,6071629,3.33,13.27,0.0,0.0,0,2901.94,3276.07,317.24,326.73,700.67,3074.13,4867.58,198.55,2575.35,Medium,4867.58,4867.58,317.24,0.9719408823275631,0.06517407007178105,1.0
conf6_0-8x8-20,49152.0,49152.0,1916928.0,16,16,4,2088.16,125952,497664,3.85,15.22,0.0,0.0,0,423.72,435.76,539.52,198.4,738.99,1700.91,739.56,748.51,1687.44,Medium,1700.91,1700.91,539.52,1.2276722460330056,0.3171949133111099,1.0
conf6_0-8x8-20,49152.0,49152.0,1916928.0,32,16,4,3569.7,125952,497664,3.85,15.22,0.0,0.0,0,840.21,872.52,1495.85,194.49,677.72,2264.53,678.2,870.74,2264.53,Medium,2264.53,2264.53,1495.85,1.5763535921361163,0.6605564951667674,1.0
conf6_0-8x8-20,49152.0,49152.0,1916928.0,64,16,4,4076.4,125952,497664,3.85,15.22,0.0,0.0,0,1620.74,1684.84,2865.36,332.58,621.87,1291.3,1773.7,210.9,2479.05,Medium,2479.05,2479.05,2865.36,1.4226484630203535,1.1558298541780117,1.0
conf6_0-8x8-20,49152.0,49152.0,1916928.0,128,16,4,4601.09,125952,497664,3.85,15.22,0.0,0.0,0,2932.76,3031.32,3550.69,343.68,653.82,2381.65,3262.16,214.47,2594.83,Medium,3262.16,3262.16,3550.69,1.2958298246256361,1.0884475316967899,1.0
conf6_0-8x8-20,49152.0,49152.0,1916928.0,256,16,4,4916.78,125952,497664,3.85,15.22,0.0,0.0,0,3024.14,3255.58,3781.86,350.02,671.63,2506.61,3372.28,216.4,2565.1,Medium,3372.28,3372.28,3781.86,1.3000957200954026,1.1214549207064657,1.0
conf6_0-8x8-20,49152.0,49152.0,1916928.0,512,16,4,5109.68,125952,497664,3.85,15.22,0.0,0.0,0,3067.24,3377.47,3869.89,353.69,681.39,3409.39,4187.43,216.5,2583.68,Medium,4187.43,4187.43,3869.89,1.2202424876356142,0.9241682846041605,1.0
Dubcova1,16129.0,16129.0,253009.0,16,16,4,489.38,32795,129651,1.95,7.71,0.0,0.0,0,261.1,203.55,18.8,104.94,308.92,773.73,309.68,212.43,771.37,Low,773.73,773.73,18.8,0.6324945394388223,0.024297881689995218,1.0
Dubcova1,16129.0,16129.0,253009.0,32,16,4,925.08,32795,129651,1.95,7.71,0.0,0.0,0,526.55,419.24,48.89,109.06,346.35,1268.22,347.06,325.2,1249.43,Low,1268.22,1268.22,48.89,0.7294318020532715,0.03855009383230039,1.0
Dubcova1,16129.0,16129.0,253009.0,64,16,4,1362.09,32795,129651,1.95,7.71,0.0,0.0,0,1021.23,803.84,97.57,275.91,371.39,948.49,1150.04,111.43,1591.25,Low,1591.25,1591.25,97.57,0.855987431264729,0.06131657501963864,1.0
Dubcova1,16129.0,16129.0,253009.0,128,16,4,1652.3,32795,129651,1.95,7.71,0.0,0.0,0,1944.35,1545.09,101.65,293.26,400.65,1769.29,2141.88,115.04,1836.73,Low,2141.88,2141.88,101.65,0.7714251031803835,0.04745830765495733,1.0
Dubcova1,16129.0,16129.0,253009.0,256,16,4,2008.01,32795,129651,1.95,7.71,0.0,0.0,0,2318.52,2061.17,105.37,303.14,415.24,2052.81,2384.07,117.4,1938.77,Low,2384.07,2384.07,105.37,0.842261342997479,0.044197527757154784,1.0
Dubcova1,16129.0,16129.0,253009.0,512,16,4,2166.52,32795,129651,1.95,7.71,0.0,0.0,0,2506.59,2466.88,112.73,307.47,422.36,2742.64,3022.13,118.03,1965.12,Low,3022.13,3022.13,112.73,0.7168851108324261,0.03730150589154007,1.0
conf6_0-8x8-80,49152.0,49152.0,1916928.0,16,16,4,2099.59,125952,497664,3.85,15.22,0.0,0.0,0,425.32,435.86,539.07,198.54,731.09,1710.02,737.28,745.89,1708.49,Medium,1710.02,1710.02,539.07,1.2278160489351002,0.3152419269950059,1.0
conf6_0-8x8-80,49152.0,49152.0,1916928.0,32,16,4,3593.12,125952,497664,3.85,15.22,0.0,0.0,0,838.92,874.11,1491.19,194.49,677.12,2272.59,677.6,874.71,2255.21,Medium,2272.59,2272.59,1491.19,1.58106829652511,0.6561632322592285,1.0
conf6_0-8x8-80,49152.0,49152.0,1916928.0,64,16,4,3876.5,125952,497664,3.85,15.22,0.0,0.0,0,1616.3,1687.44,2980.07,332.8,622.03,1291.95,1774.11,210.92,2496.81,Medium,2496.81,2496.81,2980.07,1.3008083702731814,1.193550971039046,1.0
conf6_0-8x8-80,49152.0,49152.0,1916928.0,128,16,4,4595.57,125952,497664,3.85,15.22,0.0,0.0,0,2923.26,3040.93,3549.87,343.97,654.21,2384.98,3264.94,214.39,2599.22,Medium,3264.94,3264.94,3549.87,1.2945741675047255,1.0872695976036313,1.0
conf6_0-8x8-80,49152.0,49152.0,1916928.0,256,16,4,4920.72,125952,497664,3.85,15.22,0.0,0.0,0,3021.76,3256.97,3774.41,350.23,671.38,2506.81,3370.42,216.41,2563.81,Medium,3370.42,3370.42,3774.41,1.3037057447389129,1.119863399813673,1.0
conf6_0-8x8-80,49152.0,49152.0,1916928.0,512,16,4,5091.86,125952,497664,3.85,15.22,0.0,0.0,0,3067.85,3375.06,3869.41,353.62,681.29,3413.75,4180.3,216.5,2584.66,Medium,4180.3,4180.3,3869.41,1.2180609047197568,0.9256297394923808,1.0
ASIC_100ks,99190.0,99190.0,578890.0,16,16,4,716.45,71708,277737,2.08,8.07,0.0,0.0,0,242.01,216.17,2.3,50.82,140.41,315.64,139.93,199.96,339.52,Medium,339.52,339.52,2.3,2.1101849670122528,0.006774269557021677,1.0
ASIC_100ks,99190.0,99190.0,578890.0,32,16,4,1185.04,71708,277737,2.08,8.07,0.0,0.0,0,473.92,438.89,15.11,51.2,144.89,613.88,144.89,271.97,617.48,Medium,617.48,617.48,15.11,1.919155276284252,0.02447042819200622,1.0
ASIC_100ks,99190.0,99190.0,578890.0,64,16,4,1473.0,71708,277737,2.08,8.07,0.0,0.0,0,882.79,819.96,29.71,187.6,167.59,853.82,455.37,65.39,785.47,Medium,853.82,882.79,29.71,1.66857349992637,0.03365466305689915,1.0
ASIC_100ks,99190.0,99190.0,578890.0,128,16,4,1706.38,71708,277737,2.08,8.07,0.0,0.0,0,1513.44,1414.51,33.93,191.69,174.21,1360.89,828.91,67.47,927.15,Medium,1360.89,1513.44,33.93,1.127484406385453,0.022419124643196953,1.0
ASIC_100ks,99190.0,99190.0,578890.0,256,16,4,1813.28,71708,277737,2.08,8.07,0.0,0.0,0,1624.67,1585.46,34.33,193.13,176.98,1421.68,908.42,69.08,1006.55,Medium,1421.68,1624.67,34.33,1.116091267765146,0.021130444951897923,1.0
ASIC_100ks,99190.0,99190.0,578890.0,512,16,4,1823.99,71708,277737,2.08,8.07,0.0,0.0,0,1672.34,1684.96,34.53,194.36,175.12,1674.76,1087.69,69.1,1058.36,Medium,1674.76,1684.96,34.53,1.0825123445066944,0.020493068084702307,1.0
dc3,116835.0,116835.0,766396.0,16,16,4,418.8,102824,400364,1.91,7.45,0.0,0.0,0,248.35,228.5,0.14,46.21,17.0,1.77,17.03,174.3,1.77,Low,174.3,248.35,0.14,1.6863297765250655,0.000563720555667405,1.0
dc3,116835.0,116835.0,766396.0,32,16,4,749.17,102824,400364,1.91,7.45,0.0,0.0,0,478.25,456.05,1.75,48.98,30.92,3.39,30.57,241.73,3.39,Low,241.73,478.25,1.75,1.5664819654992157,0.0036591740721380033,1.0
dc3,116835.0,116835.0,766396.0,64,16,4,1264.16,102824,400364,1.91,7.45,0.0,0.0,0,807.37,772.19,3.49,128.85,49.52,873.39,7.79,44.97,5.58,Low,873.39,873.39,3.49,1.4474175339768032,0.003995923928600053,1.0
dc3,116835.0,116835.0,766396.0,128,16,4,1780.76,102824,400364,1.91,7.45,0.0,0.0,0,1313.73,1270.18,3.85,129.54,76.49,1294.31,8.42,58.2,10.17,Low,1294.31,1313.73,3.85,1.3554992273907118,0.0029305869547014986,1.0
dc3,116835.0,116835.0,766396.0,256,16,4,1876.7,102824,400364,1.91,7.45,0.0,0.0,0,1343.08,1350.92,3.92,129.79,104.25,1328.67,15.2,59.0,20.28,Low,1328.67,1350.92,3.92,1.3892014330974447,0.002901726231012939,1.0
dc3,116835.0,116835.0,766396.0,512,16,4,1878.42,102824,400364,1.91,7.45,0.0,0.0,0,1359.39,1391.31,3.93,128.0,131.8,1517.24,10.91,59.03,39.45,Low,1517.24,1517.24,3.93,1.2380506709551555,0.0025902296274814794,1.0
co2010,201062.0,201062.0,974574.0,16,16,4,581.84,229739,900164,1.08,4.24,0.0,0.0,0,223.12,213.49,8.89,43.6,122.57,600.85,122.6,181.59,600.85,Low,600.85,600.85,8.89,0.9683614878921528,0.014795706083049014,1.0
co2010,201062.0,201062.0,974574.0,32,16,4,888.4,229739,900164,1.08,4.24,0.0,0.0,0,437.72,426.14,29.36,43.57,124.16,812.82,124.15,238.95,815.2,Low,815.2,815.2,29.36,1.0897939156035328,0.03601570166830225,1.0
co2010,201062.0,201062.0,974574.0,64,16,4,1104.33,229739,900164,1.08,4.24,0.0,0.0,0,843.06,814.35,57.48,164.79,139.65,761.39,423.96,59.19,907.42,Low,907.42,907.42,57.48,1.2169998457164268,0.06334442705693064,1.0
co2010,201062.0,201062.0,974574.0,128,16,4,1219.93,229739,900164,1.08,4.24,0.0,0.0,0,1397.99,1334.12,65.18,166.84,140.84,1217.08,816.74,60.43,973.6,Low,1217.08,1397.99,65.18,0.872631420825614,0.046624081717322734,1.0
co2010,201062.0,201062.0,974574.0,256,16,4,1257.11,229739,900164,1.08,4.24,0.0,0.0,0,1426.77,1405.93,65.96,168.0,141.4,1221.65,831.73,61.19,1000.27,Low,1221.65,1426.77,65.96,0.8810880520336143,0.04623029640376514,1.0
co2010,201062.0,201062.0,974574.0,512,16,4,1276.51,229739,900164,1.08,4.24,0.0,0.0,0,1439.61,1441.28,66.34,168.76,141.59,1386.74,1058.49,61.21,1003.26,Low,1386.74,1441.28,66.34,0.885678008436945,0.04602853019538189,1.0
appu,14000.0,14000.0,1853104.0,16,16,4,336.81,430109,1719128,1.08,4.31,0.0,0.0,0,434.29,457.67,47.29,335.89,1063.78,1091.99,1063.17,311.03,1100.42,Low,1100.42,1100.42,47.29,0.30607404445575326,0.04297450064520819,1.0
appu,14000.0,14000.0,1853104.0,32,16,4,584.39,430109,1719128,1.08,4.31,0.0,0.0,0,856.53,915.57,254.06,339.74,1008.77,1664.96,1015.4,485.23,1683.11,Low,1683.11,1683.11,254.06,0.3472084415160031,0.15094675927301246,1.0
appu,14000.0,14000.0,1853104.0,64,16,4,891.13,430109,1719128,1.08,4.31,0.0,0.0,0,1668.71,1769.5,505.97,412.95,909.95,1188.08,2272.35,460.0,2212.0,Low,2272.35,2272.35,505.97,0.3921622989416243,0.22266376218452266,1.0
appu,14000.0,14000.0,1853104.0,128,16,4,1054.47,430109,1719128,1.08,4.31,0.0,0.0,0,2998.55,2998.55,524.03,432.14,984.58,2218.95,3330.67,468.53,2585.88,Low,3330.67,3330.67,524.03,0.31659395857289974,0.15733471043363648,1.0
appu,14000.0,14000.0,1853104.0,256,16,4,1245.16,430109,1719128,1.08,4.31,0.0,0.0,0,3128.59,3263.94,588.12,443.09,1028.54,2470.39,3657.74,472.4,2805.08,Low,3657.74,3657.74,588.12,0.3404178536473342,0.16078780886558366,1.0
appu,14000.0,14000.0,1853104.0,512,16,4,1392.3,430109,1719128,1.08,4.31,0.0,0.0,0,3193.29,3411.14,626.55,448.81,1052.04,3213.71,3492.51,472.87,2921.44,Low,3492.51,3492.51,626.55,0.39865311767181766,0.17939819785770117,1.0
atmosmodj,1270432.0,1270432.0,8814880.0,32,16,4,1596.32,1652198,6445696,1.37,5.34,0.0,0.0,0,689.5,726.31,524.02,-1.0,175.36,1066.4,175.39,346.18,1066.14,Low,1066.4,1066.4,524.02,1.4969242310577642,0.4913915978994748,1.0
atmosmodj,1270432.0,1270432.0,8814880.0,64,16,4,1712.96,1652198,6445696,1.37,5.34,0.0,0.0,0,1316.93,1383.54,975.15,0.0,190.18,843.73,619.45,67.06,1150.2,Low,1150.2,1383.54,975.15,1.2380993682871475,0.704822412073377,1.0
atmosmodj,1270432.0,1270432.0,8814880.0,128,16,4,1751.46,1652198,6445696,1.37,5.34,0.0,0.0,0,1626.06,1645.1,1026.58,0.0,192.32,1472.52,1197.86,69.06,1008.42,Low,1472.52,1645.1,1026.58,1.0646526047048812,0.6240228557534496,1.0
atmosmodj,1270432.0,1270432.0,8814880.0,256,16,4,1757.42,1652198,6445696,1.37,5.34,0.0,0.0,0,1588.57,1629.29,1099.46,0.0,193.86,1495.19,1206.27,70.49,947.59,Low,1495.19,1629.29,1099.46,1.0786416169006132,0.6748092727507075,1.0
atmosmodj,1270432.0,1270432.0,8814880.0,512,16,4,1764.0,1652198,6445696,1.37,5.34,0.0,0.0,0,1592.45,1646.64,1120.56,0.0,194.5,1645.0,1526.87,70.51,945.74,Low,1645.0,1646.64,1120.56,1.0712724092697856,0.6805130447456639,1.0
car4,16384.0,33052.0,63724.0,16,16,4,222.81,9440,37656,1.69,6.75,0.0,0.0,0,75.95,53.87,33.81,33.38,78.29,74.18,78.38,116.07,76.32,Low,116.07,116.07,33.81,1.9196174722150428,0.29128973895063326,1.0
car4,16384.0,33052.0,63724.0,32,16,4,422.01,9440,37656,1.69,6.75,0.0,0.0,0,153.55,111.99,192.81,34.69,88.2,202.3,88.2,158.12,204.57,Low,204.57,204.57,192.81,2.0629124505059395,0.9425135650388621,1.0
car4,16384.0,33052.0,63724.0,64,16,4,672.55,9440,37656,1.69,6.75,0.0,0.0,0,312.76,221.46,356.0,146.91,106.74,286.08,252.37,51.97,352.07,Low,352.07,352.07,356.0,1.8891853932584268,1.0111625529014117,1.0
car4,16384.0,33052.0,63724.0,128,16,4,889.69,9440,37656,1.69,6.75,0.0,0.0,0,568.96,414.8,420.62,159.96,114.38,433.87,480.03,53.98,567.7,Low,567.7,568.96,420.62,1.5637127390326209,0.7392786839145107,1.0
car4,16384.0,33052.0,63724.0,256,16,4,1137.93,9440,37656,1.69,6.75,0.0,0.0,0,781.89,681.54,502.01,166.71,117.3,732.46,556.54,55.47,689.37,Low,732.46,781.89,502.01,1.4553581705866556,0.6420468352325774,1.0
car4,16384.0,33052.0,63724.0,512,16,4,1272.09,9440,37656,1.69,6.75,0.0,0.0,0,891.63,780.39,562.84,170.77,119.96,879.33,679.95,55.95,695.25,Low,879.33,891.63,562.84,1.4267016587597994,0.6312483877841706,1.0
cz40948,40948.0,40948.0,412148.0,16,16,4,726.89,51314,201780,2.04,8.03,0.0,0.0,0,264.88,232.33,127.32,78.73,232.98,763.24,234.44,193.04,767.5,Medium,767.5,767.5,127.32,0.9470879478827361,0.16588925081433223,1.0
cz40948,40948.0,40948.0,412148.0,32,16,4,1149.65,51314,201780,2.04,8.03,0.0,0.0,0,521.38,471.3,463.87,79.53,240.67,1154.48,241.52,297.04,1123.02,Medium,1154.48,1154.48,463.87,0.9958162982468298,0.4017999445637863,1.0
cz40948,40948.0,40948.0,412148.0,64,16,4,1477.23,51314,201780,2.04,8.03,0.0,0.0,0,1015.14,910.32,892.1,237.24,268.89,937.77,830.94,90.23,1366.99,Medium,1366.99,1366.99,892.1,1.08064433536456,0.652601701548658,1.0
cz40948,40948.0,40948.0,412148.0,128,16,4,2011.7,51314,201780,2.04,8.03,0.0,0.0,0,1916.97,1712.82,1023.02,246.74,283.02,1653.55,1579.11,93.0,1535.0,Medium,1653.55,1916.97,1023.02,1.0494165271235334,0.5336651069135145,1.0
cz40948,40948.0,40948.0,412148.0,256,16,4,2282.58,51314,201780,2.04,8.03,0.0,0.0,0,2142.42,2033.42,1115.23,250.95,290.12,1938.95,1663.98,94.56,1589.77,Medium,1938.95,2142.42,1115.23,1.0654213459545747,0.5205468582257448,1.0
cz40948,40948.0,40948.0,412148.0,512,16,4,2434.69,51314,201780,2.04,8.03,0.0,0.0,0,2263.77,2274.7,1157.52,253.03,294.38,2357.66,2109.52,94.67,1600.96,Medium,2357.66,2357.66,1157.52,1.032672225851056,0.4909613769585097,1.0
cont1_l,1918399.0,1921596.0,7031999.0,32,16,4,1104.53,1238700,4636497,1.52,5.68,0.0,0.0,0,527.41,545.03,164.43,-1.0,92.74,669.46,92.71,195.01,668.63,Low,669.46,669.46,164.43,1.6498819944432825,0.24561586950676664,1.0
cont1_l,1918399.0,1921596.0,7031999.0,64,16,4,1214.35,1238700,4636497,1.52,5.68,0.0,0.0,0,866.17,885.5,306.73,0.0,103.1,571.97,327.67,47.01,689.07,Low,689.07,885.5,306.73,1.3713721061547148,0.3463918690005647,1.0
cont1_l,1918399.0,1921596.0,7031999.0,128,16,4,1293.03,1238700,4636497,1.52,5.68,0.0,0.0,0,1035.62,1029.01,355.32,0.0,103.46,829.77,638.26,48.03,693.19,Low,829.77,1035.62,355.32,1.2485564203086075,0.3430988200305132,1.0
cont1_l,1918399.0,1921596.0,7031999.0,256,16,4,1296.06,1238700,4636497,1.52,5.68,0.0,0.0,0,1025.42,1025.3,358.15,0.0,104.05,840.57,642.21,48.94,696.67,Low,840.57,1025.42,358.15,1.2639308771040159,0.3492715180121316,1.0
cont1_l,1918399.0,1921596.0,7031999.0,512,16,4,1295.24,1238700,4636497,1.52,5.68,0.0,0.0,0,1021.78,1025.54,358.57,0.0,104.25,945.52,823.21,48.94,696.11,Low,945.52,1025.54,358.57,1.2629834038652807,0.34964018955867154,1.0
bcsstk36,23052.0,23052.0,1143140.0,16,16,4,2128.75,37817,149216,7.66,30.23,0.0,0.0,0,401.24,396.24,366.98,221.54,796.06,910.14,801.64,370.19,886.16,High,910.14,910.14,366.98,2.3389258795350165,0.4032126925527941,1.0
bcsstk36,23052.0,23052.0,1143140.0,32,16,4,3823.21,37817,149216,7.66,30.23,0.0,0.0,0,790.55,799.96,1112.55,219.92,734.9,1773.69,738.94,552.64,1711.29,High,1773.69,1773.69,1112.55,2.155511955302223,0.6272516617898279,1.0
bcsstk36,23052.0,23052.0,1143140.0,64,16,4,4874.8,37817,149216,7.66,30.23,0.0,0.0,0,1556.88,1555.82,2179.49,350.79,681.76,1332.72,1971.78,229.53,2162.99,High,2162.99,2162.99,2179.49,2.236670046662293,1.007628329303418,1.0
bcsstk36,23052.0,23052.0,1143140.0,128,16,4,6060.38,37817,149216,7.66,30.23,0.0,0.0,0,2930.19,2945.29,3078.13,367.5,731.96,2522.79,3550.12,235.63,2489.82,High,3550.12,3550.12,3078.13,1.7070915912701543,0.8670495645217627,1.0
bcsstk36,23052.0,23052.0,1143140.0,256,16,4,7266.68,37817,149216,7.66,30.23,0.0,0.0,0,3098.99,3309.25,3365.89,376.42,758.71,2721.36,3949.52,238.44,2611.03,High,3949.52,3949.52,3365.89,1.8398894042820395,0.8522276124693633,1.0
bcsstk36,23052.0,23052.0,1143140.0,512,16,4,8317.53,37817,149216,7.66,30.23,0.0,0.0,0,3187.29,3534.69,3520.06,380.99,773.37,3892.78,4585.17,238.68,2689.74,High,4585.17,4585.17,3520.06,1.8140068961456175,0.7677054503976951,1.0
ecl32,51993.0,51993.0,380415.0,16,16,4,567.78,66710,261951,1.45,5.7,0.0,0.0,0,229.72,193.3,34.12,61.04,173.31,740.11,173.78,227.38,744.45,Low,744.45,744.45,34.12,0.7626838605682046,0.04583249378735979,1.0
ecl32,51993.0,51993.0,380415.0,32,16,4,870.51,66710,261951,1.45,5.7,0.0,0.0,0,446.76,395.44,88.15,61.54,181.15,1050.87,181.32,324.72,1050.87,Low,1050.87,1050.87,88.15,0.8283707784978162,0.08388287799632686,1.0
ecl32,51993.0,51993.0,380415.0,64,16,4,1307.27,66710,261951,1.45,5.7,0.0,0.0,0,896.15,761.97,173.84,207.34,206.58,838.38,612.09,76.77,1224.18,Low,1224.18,1224.18,173.84,1.0678740054567137,0.1420052606642814,1.0
ecl32,51993.0,51993.0,380415.0,128,16,4,1572.78,66710,261951,1.45,5.7,0.0,0.0,0,1625.71,1389.01,212.24,214.67,215.7,1387.11,1177.3,78.82,1289.54,Low,1387.11,1625.71,212.24,0.9674419176851959,0.13055218950489325,1.0
ecl32,51993.0,51993.0,380415.0,256,16,4,1680.46,66710,261951,1.45,5.7,0.0,0.0,0,1768.86,1661.65,219.25,217.99,220.29,1576.03,1224.92,80.06,1288.72,Low,1576.03,1768.86,219.25,0.9500243094422397,0.1239498886288344,1.0
ecl32,51993.0,51993.0,380415.0,512,16,4,1742.77,66710,261951,1.45,5.7,0.0,0.0,0,1843.6,1805.05,224.56,219.42,222.39,1963.12,1554.1,80.13,1297.93,Low,1963.12,1963.12,224.56,0.8877552059986145,0.11438933941888424,1.0
c-60,43640.0,43640.0,298570.0,16,16,4,576.39,47607,188433,1.58,6.27,0.0,0.0,0,212.81,174.0,8.11,57.22,114.79,34.37,115.91,189.45,36.91,Low,189.45,212.81,8.11,2.7084723462243314,0.03810911141393731,1.0
c-60,43640.0,43640.0,298570.0,32,16,4,847.01,47607,188433,1.58,6.27,0.0,0.0,0,418.47,352.72,40.35,58.25,133.53,68.43,133.38,265.64,65.57,Low,265.64,418.47,40.35,2.0240638516500584,0.09642268262957918,1.0
c-60,43640.0,43640.0,298570.0,64,16,4,1076.9,47607,188433,1.58,6.27,0.0,0.0,0,821.4,684.81,79.29,203.56,175.51,726.91,157.75,74.41,129.0,Low,726.91,821.4,79.29,1.3110542975407842,0.09653031409788168,1.0
c-60,43640.0,43640.0,298570.0,128,16,4,1311.67,47607,188433,1.58,6.27,0.0,0.0,0,1508.92,1269.19,96.43,211.59,191.63,1315.32,231.28,76.39,242.5,Low,1315.32,1508.92,96.43,0.8692773639424224,0.06390663520928877,1.0
c-60,43640.0,43640.0,298570.0,256,16,4,1470.79,47607,188433,1.58,6.27,0.0,0.0,0,1651.31,1522.87,99.84,215.79,201.06,1514.18,306.08,77.33,382.92,Low,1514.18,1651.31,99.84,0.8906807322671092,0.060461088469154795,1.0
c-60,43640.0,43640.0,298570.0,512,16,4,1569.1,47607,188433,1.58,6.27,0.0,0.0,0,1755.05,1701.3,102.44,217.58,205.89,1899.88,257.06,77.43,553.5,Low,1899.88,1899.88,102.44,0.8258942670063372,0.05391919489651978,1.0
bips98_1450,11305.0,11305.0,44678.0,16,16,4,163.06,6896,26469,1.69,6.48,0.0,0.0,0,66.19,43.84,15.34,33.02,73.97,156.76,74.71,86.59,153.53,Low,156.76,156.76,15.34,1.04018882367951,0.09785659607042613,1.0
bips98_1450,11305.0,11305.0,44678.0,32,16,4,316.87,6896,26469,1.69,6.48,0.0,0.0,0,128.94,84.86,38.27,34.45,87.69,267.53,88.04,143.89,271.6,Low,271.6,271.6,38.27,1.1666789396170838,0.1409057437407953,1.0
bips98_1450,11305.0,11305.0,44678.0,64,16,4,504.84,6896,26469,1.69,6.48,0.0,0.0,0,243.15,172.34,76.11,144.59,108.44,237.02,269.96,51.86,441.26,Low,441.26,441.26,76.11,1.144087386121561,0.17248334315369623,1.0
bips98_1450,11305.0,11305.0,44678.0,128,16,4,652.23,6896,26469,1.69,6.48,0.0,0.0,0,477.2,331.56,79.55,158.78,118.35,334.98,498.5,54.62,593.73,Low,593.73,593.73,79.55,1.0985296346824314,0.1339834604955114,1.0
bips98_1450,11305.0,11305.0,44678.0,256,16,4,914.13,6896,26469,1.69,6.48,0.0,0.0,0,826.41,597.2,108.97,167.06,123.91,660.67,578.36,56.31,725.0,Low,725.0,826.41,108.97,1.1061458598032454,0.13185948863155092,1.0
bips98_1450,11305.0,11305.0,44678.0,512,16,4,1112.6,6896,26469,1.69,6.48,0.0,0.0,0,1039.78,864.91,116.8,171.69,126.73,1033.76,733.18,57.36,846.98,Low,1033.76,1039.78,116.8,1.0700340456635056,0.11233145473080844,1.0
c-62,41731.0,41731.0,559341.0,16,16,4,759.97,77806,308936,1.81,7.19,0.0,0.0,0,299.76,273.65,6.71,98.48,157.83,29.21,158.05,254.71,29.86,Low,254.71,299.76,6.71,2.5352615425673872,0.02238457432612757,1.0
c-62,41731.0,41731.0,559341.0,32,16,4,1254.13,77806,308936,1.81,7.19,0.0,0.0,0,593.15,547.57,58.12,98.79,206.78,55.63,205.19,368.35,57.56,Low,368.35,593.15,58.12,2.114355559302032,0.09798533254657338,1.0
c-62,41731.0,41731.0,559341.0,64,16,4,1463.29,77806,308936,1.81,7.19,0.0,0.0,0,1158.06,1067.45,114.49,257.02,273.75,960.66,156.91,99.21,113.42,Low,960.66,1158.06,114.49,1.26357010862995,0.09886361673833825,1.0
c-62,41731.0,41731.0,559341.0,128,16,4,1679.7,77806,308936,1.81,7.19,0.0,0.0,0,2149.25,2022.03,130.28,267.53,312.02,1777.1,215.29,103.63,210.17,Low,1777.1,2149.25,130.28,0.781528440153542,0.06061649412585786,1.0
c-62,41731.0,41731.0,559341.0,256,16,4,1831.28,77806,308936,1.81,7.19,0.0,0.0,0,2319.12,2323.94,134.72,268.49,334.64,1968.22,277.57,104.3,365.91,Low,1968.22,2323.94,134.72,0.7880065750406636,0.05797051558990335,1.0
c-62,41731.0,41731.0,559341.0,512,16,4,2001.89,77806,308936,1.81,7.19,0.0,0.0,0,2429.29,2534.91,136.82,268.32,346.16,2636.08,223.9,104.33,547.49,Low,2636.08,2636.08,136.82,0.7594192892476709,0.051902825407423143,1.0
epb3,84617.0,84617.0,463625.0,16,16,4,792.52,58031,221267,2.1,7.99,0.0,0.0,0,233.09,199.67,145.25,48.35,134.38,708.91,134.77,197.46,700.34,Medium,708.91,708.91,145.25,1.117941628697578,0.20489201732236814,1.0
epb3,84617.0,84617.0,463625.0,32,16,4,1339.96,58031,221267,2.1,7.99,0.0,0.0,0,459.49,401.41,496.12,48.64,138.44,889.88,138.46,274.01,883.94,Medium,889.88,889.88,496.12,1.505776059693442,0.5575133725895627,1.0
epb3,84617.0,84617.0,463625.0,64,16,4,1706.07,58031,221267,2.1,7.99,0.0,0.0,0,890.3,772.71,892.44,187.02,161.75,899.37,471.4,64.42,940.89,Medium,940.89,940.89,892.44,1.8132512833593724,0.9485062015751045,1.0
epb3,84617.0,84617.0,463625.0,128,16,4,1968.68,58031,221267,2.1,7.99,0.0,0.0,0,1505.28,1354.64,1083.55,191.47,167.78,1412.95,912.42,66.17,982.52,Medium,1412.95,1505.28,1083.55,1.3078497023809526,0.7198328550170068,1.0
epb3,84617.0,84617.0,463625.0,256,16,4,2086.64,58031,221267,2.1,7.99,0.0,0.0,0,1593.21,1528.22,1174.11,193.13,169.43,1486.28,937.8,67.3,994.5,Medium,1486.28,1593.21,1174.11,1.309708073637499,0.7369461652889449,1.0
epb3,84617.0,84617.0,463625.0,512,16,4,2163.63,58031,221267,2.1,7.99,0.0,0.0,0,1637.71,1635.9,1212.09,194.21,170.08,1599.05,1204.51,67.35,988.87,Medium,1599.05,1637.71,1212.09,1.3211313358286876,0.7401127183689419,1.0
cfd1,70656.0,70656.0,1825580.0,16,16,4,1477.01,170831,677429,2.7,10.7,0.0,0.0,0,397.21,403.97,86.32,154.68,553.88,1591.27,559.65,435.12,1592.65,Medium,1592.65,1592.65,86.32,0.9273914544940821,0.05419897654851975,1.0
cfd1,70656.0,70656.0,1825580.0,32,16,4,2210.15,170831,677429,2.7,10.7,0.0,0.0,0,785.72,810.62,356.58,153.23,539.1,2111.27,538.23,611.8,2121.07,Medium,2121.07,2121.07,356.58,1.0419976709868133,0.1681132635886604,1.0
cfd1,70656.0,70656.0,1825580.0,64,16,4,2819.43,170831,677429,2.7,10.7,0.0,0.0,0,1540.65,1582.66,702.81,304.82,525.35,1230.19,2186.38,124.37,2304.18,Medium,2304.18,2304.18,702.81,1.2236153425513632,0.3050152331849074,1.0
cfd1,70656.0,70656.0,1825580.0,128,16,4,3150.95,170831,677429,2.7,10.7,0.0,0.0,0,2883.85,2966.92,822.01,313.65,548.91,2213.52,4065.29,126.34,2371.42,Medium,4065.29,4065.29,822.01,0.7750861562151777,0.20220205692582818,1.0
cfd1,70656.0,70656.0,1825580.0,256,16,4,3444.49,170831,677429,2.7,10.7,0.0,0.0,0,2978.4,3195.39,851.79,318.6,561.8,2317.13,4233.55,127.49,2355.57,Medium,4233.55,4233.55,851.79,0.8136174132819973,0.2011999385858204,1.0
cfd1,70656.0,70656.0,1825580.0,512,16,4,3563.85,170831,677429,2.7,10.7,0.0,0.0,0,3029.29,3319.21,860.93,321.12,568.49,3130.26,5187.77,127.5,2365.76,Medium,5187.77,5187.77,860.93,0.6869714732919925,0.16595377204463574,1.0
bloweybq,10001.0,10001.0,49999.0,16,16,4,101.01,6245,23108,3.03,11.21,0.0,0.0,0,107.68,76.24,1.72,52.12,18.18,1.85,17.94,126.34,1.85,Medium,126.34,126.34,1.72,0.7995092607250277,0.013614057305683077,1.0
bloweybq,10001.0,10001.0,49999.0,32,16,4,192.3,6245,23108,3.03,11.21,0.0,0.0,0,216.02,154.51,13.76,53.25,32.26,3.63,31.97,200.55,3.63,Medium,200.55,216.02,13.76,0.8901953522821962,0.06369780575872604,1.0
bloweybq,10001.0,10001.0,49999.0,64,16,4,341.29,6245,23108,3.03,11.21,0.0,0.0,0,432.71,297.52,27.38,148.52,58.98,417.86,9.99,54.89,7.25,Medium,417.86,432.71,27.38,0.7887268609461303,0.0632756349518153,1.0
bloweybq,10001.0,10001.0,49999.0,128,16,4,572.23,6245,23108,3.03,11.21,0.0,0.0,0,849.66,604.02,37.87,176.41,98.67,828.3,14.09,68.01,14.67,Medium,828.3,849.66,37.87,0.6734811571687499,0.04457076948426429,1.0
bloweybq,10001.0,10001.0,49999.0,256,16,4,802.39,6245,23108,3.03,11.21,0.0,0.0,0,1233.32,967.06,42.22,175.97,135.07,1192.6,27.2,68.82,28.97,Medium,1192.6,1233.32,42.22,0.6505935199299452,0.03423280251678397,1.0
bloweybq,10001.0,10001.0,49999.0,512,16,4,1260.81,6245,23108,3.03,11.21,0.0,0.0,0,1627.7,1359.87,46.26,182.92,167.94,1791.77,19.55,69.69,51.37,Medium,1791.77,1791.77,46.26,0.7036673233729775,0.02581804584293743,1.0
cond-mat,16726.0,16726.0,95188.0,16,16,4,260.79,16902,65964,1.44,5.63,0.0,0.0,0,135.98,86.93,9.45,46.66,117.52,168.47,117.23,124.92,171.51,Low,171.51,171.51,9.45,1.5205527374497116,0.05509882805667308,1.0
cond-mat,16726.0,16726.0,95188.0,32,16,4,500.99,16902,65964,1.44,5.63,0.0,0.0,0,255.88,183.94,26.15,48.49,132.48,341.18,132.76,192.3,344.26,Low,344.26,344.26,26.15,1.4552663684424563,0.07596003020972521,1.0
cond-mat,16726.0,16726.0,95188.0,64,16,4,730.81,16902,65964,1.44,5.63,0.0,0.0,0,517.33,349.96,51.94,180.11,161.27,528.82,422.59,65.75,595.86,Low,595.86,595.86,51.94,1.2264793743496794,0.08716812674118081,1.0
cond-mat,16726.0,16726.0,95188.0,128,16,4,909.8,16902,65964,1.44,5.63,0.0,0.0,0,994.13,691.65,55.59,195.51,171.7,849.89,745.11,68.95,934.36,Low,934.36,994.13,55.59,0.9151720599921539,0.055918240069206246,1.0
cond-mat,16726.0,16726.0,95188.0,256,16,4,1212.59,16902,65964,1.44,5.63,0.0,0.0,0,1271.29,980.69,57.81,205.06,177.26,1077.85,856.58,71.14,1108.45,Low,1108.45,1271.29,57.81,0.9538264282736433,0.04547349542590597,1.0
cond-mat,16726.0,16726.0,95188.0,512,16,4,1356.2,16902,65964,1.44,5.63,0.0,0.0,0,1505.69,1311.81,60.26,209.42,179.63,1604.86,962.71,72.14,1161.71,Low,1604.86,1604.86,60.26,0.8450581359121668,0.037548446593472326,1.0
c-64,51035.0,51035.0,707985.0,16,16,4,998.57,64622,256101,2.8,11.11,0.0,0.0,0,322.63,292.28,2.72,97.84,183.5,15.01,182.47,272.84,15.0,Medium,272.84,322.63,2.72,3.0950934507020427,0.008430710101354493,1.0
c-64,51035.0,51035.0,707985.0,32,16,4,1623.82,64622,256101,2.8,11.11,0.0,0.0,0,633.02,589.6,30.46,97.86,304.62,43.21,305.72,394.96,43.39,Medium,394.96,633.02,30.46,2.5651954124672205,0.048118542858045565,1.0
c-64,51035.0,51035.0,707985.0,64,16,4,2121.3,64622,256101,2.8,11.11,0.0,0.0,0,1239.79,1143.06,60.11,255.23,323.21,1046.42,124.27,71.27,84.26,Medium,1046.42,1239.79,60.11,1.711015575218384,0.04848401745456892,1.0
c-64,51035.0,51035.0,707985.0,128,16,4,2758.83,64622,256101,2.8,11.11,0.0,0.0,0,2188.54,2063.5,70.09,252.69,350.62,1911.06,173.83,80.01,161.04,Medium,1911.06,2188.54,70.09,1.2605801127692433,0.03202591682125984,1.0
c-64,51035.0,51035.0,707985.0,256,16,4,2852.62,64622,256101,2.8,11.11,0.0,0.0,0,2424.11,2412.4,73.13,276.27,363.13,2116.74,322.43,80.89,305.15,Medium,2116.74,2424.11,73.13,1.1767700310629468,0.030167772914595457,1.0
c-64,51035.0,51035.0,707985.0,512,16,4,2873.61,64622,256101,2.8,11.11,0.0,0.0,0,2507.47,2603.23,74.71,276.69,372.74,2726.84,244.64,80.97,565.87,Medium,2726.84,2726.84,74.71,1.0538242067741415,0.02739801381819248,1.0
chipcool0,20082.0,20082.0,281150.0,16,16,4,359.07,63114,250531,1.12,4.45,0.0,0.0,0,234.49,212.51,40.11,96.48,284.28,661.53,290.14,205.07,663.09,Low,663.09,663.09,40.11,0.5415102022349907,0.06048952630864588,1.0
chipcool0,20082.0,20082.0,281150.0,32,16,4,610.53,63114,250531,1.12,4.45,0.0,0.0,0,462.8,429.24,167.55,99.52,314.13,1176.36,316.08,349.91,1176.36,Low,1176.36,1176.36,167.55,0.5189992859328777,0.14243088850351934,1.0
chipcool0,20082.0,20082.0,281150.0,64,16,4,820.88,63114,250531,1.12,4.45,0.0,0.0,0,909.14,820.88,330.67,254.43,337.92,760.38,1066.98,102.09,1551.17,Low,1551.17,1551.17,330.67,0.5292005389480199,0.21317457145251648,1.0
chipcool0,20082.0,20082.0,281150.0,128,16,4,1000.09,63114,250531,1.12,4.45,0.0,0.0,0,1691.13,1544.78,390.96,268.75,361.38,1399.63,1986.93,107.8,1782.25,Low,1986.93,1986.93,390.96,0.5033342895824211,0.1967658649272999,1.0
chipcool0,20082.0,20082.0,281150.0,256,16,4,1265.37,63114,250531,1.12,4.45,0.0,0.0,0,2094.23,1960.94,413.57,277.49,373.56,1732.82,2191.13,111.4,1891.67,Low,2191.13,2191.13,413.57,0.5774965428797013,0.1887473586688147,1.0
chipcool0,20082.0,20082.0,281150.0,512,16,4,1384.12,63114,250531,1.12,4.45,0.0,0.0,0,2313.99,2275.37,438.68,281.3,379.61,2505.37,2641.46,111.95,1918.7,Low,2641.46,2641.46,438.68,0.5239980919642925,0.16607482225738796,1.0
c-44,10728.0,10728.0,85000.0,16,16,4,244.96,12830,50813,1.67,6.63,0.0,0.0,0,124.09,82.28,17.89,59.57,103.03,26.75,98.04,131.38,26.55,Low,131.38,131.38,17.89,1.8645151469021162,0.13616988887197443,1.0
c-44,10728.0,10728.0,85000.0,32,16,4,470.91,12830,50813,1.67,6.63,0.0,0.0,0,247.81,174.72,58.46,62.92,127.72,57.76,132.81,210.4,53.14,Low,210.4,247.81,58.46,1.9002865098260766,0.2359065413018038,1.0
c-44,10728.0,10728.0,85000.0,64,16,4,737.53,12830,50813,1.67,6.63,0.0,0.0,0,479.55,330.74,115.06,206.44,177.45,458.84,131.17,81.05,106.35,Low,458.84,479.55,115.06,1.537962673339589,0.2399332707746846,1.0
c-44,10728.0,10728.0,85000.0,128,16,4,935.35,12830,50813,1.67,6.63,0.0,0.0,0,951.05,659.55,120.29,228.8,203.9,740.74,200.59,85.22,200.77,Low,740.74,951.05,120.29,0.9834919299721361,0.12648125755743653,1.0
c-44,10728.0,10728.0,85000.0,256,16,4,1230.77,12830,50813,1.67,6.63,0.0,0.0,0,1332.03,1029.52,163.88,240.88,220.67,1044.55,351.42,87.56,341.19,Low,1044.55,1332.03,163.88,0.9239806911255752,0.12303026208118435,1.0
c-44,10728.0,10728.0,85000.0,512,16,4,1483.1,12830,50813,1.67,6.63,0.0,0.0,0,1705.33,1465.52,183.67,247.66,228.84,1773.14,297.04,88.63,666.83,Low,1773.14,1773.14,183.67,0.836425775742468,0.10358460132871627,1.0
barrier2-9,115625.0,115625.0,2158759.0,16,16,4,569.59,584161,2326012,1.68,6.67,0.0,0.0,0,417.83,450.01,1.1,180.96,653.95,113.57,653.4,392.62,114.16,Low,653.95,653.95,1.1,0.8709993118739965,0.001682085786375105,1.0
barrier2-9,115625.0,115625.0,2158759.0,32,16,4,890.94,584161,2326012,1.68,6.67,0.0,0.0,0,820.02,894.96,10.98,177.78,633.39,234.64,633.49,523.16,234.01,Low,633.49,894.96,10.98,0.9955081791364977,0.012268704746580853,1.0
barrier2-9,115625.0,115625.0,2158759.0,64,16,4,1069.62,584161,2326012,1.68,6.67,0.0,0.0,0,1524.87,1668.47,21.75,311.07,584.63,1187.01,455.16,192.06,392.79,Low,1187.01,1668.47,21.75,0.641078353221814,0.013035895161435327,1.0
barrier2-9,115625.0,115625.0,2158759.0,128,16,4,1230.85,584161,2326012,1.68,6.67,0.0,0.0,0,2725.8,2952.14,24.47,317.31,605.48,2116.22,574.68,196.62,616.19,Low,2116.22,2952.14,24.47,0.41693483371384826,0.008288902287831877,1.0
barrier2-9,115625.0,115625.0,2158759.0,256,16,4,1273.7,584161,2326012,1.68,6.67,0.0,0.0,0,2776.16,3060.96,24.71,321.89,616.15,2171.57,1007.84,198.8,1079.26,Low,2171.57,3060.96,24.71,0.4161112853483874,0.0080726308086352,1.0
barrier2-9,115625.0,115625.0,2158759.0,512,16,4,1158.87,584161,2326012,1.68,6.67,0.0,0.0,0,2797.83,3115.94,24.82,323.93,622.63,2957.6,647.79,198.82,1504.16,Low,2957.6,3115.94,24.82,0.3719166607829419,0.007965493558926038,1.0
case39,40216.0,40216.0,1042160.0,16,16,4,1431.54,51674,204934,5.09,20.17,0.0,0.0,0,386.27,369.82,3.09,129.73,137.04,9.88,137.87,410.3,9.88,High,410.3,410.3,3.09,3.489008042895442,0.007531074823300024,1.0
case39,40216.0,40216.0,1042160.0,32,16,4,2231.61,51674,204934,5.09,20.17,0.0,0.0,0,739.91,719.23,36.23,133.13,237.94,30.62,236.26,589.96,30.66,High,589.96,739.91,36.23,3.0160560068116395,0.04896541471260018,1.0
case39,40216.0,40216.0,1042160.0,64,16,4,3097.06,51674,204934,5.09,20.17,0.0,0.0,0,1417.9,1364.98,71.85,253.98,342.34,1222.48,80.38,71.7,60.53,High,1222.48,1417.9,71.85,2.1842584103251284,0.05067353127865152,1.0
case39,40216.0,40216.0,1042160.0,128,16,4,4892.77,51674,204934,5.09,20.17,0.0,0.0,0,2554.31,2499.93,79.94,244.62,419.34,2220.91,101.88,94.26,110.37,High,2220.91,2554.31,79.94,1.9154957698948054,0.031296123023438815,1.0
case39,40216.0,40216.0,1042160.0,256,16,4,5433.22,51674,204934,5.09,20.17,0.0,0.0,0,2863.57,2936.7,84.37,280.16,464.15,2431.76,152.69,94.46,191.67,High,2431.76,2936.7,84.37,1.8501106684373618,0.028729526339088096,1.0
case39,40216.0,40216.0,1042160.0,512,16,4,5072.11,51674,204934,5.09,20.17,0.0,0.0,0,2933.34,3131.96,86.62,281.44,511.31,3182.17,125.03,94.58,320.86,High,3182.17,3182.17,86.62,1.5939154727748672,0.027220418770838768,1.0
email-Enron,36692.0,36692.0,367662.0,16,16,4,535.95,65182,257207,1.43,5.64,0.0,0.0,0,222.29,186.16,2.41,79.58,224.18,48.99,223.23,206.67,48.9,Low,224.18,224.18,2.41,2.3907128200553127,0.010750289945579446,1.0
email-Enron,36692.0,36692.0,367662.0,32,16,4,907.81,65182,257207,1.43,5.64,0.0,0.0,0,432.8,377.09,19.67,80.9,232.4,99.64,232.33,296.38,98.95,Low,296.38,432.8,19.67,2.0975277264325323,0.04544824399260629,1.0
email-Enron,36692.0,36692.0,367662.0,64,16,4,1153.45,65182,257207,1.43,5.64,0.0,0.0,0,866.62,734.59,38.97,254.17,269.35,779.36,206.32,89.9,193.13,Low,779.36,866.62,38.97,1.3309755140661421,0.04496780595878239,1.0
email-Enron,36692.0,36692.0,367662.0,128,16,4,1398.62,65182,257207,1.43,5.64,0.0,0.0,0,1652.41,1426.43,42.87,265.08,282.19,1197.6,264.15,92.56,367.25,Low,1197.6,1652.41,42.87,0.8464122100447224,0.025943924328707763,1.0
email-Enron,36692.0,36692.0,367662.0,256,16,4,1494.94,65182,257207,1.43,5.64,0.0,0.0,0,1931.89,1817.3,45.16,270.9,288.6,1509.52,444.61,92.75,641.57,Low,1509.52,1931.89,45.16,0.773822526127264,0.02337607213661233,1.0
email-Enron,36692.0,36692.0,367662.0,512,16,4,1482.32,65182,257207,1.43,5.64,0.0,0.0,0,2110.35,2111.1,45.9,273.63,292.14,2111.1,367.65,92.9,912.81,Low,2111.1,2111.1,45.9,0.7021552745014448,0.021742219695893135,1.0
ACTIVSg70K,69999.0,69999.0,238627.0,16,16,4,433.87,40484,155399,1.54,5.89,0.0,0.0,0,168.05,131.84,27.27,31.27,82.71,410.01,82.97,140.78,401.73,Low,410.01,410.01,27.27,1.0581937025926198,0.06651057291285578,1.0
ACTIVSg70K,69999.0,69999.0,238627.0,32,16,4,788.85,40484,155399,1.54,5.89,0.0,0.0,0,327.11,264.85,74.73,31.74,85.88,593.6,85.91,189.54,590.66,Low,593.6,593.6,74.73,1.3289252021563343,0.12589285714285714,1.0
ACTIVSg70K,69999.0,69999.0,238627.0,64,16,4,1065.3,40484,155399,1.54,5.89,0.0,0.0,0,638.89,512.35,145.9,140.55,103.54,724.21,291.27,47.32,672.19,Low,724.21,724.21,145.9,1.470982173678905,0.2014609022244929,1.0
ACTIVSg70K,69999.0,69999.0,238627.0,128,16,4,1255.93,40484,155399,1.54,5.89,0.0,0.0,0,1042.61,868.92,172.32,144.79,107.59,1037.51,564.3,48.51,699.27,Low,1037.51,1042.61,172.32,1.204601912508033,0.16527752467365556,1.0
ACTIVSg70K,69999.0,69999.0,238627.0,256,16,4,1350.08,40484,155399,1.54,5.89,0.0,0.0,0,1069.48,952.84,179.22,146.55,109.96,1053.83,582.46,49.48,711.92,Low,1053.83,1069.48,179.22,1.2623704978120207,0.1675767662789393,1.0
ACTIVSg70K,69999.0,69999.0,238627.0,512,16,4,1409.91,40484,155399,1.54,5.89,0.0,0.0,0,1093.37,1031.9,182.88,147.43,110.56,1026.21,748.63,49.53,709.67,Low,1026.21,1093.37,182.88,1.2895085835536004,0.16726268326367105,1.0
fe_tooth,78136.0,78136.0,905182.0,16,16,4,922.71,108228,425529,2.13,8.36,0.0,0.0,0,319.06,295.62,32.35,88.76,278.86,1033.31,279.12,249.84,1020.5,Medium,1033.31,1033.31,32.35,0.8929653250234684,0.03130715854874143,1.0
fe_tooth,78136.0,78136.0,905182.0,32,16,4,1638.34,108228,425529,2.13,8.36,0.0,0.0,0,630.57,605.27,109.71,88.77,284.56,1439.08,284.65,367.29,1437.94,Medium,1439.08,1439.08,109.71,1.1384634627678796,0.07623620646524168,1.0
fe_tooth,78136.0,78136.0,905182.0,64,16,4,2043.3,108228,425529,2.13,8.36,0.0,0.0,0,1206.91,1146.89,213.42,245.81,304.78,1062.11,992.52,94.33,1572.18,Medium,1572.18,1572.18,213.42,1.299660344235393,0.13574781513567147,1.0
fe_tooth,78136.0,78136.0,905182.0,128,16,4,2319.49,108228,425529,2.13,8.36,0.0,0.0,0,2050.24,1957.15,249.74,251.59,315.56,1795.55,1854.88,96.48,1610.29,Medium,1854.88,2050.24,249.74,1.1313260886530359,0.12181012954580929,1.0
fe_tooth,78136.0,78136.0,905182.0,256,16,4,2494.9,108228,425529,2.13,8.36,0.0,0.0,0,2185.44,2195.71,254.45,254.93,321.22,1891.95,1936.74,97.87,1596.09,Medium,1936.74,2195.71,254.45,1.1362611638148936,0.1158850667893301,1.0
fe_tooth,78136.0,78136.0,905182.0,512,16,4,2570.63,108228,425529,2.13,8.36,0.0,0.0,0,2251.7,2332.0,256.95,256.59,325.22,2413.22,2362.24,97.9,1605.73,Medium,2413.22,2413.22,256.95,1.0652282013243717,0.10647599472903424,1.0
cz10228,10228.0,10228.0,102876.0,16,16,4,274.34,12697,49925,2.06,8.1,0.0,0.0,0,169.48,111.94,112.93,72.76,183.38,346.38,182.08,127.48,345.22,Medium,346.38,346.38,112.93,0.792020324499105,0.3260292164674635,1.0
cz10228,10228.0,10228.0,102876.0,32,16,4,520.89,12697,49925,2.06,8.1,0.0,0.0,0,330.26,237.31,263.45,75.81,212.12,605.15,211.9,186.37,594.66,Medium,605.15,605.15,263.45,0.860761794596381,0.4353466082789391,1.0
cz10228,10228.0,10228.0,102876.0,64,16,4,824.66,12697,49925,2.06,8.1,0.0,0.0,0,663.72,443.91,511.19,229.76,246.41,663.72,672.39,91.28,928.9,Medium,928.9,928.9,511.19,0.8877812466358058,0.5503175799332544,1.0
cz10228,10228.0,10228.0,102876.0,128,16,4,1192.77,12697,49925,2.06,8.1,0.0,0.0,0,1232.05,884.95,759.23,253.47,271.44,1152.67,1243.21,96.42,1232.05,Medium,1243.21,1243.21,759.23,0.9594276107817665,0.6107013296225094,1.0
cz10228,10228.0,10228.0,102876.0,256,16,4,1521.27,12697,49925,2.06,8.1,0.0,0.0,0,1612.16,1245.1,893.12,267.12,284.68,1468.35,1440.08,99.07,1438.83,Medium,1468.35,1612.16,893.12,0.9436222211194918,0.5539896784438268,1.0
cz10228,10228.0,10228.0,102876.0,512,16,4,1935.35,12697,49925,2.06,8.1,0.0,0.0,0,1920.67,1758.56,987.71,274.75,292.34,2094.17,1799.91,100.24,1639.46,Medium,2094.17,2094.17,987.71,0.9241608847419264,0.47164747847595945,1.0
cage11,39082.0,39082.0,559722.0,16,16,4,633.17,108659,432765,1.29,5.15,0.0,0.0,0,302.06,274.51,36.94,101.75,320.02,992.41,321.68,280.98,1001.29,Low,1001.29,1001.29,36.94,0.632354263000729,0.03689240879265747,1.0
cage11,39082.0,39082.0,559722.0,32,16,4,978.53,108659,432765,1.29,5.15,0.0,0.0,0,594.82,553.91,224.79,103.08,333.76,1450.06,334.06,392.93,1442.58,Low,1450.06,1450.06,224.79,0.6748203522612858,0.15502117153772949,1.0
cage11,39082.0,39082.0,559722.0,64,16,4,1234.23,108659,432765,1.29,5.15,0.0,0.0,0,1163.06,1067.15,440.73,258.06,353.69,947.08,1163.66,104.47,1734.23,Low,1734.23,1734.23,440.73,0.7116876077567567,0.25413584126672933,1.0
cage11,39082.0,39082.0,559722.0,128,16,4,1350.76,108659,432765,1.29,5.15,0.0,0.0,0,2132.27,1963.08,525.75,268.69,373.24,1734.9,2171.57,107.84,1872.76,Low,2171.57,2171.57,525.75,0.6220200131701947,0.24210594178405484,1.0
cage11,39082.0,39082.0,559722.0,256,16,4,1610.71,108659,432765,1.29,5.15,0.0,0.0,0,2337.65,2296.3,545.34,274.16,383.32,1928.83,2312.9,109.58,1890.55,Low,2312.9,2337.65,545.34,0.6890295809894552,0.23328556456270186,1.0
cage11,39082.0,39082.0,559722.0,512,16,4,1706.31,108659,432765,1.29,5.15,0.0,0.0,0,2433.9,2518.43,561.86,277.15,388.71,2651.14,2872.21,109.63,1918.91,Low,2872.21,2872.21,561.86,0.5940756421013783,0.19561940108836054,1.0
crashbasis,160000.0,160000.0,1750416.0,16,16,4,1310.19,218712,855808,2.05,8.0,0.0,0.0,0,340.61,337.07,267.77,85.51,272.44,1330.1,272.78,423.62,1347.51,Medium,1347.51,1347.51,267.77,0.9723044726940803,0.1987146663104541,1.0
crashbasis,160000.0,160000.0,1750416.0,32,16,4,2009.66,218712,855808,2.05,8.0,0.0,0.0,0,658.67,667.97,840.13,84.82,269.05,1512.89,269.17,474.43,1513.55,Medium,1513.55,1513.55,840.13,1.3277790624690298,0.5550725116448085,1.0
crashbasis,160000.0,160000.0,1750416.0,64,16,4,2226.28,218712,855808,2.05,8.0,0.0,0.0,0,1197.68,1214.09,1406.24,234.62,280.8,1020.8,958.34,89.49,1474.03,Medium,1474.03,1474.03,1406.24,1.510335610537099,0.9540104339803125,1.0
crashbasis,160000.0,160000.0,1750416.0,128,16,4,2434.51,218712,855808,2.05,8.0,0.0,0.0,0,1878.13,1887.5,1763.2,236.79,285.32,1598.01,1809.68,91.95,1477.46,Medium,1809.68,1887.5,1763.2,1.2898066225165563,0.9341456953642384,1.0
crashbasis,160000.0,160000.0,1750416.0,256,16,4,2505.07,218712,855808,2.05,8.0,0.0,0.0,0,1903.53,1959.47,1938.85,237.63,288.03,1623.86,1848.87,93.14,1432.86,Medium,1848.87,1959.47,1938.85,1.2784426401016602,0.9894767462630201,1.0
crashbasis,160000.0,160000.0,1750416.0,512,16,4,2547.1,218712,855808,2.05,8.0,0.0,0.0,0,1907.42,1994.99,2017.99,238.62,289.71,1904.7,2296.47,93.15,1431.8,Medium,2296.47,2296.47,2017.99,1.1091370668896177,0.8787356246761334,1.0
fl2010,484481.0,484481.0,2346294.0,16,16,4,691.1,552586,2165072,1.08,4.25,0.0,0.0,0,259.66,262.74,8.3,43.45,123.47,666.94,123.52,183.59,661.86,Low,666.94,666.94,8.3,1.0362251476894473,0.012444897591987285,1.0
fl2010,484481.0,484481.0,2346294.0,32,16,4,1079.5,552586,2165072,1.08,4.25,0.0,0.0,0,510.62,520.3,29.3,43.45,124.53,834.09,124.56,235.16,835.28,Low,835.28,835.28,29.3,1.2923809979886984,0.03507805765731252,1.0
fl2010,484481.0,484481.0,2346294.0,64,16,4,1209.12,552586,2165072,1.08,4.25,0.0,0.0,0,979.66,994.19,56.92,162.52,140.03,716.43,428.63,56.48,918.76,Low,918.76,994.19,56.92,1.216186040897615,0.057252637825767706,1.0
fl2010,484481.0,484481.0,2346294.0,128,16,4,1262.47,552586,2165072,1.08,4.25,0.0,0.0,0,1478.1,1464.15,65.14,164.1,140.88,1171.17,825.61,58.26,982.38,Low,1171.17,1478.1,65.14,0.8541167715310196,0.04407008998038022,1.0
fl2010,484481.0,484481.0,2346294.0,256,16,4,1280.68,552586,2165072,1.08,4.25,0.0,0.0,0,1477.86,1482.83,65.48,164.75,141.49,1181.34,835.82,59.63,1000.69,Low,1181.34,1482.83,65.48,0.8636728417957555,0.04415880444825099,1.0
fl2010,484481.0,484481.0,2346294.0,512,16,4,1289.11,552586,2165072,1.08,4.25,0.0,0.0,0,1472.99,1488.88,65.58,165.08,141.76,1385.62,1060.68,59.63,1003.95,Low,1385.62,1488.88,65.58,0.8658253183601095,0.0440465316210843,1.0
c-71,76638.0,76638.0,859520.0,16,16,4,766.74,122714,487223,1.76,7.0,0.0,0.0,0,304.7,283.77,4.41,87.28,153.66,33.4,154.32,284.62,33.91,Low,284.62,304.7,4.41,2.516376764030194,0.014473252379389564,1.0
c-71,76638.0,76638.0,859520.0,32,16,4,1278.1,122714,487223,1.76,7.0,0.0,0.0,0,599.2,572.46,45.16,87.45,187.82,64.96,189.64,359.27,68.97,Low,359.27,599.2,45.16,2.133010680907877,0.07536715620827769,1.0
c-71,76638.0,76638.0,859520.0,64,16,4,1593.92,122714,487223,1.76,7.0,0.0,0.0,0,1167.08,1098.47,89.14,248.89,244.61,984.32,169.0,93.05,126.36,Low,984.32,1167.08,89.14,1.3657332830654283,0.07637865441957707,1.0
c-71,76638.0,76638.0,859520.0,128,16,4,1768.1,122714,487223,1.76,7.0,0.0,0.0,0,1937.02,1860.0,101.99,255.47,275.46,1683.34,166.03,94.64,234.22,Low,1683.34,1937.02,101.99,0.912793879257829,0.05265304436712063,1.0
c-71,76638.0,76638.0,859520.0,256,16,4,1832.67,122714,487223,1.76,7.0,0.0,0.0,0,2033.24,2069.97,104.97,258.92,291.13,1794.94,306.59,95.56,381.89,Low,1794.94,2069.97,104.97,0.885360657400832,0.050710879867824174,1.0
c-71,76638.0,76638.0,859520.0,512,16,4,1893.09,122714,487223,1.76,7.0,0.0,0.0,0,2084.71,2180.4,105.87,261.28,299.4,2219.28,246.85,95.6,572.21,Low,2219.28,2219.28,105.87,0.8530198983454093,0.047704660971125766,1.0
3Dspectralwave,680943.0,680943.0,30290827.0,16,16,4,2774.9,2136621,8477497,2.02,8.03,0.0,0.0,0,429.34,472.73,126.81,149.63,559.09,1718.98,559.82,368.71,1720.36,Medium,1720.36,1720.36,126.81,1.612976353786417,0.07371131623613662,1.0
3Dspectralwave,680943.0,680943.0,30290827.0,32,16,4,4356.83,2136621,8477497,2.02,8.03,0.0,0.0,0,844.52,932.31,454.76,147.25,530.57,2218.8,531.06,475.68,2215.51,Medium,2218.8,2218.8,454.76,1.9635974400576885,0.20495763475752657,1.0
3Dspectralwave,680943.0,680943.0,30290827.0,64,16,4,4692.07,2136621,8477497,2.02,8.03,0.0,0.0,0,1639.48,1805.31,870.32,282.59,504.79,1172.75,1866.35,111.42,2335.56,Medium,2335.56,2335.56,870.32,2.008970011474764,0.3726386819435168,1.0
3Dspectralwave,680943.0,680943.0,30290827.0,128,16,4,4852.36,2136621,8477497,2.02,8.03,0.0,0.0,0,2893.51,3159.9,1011.24,287.82,520.0,2187.66,3484.46,112.46,2395.74,Medium,3484.46,3484.46,1011.24,1.3925715892849968,0.2902142656250897,1.0
3Dspectralwave,680943.0,680943.0,30290827.0,256,16,4,4905.99,2136621,8477497,2.02,8.03,0.0,0.0,0,2895.77,3194.67,1017.46,290.22,528.19,2217.14,3522.27,112.87,2282.42,Medium,3522.27,3522.27,1017.46,1.3928489298094695,0.2888648513600604,1.0
3Dspectralwave,680943.0,680943.0,30290827.0,512,16,4,4926.51,2136621,8477497,2.02,8.03,0.0,0.0,0,2903.58,3219.73,1019.03,291.53,532.25,3121.08,4264.85,112.87,2278.42,Medium,4264.85,4264.85,1019.03,1.1551426193183816,0.23893689109816285,1.0
dixmaanl,60000.0,60000.0,299998.0,16,16,4,613.49,48750,187498,1.6,6.15,0.0,0.0,0,199.2,170.84,152.28,44.16,121.31,674.15,121.56,222.55,674.15,Low,674.15,674.15,152.28,0.9100200252169399,0.22588444708151006,1.0
dixmaanl,60000.0,60000.0,299998.0,32,16,4,943.39,48750,187498,1.6,6.15,0.0,0.0,0,390.37,343.64,511.51,44.8,126.45,849.85,126.5,258.51,858.36,Low,858.36,858.36,511.51,1.0990610000466006,0.595915466703947,1.0
dixmaanl,60000.0,60000.0,299998.0,64,16,4,1277.95,48750,187498,1.6,6.15,0.0,0.0,0,760.93,664.45,931.67,177.88,151.13,705.88,421.2,59.46,987.65,Low,987.65,987.65,931.67,1.2939300359439074,0.9433200020250089,1.0
dixmaanl,60000.0,60000.0,299998.0,128,16,4,1434.54,48750,187498,1.6,6.15,0.0,0.0,0,1209.06,1067.13,981.99,184.77,157.43,1161.66,806.99,61.34,934.21,Low,1161.66,1209.06,981.99,1.186491985509404,0.8121929432782493,1.0
dixmaanl,60000.0,60000.0,299998.0,256,16,4,1519.94,48750,187498,1.6,6.15,0.0,0.0,0,1268.83,1190.76,1111.88,187.09,160.67,1240.3,841.07,62.59,868.3,Low,1240.3,1268.83,1111.88,1.1979067329744726,0.8763033660931726,1.0
dixmaanl,60000.0,60000.0,299998.0,512,16,4,1568.1,48750,187498,1.6,6.15,0.0,0.0,0,1293.44,1274.89,1194.17,188.73,162.19,1317.59,1065.59,62.62,867.28,Low,1317.59,1317.59,1194.17,1.1901274296253008,0.9063289794245556,1.0
delaunay_n14,16384.0,16384.0,98244.0,16,16,4,304.16,13466,52351,1.88,7.3,0.0,0.0,0,145.12,99.04,20.26,48.76,122.35,376.41,122.96,139.16,382.27,Low,382.27,382.27,20.26,0.7956679833625449,0.052999189054856524,1.0
delaunay_n14,16384.0,16384.0,98244.0,32,16,4,572.85,13466,52351,1.88,7.3,0.0,0.0,0,281.91,206.83,61.83,50.55,138.86,629.77,139.06,216.4,625.76,Low,629.77,629.77,61.83,0.9096177969734983,0.09817870016037601,1.0
delaunay_n14,16384.0,16384.0,98244.0,64,16,4,852.44,13466,52351,1.88,7.3,0.0,0.0,0,577.06,397.75,121.74,182.86,167.3,576.21,442.04,67.75,834.34,Low,834.34,834.34,121.74,1.0216937938969726,0.14591173861974732,1.0
delaunay_n14,16384.0,16384.0,98244.0,128,16,4,1110.1,13466,52351,1.88,7.3,0.0,0.0,0,1069.32,749.95,130.49,200.34,180.02,1015.44,837.9,71.2,1002.49,Low,1015.44,1069.32,130.49,1.0381363857404706,0.12203082332697417,1.0
delaunay_n14,16384.0,16384.0,98244.0,256,16,4,1591.0,13466,52351,1.88,7.3,0.0,0.0,0,1388.61,1058.52,136.45,209.45,186.95,1266.64,930.12,73.52,1109.32,Low,1266.64,1388.61,136.45,1.145750066613376,0.09826373135725654,1.0
delaunay_n14,16384.0,16384.0,98244.0,512,16,4,1801.61,13466,52351,1.88,7.3,0.0,0.0,0,1608.91,1427.06,143.12,214.16,189.6,1820.39,1204.06,74.44,1141.54,Low,1820.39,1820.39,143.12,0.9896835293535999,0.07862051538406604,1.0
ford1,18728.0,18728.0,101576.0,16,16,4,317.43,14199,55164,1.84,7.15,0.0,0.0,0,144.9,96.1,27.48,44.95,114.0,306.88,114.9,131.4,324.52,Low,324.52,324.52,27.48,0.9781523480833232,0.08467891039073093,1.0
ford1,18728.0,18728.0,101576.0,32,16,4,597.51,14199,55164,1.84,7.15,0.0,0.0,0,282.55,201.14,55.2,46.51,126.89,552.04,127.05,201.74,547.58,Low,552.04,552.04,55.2,1.0823672197666836,0.09999275414825014,1.0
ford1,18728.0,18728.0,101576.0,64,16,4,858.99,14199,55164,1.84,7.15,0.0,0.0,0,547.58,389.55,109.25,175.06,152.46,569.05,411.24,63.63,788.94,Low,788.94,788.94,109.25,1.0887900220549092,0.1384769437473065,1.0
ford1,18728.0,18728.0,101576.0,128,16,4,1023.44,14199,55164,1.84,7.15,0.0,0.0,0,1055.34,756.62,135.03,190.17,163.04,1004.46,779.85,66.75,974.35,Low,1004.46,1055.34,135.03,0.9697727746508236,0.12794928648587187,1.0
ford1,18728.0,18728.0,101576.0,256,16,4,1393.84,14199,55164,1.84,7.15,0.0,0.0,0,1323.47,1027.32,144.04,198.78,168.31,1244.42,860.36,68.97,1067.11,Low,1244.42,1323.47,144.04,1.0531708312239794,0.10883510770927939,1.0
ford1,18728.0,18728.0,101576.0,512,16,4,1594.91,14199,55164,1.84,7.15,0.0,0.0,0,1480.16,1317.03,148.58,202.72,170.23,1523.88,1117.37,69.59,1069.92,Low,1523.88,1523.88,148.58,1.04661128172822,0.09750111557340473,1.0
Baumann,112211.0,112211.0,748331.0,16,16,4,816.06,125309,487299,1.56,6.07,0.0,0.0,0,259.6,241.7,185.52,57.94,166.81,923.1,167.13,265.4,912.03,Low,923.1,923.1,185.52,0.8840428989275267,0.20097497562560937,1.0
Baumann,112211.0,112211.0,748331.0,32,16,4,1291.34,125309,487299,1.56,6.07,0.0,0.0,0,509.81,489.78,636.78,58.12,170.79,1056.43,170.85,331.86,1054.97,Low,1056.43,1056.43,636.78,1.2223621063392747,0.6027659191806366,1.0
Baumann,112211.0,112211.0,748331.0,64,16,4,1543.75,125309,487299,1.56,6.07,0.0,0.0,0,1005.79,941.08,1112.03,199.68,190.11,945.47,588.5,71.56,1098.38,Low,1098.38,1098.38,1112.03,1.3882269363236603,1.0124273930697936,1.0
Baumann,112211.0,112211.0,748331.0,128,16,4,1723.27,125309,487299,1.56,6.07,0.0,0.0,0,1745.07,1646.83,1398.22,203.53,194.95,1547.18,1132.73,73.98,1147.69,Low,1547.18,1745.07,1398.22,0.9875076644489906,0.801240064868458,1.0
Baumann,112211.0,112211.0,748331.0,256,16,4,1794.56,125309,487299,1.56,6.07,0.0,0.0,0,1840.05,1806.99,1471.6,204.71,198.66,1578.28,1157.95,75.24,1150.84,Low,1578.28,1840.05,1471.6,0.9752778457107144,0.7997608760631504,1.0
Baumann,112211.0,112211.0,748331.0,512,16,4,1838.37,125309,487299,1.56,6.07,0.0,0.0,0,1877.09,1882.6,1514.92,206.53,200.17,1909.48,1483.52,75.29,1153.13,Low,1909.48,1909.48,1514.92,0.9627594947315499,0.7933678278903157,1.0
crystm03,24696.0,24696.0,583770.0,16,16,4,857.22,68885,273180,2.14,8.47,0.0,0.0,0,330.0,303.89,270.14,140.33,466.27,1069.18,470.78,305.64,1083.06,Medium,1083.06,1083.06,270.14,0.7914796964157111,0.24942293132421103,1.0
crystm03,24696.0,24696.0,583770.0,32,16,4,1470.45,68885,273180,2.14,8.47,0.0,0.0,0,647.91,613.85,752.77,143.34,489.33,1628.37,489.12,433.39,1632.92,Medium,1632.92,1632.92,752.77,0.9005033926952943,0.4609962521127795,1.0
crystm03,24696.0,24696.0,583770.0,64,16,4,1631.78,68885,273180,2.14,8.47,0.0,0.0,0,1274.61,1181.12,1463.08,294.16,488.92,1041.98,1840.09,126.13,1972.2,Medium,1972.2,1972.2,1463.08,0.827390731163168,0.7418517391745258,1.0
crystm03,24696.0,24696.0,583770.0,128,16,4,2143.26,68885,273180,2.14,8.47,0.0,0.0,0,2376.67,2222.83,1962.25,308.59,520.35,1869.56,3413.86,130.03,2202.91,Medium,3413.86,3413.86,1962.25,0.6278113337981054,0.5747892415037523,1.0
crystm03,24696.0,24696.0,583770.0,256,16,4,2529.2,68885,273180,2.14,8.47,0.0,0.0,0,2580.91,2595.25,2168.13,315.33,537.39,2150.17,3734.63,131.62,2260.48,Medium,3734.63,3734.63,2168.13,0.6772290695463807,0.5805474705660266,1.0
crystm03,24696.0,24696.0,583770.0,512,16,4,2754.44,68885,273180,2.14,8.47,0.0,0.0,0,2726.7,2876.6,2308.53,319.97,546.44,3061.4,4523.16,131.74,2287.05,Medium,4523.16,4523.16,2308.53,0.6089636448854341,0.5103799113893827,1.0
ex19,12005.0,12005.0,259577.0,16,16,4,623.98,19451,77343,3.36,13.36,0.0,0.0,0,246.56,212.32,233.28,130.4,376.64,587.96,381.05,186.56,586.63,Medium,587.96,587.96,233.28,1.0612626709299953,0.39676168446833115,1.0
ex19,12005.0,12005.0,259577.0,32,16,4,1169.27,19451,77343,3.36,13.36,0.0,0.0,0,483.95,439.36,785.13,134.3,419.84,1023.15,417.81,319.85,1035.37,Medium,1035.37,1035.37,785.13,1.1293257482832226,0.758308623970175,1.0
ex19,12005.0,12005.0,259577.0,64,16,4,1880.99,19451,77343,3.36,13.36,0.0,0.0,0,951.94,843.08,1540.02,292.16,438.8,955.44,1272.36,126.28,1449.81,Medium,1449.81,1449.81,1540.02,1.2214062155036949,1.062221946324001,1.0
ex19,12005.0,12005.0,259577.0,128,16,4,2389.66,19451,77343,3.36,13.36,0.0,0.0,0,1818.93,1593.13,1804.72,312.54,475.97,1754.46,2409.08,130.72,1807.85,Medium,2409.08,2409.08,1804.72,0.9919388314211234,0.7491324489016554,1.0
ex19,12005.0,12005.0,259577.0,256,16,4,2924.81,19451,77343,3.36,13.36,0.0,0.0,0,2279.64,2123.63,2381.48,325.03,497.2,2070.75,2803.82,133.16,2012.62,Medium,2803.82,2803.82,2381.48,1.0431518428429785,0.8493697883601657,1.0
ex19,12005.0,12005.0,259577.0,512,16,4,3539.18,19451,77343,3.36,13.36,0.0,0.0,0,2581.05,2606.94,2731.97,330.98,507.86,2877.55,3314.52,134.09,2237.92,Medium,3314.52,3314.52,2731.97,1.0677805534436358,0.8242430276480455,1.0
de2010,24115.0,24115.0,116056.0,16,16,4,269.9,27278,106861,1.09,4.25,0.0,0.0,0,153.11,105.89,16.33,40.86,105.51,236.85,105.79,123.6,251.75,Low,251.75,251.75,16.33,1.0720953326713007,0.06486593843098311,1.0
de2010,24115.0,24115.0,116056.0,32,16,4,463.3,27278,106861,1.09,4.25,0.0,0.0,0,298.73,216.52,28.03,42.29,115.77,461.46,115.71,195.55,447.23,Low,461.46,461.46,28.03,1.0039873445152343,0.060741992805443595,1.0
de2010,24115.0,24115.0,116056.0,64,16,4,553.31,27278,106861,1.09,4.25,0.0,0.0,0,591.37,415.97,55.55,164.85,140.84,621.45,354.91,60.22,654.76,Low,654.76,654.76,55.55,0.8450577310770357,0.08484024680799071,1.0
de2010,24115.0,24115.0,116056.0,128,16,4,853.35,27278,106861,1.09,4.25,0.0,0.0,0,1069.64,777.59,68.7,175.78,148.67,1089.73,664.13,62.54,859.67,Low,1089.73,1089.73,68.7,0.7830838831637195,0.06304313912620557,1.0
de2010,24115.0,24115.0,116056.0,256,16,4,1035.06,27278,106861,1.09,4.25,0.0,0.0,0,1249.59,1021.39,80.67,181.37,152.71,1254.66,744.55,63.93,960.13,Low,1254.66,1254.66,80.67,0.8249725025106402,0.06429630338099565,1.0
de2010,24115.0,24115.0,116056.0,512,16,4,1155.5,27278,106861,1.09,4.25,0.0,0.0,0,1342.17,1204.6,82.53,183.99,154.54,1343.14,924.06,64.18,986.66,Low,1343.14,1343.14,82.53,0.8602975118007058,0.061445567848474464,1.0
delaunay_n15,32768.0,32768.0,196548.0,16,16,4,490.14,27025,105066,1.87,7.27,0.0,0.0,0,194.6,143.26,19.06,50.32,136.02,552.1,137.06,169.0,550.55,Low,552.1,552.1,19.06,0.8877739539938416,0.03452273138924108,1.0
delaunay_n15,32768.0,32768.0,196548.0,32,16,4,865.85,27025,105066,1.87,7.27,0.0,0.0,0,377.61,298.25,57.09,51.74,146.95,800.6,146.3,256.93,789.35,Low,800.6,800.6,57.09,1.081501373969523,0.07130901823632275,1.0
delaunay_n15,32768.0,32768.0,196548.0,64,16,4,1090.42,27025,105066,1.87,7.27,0.0,0.0,0,753.06,573.03,111.47,190.78,173.48,766.27,484.71,67.9,969.41,Low,969.41,969.41,111.47,1.1248285039353836,0.11498746660339794,1.0
delaunay_n15,32768.0,32768.0,196548.0,128,16,4,1564.56,27025,105066,1.87,7.27,0.0,0.0,0,1379.28,1042.69,134.12,201.3,183.13,1397.67,918.99,70.65,1089.66,Low,1397.67,1397.67,134.12,1.1194058683380197,0.09595970436512195,1.0
delaunay_n15,32768.0,32768.0,196548.0,256,16,4,1806.3,27025,105066,1.87,7.27,0.0,0.0,0,1575.54,1397.05,141.17,206.5,187.57,1621.85,978.76,72.27,1057.06,Low,1621.85,1621.85,141.17,1.1137281499522151,0.08704257483737707,1.0
delaunay_n15,32768.0,32768.0,196548.0,512,16,4,1961.8,27025,105066,1.87,7.27,0.0,0.0,0,1679.0,1572.78,145.96,208.89,189.6,1765.73,1231.55,72.31,1062.06,Low,1765.73,1765.73,145.96,1.1110418920219964,0.08266269474948039,1.0
Andrews,60000.0,60000.0,760154.0,16,16,4,492.01,189894,754015,1.01,4.0,0.0,0.0,0,301.89,286.53,17.65,93.82,302.13,1018.97,300.22,269.94,1012.19,Low,1018.97,1018.97,17.65,0.48285032925405064,0.01732141279919919,1.0
Andrews,60000.0,60000.0,760154.0,32,16,4,839.49,189894,754015,1.01,4.0,0.0,0.0,0,592.48,576.09,27.82,94.7,311.92,1418.2,312.43,389.92,1390.95,Low,1418.2,1418.2,27.82,0.5919404879424622,0.019616415174164435,1.0
Andrews,60000.0,60000.0,760154.0,64,16,4,1058.71,189894,754015,1.01,4.0,0.0,0.0,0,1168.57,1116.23,54.66,251.54,332.78,981.79,1054.31,98.45,1651.61,Low,1651.61,1651.61,54.66,0.6410169471001024,0.03309498004976962,1.0
Andrews,60000.0,60000.0,760154.0,128,16,4,1212.85,189894,754015,1.01,4.0,0.0,0.0,0,1954.75,1880.99,63.82,259.21,345.54,1746.48,1903.95,101.08,1672.51,Low,1903.95,1954.75,63.82,0.6204629748049623,0.032648676301317306,1.0
Andrews,60000.0,60000.0,760154.0,256,16,4,1279.59,189894,754015,1.01,4.0,0.0,0.0,0,2028.43,2056.21,66.23,262.95,352.55,1844.75,1976.35,102.48,1461.66,Low,1976.35,2056.21,66.23,0.6223051147499525,0.03220974511358276,1.0
Andrews,60000.0,60000.0,760154.0,512,16,4,1316.85,189894,754015,1.01,4.0,0.0,0.0,0,2101.69,2191.43,65.69,265.67,356.54,2292.86,2339.16,102.54,1471.65,Low,2339.16,2339.16,65.69,0.5629584979223311,0.02808273055284803,1.0
epb1,14734.0,14734.0,95053.0,16,16,4,315.79,10132,40329,2.36,9.38,0.0,0.0,0,155.82,101.77,126.4,51.83,128.8,384.83,128.62,136.18,387.97,Medium,387.97,387.97,126.4,0.8139546872180838,0.32579838647318093,1.0
epb1,14734.0,14734.0,95053.0,32,16,4,526.61,10132,40329,2.36,9.38,0.0,0.0,0,300.8,212.41,389.56,53.79,146.01,623.3,146.57,220.54,603.51,Medium,623.3,623.3,389.56,0.8448740574362266,0.6249959890903257,1.0
epb1,14734.0,14734.0,95053.0,64,16,4,695.09,10132,40329,2.36,9.38,0.0,0.0,0,598.76,408.39,732.59,194.58,173.85,630.53,475.86,70.51,795.42,Medium,795.42,795.42,732.59,0.8738653792964723,0.9210102838751856,1.0
epb1,14734.0,14734.0,95053.0,128,16,4,889.38,10132,40329,2.36,9.38,0.0,0.0,0,1124.89,787.19,946.98,212.35,188.74,1089.43,900.98,74.55,968.69,Medium,1089.43,1124.89,946.98,0.790637306758883,0.8418423134706504,1.0
epb1,14734.0,14734.0,95053.0,256,16,4,1832.35,10132,40329,2.36,9.38,0.0,0.0,0,1388.9,1080.92,1176.22,223.59,196.31,1362.77,1001.22,77.11,1062.04,Medium,1362.77,1388.9,1176.22,1.3192814457484339,0.8468716250269998,1.0
epb1,14734.0,14734.0,95053.0,512,16,4,2181.99,10132,40329,2.36,9.38,0.0,0.0,0,1667.6,1453.97,1281.25,228.91,200.18,2009.05,1309.95,78.14,1148.68,Medium,2009.05,2009.05,1281.25,1.086080485801747,0.637739229984321,1.0
fxm3_16,41340.0,85575.0,392252.0,16,16,4,624.61,51295,201286,1.95,7.65,0.0,0.0,0,233.48,206.99,88.42,75.12,210.44,566.84,214.11,199.92,557.97,Low,566.84,566.84,88.42,1.1019158845529602,0.1559875802695646,1.0
fxm3_16,41340.0,85575.0,392252.0,32,16,4,967.33,51295,201286,1.95,7.65,0.0,0.0,0,459.04,411.81,451.12,75.54,222.37,892.5,221.99,296.37,894.53,Low,894.53,894.53,451.12,1.081383519837233,0.5043095256726996,1.0
fxm3_16,41340.0,85575.0,392252.0,64,16,4,1347.95,51295,201286,1.95,7.65,0.0,0.0,0,905.89,805.86,826.66,225.98,246.04,838.15,719.4,86.94,1129.6,Low,1129.6,1129.6,826.66,1.1932985127478755,0.7318165722379604,1.0
fxm3_16,41340.0,85575.0,392252.0,128,16,4,1768.89,51295,201286,1.95,7.65,0.0,0.0,0,1617.53,1462.26,995.88,232.38,257.13,1433.54,1321.27,90.05,1280.82,Low,1433.54,1617.53,995.88,1.0935747714107313,0.6156794618956063,1.0
fxm3_16,41340.0,85575.0,392252.0,256,16,4,2044.31,51295,201286,1.95,7.65,0.0,0.0,0,1780.94,1690.29,1094.15,237.21,263.17,1626.34,1428.32,91.78,1347.37,Low,1626.34,1780.94,1094.15,1.1478825788628477,0.6143665704627893,1.0
fxm3_16,41340.0,85575.0,392252.0,512,16,4,2199.03,51295,201286,1.95,7.65,0.0,0.0,0,1870.09,1864.81,1144.53,239.17,266.06,1973.28,1747.47,91.84,1380.41,Low,1973.28,1973.28,1144.53,1.1144034298224277,0.5800139868645099,1.0
conf5_4-8x8-10,49152.0,49152.0,1916928.0,16,16,4,2081.36,125952,497664,3.85,15.22,0.0,0.0,0,426.27,437.06,540.59,198.28,733.61,1688.92,737.28,747.34,1710.02,Medium,1710.02,1710.02,540.59,1.2171553549081298,0.31613080548765515,1.0
conf5_4-8x8-10,49152.0,49152.0,1916928.0,32,16,4,3573.03,125952,497664,3.85,15.22,0.0,0.0,0,840.57,873.51,1502.88,194.44,675.57,2267.21,677.6,868.37,2269.9,Medium,2269.9,2269.9,1502.88,1.5740913696638619,0.6620908410062117,1.0
conf5_4-8x8-10,49152.0,49152.0,1916928.0,64,16,4,4069.91,125952,497664,3.85,15.22,0.0,0.0,0,1626.58,1687.81,2973.13,332.76,621.67,1295.44,1774.93,211.02,2499.25,Medium,2499.25,2499.25,2973.13,1.3688974245996641,1.1896088826647995,1.0
conf5_4-8x8-10,49152.0,49152.0,1916928.0,128,16,4,4575.01,125952,497664,3.85,15.22,0.0,0.0,0,2921.59,3047.58,3553.16,343.98,653.82,2385.35,3269.81,214.42,2591.32,Medium,3269.81,3269.81,3553.16,1.2875890756397124,1.0866564112287869,1.0
conf5_4-8x8-10,49152.0,49152.0,1916928.0,256,16,4,4923.09,125952,497664,3.85,15.22,0.0,0.0,0,3021.76,3250.41,3777.66,350.23,671.41,2505.38,3375.99,216.4,2565.74,Medium,3375.99,3375.99,3777.66,1.3032115118883119,1.1189784329929888,1.0
conf5_4-8x8-10,49152.0,49152.0,1916928.0,512,16,4,5092.71,125952,497664,3.85,15.22,0.0,0.0,0,3066.16,3376.73,3867.94,353.65,681.31,3413.37,4183.72,216.5,2584.01,Medium,4183.72,4183.72,3867.94,1.2172683640396584,0.9245217175145564,1.0
crankseg_2,63838.0,63838.0,14148858.0,16,16,4,3649.43,557886,2225329,6.36,25.36,0.0,0.0,0,469.41,535.01,64.0,383.71,1702.84,757.19,1703.25,504.6,759.59,High,1703.25,1703.25,64.0,2.1426273301042125,0.03757522383678262,1.0
crankseg_2,63838.0,63838.0,14148858.0,32,16,4,5706.34,557886,2225329,6.36,25.36,0.0,0.0,0,920.7,1056.16,552.11,370.81,1167.88,1872.04,1168.89,629.82,1899.18,High,1899.18,1899.18,552.11,3.0046335787023875,0.2907096747017134,1.0
crankseg_2,63838.0,63838.0,14148858.0,64,16,4,6704.03,557886,2225329,6.36,25.36,0.0,0.0,0,1793.32,2049.59,1080.33,413.23,1003.96,1366.61,2624.41,552.6,3049.49,High,3049.49,3049.49,1080.33,2.198410225972212,0.35426579526412616,1.0
crankseg_2,63838.0,63838.0,14148858.0,128,16,4,8078.71,557886,2225329,6.36,25.36,0.0,0.0,0,3275.39,3637.36,1290.57,423.55,1077.61,2558.39,4056.15,557.28,3084.64,High,4056.15,4056.15,1290.57,1.9917187480739125,0.31817610295477233,1.0
crankseg_2,63838.0,63838.0,14148858.0,256,16,4,8618.16,557886,2225329,6.36,25.36,0.0,0.0,0,3295.94,3710.87,1336.2,429.24,1118.36,2622.22,4697.59,558.66,3056.36,High,4697.59,4697.59,1336.2,1.8345917800404037,0.2844437253996198,1.0
crankseg_2,63838.0,63838.0,14148858.0,512,16,4,7856.79,557886,2225329,6.36,25.36,0.0,0.0,0,3305.57,3747.08,1358.82,431.78,1140.15,3679.66,4815.81,558.78,3066.8,High,4815.81,4815.81,1358.82,1.6314576364100741,0.2821581416210357,1.0
fxm4_6,22400.0,47185.0,265442.0,16,16,4,499.89,38052,150650,3.3,13.08,0.0,0.0,0,334.35,290.97,19.6,153.56,446.1,272.34,446.5,242.73,271.16,Medium,446.5,446.5,19.6,1.1195744680851063,0.043896976483762604,1.0
fxm4_6,22400.0,47185.0,265442.0,32,16,4,902.86,38052,150650,3.3,13.08,0.0,0.0,0,662.91,597.29,92.6,154.92,475.95,688.58,477.55,390.93,691.45,Medium,691.45,691.45,92.6,1.3057487887772072,0.13392146937594906,1.0
fxm4_6,22400.0,47185.0,265442.0,64,16,4,1247.67,38052,150650,3.3,13.08,0.0,0.0,0,1312.71,1143.15,183.4,310.96,493.89,1115.62,1166.59,132.14,1145.79,Medium,1166.59,1312.71,183.4,0.9504536417030418,0.13971097957660109,1.0
fxm4_6,22400.0,47185.0,265442.0,128,16,4,1522.25,38052,150650,3.3,13.08,0.0,0.0,0,2475.3,2176.37,224.65,325.28,536.54,2063.6,1918.47,135.33,1549.11,Medium,2063.6,2475.3,224.65,0.6149759625095947,0.09075667595846967,1.0
fxm4_6,22400.0,47185.0,265442.0,256,16,4,1655.13,38052,150650,3.3,13.08,0.0,0.0,0,2784.17,2747.67,238.54,332.94,556.56,2366.46,2432.96,137.15,1906.54,Medium,2432.96,2784.17,238.54,0.5944787854189938,0.08567723953637887,1.0
fxm4_6,22400.0,47185.0,265442.0,512,16,4,1805.34,38052,150650,3.3,13.08,0.0,0.0,0,2968.33,3097.01,245.17,337.38,567.73,3384.54,2657.38,137.56,2155.17,Medium,3384.54,3384.54,245.17,0.5334077895371305,0.07243820430545952,1.0
BenElechi1,245874.0,245874.0,13150496.0,16,16,4,5788.07,371334,1465278,8.97,35.41,0.0,0.0,0,451.04,500.42,1184.09,234.37,1017.6,2240.67,1018.39,806.78,2246.41,High,2246.41,2246.41,1184.09,2.576586642687666,0.5271032447327069,1.0
BenElechi1,245874.0,245874.0,13150496.0,32,16,4,8964.21,371334,1465278,8.97,35.41,0.0,0.0,0,890.65,991.7,4518.29,225.55,842.47,2785.83,842.14,890.02,2787.01,High,2787.01,2787.01,4518.29,1.9839828784783622,1.6211961923351548,1.0
BenElechi1,245874.0,245874.0,13150496.0,64,16,4,10306.03,371334,1465278,8.97,35.41,0.0,0.0,0,1745.37,1938.6,8082.67,340.63,728.94,1472.5,2532.35,215.4,2862.85,High,2862.85,2862.85,8082.67,1.2750774187242582,2.8232949683008193,1.0
BenElechi1,245874.0,245874.0,13150496.0,128,16,4,10986.21,371334,1465278,8.97,35.41,0.0,0.0,0,3218.82,3579.22,9612.06,347.39,763.32,2764.6,4660.2,218.22,2881.2,High,4660.2,4660.2,9612.06,1.142961030205804,2.062585296768379,1.0
BenElechi1,245874.0,245874.0,13150496.0,256,16,4,11203.83,371334,1465278,8.97,35.41,0.0,0.0,0,3235.95,3641.6,9946.01,350.95,781.17,2812.6,4707.22,219.49,2804.88,High,4707.22,4707.22,9946.01,1.1264647833653898,2.112926525635088,1.0
BenElechi1,245874.0,245874.0,13150496.0,512,16,4,11315.9,371334,1465278,8.97,35.41,0.0,0.0,0,3237.34,3666.35,10076.53,352.9,790.71,3914.2,5603.63,219.51,2809.13,High,5603.63,5603.63,10076.53,1.122995713802271,1.7982147286669534,1.0
CurlCurl_0,11083.0,11083.0,113343.0,16,16,4,320.18,10693,41943,2.7,10.6,0.0,0.0,0,186.73,123.6,111.56,73.65,191.78,451.57,191.46,162.38,458.88,Medium,458.88,458.88,111.56,0.697742329149233,0.2431136680613668,1.0
CurlCurl_0,11083.0,11083.0,113343.0,32,16,4,636.76,10693,41943,2.7,10.6,0.0,0.0,0,362.7,255.28,358.11,76.87,221.81,728.89,221.59,247.47,728.89,Medium,728.89,728.89,358.11,0.8736023268257213,0.49130870227331974,1.0
CurlCurl_0,11083.0,11083.0,113343.0,64,16,4,1069.27,10693,41943,2.7,10.6,0.0,0.0,0,710.61,489.6,700.73,230.96,255.71,712.85,702.9,92.85,1069.27,Medium,1069.27,1069.27,700.73,1.0,0.6553349481421905,1.0
CurlCurl_0,11083.0,11083.0,113343.0,128,16,4,1498.75,10693,41943,2.7,10.6,0.0,0.0,0,1333.45,960.53,831.88,253.35,278.83,1300.92,1327.59,97.24,1321.78,Medium,1327.59,1333.45,831.88,1.1239641531366005,0.623855412651393,1.0
CurlCurl_0,11083.0,11083.0,113343.0,256,16,4,2067.83,10693,41943,2.7,10.6,0.0,0.0,0,1757.26,1367.64,1175.3,265.28,291.75,1632.3,1522.66,99.65,1473.18,Medium,1632.3,1757.26,1175.3,1.1767353721134037,0.6688253303438307,1.0
CurlCurl_0,11083.0,11083.0,113343.0,512,16,4,2491.05,10693,41943,2.7,10.6,0.0,0.0,0,2041.07,1860.94,1331.0,272.03,298.47,2241.64,1986.3,100.78,1627.91,Medium,2241.64,2241.64,1331.0,1.1112622901090274,0.5937617101764779,1.0
cit-HepPh,34546.0,34546.0,421578.0,16,16,4,403.04,102424,406464,1.04,4.12,0.0,0.0,0,273.22,233.3,5.15,90.92,258.32,259.43,259.91,206.35,255.04,Low,259.91,273.22,5.15,1.4751482321938365,0.018849278969328746,1.0
cit-HepPh,34546.0,34546.0,421578.0,32,16,4,730.01,102424,406464,1.04,4.12,0.0,0.0,0,529.95,476.09,18.02,92.49,278.91,495.68,281.43,339.3,506.1,Low,506.1,529.95,18.02,1.377507312010567,0.03400320784979715,1.0
cit-HepPh,34546.0,34546.0,421578.0,64,16,4,900.81,102424,406464,1.04,4.12,0.0,0.0,0,1050.01,910.54,35.78,251.69,313.56,881.96,764.42,98.26,810.73,Low,881.96,1050.01,35.78,0.8579061151798554,0.034075865944133865,1.0
cit-HepPh,34546.0,34546.0,421578.0,128,16,4,960.31,102424,406464,1.04,4.12,0.0,0.0,0,1943.88,1744.76,40.64,263.65,330.55,1640.38,1224.18,101.64,1437.61,Low,1640.38,1943.88,40.64,0.4940171203983784,0.02090664032759224,1.0
cit-HepPh,34546.0,34546.0,421578.0,256,16,4,1167.6,102424,406464,1.04,4.12,0.0,0.0,0,2188.59,2110.53,43.19,269.35,338.87,1903.29,1537.9,103.47,1607.16,Low,1903.29,2188.59,43.19,0.5334941674776911,0.01973416674662682,1.0
cit-HepPh,34546.0,34546.0,421578.0,512,16,4,1265.76,102424,406464,1.04,4.12,0.0,0.0,0,2325.55,2378.02,43.86,271.96,343.4,2478.05,1597.64,103.57,1718.97,Low,2478.05,2478.05,43.86,0.5107887250055487,0.017699400738483886,1.0
crystk03,24696.0,24696.0,1751178.0,16,16,4,2022.15,74722,298406,5.87,23.44,0.0,0.0,0,428.27,444.91,816.4,272.13,1009.32,1533.43,1021.69,384.28,1609.54,High,1609.54,1609.54,816.4,1.256352746747518,0.5072256669607466,1.0
crystk03,24696.0,24696.0,1751178.0,32,16,4,3618.14,74722,298406,5.87,23.44,0.0,0.0,0,844.96,891.41,2259.58,265.67,892.55,2308.74,893.0,542.24,2302.67,High,2308.74,2308.74,2259.58,1.5671491809385207,0.9787070003551721,1.0
crystk03,24696.0,24696.0,1751178.0,64,16,4,4422.17,74722,298406,5.87,23.44,0.0,0.0,0,1650.11,1729.13,4364.31,378.53,804.86,1374.82,2361.67,314.47,2636.32,High,2636.32,2636.32,4364.31,1.013257536701105,1.6554553316744554,1.0
crystk03,24696.0,24696.0,1751178.0,128,16,4,5859.23,74722,298406,5.87,23.44,0.0,0.0,0,3062.17,3202.89,5896.22,394.21,862.17,2569.12,4251.72,321.39,2808.63,High,4251.72,4251.72,5896.22,0.9937264891744201,1.3867846424505847,1.0
crystk03,24696.0,24696.0,1751178.0,256,16,4,6978.54,74722,298406,5.87,23.44,0.0,0.0,0,3172.42,3465.96,6461.91,403.41,893.37,2729.82,4541.14,324.78,2856.73,High,4541.14,4541.14,6461.91,1.0799500457295135,1.4229708839630577,1.0
crystk03,24696.0,24696.0,1751178.0,512,16,4,7588.04,74722,298406,5.87,23.44,0.0,0.0,0,3233.75,3612.07,6895.25,407.96,909.94,3824.84,5720.47,325.02,2888.99,High,5720.47,5720.47,6895.25,1.1004735143758384,1.2053642445463397,1.0
bcsstm39,46772.0,46772.0,46772.0,16,16,4,161.28,11693,46772,1.0,4.0,0.0,0.0,0,44.21,31.41,41.95,9.61,23.71,148.01,23.71,62.28,148.48,Low,148.48,148.48,41.95,1.0862068965517242,0.28252963362068967,1.0
bcsstm39,46772.0,46772.0,46772.0,32,16,4,306.7,11693,46772,1.0,4.0,0.0,0.0,0,86.45,63.85,162.4,9.75,25.04,199.45,25.03,77.82,196.11,Low,199.45,199.45,162.4,1.5377287540737028,0.8142391576836301,1.0
bcsstm39,46772.0,46772.0,46772.0,64,16,4,372.69,11693,46772,1.0,4.0,0.0,0.0,0,170.08,123.33,311.81,53.47,30.65,187.65,83.41,17.83,237.72,Low,237.72,237.72,311.81,1.1952471056091851,1.3116691906444558,1.0
bcsstm39,46772.0,46772.0,46772.0,128,16,4,502.25,11693,46772,1.0,4.0,0.0,0.0,0,315.76,236.82,397.21,55.21,31.92,233.86,163.25,18.18,256.81,Low,256.81,315.76,397.21,1.2644445003902218,1.257949075247023,1.0
bcsstm39,46772.0,46772.0,46772.0,256,16,4,528.12,11693,46772,1.0,4.0,0.0,0.0,0,358.41,307.96,431.08,56.23,32.63,288.72,170.0,18.32,252.65,Low,288.72,358.41,431.08,1.225109028486592,1.2027566195139643,1.0
bcsstm39,46772.0,46772.0,46772.0,512,16,4,531.12,11693,46772,1.0,4.0,0.0,0.0,0,346.7,318.85,455.9,56.46,32.96,326.36,219.46,18.46,251.29,Low,326.36,346.7,455.9,1.164992322877824,1.3149697144505337,1.0
Chebyshev4,68121.0,68121.0,5377761.0,16,16,4,1915.84,397499,1589399,3.38,13.53,0.0,0.0,0,430.88,475.95,2.93,148.55,202.01,15.14,202.46,366.68,15.13,Medium,366.68,475.95,2.93,4.02529677487131,0.006156108834961656,1.0
Chebyshev4,68121.0,68121.0,5377761.0,32,16,4,2688.88,397499,1589399,3.38,13.53,0.0,0.0,0,819.41,905.5,33.95,156.45,303.51,40.99,304.32,426.23,41.18,Medium,426.23,905.5,33.95,2.969497515184981,0.03749309773605743,1.0
Chebyshev4,68121.0,68121.0,5377761.0,64,16,4,3450.6,397499,1589399,3.38,13.53,0.0,0.0,0,1442.92,1570.03,67.34,200.52,361.11,1307.03,112.4,180.53,84.13,Medium,1307.03,1570.03,67.34,2.1977923988713592,0.04289090017388203,1.0
Chebyshev4,68121.0,68121.0,5377761.0,128,16,4,3653.37,397499,1589399,3.38,13.53,0.0,0.0,0,2319.5,2494.32,77.43,193.39,526.03,2101.51,149.65,239.89,148.78,Medium,2101.51,2494.32,77.43,1.4646757432887518,0.03104252862503608,1.0
Chebyshev4,68121.0,68121.0,5377761.0,256,16,4,4332.54,397499,1589399,3.38,13.53,0.0,0.0,0,2603.53,2869.1,79.76,201.45,692.73,2313.26,260.15,238.05,285.09,Medium,2313.26,2869.1,79.76,1.510069359729532,0.02779965842947266,1.0
Chebyshev4,68121.0,68121.0,5377761.0,512,16,4,4216.3,397499,1589399,3.38,13.53,0.0,0.0,0,2618.03,2891.85,80.37,202.77,790.84,3227.4,197.94,237.96,550.16,Medium,3227.4,3227.4,80.37,1.3064076346284936,0.024902398215281653,1.0
a2nnsnsl,80016.0,80016.0,347222.0,16,16,4,471.77,79192,311627,1.11,4.38,0.0,0.0,0,191.73,160.68,1.07,38.47,74.98,12.89,75.57,170.29,12.94,Low,170.29,191.73,1.07,2.460595629270328,0.005580764616909196,1.0
a2nnsnsl,80016.0,80016.0,347222.0,32,16,4,749.94,79192,311627,1.11,4.38,0.0,0.0,0,372.16,325.11,12.99,38.31,93.95,35.07,94.5,220.46,34.87,Low,220.46,372.16,12.99,2.0151010318142735,0.034904342218400684,1.0
a2nnsnsl,80016.0,80016.0,347222.0,64,16,4,944.82,79192,311627,1.11,4.38,0.0,0.0,0,725.27,619.49,25.68,148.88,119.75,709.7,83.95,49.96,64.9,Low,709.7,725.27,25.68,1.3027148510209992,0.03540750341252223,1.0
a2nnsnsl,80016.0,80016.0,347222.0,128,16,4,1026.52,79192,311627,1.11,4.38,0.0,0.0,0,969.56,896.92,28.66,145.02,127.8,1071.26,86.57,52.25,101.3,Low,1071.26,1071.26,28.66,0.9582360958124078,0.02675354255736236,1.0
a2nnsnsl,80016.0,80016.0,347222.0,256,16,4,1011.02,79192,311627,1.11,4.38,0.0,0.0,0,1020.49,972.95,29.11,149.2,133.34,1125.75,149.6,53.42,168.81,Low,1125.75,1125.75,29.11,0.8980857206306906,0.025858316677770374,1.0
a2nnsnsl,80016.0,80016.0,347222.0,512,16,4,964.09,79192,311627,1.11,4.38,0.0,0.0,0,1034.26,1016.94,29.32,148.54,137.27,1117.03,100.53,53.49,269.9,Low,1117.03,1117.03,29.32,0.8630833549680851,0.026248175966625785,1.0
bcsstk25,15439.0,15439.0,252241.0,16,16,4,621.28,21045,82746,3.05,11.99,0.0,0.0,0,264.68,203.26,174.08,106.93,314.51,526.6,313.73,192.84,548.35,Medium,548.35,548.35,174.08,1.1329989969909728,0.3174614753350962,1.0
bcsstk25,15439.0,15439.0,252241.0,32,16,4,1094.32,21045,82746,3.05,11.99,0.0,0.0,0,521.7,421.1,645.12,112.18,346.96,1048.82,346.48,306.12,1021.22,Medium,1048.82,1048.82,645.12,1.0433820865353445,0.6150912453995919,1.0
bcsstk25,15439.0,15439.0,252241.0,64,16,4,1557.04,21045,82746,3.05,11.99,0.0,0.0,0,1034.83,806.53,1244.1,273.73,370.67,933.36,1106.32,113.42,1419.08,Medium,1419.08,1419.08,1244.1,1.097217915832793,0.8766947599853426,1.0
bcsstk25,15439.0,15439.0,252241.0,128,16,4,1972.56,21045,82746,3.05,11.99,0.0,0.0,0,1957.25,1574.05,1375.55,293.26,400.46,1782.62,2046.58,117.4,1741.09,Medium,2046.58,2046.58,1375.55,0.9638323446921205,0.6721212950385521,1.0
bcsstk25,15439.0,15439.0,252241.0,256,16,4,2773.78,21045,82746,3.05,11.99,0.0,0.0,0,2336.92,2070.73,1633.95,303.13,415.9,2103.1,2360.15,119.82,1899.23,Medium,2360.15,2360.15,1633.95,1.1752558100120756,0.6923076923076923,1.0
bcsstk25,15439.0,15439.0,252241.0,512,16,4,3266.58,21045,82746,3.05,11.99,0.0,0.0,0,2587.09,2539.07,1755.1,308.32,423.78,2963.18,2951.27,120.77,2049.7,Medium,2963.18,2963.18,1755.1,1.102389999932505,0.5923028638152256,1.0
cs4,22499.0,22499.0,87716.0,16,16,4,208.85,21185,82671,1.06,4.14,0.0,0.0,0,121.32,81.9,17.8,33.7,83.38,311.05,85.16,116.18,311.05,Low,311.05,311.05,17.8,0.6714354605368912,0.0572255264426941,1.0
cs4,22499.0,22499.0,87716.0,32,16,4,335.43,21185,82671,1.06,4.14,0.0,0.0,0,231.44,168.2,22.43,34.91,93.71,523.68,93.61,182.55,534.85,Low,534.85,534.85,22.43,0.627147798448163,0.04193699167991025,1.0
cs4,22499.0,22499.0,87716.0,64,16,4,428.41,21185,82671,1.06,4.14,0.0,0.0,0,458.65,323.08,44.52,143.91,114.89,487.99,303.25,52.26,686.62,Low,686.62,686.62,44.52,0.6239404619731438,0.06483935801462236,1.0
cs4,22499.0,22499.0,87716.0,128,16,4,811.25,21185,82671,1.06,4.14,0.0,0.0,0,858.91,618.26,62.23,153.75,121.74,813.13,575.19,54.1,840.39,Low,840.39,858.91,62.23,0.9445110663515386,0.07245229418681817,1.0
cs4,22499.0,22499.0,87716.0,256,16,4,998.9,21185,82671,1.06,4.14,0.0,0.0,0,991.84,775.82,66.59,159.68,125.06,938.77,627.66,55.46,896.78,Low,938.77,991.84,66.59,1.0071180835618647,0.06713784481367963,1.0
cs4,22499.0,22499.0,87716.0,512,16,4,1113.85,21185,82671,1.06,4.14,0.0,0.0,0,1125.47,947.0,69.91,161.74,126.58,1175.92,812.19,55.84,904.0,Low,1175.92,1175.92,69.91,0.9472157969929926,0.05945132321926661,1.0
2D_54019_highK,54019.0,54019.0,486129.0,16,16,4,760.77,63596,249253,4.0,15.67,0.0,0.0,0,364.99,339.84,12.38,123.7,347.79,156.79,360.11,368.63,169.03,High,368.63,368.63,12.38,2.063776686650571,0.03358381032471584,1.0
2D_54019_highK,54019.0,54019.0,486129.0,32,16,4,1235.4,63596,249253,4.0,15.67,0.0,0.0,0,713.76,706.68,89.66,123.71,370.0,326.05,376.86,495.61,295.06,High,495.61,713.76,89.66,1.730833893745797,0.1256164537099305,1.0
2D_54019_highK,54019.0,54019.0,486129.0,64,16,4,1496.93,63596,249253,4.0,15.67,0.0,0.0,0,1406.37,1366.35,177.53,286.02,409.08,1175.71,659.99,113.82,552.72,High,1175.71,1406.37,177.53,1.0643927273761529,0.12623278369134724,1.0
2D_54019_highK,54019.0,54019.0,486129.0,128,16,4,1724.63,63596,249253,4.0,15.67,0.0,0.0,0,2525.76,2464.08,208.19,293.88,435.42,2141.1,827.41,116.27,806.08,High,2141.1,2525.76,208.19,0.6828162612441404,0.08242667553528442,1.0
2D_54019_highK,54019.0,54019.0,486129.0,256,16,4,1812.65,63596,249253,4.0,15.67,0.0,0.0,0,2764.94,2836.77,213.4,298.0,453.87,2302.52,1345.14,117.58,1129.72,High,2302.52,2836.77,213.4,0.6389837737990743,0.0752264018584517,1.0
2D_54019_highK,54019.0,54019.0,486129.0,512,16,4,1979.91,63596,249253,4.0,15.67,0.0,0.0,0,2908.97,3082.79,217.8,299.8,462.24,3055.61,1136.04,117.62,1493.17,High,3055.61,3082.79,217.8,0.6422461471589048,0.070650287564187,1.0
conf5_4-8x8-05,49152.0,49152.0,1916928.0,16,16,4,2097.3,125952,497664,3.85,15.22,0.0,0.0,0,426.27,436.56,541.05,198.44,733.61,1697.9,735.86,749.09,1694.9,Medium,1697.9,1697.9,541.05,1.235231756876141,0.3186583426585782,1.0
conf5_4-8x8-05,49152.0,49152.0,1916928.0,32,16,4,3559.75,125952,497664,3.85,15.22,0.0,0.0,0,842.05,874.51,1487.72,194.51,677.0,2267.21,675.33,869.75,2256.54,Medium,2267.21,2267.21,1487.72,1.5701015785921904,0.6561897662766131,1.0
conf5_4-8x8-05,49152.0,49152.0,1916928.0,64,16,4,3870.63,125952,497664,3.85,15.22,0.0,0.0,0,1627.96,1684.84,2868.58,332.57,622.23,1289.77,1773.29,210.91,2489.52,Medium,2489.52,2489.52,2868.58,1.3493191753411096,1.1522622834924001,1.0
conf5_4-8x8-05,49152.0,49152.0,1916928.0,128,16,4,4569.55,125952,497664,3.85,15.22,0.0,0.0,0,2927.17,3035.52,3543.3,343.85,654.07,2393.17,3271.21,214.47,2596.14,Medium,3271.21,3271.21,3543.3,1.289631134817825,1.083177172972692,1.0
conf5_4-8x8-05,49152.0,49152.0,1916928.0,256,16,4,4930.21,125952,497664,3.85,15.22,0.0,0.0,0,3021.76,3257.31,3784.19,350.02,671.34,2502.52,3368.57,216.4,2565.31,Medium,3368.57,3368.57,3784.19,1.3028442017974784,1.1233817317140506,1.0
conf5_4-8x8-05,49152.0,49152.0,1916928.0,512,16,4,5094.4,125952,497664,3.85,15.22,0.0,0.0,0,3069.69,3376.17,3867.45,353.62,681.2,3408.25,4182.29,216.5,2582.92,Medium,4182.29,4182.29,3867.45,1.2180886547800367,0.924720667385571,1.0
c-63,44234.0,44234.0,434704.0,16,16,4,694.42,61349,243281,1.79,7.09,0.0,0.0,0,258.6,224.89,8.16,77.61,144.8,36.71,144.52,239.9,36.77,Low,239.9,258.6,8.16,2.6853054911059546,0.03155452436194895,1.0
c-63,44234.0,44234.0,434704.0,32,16,4,1132.04,61349,243281,1.79,7.09,0.0,0.0,0,511.42,453.76,56.56,78.46,172.3,68.96,173.43,321.65,67.54,Low,321.65,511.42,56.56,2.2135231316725976,0.11059403230221736,1.0
c-63,44234.0,44234.0,434704.0,64,16,4,1303.46,61349,243281,1.79,7.09,0.0,0.0,0,1012.12,883.1,110.95,236.86,225.56,889.42,181.52,89.8,128.58,Low,889.42,1012.12,110.95,1.2878512429356204,0.10962138876813027,1.0
c-63,44234.0,44234.0,434704.0,128,16,4,1553.9,61349,243281,1.79,7.09,0.0,0.0,0,1840.99,1662.35,134.79,245.09,253.01,1592.32,219.6,91.98,240.0,Low,1592.32,1840.99,134.79,0.8440567303461725,0.073216041369046,1.0
c-63,44234.0,44234.0,434704.0,256,16,4,1793.98,61349,243281,1.79,7.09,0.0,0.0,0,2019.53,1944.44,139.55,248.98,268.37,1840.02,325.36,92.66,399.68,Low,1840.02,2019.53,139.55,0.8883155981837358,0.0691002361935698,1.0
c-63,44234.0,44234.0,434704.0,512,16,4,1916.31,61349,243281,1.79,7.09,0.0,0.0,0,2120.51,2159.01,141.55,250.85,275.46,2286.79,257.77,92.75,598.12,Low,2286.79,2286.79,141.55,0.8379912453701477,0.06189899378604945,1.0
c-73b,169422.0,169422.0,1279274.0,16,16,4,901.53,206012,815129,1.57,6.21,0.0,0.0,0,281.65,272.77,0.45,59.06,82.18,8.87,83.04,249.96,8.87,Low,249.96,281.65,0.45,3.2008876264867747,0.0015977276761938578,1.0
c-73b,169422.0,169422.0,1279274.0,32,16,4,1296.78,206012,815129,1.57,6.21,0.0,0.0,0,544.95,544.84,5.51,59.42,124.03,15.75,117.84,298.97,15.59,Low,298.97,544.95,5.51,2.37963115882191,0.010111019359574272,1.0
c-73b,169422.0,169422.0,1279274.0,64,16,4,1660.32,206012,815129,1.57,6.21,0.0,0.0,0,951.49,956.65,10.94,174.48,157.24,899.16,43.54,58.39,33.55,Low,899.16,956.65,10.94,1.7355563685778497,0.011435739298594053,1.0
c-73b,169422.0,169422.0,1279274.0,128,16,4,1856.04,206012,815129,1.57,6.21,0.0,0.0,0,1426.96,1413.56,12.31,169.68,177.68,1371.88,63.51,67.87,60.94,Low,1371.88,1426.96,12.31,1.3006951841677412,0.008626730952514436,1.0
c-73b,169422.0,169422.0,1279274.0,256,16,4,1767.87,206012,815129,1.57,6.21,0.0,0.0,0,1464.12,1484.61,12.47,177.46,190.04,1401.37,115.23,68.46,110.2,Low,1401.37,1484.61,12.47,1.1907975832036697,0.008399512329837466,1.0
c-73b,169422.0,169422.0,1279274.0,512,16,4,1593.68,206012,815129,1.57,6.21,0.0,0.0,0,1475.73,1527.55,12.55,178.86,199.45,1501.61,89.85,68.48,198.67,Low,1501.61,1527.55,12.55,1.0432915452849334,0.008215770351216,1.0
af_2_k101,503625.0,503625.0,17550675.0,16,16,4,4934.12,628135,2511425,6.99,27.94,0.0,0.0,0,488.45,525.52,883.45,177.59,737.92,2041.96,737.89,763.74,2039.12,High,2041.96,2041.96,883.45,2.4163646692393583,0.43264804403612217,1.0
af_2_k101,503625.0,503625.0,17550675.0,32,16,4,7388.2,628135,2511425,6.99,27.94,0.0,0.0,0,966.87,1046.02,3629.17,174.84,642.61,2496.54,642.43,813.98,2496.01,High,2496.54,2496.54,3629.17,2.0357822863078887,1.453679892971873,1.0
af_2_k101,503625.0,503625.0,17550675.0,64,16,4,8376.41,628135,2511425,6.99,27.94,0.0,0.0,0,1873.27,2033.86,6393.69,293.54,582.66,1291.11,1666.18,183.08,2532.47,High,2532.47,2532.47,6393.69,1.3101057448828455,2.524685386203983,1.0
af_2_k101,503625.0,503625.0,17550675.0,128,16,4,8686.84,628135,2511425,6.99,27.94,0.0,0.0,0,3317.94,3631.24,7621.2,297.58,603.62,2436.96,3099.87,187.56,2629.71,High,3099.87,3631.24,7621.2,1.1398257492258437,2.0987871911523337,1.0
af_2_k101,503625.0,503625.0,17550675.0,256,16,4,8783.02,628135,2511425,6.99,27.94,0.0,0.0,0,3333.38,3683.92,7845.19,300.13,613.08,2470.21,3120.61,189.55,2566.8,High,3120.61,3683.92,7845.19,1.119542037860141,2.1295766466155617,1.0
af_2_k101,503625.0,503625.0,17550675.0,512,16,4,8828.58,628135,2511425,6.99,27.94,0.0,0.0,0,3334.73,3707.0,7900.04,301.4,618.46,3614.99,3842.59,189.56,2567.85,High,3842.59,3842.59,7900.04,1.1175361137411963,2.0559154112200364,1.0
c-67b,57975.0,57975.0,530583.0,16,16,4,766.74,62633,247729,2.15,8.49,0.0,0.0,0,273.77,242.12,2.54,74.23,204.75,53.36,205.46,244.79,54.08,Medium,244.79,273.77,2.54,2.8006720970157435,0.009277860978193374,1.0
c-67b,57975.0,57975.0,530583.0,32,16,4,1143.5,62633,247729,2.15,8.49,0.0,0.0,0,538.12,492.53,25.86,74.71,215.75,126.11,216.41,324.95,123.55,Medium,324.95,538.12,25.86,2.12499070839218,0.04805619564409425,1.0
c-67b,57975.0,57975.0,530583.0,64,16,4,1593.34,62633,247729,2.15,8.49,0.0,0.0,0,1060.16,945.24,51.19,237.1,248.16,921.1,293.2,83.58,238.3,Medium,921.1,1060.16,51.19,1.5029240869302745,0.048285164503471166,1.0
c-67b,57975.0,57975.0,530583.0,128,16,4,1967.86,62633,247729,2.15,8.49,0.0,0.0,0,1870.54,1686.01,56.68,243.24,259.4,1614.37,413.27,85.0,437.36,Medium,1614.37,1870.54,56.68,1.0520277566905814,0.030301410287938244,1.0
c-67b,57975.0,57975.0,530583.0,256,16,4,2160.13,62633,247729,2.15,8.49,0.0,0.0,0,1979.75,1925.12,58.73,245.76,265.24,1804.32,615.75,85.75,775.27,Medium,1804.32,1979.75,58.73,1.0911125142063391,0.02966536178810456,1.0
c-67b,57975.0,57975.0,530583.0,512,16,4,2210.76,62633,247729,2.15,8.49,0.0,0.0,0,2049.35,2084.23,59.32,246.74,267.94,2202.34,449.02,85.91,988.15,Medium,2202.34,2202.34,59.32,1.003823206226105,0.026934987331656328,1.0
bcsstk29,13992.0,13992.0,619488.0,16,16,4,1256.57,24245,96037,6.45,25.55,0.0,0.0,0,364.4,333.24,235.37,208.23,690.62,1112.19,708.8,241.14,1116.19,High,1116.19,1116.19,235.37,1.1257671185013303,0.21086911726498175,1.0
bcsstk29,13992.0,13992.0,619488.0,32,16,4,2315.84,24245,96037,6.45,25.55,0.0,0.0,0,720.33,673.36,1065.33,208.93,672.99,1634.53,680.38,410.12,1742.58,High,1742.58,1742.58,1065.33,1.3289719840695982,0.611352133044107,1.0
bcsstk29,13992.0,13992.0,619488.0,64,16,4,3499.93,24245,96037,6.45,25.55,0.0,0.0,0,1417.59,1300.76,2082.31,346.91,644.46,1215.87,1878.66,226.79,2167.94,High,2167.94,2167.94,2082.31,1.6144035351531867,0.960501674400583,1.0
bcsstk29,13992.0,13992.0,619488.0,128,16,4,4468.8,24245,96037,6.45,25.55,0.0,0.0,0,2681.77,2484.16,2336.59,368.17,694.88,2278.58,3355.39,234.14,2434.14,High,3355.39,3355.39,2336.59,1.3318272987640782,0.6963691254965891,1.0
bcsstk29,13992.0,13992.0,619488.0,256,16,4,5294.77,24245,96037,6.45,25.55,0.0,0.0,0,2986.38,3020.97,2702.97,378.43,722.59,2580.53,3763.03,237.66,2571.16,High,3763.03,3763.03,2702.97,1.4070496381905009,0.7182961602750974,1.0
bcsstk29,13992.0,13992.0,619488.0,512,16,4,6880.81,24245,96037,6.45,25.55,0.0,0.0,0,3155.12,3375.96,2951.7,383.22,737.1,3652.1,4450.74,238.84,2720.78,High,4450.74,4450.74,2951.7,1.5459923518336278,0.6631930869922754,1.0
av41092,41092.0,41092.0,1683902.0,16,16,4,1459.19,132856,527649,3.19,12.67,0.0,0.0,0,427.49,432.99,12.43,206.23,667.16,138.24,661.65,299.31,141.99,Medium,667.16,667.16,12.43,2.187166496792374,0.018631212902452187,1.0
av41092,41092.0,41092.0,1683902.0,32,16,4,2415.93,132856,527649,3.19,12.67,0.0,0.0,0,826.86,861.33,92.03,203.2,655.85,410.66,656.88,463.25,414.96,Medium,656.88,861.33,92.03,2.8048831458326076,0.10684638872441457,1.0
av41092,41092.0,41092.0,1683902.0,64,16,4,3011.0,132856,527649,3.19,12.67,0.0,0.0,0,1596.49,1651.29,181.96,358.41,637.78,1250.58,868.77,203.95,793.83,Medium,1250.58,1651.29,181.96,1.8234228996723774,0.11019263727146655,1.0
av41092,41092.0,41092.0,1683902.0,128,16,4,3372.86,132856,527649,3.19,12.67,0.0,0.0,0,2924.71,3005.63,204.73,364.24,678.79,2325.83,1297.68,201.83,1373.49,Medium,2325.83,3005.63,204.73,1.1221807075388521,0.06811550323892161,1.0
av41092,41092.0,41092.0,1683902.0,256,16,4,3620.32,132856,527649,3.19,12.67,0.0,0.0,0,3051.58,3276.87,215.95,377.39,705.17,2462.07,1874.78,210.34,1882.51,Medium,2462.07,3276.87,215.95,1.1048103830789748,0.0659013021572415,1.0
av41092,41092.0,41092.0,1683902.0,512,16,4,3821.62,132856,527649,3.19,12.67,0.0,0.0,0,3113.83,3428.66,218.98,383.58,718.69,3341.08,1767.06,210.43,2222.7,Medium,3341.08,3428.66,218.98,1.1146103725653753,0.06386751675581714,1.0
af_shell2,504855.0,504855.0,17562051.0,16,16,4,4923.48,630091,2518300,6.98,27.91,0.0,0.0,0,486.58,524.01,700.67,177.86,737.94,2087.95,739.34,761.06,2100.67,High,2100.67,2100.67,700.67,2.3437665125888403,0.3335459639067535,1.0
af_shell2,504855.0,504855.0,17562051.0,32,16,4,7385.22,630091,2518300,6.98,27.91,0.0,0.0,0,962.06,1042.58,2263.25,174.89,642.07,2479.93,642.35,814.94,2482.55,High,2482.55,2482.55,2263.25,2.974852470242291,0.9116634106060301,1.0
af_shell2,504855.0,504855.0,17562051.0,64,16,4,8306.52,630091,2518300,6.98,27.91,0.0,0.0,0,1861.5,2023.86,4265.78,293.05,581.7,1289.44,1670.24,183.19,2588.41,High,2588.41,2588.41,4265.78,1.9472452869111865,1.648031030632705,1.0
af_shell2,504855.0,504855.0,17562051.0,128,16,4,8625.23,630091,2518300,6.98,27.91,0.0,0.0,0,3300.6,3611.68,4836.76,297.72,602.19,2454.79,3098.82,187.63,2623.0,High,3098.82,3611.68,4836.76,1.7832660706754107,1.3391994861117265,1.0
af_shell2,504855.0,504855.0,17562051.0,256,16,4,8748.76,630091,2518300,6.98,27.91,0.0,0.0,0,3312.09,3664.4,4905.73,300.03,611.85,2490.22,3121.95,189.54,2559.15,High,3121.95,3664.4,4905.73,1.783375766705465,1.3387539569915947,1.0
af_shell2,504855.0,504855.0,17562051.0,512,16,4,8805.24,630091,2518300,6.98,27.91,0.0,0.0,0,3315.08,3687.98,4929.23,301.22,617.1,3590.02,3833.36,189.55,2560.05,High,3833.36,3833.36,4929.23,1.7863317394400344,1.2858771417242314,1.0
c-51,23196.0,23196.0,203048.0,16,16,4,462.52,29474,116816,1.74,6.89,0.0,0.0,0,204.48,153.13,12.95,68.34,129.66,31.65,128.35,172.51,35.79,Low,172.51,204.48,12.95,2.2619327073552427,0.06333137715179969,1.0
c-51,23196.0,23196.0,203048.0,32,16,4,877.1,29474,116816,1.74,6.89,0.0,0.0,0,398.92,311.43,55.58,70.6,153.07,65.48,154.12,261.16,66.33,Low,261.16,398.92,55.58,2.1986864534242456,0.1393261806878572,1.0
c-51,23196.0,23196.0,203048.0,64,16,4,1124.92,29474,116816,1.74,6.89,0.0,0.0,0,797.84,607.48,109.91,227.25,203.3,705.65,157.62,85.56,123.4,Low,705.65,797.84,109.91,1.4099568835856813,0.13775945051639427,1.0
c-51,23196.0,23196.0,203048.0,128,16,4,1318.49,29474,116816,1.74,6.89,0.0,0.0,0,1497.14,1156.16,152.78,240.62,229.89,1212.24,237.14,88.32,237.66,Low,1212.24,1497.14,152.78,0.8806724821993934,0.10204790467157379,1.0
c-51,23196.0,23196.0,203048.0,256,16,4,1541.16,29474,116816,1.74,6.89,0.0,0.0,0,1808.91,1649.14,164.86,248.02,243.87,1591.77,339.97,89.96,390.06,Low,1591.77,1808.91,164.86,0.8519826857057565,0.09113775699177959,1.0
c-51,23196.0,23196.0,203048.0,512,16,4,1676.78,29474,116816,1.74,6.89,0.0,0.0,0,2024.81,1933.81,169.3,251.69,251.85,2216.85,265.88,90.09,598.97,Low,2216.85,2216.85,169.3,0.7563795475562172,0.07636962356496832,1.0
bfly,49152.0,49152.0,196608.0,16,16,4,358.12,38912,150528,1.31,5.05,0.0,0.0,0,166.05,127.01,65.3,35.89,94.93,581.68,94.98,218.21,573.2,Low,581.68,581.68,65.3,0.6156649704304773,0.11226103699628662,1.0
bfly,49152.0,49152.0,196608.0,32,16,4,537.92,38912,150528,1.31,5.05,0.0,0.0,0,322.31,257.0,186.89,36.43,99.95,763.53,100.0,262.84,757.64,Low,763.53,763.53,186.89,0.7045171767972443,0.24477099786517884,1.0
bfly,49152.0,49152.0,196608.0,64,16,4,915.52,38912,150528,1.31,5.05,0.0,0.0,0,625.64,486.35,335.94,152.88,119.77,658.65,335.08,52.65,875.76,Low,875.76,875.76,335.94,1.0454005663652142,0.3835982460948205,1.0
bfly,49152.0,49152.0,196608.0,128,16,4,1134.0,38912,150528,1.31,5.05,0.0,0.0,0,1091.51,869.47,410.99,159.25,125.17,1120.27,647.0,54.38,917.66,Low,1120.27,1120.27,410.99,1.0122559740062664,0.3668669160113187,1.0
bfly,49152.0,49152.0,196608.0,256,16,4,1268.44,38912,150528,1.31,5.05,0.0,0.0,0,1131.56,1040.6,444.12,162.03,127.87,1220.22,676.21,55.61,930.69,Low,1220.22,1220.22,444.12,1.0395174640638574,0.3639671534641294,1.0
bfly,49152.0,49152.0,196608.0,512,16,4,1338.32,38912,150528,1.31,5.05,0.0,0.0,0,1183.94,1120.27,456.33,163.52,128.8,1230.48,870.43,55.67,934.28,Low,1230.48,1230.48,456.33,1.0876405955399517,0.3708552759898576,1.0
c-53,30235.0,30235.0,355139.0,16,16,4,750.82,36926,146374,2.54,10.08,0.0,0.0,0,264.54,226.41,3.71,91.63,192.06,19.98,190.0,233.66,20.06,Medium,233.66,264.54,3.71,2.8382097225372345,0.014024344144552807,1.0
c-53,30235.0,30235.0,355139.0,32,16,4,1151.18,36926,146374,2.54,10.08,0.0,0.0,0,528.34,460.09,26.59,93.39,272.58,48.0,272.78,342.58,48.11,Medium,342.58,528.34,26.59,2.178862096377333,0.050327440663209294,1.0
c-53,30235.0,30235.0,355139.0,64,16,4,1539.06,36926,146374,2.54,10.08,0.0,0.0,0,1048.49,888.34,52.5,264.07,305.41,917.35,129.69,86.52,93.25,Medium,917.35,1048.49,52.5,1.4678823832368453,0.05007200831672214,1.0
c-53,30235.0,30235.0,355139.0,128,16,4,2051.34,36926,146374,2.54,10.08,0.0,0.0,0,1971.99,1692.84,62.51,276.61,324.12,1675.69,176.38,91.02,175.09,Medium,1675.69,1971.99,62.51,1.0402385407633914,0.03169894370661109,1.0
c-53,30235.0,30235.0,355139.0,256,16,4,2282.02,36926,146374,2.54,10.08,0.0,0.0,0,2233.84,2115.6,67.11,284.7,333.47,1955.16,330.29,91.61,327.44,Medium,1955.16,2233.84,67.11,1.0215682412348244,0.030042438133438383,1.0
c-53,30235.0,30235.0,355139.0,512,16,4,2492.75,36926,146374,2.54,10.08,0.0,0.0,0,2412.07,2427.31,68.33,287.52,340.97,2733.72,248.9,91.88,618.74,Medium,2733.72,2733.72,68.33,0.9118527135185754,0.02499524457515766,1.0
amazon0505,410236.0,410236.0,3356824.0,16,16,4,975.25,618116,2433906,1.38,5.43,0.0,0.0,0,313.66,326.76,19.74,67.89,207.53,1080.75,207.54,258.5,1085.3,Low,1085.3,1085.3,19.74,0.8985994655855524,0.01818851930341841,1.0
amazon0505,410236.0,410236.0,3356824.0,32,16,4,1485.98,618116,2433906,1.38,5.43,0.0,0.0,0,600.34,633.42,33.42,67.44,207.02,1227.81,207.06,357.64,1225.12,Low,1227.81,1227.81,33.42,1.2102686897809922,0.02721919515234442,1.0
amazon0505,410236.0,410236.0,3356824.0,64,16,4,1634.49,618116,2433906,1.38,5.43,0.0,0.0,0,1094.5,1156.43,53.36,207.88,222.7,849.83,745.92,76.82,1269.36,Low,1269.36,1269.36,53.36,1.2876488939308,0.04203693199722695,1.0
amazon0505,410236.0,410236.0,3356824.0,128,16,4,1703.76,618116,2433906,1.38,5.43,0.0,0.0,0,1506.57,1538.42,65.4,210.54,225.5,1414.52,1416.16,78.31,1245.75,Low,1416.16,1538.42,65.4,1.1074739017953483,0.04251114780099063,1.0
amazon0505,410236.0,410236.0,3356824.0,256,16,4,1730.15,618116,2433906,1.38,5.43,0.0,0.0,0,1510.34,1561.04,69.54,211.43,226.43,1425.86,1431.29,79.23,1171.77,Low,1431.29,1561.04,69.54,1.108331625070466,0.04454722492697177,1.0
amazon0505,410236.0,410236.0,3356824.0,512,16,4,1742.19,618116,2433906,1.38,5.43,0.0,0.0,0,1512.08,1564.04,70.76,211.35,227.0,1545.25,1674.72,79.24,1171.93,Low,1674.72,1674.72,70.76,1.040287331613643,0.042251839113404036,1.0
ABACUS_shell_ud,23412.0,23412.0,218484.0,16,16,4,425.89,38549,152255,1.43,5.67,0.0,0.0,0,220.47,163.41,76.93,71.82,200.63,600.23,201.37,198.98,600.23,Low,600.23,600.23,76.93,0.7095446745414258,0.12816753577795179,1.0
ABACUS_shell_ud,23412.0,23412.0,218484.0,32,16,4,736.88,38549,152255,1.43,5.67,0.0,0.0,0,430.93,337.17,261.19,73.9,217.4,973.2,217.07,319.65,958.26,Low,973.2,973.2,261.19,0.7571722153719688,0.26838265515824083,1.0
ABACUS_shell_ud,23412.0,23412.0,218484.0,64,16,4,860.17,38549,152255,1.43,5.67,0.0,0.0,0,853.45,656.6,506.92,226.29,246.04,791.61,724.66,87.79,1229.16,Low,1229.16,1229.16,506.92,0.6998031175762308,0.4124117283347977,1.0
ABACUS_shell_ud,23412.0,23412.0,218484.0,128,16,4,1210.44,38549,152255,1.43,5.67,0.0,0.0,0,1583.22,1228.3,682.23,239.4,262.05,1466.34,1369.81,91.3,1435.03,Low,1466.34,1583.22,682.23,0.7645431462462576,0.43091294955849474,1.0
ABACUS_shell_ud,23412.0,23412.0,218484.0,256,16,4,1458.99,38549,152255,1.43,5.67,0.0,0.0,0,1830.23,1681.45,771.69,246.44,271.18,1672.6,1486.92,93.2,1500.32,Low,1672.6,1830.23,771.69,0.7971621053091688,0.421635532146233,1.0
ABACUS_shell_ud,23412.0,23412.0,218484.0,512,16,4,1636.2,38549,152255,1.43,5.67,0.0,0.0,0,2023.0,1939.39,822.72,249.71,274.57,2140.03,1876.91,93.41,1517.25,Low,2140.03,2140.03,822.72,0.7645687209992382,0.3844432087400644,1.0
biplane-9,21701.0,21701.0,84076.0,16,16,4,238.18,17043,65584,1.28,4.93,0.0,0.0,0,117.59,78.28,46.04,33.7,83.41,296.04,84.16,114.7,291.93,Low,296.04,296.04,46.04,0.8045534387244967,0.15551952438859612,1.0
biplane-9,21701.0,21701.0,84076.0,32,16,4,361.62,17043,65584,1.28,4.93,0.0,0.0,0,229.72,160.14,132.09,34.76,92.14,520.59,92.49,179.27,512.66,Low,520.59,520.59,132.09,0.6946349334409035,0.2537313432835821,1.0
biplane-9,21701.0,21701.0,84076.0,64,16,4,471.01,17043,65584,1.28,4.93,0.0,0.0,0,450.81,313.13,233.87,145.4,112.03,473.0,300.0,51.61,682.16,Low,682.16,682.16,233.87,0.6904685117860913,0.3428374574879794,1.0
biplane-9,21701.0,21701.0,84076.0,128,16,4,833.47,17043,65584,1.28,4.93,0.0,0.0,0,829.36,597.34,332.64,156.97,119.4,776.68,573.41,53.57,823.27,Low,823.27,829.36,332.64,1.0049556284363848,0.40108035111411205,1.0
biplane-9,21701.0,21701.0,84076.0,256,16,4,1076.17,17043,65584,1.28,4.93,0.0,0.0,0,971.98,769.13,385.01,162.21,122.95,966.39,626.26,55.26,897.41,Low,966.39,971.98,385.01,1.1071935636535732,0.39610897343566737,1.0
biplane-9,21701.0,21701.0,84076.0,512,16,4,1238.12,17043,65584,1.28,4.93,0.0,0.0,0,1122.88,959.16,406.23,164.88,124.74,1197.34,813.56,55.69,896.51,Low,1197.34,1197.34,406.23,1.034058830407403,0.3392770641588856,1.0
c-big,345241.0,345241.0,2340859.0,16,16,4,877.71,377999,1495457,1.57,6.19,0.0,0.0,0,281.47,290.02,0.87,58.19,113.69,31.19,112.84,243.73,31.24,Low,243.73,290.02,0.87,3.026377491207503,0.00299979311771602,1.0
c-big,345241.0,345241.0,2340859.0,32,16,4,1210.37,377999,1495457,1.57,6.19,0.0,0.0,0,521.5,548.31,10.75,57.5,130.81,60.21,131.66,294.91,60.38,Low,294.91,548.31,10.75,2.20745563641006,0.019605697506884793,1.0
c-big,345241.0,345241.0,2340859.0,64,16,4,1343.2,377999,1495457,1.57,6.19,0.0,0.0,0,914.55,958.06,21.15,187.66,155.77,769.75,107.48,68.23,113.12,Low,769.75,958.06,21.15,1.4019998747468845,0.02207586163705822,1.0
c-big,345241.0,345241.0,2340859.0,128,16,4,1403.71,377999,1495457,1.57,6.19,0.0,0.0,0,1286.98,1297.68,23.87,189.97,168.54,1162.66,147.28,70.72,183.38,Low,1162.66,1297.68,23.87,1.0817073546637075,0.018394365328894643,1.0
c-big,345241.0,345241.0,2340859.0,256,16,4,1422.74,377999,1495457,1.57,6.19,0.0,0.0,0,1288.04,1307.96,24.03,189.93,176.45,1179.31,258.66,71.64,266.74,Low,1179.31,1307.96,24.03,1.0877549772164286,0.018372121471604635,1.0
c-big,345241.0,345241.0,2340859.0,512,16,4,1406.77,377999,1495457,1.57,6.19,0.0,0.0,0,1288.48,1307.62,24.08,190.13,180.46,1287.64,179.72,71.67,435.32,Low,1287.64,1307.62,24.08,1.0758247808996497,0.01841513589574953,1.0
amazon-2008,735323.0,735323.0,5158388.0,16,16,4,1227.31,624728,2430104,2.12,8.26,0.0,0.0,0,334.24,350.15,13.6,59.74,179.7,956.85,179.96,252.63,956.14,Medium,956.85,956.85,13.6,1.282656633746146,0.014213304070648481,1.0
amazon-2008,735323.0,735323.0,5158388.0,32,16,4,1764.76,624728,2430104,2.12,8.26,0.0,0.0,0,647.31,685.55,39.41,59.43,179.84,1099.64,179.88,341.47,1100.34,Medium,1100.34,1100.34,39.41,1.6038315429776253,0.03581620226475453,1.0
amazon-2008,735323.0,735323.0,5158388.0,64,16,4,2041.92,624728,2430104,2.12,8.26,0.0,0.0,0,1217.03,1280.63,69.99,195.33,195.11,853.61,693.22,69.9,1125.06,Medium,1125.06,1280.63,69.99,1.59446522414749,0.05465278808086644,1.0
amazon-2008,735323.0,735323.0,5158388.0,128,16,4,2226.32,624728,2430104,2.12,8.26,0.0,0.0,0,1694.54,1760.84,91.56,197.16,197.18,1437.73,1311.61,71.43,1173.53,Medium,1437.73,1760.84,91.56,1.2643511051543583,0.05199791008836692,1.0
amazon-2008,735323.0,735323.0,5158388.0,256,16,4,2240.16,624728,2430104,2.12,8.26,0.0,0.0,0,1691.41,1765.89,94.61,197.4,198.5,1453.91,1323.79,72.37,1165.26,Medium,1453.91,1765.89,94.61,1.2685727876594803,0.05357638357995118,1.0
amazon-2008,735323.0,735323.0,5158388.0,512,16,4,2228.7,624728,2430104,2.12,8.26,0.0,0.0,0,1685.59,1759.21,94.97,198.07,199.17,1731.09,1663.78,72.38,1164.5,Medium,1731.09,1759.21,94.97,1.2668754725132303,0.05398445893327118,1.0
c-66b,49989.0,49989.0,444851.0,16,16,4,668.95,64915,257312,1.94,7.69,0.0,0.0,0,275.54,247.03,4.21,78.96,165.12,25.23,165.12,252.53,25.27,Low,252.53,275.54,4.21,2.427778181026348,0.015279088335631848,1.0
c-66b,49989.0,49989.0,444851.0,32,16,4,1041.81,64915,257312,1.94,7.69,0.0,0.0,0,538.88,497.02,44.71,78.82,197.55,50.31,196.92,336.26,50.3,Low,336.26,538.88,44.71,1.9332875593824228,0.08296837885985749,1.0
c-66b,49989.0,49989.0,444851.0,64,16,4,1358.32,64915,257312,1.94,7.69,0.0,0.0,0,1065.68,959.63,88.61,232.07,243.24,932.29,129.83,86.45,100.34,Low,932.29,1065.68,88.61,1.2746040087080548,0.0831487876285564,1.0
c-66b,49989.0,49989.0,444851.0,128,16,4,1588.75,64915,257312,1.94,7.69,0.0,0.0,0,1928.53,1771.1,106.74,238.42,263.83,1717.75,170.36,90.56,185.54,Low,1717.75,1928.53,106.74,0.823813993041332,0.05534785562060222,1.0
c-66b,49989.0,49989.0,444851.0,256,16,4,1731.36,64915,257312,1.94,7.69,0.0,0.0,0,2084.08,2043.54,109.5,239.76,276.57,1891.52,244.98,91.31,338.14,Low,1891.52,2084.08,109.5,0.8307550573874323,0.052541169244942613,1.0
c-66b,49989.0,49989.0,444851.0,512,16,4,1809.72,64915,257312,1.94,7.69,0.0,0.0,0,2168.42,2225.54,112.0,242.44,282.68,2377.64,200.79,91.36,511.38,Low,2377.64,2377.64,112.0,0.7611412997762488,0.04710553321781262,1.0
cfd2,123440.0,123440.0,3085406.0,16,16,4,1891.73,250879,991615,3.11,12.31,0.0,0.0,0,412.27,432.42,77.75,151.55,564.1,1770.58,564.72,428.52,1739.66,Medium,1770.58,1770.58,77.75,1.068423906290594,0.04391216437551537,1.0
cfd2,123440.0,123440.0,3085406.0,32,16,4,3020.47,250879,991615,3.11,12.31,0.0,0.0,0,814.75,864.47,402.49,149.26,527.94,2205.64,529.11,581.53,2194.67,Medium,2205.64,2205.64,402.49,1.3694301880633286,0.1824821820424004,1.0
cfd2,123440.0,123440.0,3085406.0,64,16,4,3507.14,250879,991615,3.11,12.31,0.0,0.0,0,1598.7,1689.68,785.08,293.46,509.93,1219.07,2171.52,120.08,2333.13,Medium,2333.13,2333.13,785.08,1.5031909923579054,0.33649218003283143,1.0
cfd2,123440.0,123440.0,3085406.0,128,16,4,3857.36,250879,991615,3.11,12.31,0.0,0.0,0,2997.96,3187.92,909.58,299.12,528.51,2240.25,4061.69,121.97,2380.11,Medium,4061.69,4061.69,909.58,0.9496933542441693,0.2239412658277712,1.0
cfd2,123440.0,123440.0,3085406.0,256,16,4,4031.23,250879,991615,3.11,12.31,0.0,0.0,0,3060.92,3340.07,929.69,302.36,537.86,2300.0,4173.89,122.83,2339.43,Medium,4173.89,4173.89,929.69,0.9658208529692923,0.22273945887409585,1.0
cfd2,123440.0,123440.0,3085406.0,512,16,4,4104.13,250879,991615,3.11,12.31,0.0,0.0,0,3089.64,3411.1,936.07,304.09,542.33,3198.44,5169.92,122.86,2347.82,Medium,5169.92,5169.92,936.07,0.7938478738549146,0.181060828794256,1.0
bundle_adj,513351.0,513351.0,20207907.0,16,16,4,4703.89,666066,2634654,7.67,30.34,0.0,0.0,0,471.7,514.88,5.05,188.6,783.93,281.03,783.96,370.43,281.39,High,783.96,783.96,5.05,6.000165824786979,0.006441655186489106,1.0
bundle_adj,513351.0,513351.0,20207907.0,32,16,4,6840.86,666066,2634654,7.67,30.34,0.0,0.0,0,934.2,1023.87,37.47,183.15,667.46,787.16,667.34,427.29,765.44,High,787.16,1023.87,37.47,6.681375565257308,0.03659644290779103,1.0
bundle_adj,513351.0,513351.0,20207907.0,64,16,4,8092.06,666066,2634654,7.67,30.34,0.0,0.0,0,1835.55,2013.51,74.26,316.78,637.48,1330.68,1265.99,162.29,1402.58,High,1402.58,2013.51,74.26,4.018882449056623,0.03688086972500758,1.0
bundle_adj,513351.0,513351.0,20207907.0,128,16,4,8872.36,666066,2634654,7.67,30.34,0.0,0.0,0,3361.22,3650.22,82.39,317.23,663.16,2522.22,1682.02,165.62,2387.85,High,2522.22,3650.22,82.39,2.4306370574924254,0.022571242281287155,1.0
bundle_adj,513351.0,513351.0,20207907.0,256,16,4,8888.7,666066,2634654,7.67,30.34,0.0,0.0,0,3396.42,3726.57,82.77,334.12,676.01,2558.61,2424.46,166.51,2652.98,High,2652.98,3726.57,82.77,2.3852228725074265,0.02221077290913628,1.0
bundle_adj,513351.0,513351.0,20207907.0,512,16,4,8026.08,666066,2634654,7.67,30.34,0.0,0.0,0,3398.94,3748.13,82.93,334.11,682.18,3624.32,2015.67,167.34,2645.56,High,3624.32,3748.13,82.93,2.1413558227702882,0.022125700015741184,1.0
598a,110971.0,110971.0,1483868.0,16,16,4,662.15,347698,1380369,1.07,4.27,0.0,0.0,0,328.22,328.94,14.49,98.31,328.07,1269.35,327.85,326.41,1284.73,Low,1284.73,1284.73,14.49,0.5154001229830392,0.01127863442124026,1.0
598a,110971.0,110971.0,1483868.0,32,16,4,1106.54,347698,1380369,1.07,4.27,0.0,0.0,0,647.55,662.44,25.17,98.5,330.15,1682.39,330.37,430.29,1656.1,Low,1682.39,1682.39,25.17,0.6577190782161092,0.014960859253799655,1.0
598a,110971.0,110971.0,1483868.0,64,16,4,1274.25,347698,1380369,1.07,4.27,0.0,0.0,0,1189.0,1218.53,48.17,248.34,336.27,995.22,1157.24,98.14,1718.43,Low,1718.43,1718.43,48.17,0.741519875700494,0.028031400755340632,1.0
598a,110971.0,110971.0,1483868.0,128,16,4,1366.2,347698,1380369,1.07,4.27,0.0,0.0,0,1667.27,1673.61,57.75,253.84,345.11,1678.82,2091.06,100.3,1567.74,Low,2091.06,2091.06,57.75,0.6533528449685806,0.027617571949154974,1.0
598a,110971.0,110971.0,1483868.0,256,16,4,1403.77,347698,1380369,1.07,4.27,0.0,0.0,0,1714.34,1766.77,58.48,257.24,349.91,1745.47,2140.45,101.75,1316.58,Low,2140.45,2140.45,58.48,0.6558293816720784,0.02732135765843631,1.0
598a,110971.0,110971.0,1483868.0,512,16,4,1428.81,347698,1380369,1.07,4.27,0.0,0.0,0,1736.15,1814.78,48.4,258.51,352.7,1843.6,2049.01,101.77,1319.4,Low,2049.01,2049.01,48.4,0.6973172410090726,0.023621163391101065,1.0
flower_7_4,27693.0,67593.0,202218.0,16,16,4,354.77,43931,173133,1.17,4.6,0.0,0.0,0,184.34,141.12,15.49,58.63,158.73,530.76,160.36,163.08,534.97,Low,534.97,534.97,15.49,0.6631586817952407,0.028954894666990673,1.0
flower_7_4,27693.0,67593.0,202218.0,32,16,4,624.13,43931,173133,1.17,4.6,0.0,0.0,0,358.86,286.63,52.69,60.5,172.69,797.7,172.76,260.42,799.28,Low,799.28,799.28,52.69,0.7808652787508759,0.06592182964668201,1.0
flower_7_4,27693.0,67593.0,202218.0,64,16,4,763.09,43931,173133,1.17,4.6,0.0,0.0,0,701.54,546.54,102.98,201.41,197.33,655.49,577.77,76.09,1008.57,Low,1008.57,1008.57,102.98,0.75660588754375,0.10210496048861259,1.0
flower_7_4,27693.0,67593.0,202218.0,128,16,4,1019.37,43931,173133,1.17,4.6,0.0,0.0,0,1180.84,950.5,122.87,211.91,207.56,1107.29,1080.66,79.23,1123.43,Low,1123.43,1180.84,122.87,0.863258358456692,0.10405304698350328,1.0
flower_7_4,27693.0,67593.0,202218.0,256,16,4,1226.96,43931,173133,1.17,4.6,0.0,0.0,0,1270.31,1171.43,132.04,217.06,213.07,1320.61,1165.1,81.21,1136.46,Low,1320.61,1320.61,132.04,0.9290858012585094,0.09998409825762337,1.0
flower_7_4,27693.0,67593.0,202218.0,512,16,4,1330.11,43931,173133,1.17,4.6,0.0,0.0,0,1366.92,1292.9,137.23,219.97,215.97,1355.75,1427.21,81.36,1156.15,Low,1427.21,1427.21,137.23,0.9319651628001484,0.09615263345968707,1.0
cca,49152.0,49152.0,139264.0,16,16,4,297.57,26624,100352,1.39,5.23,0.0,0.0,0,115.57,103.01,51.01,25.88,67.41,345.57,67.24,122.81,346.43,Low,346.43,346.43,51.01,0.8589614063447161,0.14724475362988193,1.0
cca,49152.0,49152.0,139264.0,32,16,4,409.0,26624,100352,1.39,5.23,0.0,0.0,0,226.81,208.95,163.74,26.49,70.71,449.24,70.78,165.4,445.64,Low,449.24,449.24,163.74,0.9104264980856558,0.36448223666636986,1.0
cca,49152.0,49152.0,139264.0,64,16,4,800.37,26624,100352,1.39,5.23,0.0,0.0,0,440.01,398.18,304.4,120.29,86.29,473.28,237.25,40.19,521.59,Low,521.59,521.59,304.4,1.5344811058494219,0.5836001457083149,1.0
cca,49152.0,49152.0,139264.0,128,16,4,1006.42,26624,100352,1.39,5.23,0.0,0.0,0,751.76,671.96,361.96,127.3,89.89,748.23,460.95,41.38,548.01,Low,748.23,751.76,361.96,1.3387517292753006,0.48148345216558475,1.0
cca,49152.0,49152.0,139264.0,256,16,4,1123.1,26624,100352,1.39,5.23,0.0,0.0,0,833.29,756.61,387.11,130.69,91.74,796.93,480.43,42.58,553.6,Low,796.93,833.29,387.11,1.3477900850844244,0.4645561569201599,1.0
cca,49152.0,49152.0,139264.0,512,16,4,1175.84,26624,100352,1.39,5.23,0.0,0.0,0,878.29,809.82,400.65,131.84,92.22,897.57,619.55,42.6,552.98,Low,897.57,897.57,400.65,1.3100259589781296,0.44637187071760415,1.0
dbir2,18906.0,45877.0,1158159.0,16,16,4,820.23,123418,492824,2.35,9.38,0.0,0.0,0,370.97,370.14,10.04,252.05,477.99,54.75,510.43,233.08,54.73,Medium,510.43,510.43,10.04,1.606939247301295,0.01966969026115236,1.0
dbir2,18906.0,45877.0,1158159.0,32,16,4,1409.81,123418,492824,2.35,9.38,0.0,0.0,0,727.72,737.21,72.88,246.94,627.9,124.21,665.04,401.51,126.5,Medium,665.04,737.21,72.88,1.9123587580201027,0.09885921243607655,1.0
dbir2,18906.0,45877.0,1158159.0,64,16,4,1878.6,123418,492824,2.35,9.38,0.0,0.0,0,1422.36,1444.54,144.5,381.76,658.42,1075.11,366.48,218.48,246.82,Medium,1075.11,1444.54,144.5,1.3004831988037715,0.10003184404723996,1.0
dbir2,18906.0,45877.0,1158159.0,128,16,4,2502.1,123418,492824,2.35,9.38,0.0,0.0,0,2618.05,2567.27,175.91,395.36,745.22,1933.08,485.22,231.28,484.76,Medium,1933.08,2618.05,175.91,0.9557113118542425,0.06719123011401615,1.0
dbir2,18906.0,45877.0,1158159.0,256,16,4,2548.91,123418,492824,2.35,9.38,0.0,0.0,0,2820.48,2914.52,186.27,407.74,785.93,2214.98,890.59,225.44,912.12,Medium,2214.98,2914.52,186.27,0.8745556729753098,0.06391103852435392,1.0
dbir2,18906.0,45877.0,1158159.0,512,16,4,2608.47,123418,492824,2.35,9.38,0.0,0.0,0,2941.82,3165.99,190.95,413.17,816.29,3138.11,706.3,225.98,1535.26,Medium,3138.11,3165.99,190.95,0.8239034235736689,0.060312887911838,1.0
fe_ocean,143437.0,143437.0,819186.0,16,16,4,716.7,179644,702346,1.17,4.56,0.0,0.0,0,238.97,223.52,109.77,50.12,141.87,841.05,141.97,247.34,844.52,Low,844.52,844.52,109.77,0.848647752569507,0.12997915975938995,1.0
fe_ocean,143437.0,143437.0,819186.0,32,16,4,1104.02,179644,702346,1.17,4.56,0.0,0.0,0,469.45,447.15,356.79,50.23,144.46,959.8,144.59,294.72,958.67,Low,959.8,959.8,356.79,1.1502604709314441,0.3717336945196916,1.0
fe_ocean,143437.0,143437.0,819186.0,64,16,4,1283.99,179644,702346,1.17,4.56,0.0,0.0,0,900.45,859.81,668.18,179.46,159.63,794.36,499.43,64.99,1043.88,Low,1043.88,1043.88,668.18,1.230016860175499,0.6400927309652449,1.0
fe_ocean,143437.0,143437.0,819186.0,128,16,4,1408.44,179644,702346,1.17,4.56,0.0,0.0,0,1561.84,1460.22,768.74,182.69,161.89,1325.28,964.6,66.8,1057.87,Low,1325.28,1561.84,768.74,0.9017825129334632,0.492201505916099,1.0
fe_ocean,143437.0,143437.0,819186.0,256,16,4,1450.85,179644,702346,1.17,4.56,0.0,0.0,0,1605.46,1563.15,786.83,183.08,163.46,1335.95,982.83,68.0,1061.21,Low,1335.95,1605.46,786.83,0.9036973826815989,0.490096296388574,1.0
fe_ocean,143437.0,143437.0,819186.0,512,16,4,1477.01,179644,702346,1.17,4.56,0.0,0.0,0,1622.75,1613.07,796.68,183.81,164.5,1553.42,1253.66,68.02,1064.74,Low,1553.42,1622.75,796.68,0.9101894931443537,0.4909443845324295,1.0
cnr-2000,325557.0,325557.0,3216152.0,16,16,4,1826.32,208084,802934,4.01,15.46,0.0,0.0,0,356.91,267.08,2.08,79.82,245.85,207.48,244.7,336.88,208.68,High,336.88,356.91,2.08,5.1170323050629,0.005827799725420974,1.0
cnr-2000,325557.0,325557.0,3216152.0,32,16,4,2644.86,208084,802934,4.01,15.46,0.0,0.0,0,707.31,532.08,21.2,79.19,244.45,389.48,243.67,413.39,402.5,High,413.39,707.31,21.2,3.7393222208084156,0.029972713520238652,1.0
cnr-2000,325557.0,325557.0,3216152.0,64,16,4,3188.25,208084,802934,4.01,15.46,0.0,0.0,0,1380.77,1042.77,41.78,232.28,264.8,1064.16,572.42,84.36,650.88,High,1064.16,1380.77,41.78,2.309037710842501,0.030258478964635675,1.0
cnr-2000,325557.0,325557.0,3216152.0,128,16,4,3526.97,208084,802934,4.01,15.46,0.0,0.0,0,2505.77,1942.12,47.16,235.34,270.06,1951.7,817.63,85.94,1023.8,High,1951.7,2505.77,47.16,1.4075393990669534,0.018820562142574937,1.0
cnr-2000,325557.0,325557.0,3216152.0,256,16,4,3487.05,208084,802934,4.01,15.46,0.0,0.0,0,2532.28,2260.82,47.49,236.11,272.83,1983.98,1148.5,86.48,1400.95,High,1983.98,2532.28,47.49,1.3770396638602367,0.01875385028511855,1.0
cnr-2000,325557.0,325557.0,3216152.0,512,16,4,3643.46,208084,802934,4.01,15.46,0.0,0.0,0,2543.92,2477.36,47.65,236.26,274.22,2684.6,1110.54,86.49,1503.29,High,2684.6,2684.6,47.65,1.3571705281978694,0.017749385383297324,1.0
enron,69244.0,69244.0,276143.0,16,16,4,470.43,47306,183991,1.5,5.84,0.0,0.0,0,157.17,111.62,0.75,36.99,107.28,45.79,108.63,190.44,46.66,Low,190.44,190.44,0.75,2.470226843100189,0.003938248267170762,1.0
enron,69244.0,69244.0,276143.0,32,16,4,751.41,47306,183991,1.5,5.84,0.0,0.0,0,308.2,219.16,5.2,37.35,114.63,99.24,114.42,246.23,90.58,Low,246.23,308.2,5.2,2.4380597014925374,0.016872160934458147,1.0
enron,69244.0,69244.0,276143.0,64,16,4,978.36,47306,183991,1.5,5.84,0.0,0.0,0,616.39,433.34,10.29,169.7,140.91,574.1,226.53,52.94,171.04,Low,574.1,616.39,10.29,1.5872418436379565,0.016693976216356526,1.0
enron,69244.0,69244.0,276143.0,128,16,4,1111.24,47306,183991,1.5,5.84,0.0,0.0,0,1178.21,855.59,11.96,176.35,145.69,906.13,310.32,54.17,334.72,Low,906.13,1178.21,11.96,0.9431595386221472,0.010150991758684785,1.0
enron,69244.0,69244.0,276143.0,256,16,4,1244.94,47306,183991,1.5,5.84,0.0,0.0,0,1370.01,1162.1,12.15,179.2,147.95,1166.08,530.41,54.6,533.29,Low,1166.08,1370.01,12.15,0.9087086955569668,0.00886854840475617,1.0
enron,69244.0,69244.0,276143.0,512,16,4,1317.71,47306,183991,1.5,5.84,0.0,0.0,0,1480.91,1389.62,12.24,180.45,149.25,1729.27,425.53,54.42,736.87,Low,1729.27,1729.27,12.24,0.7620036200246347,0.007078131234567187,1.0
dawson5,51537.0,51537.0,1010777.0,16,16,4,1307.6,81398,321100,3.15,12.42,0.0,0.0,0,331.95,316.36,66.25,128.37,440.81,1300.87,441.19,289.37,1284.34,Medium,1300.87,1300.87,66.25,1.0051734608377472,0.050927456240823454,1.0
dawson5,51537.0,51537.0,1010777.0,32,16,4,2099.23,81398,321100,3.15,12.42,0.0,0.0,0,656.56,629.38,271.6,128.32,433.62,1821.22,434.0,424.16,1801.74,Medium,1821.22,1821.22,271.6,1.1526504211462645,0.14913080242914092,1.0
dawson5,51537.0,51537.0,1010777.0,64,16,4,2544.44,81398,321100,3.15,12.42,0.0,0.0,0,1295.87,1234.16,548.89,285.49,441.19,1098.97,1642.2,115.79,2074.45,Medium,2074.45,2074.45,548.89,1.2265612572007039,0.264595434934561,1.0
dawson5,51537.0,51537.0,1010777.0,128,16,4,3231.9,81398,321100,3.15,12.42,0.0,0.0,0,2434.87,2339.08,644.78,294.92,464.43,1798.14,3078.12,118.82,2166.14,Medium,3078.12,3078.12,644.78,1.049959065923356,0.20947201538601484,1.0
dawson5,51537.0,51537.0,1010777.0,256,16,4,3545.03,81398,321100,3.15,12.42,0.0,0.0,0,2681.55,2731.37,679.54,300.6,476.81,2132.16,3231.26,120.17,2181.04,Medium,3231.26,3231.26,679.54,1.0971045350730055,0.2103018636692807,1.0
dawson5,51537.0,51537.0,1010777.0,512,16,4,3763.22,81398,321100,3.15,12.42,0.0,0.0,0,2819.71,2980.82,690.66,303.16,483.42,2872.29,3995.66,120.23,2192.13,Medium,3995.66,3995.66,690.66,0.9418268821671514,0.1728525450113373,1.0
barth5,15606.0,15606.0,107362.0,16,16,4,316.7,13261,51614,1.19,4.64,0.0,0.0,0,91.63,61.3,25.22,33.32,81.01,276.95,80.79,104.92,267.32,Low,276.95,276.95,25.22,1.1435277125834988,0.09106336883914064,1.0
barth5,15606.0,15606.0,107362.0,32,16,4,525.0,13261,51614,1.19,4.64,0.0,0.0,0,180.04,127.83,56.64,34.82,90.89,452.09,91.43,169.14,439.17,Low,452.09,452.09,56.64,1.1612731978145945,0.1252847884270831,1.0
barth5,15606.0,15606.0,107362.0,64,16,4,740.43,13261,51614,1.19,4.64,0.0,0.0,0,353.36,243.98,111.59,141.34,111.79,357.47,289.0,52.24,617.93,Low,617.93,617.93,111.59,1.1982425193792177,0.1805867978573625,1.0
barth5,15606.0,15606.0,107362.0,128,16,4,918.61,13261,51614,1.19,4.64,0.0,0.0,0,676.58,481.28,118.67,155.36,120.73,609.51,556.42,54.66,760.23,Low,760.23,760.23,118.67,1.2083316890940898,0.15609749681017587,1.0
barth5,15606.0,15606.0,107362.0,256,16,4,1628.24,13261,51614,1.19,4.64,0.0,0.0,0,1032.26,772.17,133.35,162.36,125.29,1016.26,618.71,56.2,876.78,Low,1016.26,1032.26,133.35,1.5773545424602329,0.1291825702826807,1.0
barth5,15606.0,15606.0,107362.0,512,16,4,1948.71,13261,51614,1.19,4.64,0.0,0.0,0,1139.25,963.98,139.54,166.37,127.68,1141.9,804.04,56.95,932.9,Low,1141.9,1141.9,139.54,1.7065504860320517,0.12219984236798317,1.0
ecology2,999999.0,999999.0,4995991.0,16,16,4,1104.09,811999,3122489,1.6,6.15,0.0,0.0,0,320.03,328.62,146.46,44.99,126.25,942.82,126.34,267.67,941.57,Low,942.82,942.82,146.46,1.171050677753972,0.15534248318873167,1.0
ecology2,999999.0,999999.0,4995991.0,32,16,4,1523.63,811999,3122489,1.6,6.15,0.0,0.0,0,627.24,648.07,530.36,44.87,127.07,934.62,127.1,280.23,933.57,Low,934.62,934.62,530.36,1.6302133487406647,0.5674605722111661,1.0
ecology2,999999.0,999999.0,4995991.0,64,16,4,1715.21,811999,3122489,1.6,6.15,0.0,0.0,0,1177.4,1215.57,952.75,170.49,140.63,758.64,445.8,57.19,998.05,Low,998.05,1215.57,952.75,1.4110335069144517,0.7837886752716833,1.0
ecology2,999999.0,999999.0,4995991.0,128,16,4,1770.29,811999,3122489,1.6,6.15,0.0,0.0,0,1571.19,1584.77,1103.29,171.85,141.61,1235.18,862.18,58.93,1008.58,Low,1235.18,1584.77,1103.29,1.1170643058614185,0.6961830423342188,1.0
ecology2,999999.0,999999.0,4995991.0,256,16,4,1784.32,811999,3122489,1.6,6.15,0.0,0.0,0,1552.06,1572.15,1124.46,171.93,142.45,1241.26,868.82,59.98,1008.29,Low,1241.26,1572.15,1124.46,1.134955315968578,0.7152370956969755,1.0
ecology2,999999.0,999999.0,4995991.0,512,16,4,1786.76,811999,3122489,1.6,6.15,0.0,0.0,0,1543.1,1574.97,1136.21,172.23,142.83,1470.83,1116.48,59.98,1008.01,Low,1470.83,1574.97,1136.21,1.1344724026489392,0.7214169158777628,1.0
ecology1,1000000.0,1000000.0,4996000.0,16,16,4,1102.87,812000,3122000,1.6,6.15,0.0,0.0,0,320.3,328.12,146.46,44.98,126.35,939.45,126.43,267.74,940.87,Low,940.87,940.87,146.46,1.1721810664597658,0.15566443823269954,1.0
ecology1,1000000.0,1000000.0,4996000.0,32,16,4,1525.26,812000,3122000,1.6,6.15,0.0,0.0,0,627.24,648.03,530.47,44.89,127.07,934.53,127.11,280.02,933.4,Low,934.53,934.53,530.47,1.6321145388591056,0.5676329277818797,1.0
ecology1,1000000.0,1000000.0,4996000.0,64,16,4,1714.78,812000,3122000,1.6,6.15,0.0,0.0,0,1177.19,1214.76,954.12,170.55,140.64,759.44,445.88,57.21,998.35,Low,998.35,1214.76,954.12,1.41162040238401,0.7854390990813,1.0
ecology1,1000000.0,1000000.0,4996000.0,128,16,4,1769.67,812000,3122000,1.6,6.15,0.0,0.0,0,1572.86,1586.41,1103.08,171.89,141.58,1234.57,862.23,58.94,1009.32,Low,1234.57,1586.41,1103.08,1.1155186868464015,0.6953309674043909,1.0
ecology1,1000000.0,1000000.0,4996000.0,256,16,4,1783.85,812000,3122000,1.6,6.15,0.0,0.0,0,1553.18,1572.03,1123.99,171.97,142.48,1241.32,868.75,59.98,1007.49,Low,1241.32,1572.03,1123.99,1.1347429756429583,0.7149927164239869,1.0
ecology1,1000000.0,1000000.0,4996000.0,512,16,4,1786.76,812000,3122000,1.6,6.15,0.0,0.0,0,1542.88,1573.9,1135.95,172.29,142.82,1469.41,1116.59,59.98,1008.12,Low,1469.41,1573.9,1135.95,1.1352436622402948,0.7217421691339984,1.0
af_shell8,504855.0,504855.0,17579155.0,16,16,4,4903.53,630091,2518300,6.98,27.91,0.0,0.0,0,486.4,523.85,700.36,177.81,738.69,2098.91,738.38,765.57,2097.41,High,2098.91,2098.91,700.36,2.3362268987236234,0.3336779566536917,1.0
af_shell8,504855.0,504855.0,17579155.0,32,16,4,7378.45,630091,2518300,6.98,27.91,0.0,0.0,0,962.17,1042.12,2263.25,174.91,641.85,2481.5,642.3,816.17,2480.98,High,2481.5,2481.5,2263.25,2.9733830344549665,0.9120491638122104,1.0
af_shell8,504855.0,504855.0,17579155.0,64,16,4,8325.43,630091,2518300,6.98,27.91,0.0,0.0,0,1861.6,2022.52,4263.71,292.91,581.78,1289.91,1669.53,183.13,2589.26,High,2589.26,2589.26,4263.71,1.9526257648855105,1.6466905602372877,1.0
af_shell8,504855.0,504855.0,17579155.0,128,16,4,8663.95,630091,2518300,6.98,27.91,0.0,0.0,0,3302.07,3612.14,4839.25,297.4,602.25,2455.52,3095.47,187.64,2622.56,High,3095.47,3612.14,4839.25,1.7903497442785556,1.3397182833444994,1.0
af_shell8,504855.0,504855.0,17579155.0,256,16,4,8758.65,630091,2518300,6.98,27.91,0.0,0.0,0,3312.48,3665.11,4905.9,299.88,611.82,2485.75,3122.44,189.54,2559.8,High,3122.44,3665.11,4905.9,1.78532990888522,1.3385409987694774,1.0
af_shell8,504855.0,504855.0,17579155.0,512,16,4,8810.78,630091,2518300,6.98,27.91,0.0,0.0,0,3315.39,3689.38,4928.58,301.47,617.22,3591.63,3832.03,189.55,2560.36,High,3832.03,3832.03,4928.58,1.7876913837251298,1.2861538140359026,1.0
cond-mat-2003,31163.0,31163.0,240058.0,16,16,4,452.94,42147,165709,1.45,5.7,0.0,0.0,0,211.88,162.86,4.76,62.79,172.95,267.33,175.35,172.08,264.96,Low,267.33,267.33,4.76,1.694310402872854,0.01780570830060225,1.0
cond-mat-2003,31163.0,31163.0,240058.0,32,16,4,824.94,42147,165709,1.45,5.7,0.0,0.0,0,414.97,332.03,17.45,63.99,185.23,540.67,185.66,254.84,515.15,Low,540.67,540.67,17.45,1.5257735772282541,0.03227477019253889,1.0
cond-mat-2003,31163.0,31163.0,240058.0,64,16,4,1012.9,42147,165709,1.45,5.7,0.0,0.0,0,806.24,640.15,34.32,214.96,216.22,820.01,603.92,78.77,1006.53,Low,1006.53,1006.53,34.32,1.006328673760345,0.03409734434145033,1.0
cond-mat-2003,31163.0,31163.0,240058.0,128,16,4,1313.59,42147,165709,1.45,5.7,0.0,0.0,0,1527.82,1214.71,41.49,226.26,227.19,1366.88,1098.66,81.63,1323.55,Low,1366.88,1527.82,41.49,0.8597806024269875,0.027156340406592403,1.0
cond-mat-2003,31163.0,31163.0,240058.0,256,16,4,1521.16,42147,165709,1.45,5.7,0.0,0.0,0,1749.06,1574.8,43.06,231.91,232.18,1619.96,1211.65,83.51,1338.3,Low,1619.96,1749.06,43.06,0.8697014396304301,0.02461893817250409,1.0
cond-mat-2003,31163.0,31163.0,240058.0,512,16,4,1594.74,42147,165709,1.45,5.7,0.0,0.0,0,1888.36,1823.37,43.92,234.83,235.04,1994.77,1368.34,83.64,1347.69,Low,1994.77,1994.77,43.92,0.7994605894413892,0.022017575961138378,1.0
bodyy4,17546.0,17546.0,121550.0,16,16,4,374.0,14433,56952,2.14,8.45,0.0,0.0,0,182.27,118.96,31.27,55.73,145.68,398.49,144.31,168.19,397.19,Medium,398.49,398.49,31.27,0.9385429998243369,0.07847122888905618,1.0
bodyy4,17546.0,17546.0,121550.0,32,16,4,560.14,14433,56952,2.14,8.45,0.0,0.0,0,351.91,253.51,125.58,57.83,160.87,677.43,160.55,255.64,669.99,Medium,677.43,677.43,125.58,0.8268603398137078,0.18537708693149108,1.0
bodyy4,17546.0,17546.0,121550.0,64,16,4,750.31,14433,56952,2.14,8.45,0.0,0.0,0,699.79,478.66,246.22,204.17,188.47,749.24,522.22,75.24,923.77,Medium,923.77,923.77,246.22,0.8122259869881031,0.2665382075624885,1.0
bodyy4,17546.0,17546.0,121550.0,128,16,4,904.56,14433,56952,2.14,8.45,0.0,0.0,0,1266.89,916.83,311.96,220.01,202.81,1330.84,986.35,78.5,1088.73,Medium,1330.84,1330.84,311.96,0.6796910222115355,0.23440834360253673,1.0
bodyy4,17546.0,17546.0,121550.0,256,16,4,1756.82,14433,56952,2.14,8.45,0.0,0.0,0,1583.61,1261.16,354.28,228.99,209.16,1575.94,1092.39,80.31,1171.78,Medium,1575.94,1583.61,354.28,1.109376677338486,0.2237166979243627,1.0
bodyy4,17546.0,17546.0,121550.0,512,16,4,2068.94,14433,56952,2.14,8.45,0.0,0.0,0,1736.54,1552.11,371.23,233.0,211.61,1913.69,1428.26,81.17,1216.34,Medium,1913.69,1913.69,371.23,1.081125992193093,0.19398648683956127,1.0
co9,10789.0,22924.0,109651.0,16,16,4,232.8,19238,76219,1.44,5.7,0.0,0.0,0,142.59,94.69,4.03,73.49,152.5,42.73,155.09,119.58,42.35,Low,155.09,155.09,4.03,1.501063898381585,0.025984911986588432,1.0
co9,10789.0,22924.0,109651.0,32,16,4,441.25,19238,76219,1.44,5.7,0.0,0.0,0,277.95,200.46,31.04,77.06,200.64,117.4,200.83,208.86,118.41,Low,208.86,277.95,31.04,1.5875157402410507,0.11167476164777838,1.0
co9,10789.0,22924.0,109651.0,64,16,4,693.99,19238,76219,1.44,5.7,0.0,0.0,0,551.7,373.28,61.75,232.68,231.7,550.32,250.63,91.49,218.86,Low,550.32,551.7,61.75,1.257911908646003,0.11192677179626608,1.0
co9,10789.0,22924.0,109651.0,128,16,4,976.85,19238,76219,1.44,5.7,0.0,0.0,0,1093.78,762.79,63.03,256.19,257.55,803.3,386.78,96.36,395.85,Low,803.3,1093.78,63.03,0.8930955036661852,0.05762584797674121,1.0
co9,10789.0,22924.0,109651.0,256,16,4,1043.67,19238,76219,1.44,5.7,0.0,0.0,0,1385.79,1082.3,85.94,268.55,270.03,1081.64,638.2,98.86,679.22,Low,1081.64,1385.79,85.94,0.7531227675188882,0.06201516824338464,1.0
co9,10789.0,22924.0,109651.0,512,16,4,1257.2,19238,76219,1.44,5.7,0.0,0.0,0,1670.08,1510.47,95.42,274.92,276.63,1572.06,575.78,99.71,993.44,Low,1572.06,1670.08,95.42,0.7527783100210769,0.057134987545506805,1.0
brack2,62631.0,62631.0,733118.0,16,16,4,928.0,86506,340132,2.16,8.47,0.0,0.0,0,313.03,289.77,25.94,89.17,279.92,985.37,279.28,247.84,980.1,Medium,985.37,985.37,25.94,0.9417782152896881,0.026325136750662188,1.0
brack2,62631.0,62631.0,733118.0,32,16,4,1433.27,86506,340132,2.16,8.47,0.0,0.0,0,620.76,581.61,104.17,89.6,285.7,1399.08,285.59,361.41,1399.08,Medium,1399.08,1399.08,104.17,1.0244374874917803,0.07445607113245847,1.0
brack2,62631.0,62631.0,733118.0,64,16,4,1906.68,86506,340132,2.16,8.47,0.0,0.0,0,1200.85,1120.98,202.73,248.51,308.26,1054.85,989.03,94.35,1591.14,Medium,1591.14,1591.14,202.73,1.1983106451977827,0.12741179280264464,1.0
brack2,62631.0,62631.0,733118.0,128,16,4,2158.61,86506,340132,2.16,8.47,0.0,0.0,0,2016.83,1929.26,235.14,255.32,321.16,1844.32,1876.18,97.07,1616.58,Medium,1876.18,2016.83,235.14,1.070298438638854,0.11658890436972873,1.0
brack2,62631.0,62631.0,733118.0,256,16,4,2426.54,86506,340132,2.16,8.47,0.0,0.0,0,2193.73,2193.32,241.35,258.72,326.7,1973.4,1942.03,99.11,1620.82,Medium,1973.4,2193.73,241.35,1.106125184047262,0.11001809703108405,1.0
brack2,62631.0,62631.0,733118.0,512,16,4,2551.08,86506,340132,2.16,8.47,0.0,0.0,0,2258.57,2346.45,245.99,260.03,332.16,2462.97,2373.51,99.15,1634.26,Medium,2462.97,2462.97,245.99,1.0357738827513125,0.09987535373959083,1.0
eu-2005,862664.0,862664.0,19235140.0,16,16,4,2057.89,1388281,5473709,3.51,13.86,0.0,0.0,0,464.17,398.61,3.16,141.87,509.99,435.57,510.2,417.34,432.64,Medium,510.2,510.2,3.16,4.033496667973344,0.006193649549196394,1.0
c-52,23948.0,23948.0,202708.0,16,16,4,471.41,28964,114686,1.77,7.0,0.0,0.0,0,201.71,152.08,12.01,66.51,117.38,30.26,118.96,179.55,30.08,Low,179.55,201.71,12.01,2.3370680680184424,0.059540925090476426,1.0
c-52,23948.0,23948.0,202708.0,32,16,4,858.93,28964,114686,1.77,7.0,0.0,0.0,0,392.86,309.02,49.87,68.66,149.94,59.68,147.48,254.99,60.7,Low,254.99,392.86,49.87,2.1863513719900216,0.12694089497530925,1.0
c-52,23948.0,23948.0,202708.0,64,16,4,1097.2,28964,114686,1.77,7.0,0.0,0.0,0,789.55,597.1,98.31,223.32,196.48,724.63,145.21,84.35,117.21,Low,724.63,789.55,98.31,1.3896523336077513,0.1245139636501805,1.0
c-52,23948.0,23948.0,202708.0,128,16,4,1247.43,28964,114686,1.77,7.0,0.0,0.0,0,1475.64,1153.43,122.81,236.92,223.59,1212.96,223.38,86.94,215.45,Low,1212.96,1475.64,122.81,0.8453484589737335,0.08322490580358352,1.0
c-52,23948.0,23948.0,202708.0,256,16,4,1541.51,28964,114686,1.77,7.0,0.0,0.0,0,1792.96,1614.46,144.08,243.69,237.37,1598.55,311.99,88.48,367.32,Low,1598.55,1792.96,144.08,0.8597570497947528,0.080358736391219,1.0
c-52,23948.0,23948.0,202708.0,512,16,4,1732.08,28964,114686,1.77,7.0,0.0,0.0,0,1986.8,1893.44,147.57,247.22,244.98,2173.17,240.89,88.66,564.67,Low,2173.17,2173.17,147.57,0.7970292245889644,0.06790541006916163,1.0
bcircuit,68902.0,68902.0,375558.0,16,16,4,643.08,51816,200855,1.87,7.25,0.0,0.0,0,223.02,187.4,10.88,47.74,132.66,612.66,132.47,180.73,616.68,Low,616.68,616.68,10.88,1.0428098851916716,0.017642861775961603,1.0
bcircuit,68902.0,68902.0,375558.0,32,16,4,1028.93,51816,200855,1.87,7.25,0.0,0.0,0,439.25,375.56,39.31,48.25,137.01,884.71,136.99,254.79,865.34,Low,884.71,884.71,39.31,1.1630138689514078,0.0444326389438347,1.0
bcircuit,68902.0,68902.0,375558.0,64,16,4,1414.53,51816,200855,1.87,7.25,0.0,0.0,0,868.34,727.47,76.71,184.59,161.17,828.59,464.8,63.35,1038.89,Low,1038.89,1038.89,76.71,1.3615782229109914,0.07383842370222063,1.0
bcircuit,68902.0,68902.0,375558.0,128,16,4,1541.54,51816,200855,1.87,7.25,0.0,0.0,0,1435.48,1248.22,90.96,190.02,167.7,1384.55,893.92,65.38,1071.11,Low,1384.55,1435.48,90.96,1.0738846936216457,0.06336556413185833,1.0
bcircuit,68902.0,68902.0,375558.0,256,16,4,1751.87,51816,200855,1.87,7.25,0.0,0.0,0,1532.5,1428.66,92.97,192.05,170.34,1458.12,924.45,66.98,1052.17,Low,1458.12,1532.5,92.97,1.1431451876019576,0.06066557911908646,1.0
bcircuit,68902.0,68902.0,375558.0,512,16,4,1892.58,51816,200855,1.87,7.25,0.0,0.0,0,1564.83,1532.69,94.53,192.85,172.01,1572.81,1185.89,67.05,1056.24,Low,1572.81,1572.81,94.53,1.2033112709100273,0.06010261887958495,1.0
cop20k_A,121192.0,121192.0,2624331.0,16,16,4,1441.94,282209,1119477,2.34,9.3,0.0,0.0,0,389.95,40.61,12.96,140.93,522.67,1687.67,523.61,486.53,1683.34,Medium,1687.67,1687.67,12.96,0.8543968903873388,0.007679226389045252,1.0
cop20k_A,121192.0,121192.0,2624331.0,32,16,4,2328.6,282209,1119477,2.34,9.3,0.0,0.0,0,766.34,81.16,47.95,138.38,491.68,2131.0,491.95,621.58,2125.83,Medium,2131.0,2131.0,47.95,1.0927264195213515,0.022501173158141718,1.0
cop20k_A,121192.0,121192.0,2624331.0,64,16,4,2725.16,282209,1119477,2.34,9.3,0.0,0.0,0,1462.02,161.68,92.67,293.09,476.57,1170.14,1902.03,116.02,2218.84,Medium,2218.84,2218.84,92.67,1.2281913071695119,0.041765066431108146,1.0
cop20k_A,121192.0,121192.0,2624331.0,128,16,4,3041.38,282209,1119477,2.34,9.3,0.0,0.0,0,2531.92,322.07,107.25,298.75,493.36,2097.16,3401.04,117.9,2183.99,Medium,3401.04,3401.04,107.25,0.8942499941194458,0.031534471808623246,1.0
cop20k_A,121192.0,121192.0,2624331.0,256,16,4,3154.48,282209,1119477,2.34,9.3,0.0,0.0,0,2592.57,608.16,109.52,301.96,501.06,2150.1,3467.04,118.72,2034.66,Medium,3467.04,3467.04,109.52,0.9098481701970557,0.03158890581014352,1.0
cop20k_A,121192.0,121192.0,2624331.0,512,16,4,3214.25,282209,1119477,2.34,9.3,0.0,0.0,0,2617.3,1025.45,109.92,303.25,506.25,2845.29,3764.0,118.74,2038.46,Medium,3764.0,3764.0,109.92,0.8539452709883103,0.02920297555791711,1.0
Delor295K,295734.0,1823928.0,2401323.0,16,16,4,1185.84,306629,1202009,2.0,7.83,0.0,0.0,0,306.06,310.53,30.77,67.29,201.37,1091.01,201.4,278.32,1079.25,Medium,1091.01,1091.01,30.77,1.0869194599499545,0.02820322453506384,1.0
Delor295K,295734.0,1823928.0,2401323.0,32,16,4,1806.86,306629,1202009,2.0,7.83,0.0,0.0,0,601.61,619.06,83.16,67.13,202.86,1196.47,202.81,346.11,1193.5,Medium,1196.47,1196.47,83.16,1.5101590512089729,0.06950445895007815,1.0
Delor295K,295734.0,1823928.0,2401323.0,64,16,4,2115.7,306629,1202009,2.0,7.83,0.0,0.0,0,1158.52,1184.08,152.26,206.16,217.15,924.12,716.87,77.07,1263.36,Medium,1263.36,1263.36,152.26,1.6746612208713272,0.12051988348530902,1.0
Delor295K,295734.0,1823928.0,2401323.0,128,16,4,2264.33,306629,1202009,2.0,7.83,0.0,0.0,0,1966.08,1987.23,189.37,209.13,219.77,1638.15,1368.76,79.0,1284.9,Medium,1638.15,1987.23,189.37,1.1394403264846042,0.09529344866975639,1.0
Delor295K,295734.0,1823928.0,2401323.0,256,16,4,2321.94,306629,1202009,2.0,7.83,0.0,0.0,0,1986.31,2041.72,193.73,210.04,221.39,1649.47,1388.95,80.03,1285.63,Medium,1649.47,2041.72,193.73,1.1372470270164372,0.09488568461885076,1.0
Delor295K,295734.0,1823928.0,2401323.0,512,16,4,2345.33,306629,1202009,2.0,7.83,0.0,0.0,0,1987.8,2062.49,194.65,210.53,222.32,2066.1,1752.67,80.04,1284.58,Medium,2066.1,2066.1,194.65,1.1351483471274382,0.09421131600600165,1.0
bcsstk17,10974.0,10974.0,428650.0,16,16,4,967.61,17894,70487,6.08,23.96,0.0,0.0,0,326.47,285.2,245.36,192.57,602.88,506.08,608.01,204.22,514.59,High,608.01,608.01,245.36,1.591437640828276,0.40354599430930416,1.0
bcsstk17,10974.0,10974.0,428650.0,32,16,4,1839.7,17894,70487,6.08,23.96,0.0,0.0,0,637.87,581.22,842.97,194.75,611.92,1122.12,612.36,344.85,1144.59,High,1144.59,1144.59,842.97,1.607300430721918,0.7364820590779232,1.0
bcsstk17,10974.0,10974.0,428650.0,64,16,4,2896.28,17894,70487,6.08,23.96,0.0,0.0,0,1251.53,1135.5,1661.43,338.32,597.42,1110.49,1565.84,221.87,1676.05,High,1676.05,1676.05,1661.43,1.7280391396438055,0.9912771098714239,1.0
bcsstk17,10974.0,10974.0,428650.0,128,16,4,3950.69,17894,70487,6.08,23.96,0.0,0.0,0,2381.39,2186.99,1845.64,359.68,648.36,2032.72,2652.13,228.81,2188.39,High,2652.13,2652.13,1845.64,1.4896290905800242,0.6959085716009397,1.0
bcsstk17,10974.0,10974.0,428650.0,256,16,4,5114.39,17894,70487,6.08,23.96,0.0,0.0,0,2811.97,2729.17,2578.35,370.94,676.24,2449.43,3166.39,232.43,2432.06,High,3166.39,3166.39,2578.35,1.6152116448068623,0.814286932437255,1.0
bcsstk17,10974.0,10974.0,428650.0,512,16,4,5780.36,17894,70487,6.08,23.96,0.0,0.0,0,3035.36,3160.55,2936.59,377.14,691.34,3623.99,3454.24,233.96,2647.52,High,3623.99,3623.99,2936.59,1.595026476342374,0.8103195648994618,1.0
2cubes_sphere,101492.0,101492.0,1647264.0,16,16,4,908.08,255490,1012492,1.63,6.45,0.0,0.0,0,346.57,352.51,30.43,113.35,384.16,1383.09,385.14,335.83,1375.01,Low,1383.09,1383.09,30.43,0.6565588645713584,0.02200146049787071,1.0
2cubes_sphere,101492.0,101492.0,1647264.0,32,16,4,1512.64,255490,1012492,1.63,6.45,0.0,0.0,0,686.22,708.2,92.64,113.07,383.53,1836.41,383.58,462.91,1837.44,Low,1837.44,1837.44,92.64,0.8232323232323233,0.05041797283176593,1.0
2cubes_sphere,101492.0,101492.0,1647264.0,64,16,4,1744.06,255490,1012492,1.63,6.45,0.0,0.0,0,1336.52,1364.76,179.06,265.38,384.61,1080.35,1407.02,106.69,1980.48,Low,1980.48,1980.48,179.06,0.8806248990143803,0.09041242527064146,1.0
2cubes_sphere,101492.0,101492.0,1647264.0,128,16,4,1961.32,255490,1012492,1.63,6.45,0.0,0.0,0,2444.01,2505.34,210.6,272.17,399.17,1920.73,2640.38,108.82,2061.01,Low,2640.38,2640.38,210.6,0.7428173217491422,0.07976124648724804,1.0
2cubes_sphere,101492.0,101492.0,1647264.0,256,16,4,2061.01,255490,1012492,1.63,6.45,0.0,0.0,0,2534.25,2688.59,215.68,276.05,407.05,1986.3,2708.48,109.81,2060.69,Low,2708.48,2708.48,215.68,0.7609470994801513,0.07963137996219281,1.0
2cubes_sphere,101492.0,101492.0,1647264.0,512,16,4,2114.93,255490,1012492,1.63,6.45,0.0,0.0,0,2585.21,2791.38,218.03,278.89,409.72,2727.26,3329.28,109.83,2070.81,Low,3329.28,3329.28,218.03,0.6352514657823913,0.06548863417916186,1.0
amazon0302,262111.0,262111.0,1234877.0,16,16,4,742.11,257350,1004950,1.23,4.8,0.0,0.0,0,225.38,220.79,22.42,42.17,119.8,769.39,119.37,228.94,774.7,Low,774.7,774.7,22.42,0.9579321027494514,0.02894023492965019,1.0
amazon0302,262111.0,262111.0,1234877.0,32,16,4,1149.26,257350,1004950,1.23,4.8,0.0,0.0,0,439.15,434.2,33.69,42.6,121.19,870.55,121.24,264.17,871.78,Low,871.78,871.78,33.69,1.318291312028264,0.038645071004152425,1.0
amazon0302,262111.0,262111.0,1234877.0,64,16,4,1302.27,257350,1004950,1.23,4.8,0.0,0.0,0,816.99,811.22,58.01,162.97,136.07,735.37,422.25,56.17,938.53,Low,938.53,938.53,58.01,1.3875635302014853,0.06180942537798472,1.0
amazon0302,262111.0,262111.0,1234877.0,128,16,4,1363.94,257350,1004950,1.23,4.8,0.0,0.0,0,1169.11,1142.74,67.58,164.78,136.95,1129.55,819.43,57.86,931.54,Low,1129.55,1169.11,67.58,1.1666481340506882,0.057804654822899475,1.0
amazon0302,262111.0,262111.0,1234877.0,256,16,4,1395.74,257350,1004950,1.23,4.8,0.0,0.0,0,1186.31,1182.9,71.26,165.38,137.03,1135.0,829.68,59.22,887.92,Low,1135.0,1186.31,71.26,1.1765390159401843,0.060068616129005076,1.0
amazon0302,262111.0,262111.0,1234877.0,512,16,4,1408.07,257350,1004950,1.23,4.8,0.0,0.0,0,1193.05,1202.34,69.32,165.66,137.16,1160.91,1052.3,59.23,888.44,Low,1160.91,1202.34,69.32,1.1711080060548598,0.057654240896917675,1.0
barrier2-11,115625.0,115625.0,2158759.0,16,16,4,519.18,584161,2326012,1.68,6.67,0.0,0.0,0,417.83,449.44,1.1,180.95,658.37,112.88,659.37,389.21,113.82,Low,659.37,659.37,1.1,0.787387961235725,0.0016682590958035702,1.0
barrier2-11,115625.0,115625.0,2158759.0,32,16,4,922.74,584161,2326012,1.68,6.67,0.0,0.0,0,819.33,894.65,10.98,177.78,633.54,235.59,635.87,521.73,235.64,Low,635.87,894.65,10.98,1.0313977533113508,0.012272955904543676,1.0
barrier2-11,115625.0,115625.0,2158759.0,64,16,4,1071.74,584161,2326012,1.68,6.67,0.0,0.0,0,1524.12,1669.9,21.74,311.49,584.49,1187.28,462.15,191.9,395.75,Low,1187.28,1669.9,21.74,0.6417989101143781,0.013018743637343552,1.0
barrier2-11,115625.0,115625.0,2158759.0,128,16,4,1222.31,584161,2326012,1.68,6.67,0.0,0.0,0,2715.83,2951.02,24.46,317.76,605.41,2121.55,579.41,196.64,624.36,Low,2121.55,2951.02,24.46,0.414199158257145,0.008288659514337417,1.0
barrier2-11,115625.0,115625.0,2158759.0,256,16,4,1262.02,584161,2326012,1.68,6.67,0.0,0.0,0,2776.41,3058.41,24.71,321.95,615.8,2173.54,993.2,198.77,1089.52,Low,2173.54,3058.41,24.71,0.41263924719053363,0.008079361498294866,1.0
barrier2-11,115625.0,115625.0,2158759.0,512,16,4,1161.25,584161,2326012,1.68,6.67,0.0,0.0,0,2798.02,3116.41,24.82,324.28,622.59,2958.16,657.66,198.8,1489.54,Low,2958.16,3116.41,24.82,0.3726242695922552,0.007964292246527255,1.0
cat_ears_4_4,19020.0,44448.0,132888.0,16,16,4,286.4,27234,107126,1.24,4.88,0.0,0.0,0,135.88,126.2,16.42,55.32,144.13,368.11,144.29,139.0,362.09,Low,368.11,368.11,16.42,0.7780283067561325,0.04460623183287604,1.0
cat_ears_4_4,19020.0,44448.0,132888.0,32,16,4,539.1,27234,107126,1.24,4.88,0.0,0.0,0,266.04,256.79,60.02,57.92,160.59,648.23,160.98,234.58,654.62,Low,654.62,654.62,60.02,0.8235312089456479,0.09168678011670893,1.0
cat_ears_4_4,19020.0,44448.0,132888.0,64,16,4,758.28,27234,107126,1.24,4.88,0.0,0.0,0,519.6,488.56,118.62,194.57,186.84,704.04,529.43,73.86,896.38,Low,896.38,896.38,118.62,0.8459358754099824,0.13233226979629176,1.0
cat_ears_4_4,19020.0,44448.0,132888.0,128,16,4,931.73,27234,107126,1.24,4.88,0.0,0.0,0,928.48,871.4,134.59,210.27,198.97,1156.81,983.44,77.23,1070.6,Low,1156.81,1156.81,134.59,0.8054304509815787,0.11634581305486641,1.0
cat_ears_4_4,19020.0,44448.0,132888.0,256,16,4,1151.17,27234,107126,1.24,4.88,0.0,0.0,0,1161.86,1090.92,149.27,217.4,205.75,1249.24,1085.35,79.71,1126.17,Low,1249.24,1249.24,149.27,0.921496269731997,0.11948864909865199,1.0
cat_ears_4_4,19020.0,44448.0,132888.0,512,16,4,1340.19,27234,107126,1.24,4.88,0.0,0.0,0,1314.91,1226.19,157.13,221.17,208.89,1378.42,1374.41,79.85,1150.86,Low,1378.42,1378.42,157.13,0.9722653472816704,0.11399283237329695,1.0
bayer04,20545.0,20545.0,85537.0,16,16,4,250.84,14999,57962,2.74,10.61,0.0,0.0,0,144.23,115.53,102.44,61.61,161.18,400.71,163.83,148.4,415.36,Medium,415.36,415.36,102.44,0.6039098613251156,0.24662942989214173,1.0
bayer04,20545.0,20545.0,85537.0,32,16,4,438.65,14999,57962,2.74,10.61,0.0,0.0,0,285.86,243.8,189.38,63.12,178.04,693.17,177.94,233.77,693.17,Medium,693.17,693.17,189.38,0.6328173463941025,0.27320859240878864,1.0
bayer04,20545.0,20545.0,85537.0,64,16,4,610.98,14999,57962,2.74,10.61,0.0,0.0,0,566.13,464.81,368.25,211.4,204.87,523.3,541.1,79.35,985.03,Medium,985.03,985.03,368.25,0.6202653726282449,0.37384648183304064,1.0
bayer04,20545.0,20545.0,85537.0,128,16,4,781.16,14999,57962,2.74,10.61,0.0,0.0,0,1121.28,940.62,433.32,225.37,218.22,749.5,1020.57,82.71,1181.67,Medium,1181.67,1181.67,433.32,0.6610644257703081,0.3667013633247861,1.0
bayer04,20545.0,20545.0,85537.0,256,16,4,1170.74,14999,57962,2.74,10.61,0.0,0.0,0,1551.07,1295.98,468.4,233.97,225.23,1150.68,1143.45,84.78,1282.27,Medium,1282.27,1551.07,468.4,0.7547950769468819,0.30198508126648055,1.0
bayer04,20545.0,20545.0,85537.0,512,16,4,1370.65,14999,57962,2.74,10.61,0.0,0.0,0,1824.6,1677.86,500.5,237.97,228.56,1776.83,1431.16,85.38,1299.62,Medium,1776.83,1824.6,500.5,0.7512057437246521,0.27430669735832514,1.0
bcsstk30,28924.0,28924.0,2043492.0,16,16,4,2653.89,68169,269809,7.57,29.98,0.0,0.0,0,435.53,457.16,431.39,268.0,989.58,1113.01,985.77,349.73,1132.76,High,1132.76,1132.76,431.39,2.3428528549736924,0.3808308909212896,1.0
bcsstk30,28924.0,28924.0,2043492.0,32,16,4,4649.58,68169,269809,7.57,29.98,0.0,0.0,0,857.35,909.63,1825.36,262.54,849.86,1966.79,853.41,520.37,1873.04,High,1966.79,1966.79,1825.36,2.3640449666715817,0.9280909502285449,1.0
bcsstk30,28924.0,28924.0,2043492.0,64,16,4,5504.36,68169,269809,7.57,29.98,0.0,0.0,0,1678.09,1770.41,3547.73,378.44,787.55,1319.45,2099.66,310.11,2382.39,High,2382.39,2382.39,3547.73,1.5515160398339218,1.4891474527680189,1.0
bcsstk30,28924.0,28924.0,2043492.0,128,16,4,6889.14,68169,269809,7.57,29.98,0.0,0.0,0,3102.08,3272.86,4311.16,393.43,843.81,2487.89,3725.6,315.49,2639.32,High,3725.6,3725.6,4311.16,1.5979782703495116,1.157171999141078,1.0
bcsstk30,28924.0,28924.0,2043492.0,256,16,4,8173.97,68169,269809,7.57,29.98,0.0,0.0,0,3193.58,3490.54,4562.64,401.51,874.48,2642.94,4055.55,318.44,2750.79,High,4055.55,4055.55,4562.64,1.7915000964353969,1.1250360616932353,1.0
bcsstk30,28924.0,28924.0,2043492.0,512,16,4,9139.31,68169,269809,7.57,29.98,0.0,0.0,0,3246.86,3618.2,4772.42,405.73,891.3,3721.78,4686.57,318.66,2819.1,High,4686.57,4686.57,4772.42,1.9150263388385764,1.0183183010175887,1.0
fcondp2,201822.0,201822.0,11294316.0,16,16,4,5021.93,349459,1384170,8.16,32.32,0.0,0.0,0,441.53,492.66,283.69,238.45,1006.18,2204.63,1006.44,668.66,2206.35,High,2206.35,2206.35,283.69,2.276125728012328,0.1285788746119156,1.0
fcondp2,201822.0,201822.0,11294316.0,32,16,4,7909.18,349459,1384170,8.16,32.32,0.0,0.0,0,868.06,971.76,1329.29,229.52,823.95,2778.09,823.92,785.04,2779.11,High,2779.11,2779.11,1329.29,2.8459398872300845,0.4783150001259396,1.0
fcondp2,201822.0,201822.0,11294316.0,64,16,4,9291.91,349459,1384170,8.16,32.32,0.0,0.0,0,1692.22,1889.23,2559.76,342.01,737.09,1448.73,2557.88,217.27,2859.32,High,2859.32,2859.32,2559.76,3.2496922345172976,0.895233831820153,1.0
fcondp2,201822.0,201822.0,11294316.0,128,16,4,10088.71,349459,1384170,8.16,32.32,0.0,0.0,0,3101.56,3456.56,2979.93,349.31,771.13,2716.53,4683.04,219.96,2872.14,High,4683.04,4683.04,2979.93,2.1543078854761006,0.6363238409238443,1.0
fcondp2,201822.0,201822.0,11294316.0,256,16,4,10322.69,349459,1384170,8.16,32.32,0.0,0.0,0,3114.22,3511.98,3011.06,352.84,789.16,2764.7,4742.4,221.05,2793.16,High,4742.4,4742.4,3011.06,2.1766805836707155,0.6349232456140351,1.0
fcondp2,201822.0,201822.0,11294316.0,512,16,4,10433.55,349459,1384170,8.16,32.32,0.0,0.0,0,3111.19,3530.3,3030.35,355.04,798.4,3865.48,5544.67,221.08,2796.7,High,5544.67,5544.67,3030.35,1.8817260540302667,0.5465338784814966,1.0
c-70,68924.0,68924.0,658986.0,16,16,4,807.58,94598,375079,1.76,6.97,0.0,0.0,0,275.96,254.24,5.8,76.69,149.5,39.5,147.42,253.55,39.44,Low,253.55,275.96,5.8,2.9264386142919268,0.021017538773735325,1.0
c-70,68924.0,68924.0,658986.0,32,16,4,1224.88,94598,375079,1.76,6.97,0.0,0.0,0,545.97,512.03,46.23,77.1,178.37,76.05,176.2,331.32,75.22,Low,331.32,545.97,46.23,2.243493232228877,0.08467498214187592,1.0
c-70,68924.0,68924.0,658986.0,64,16,4,1500.25,94598,375079,1.76,6.97,0.0,0.0,0,1061.6,990.21,90.27,234.68,227.49,935.4,189.57,86.24,140.39,Low,935.4,1061.6,90.27,1.4131970610399398,0.0850320271288621,1.0
c-70,68924.0,68924.0,658986.0,128,16,4,1629.64,94598,375079,1.76,6.97,0.0,0.0,0,1785.87,1720.03,107.27,240.41,249.58,1620.62,207.7,87.99,267.74,Low,1620.62,1785.87,107.27,0.9125188283581673,0.06006596224809197,1.0
c-70,68924.0,68924.0,658986.0,256,16,4,1783.45,94598,375079,1.76,6.97,0.0,0.0,0,1900.46,1923.34,109.27,244.05,262.34,1767.9,358.51,89.24,427.03,Low,1767.9,1923.34,109.27,0.9272671498539,0.05681262803248516,1.0
c-70,68924.0,68924.0,658986.0,512,16,4,1826.24,94598,375079,1.76,6.97,0.0,0.0,0,1963.09,2046.14,111.04,245.9,268.89,2062.55,290.85,89.32,641.76,Low,2062.55,2062.55,111.04,0.8854282320428595,0.053836270635863374,1.0
bayer02,13935.0,13935.0,63307.0,16,16,4,204.22,9969,39101,1.63,6.39,0.0,0.0,0,95.33,62.43,62.13,37.79,89.56,235.85,90.97,99.65,238.5,Low,238.5,238.5,62.13,0.8562683438155136,0.2605031446540881,1.0
bayer02,13935.0,13935.0,63307.0,32,16,4,407.12,9969,39101,1.63,6.39,0.0,0.0,0,179.38,127.1,219.96,39.59,103.38,400.5,103.71,155.31,396.75,Low,400.5,400.5,219.96,1.0165293383270912,0.5492134831460674,1.0
bayer02,13935.0,13935.0,63307.0,64,16,4,636.25,9969,39101,1.63,6.39,0.0,0.0,0,375.69,248.75,418.25,154.75,125.85,385.35,323.65,58.21,545.43,Low,545.43,545.43,418.25,1.166510826320518,0.7668261738444897,1.0
bayer02,13935.0,13935.0,63307.0,128,16,4,865.74,9969,39101,1.63,6.39,0.0,0.0,0,702.66,484.71,521.42,170.38,136.25,602.88,611.56,60.81,713.49,Low,713.49,713.49,521.42,1.2133877139132994,0.7308021135544996,1.0
bayer02,13935.0,13935.0,63307.0,256,16,4,1091.5,9969,39101,1.63,6.39,0.0,0.0,0,986.32,827.67,633.23,179.28,142.12,1046.06,694.52,62.29,821.66,Low,1046.06,1046.06,633.23,1.0434391908685927,0.6053476856012084,1.0
bayer02,13935.0,13935.0,63307.0,512,16,4,1325.8,9969,39101,1.63,6.39,0.0,0.0,0,1244.79,1077.59,709.27,184.13,144.92,1261.75,882.52,63.16,924.98,Low,1261.75,1261.75,709.27,1.050762829403606,0.5621319595799484,1.0
as-caida,31379.0,31379.0,106762.0,16,16,4,273.05,24549,95230,1.12,4.35,0.0,0.0,0,120.64,80.45,0.41,30.56,66.39,8.39,66.31,117.45,8.36,Low,117.45,120.64,0.41,2.2633454907161803,0.0033985411140583554,1.0
as-caida,31379.0,31379.0,106762.0,32,16,4,452.38,24549,95230,1.12,4.35,0.0,0.0,0,241.27,169.33,3.56,31.42,86.48,17.97,86.87,174.88,17.79,Low,174.88,241.27,3.56,1.8749948190823558,0.01475525345049115,1.0
as-caida,31379.0,31379.0,106762.0,64,16,4,551.03,24549,95230,1.12,4.35,0.0,0.0,0,469.28,326.24,7.02,143.16,108.03,475.03,46.99,45.33,35.72,Low,475.03,475.03,7.02,1.159989895375029,0.014778014020167147,1.0
as-caida,31379.0,31379.0,106762.0,128,16,4,795.25,24549,95230,1.12,4.35,0.0,0.0,0,902.85,628.01,8.49,150.74,112.16,919.37,65.04,47.96,71.07,Low,919.37,919.37,8.49,0.8649945071081284,0.009234584552465275,1.0
as-caida,31379.0,31379.0,106762.0,256,16,4,944.8,24549,95230,1.12,4.35,0.0,0.0,0,1056.4,854.1,8.8,154.13,114.58,1071.64,117.23,47.91,130.76,Low,1071.64,1071.64,8.8,0.8816393565003171,0.008211712888656639,1.0
as-caida,31379.0,31379.0,106762.0,512,16,4,985.12,24549,95230,1.12,4.35,0.0,0.0,0,1153.79,1065.62,8.96,155.9,115.82,1187.89,97.14,47.73,234.84,Low,1187.89,1187.89,8.96,0.8293023764826709,0.0075427859481938565,1.0
crack_dual,20141.0,20141.0,60086.0,16,16,4,195.72,11199,43672,1.38,5.37,0.0,0.0,0,84.87,56.0,33.34,26.08,63.18,202.31,64.06,93.59,205.07,Low,205.07,205.07,33.34,0.9544058126493393,0.16257863168674114,1.0
crack_dual,20141.0,20141.0,60086.0,32,16,4,341.4,11199,43672,1.38,5.37,0.0,0.0,0,163.95,116.56,72.52,27.23,70.98,338.51,70.94,140.06,337.56,Low,338.51,338.51,72.52,1.0085374139611827,0.2142329620986086,1.0
crack_dual,20141.0,20141.0,60086.0,64,16,4,429.19,11199,43672,1.38,5.37,0.0,0.0,0,328.79,222.54,143.15,121.2,88.04,330.14,227.6,43.17,461.31,Low,461.31,461.31,143.15,0.9303722009061152,0.31031193774251586,1.0
crack_dual,20141.0,20141.0,60086.0,128,16,4,529.39,11199,43672,1.38,5.37,0.0,0.0,0,621.04,437.39,164.51,130.91,93.83,559.59,437.39,44.77,532.32,Low,559.59,621.04,164.51,0.8524249645755507,0.26489437073296407,1.0
crack_dual,20141.0,20141.0,60086.0,256,16,4,994.18,11199,43672,1.38,5.37,0.0,0.0,0,868.45,678.46,176.63,136.4,96.69,855.32,478.53,45.87,580.19,Low,855.32,868.45,176.63,1.1447751741608612,0.20338534170073116,1.0
crack_dual,20141.0,20141.0,60086.0,512,16,4,1154.81,11199,43672,1.38,5.37,0.0,0.0,0,921.3,770.95,188.38,138.78,97.96,824.86,622.45,46.26,580.19,Low,824.86,921.3,188.38,1.2534570715293607,0.2044719418213394,1.0
coPapersCiteseer,434102.0,434102.0,32073440.0,16,16,4,3889.1,1562073,6207548,5.17,20.53,0.0,0.0,0,462.97,523.0,25.91,265.64,1106.25,1984.74,1106.74,483.48,1984.13,High,1984.74,1984.74,25.91,1.9595009925733344,0.01305460664872981,1.0
coPapersCiteseer,434102.0,434102.0,32073440.0,32,16,4,6109.81,1562073,6207548,5.17,20.53,0.0,0.0,0,910.08,1029.74,151.57,257.53,879.28,2660.48,879.45,581.39,2658.17,High,2660.48,2660.48,151.57,2.2965066454173684,0.05697092254029348,1.0
coPapersCiteseer,434102.0,434102.0,32073440.0,64,16,4,6719.06,1562073,6207548,5.17,20.53,0.0,0.0,0,1765.62,1995.73,284.76,356.87,795.5,1335.77,2468.85,281.91,2739.91,High,2739.91,2739.91,284.76,2.452292228576851,0.103930421072225,1.0
coPapersCiteseer,434102.0,434102.0,32073440.0,128,16,4,7141.32,1562073,6207548,5.17,20.53,0.0,0.0,0,3192.82,3586.03,346.51,364.07,837.77,2474.06,4344.67,284.22,2811.18,High,4344.67,4344.67,346.51,1.6436967594777048,0.07975519429553912,1.0
coPapersCiteseer,434102.0,434102.0,32073440.0,256,16,4,7171.16,1562073,6207548,5.17,20.53,0.0,0.0,0,3194.37,3622.22,348.72,367.83,860.62,2505.92,4386.9,285.53,2787.15,High,4386.9,4386.9,348.72,1.6346759670838178,0.07949121247350066,1.0
coPapersCiteseer,434102.0,434102.0,32073440.0,512,16,4,7172.21,1562073,6207548,5.17,20.53,0.0,0.0,0,3196.97,3641.77,349.68,369.64,872.35,3472.35,4666.22,285.55,2786.27,High,4666.22,4666.22,349.68,1.5370492604292125,0.07493860126612119,1.0
af_shell1,504855.0,504855.0,17562051.0,16,16,4,4897.39,630091,2518300,6.98,27.91,0.0,0.0,0,486.47,524.2,700.19,177.79,738.19,2099.41,739.21,762.51,2099.91,High,2099.91,2099.91,700.19,2.3321904272087854,0.33343809972808364,1.0
af_shell1,504855.0,504855.0,17562051.0,32,16,4,7351.21,630091,2518300,6.98,27.91,0.0,0.0,0,961.93,1041.99,2260.78,174.9,642.14,2486.41,642.15,816.4,2480.1,High,2486.41,2486.41,2260.78,2.9565558375328287,0.9092547085959276,1.0
af_shell1,504855.0,504855.0,17562051.0,64,16,4,8313.4,630091,2518300,6.98,27.91,0.0,0.0,0,1864.41,2023.63,4266.81,292.96,581.69,1289.53,1668.62,183.18,2588.41,High,2588.41,2588.41,4266.81,1.9483876713516652,1.6484289583180411,1.0
af_shell1,504855.0,504855.0,17562051.0,128,16,4,8642.74,630091,2518300,6.98,27.91,0.0,0.0,0,3301.91,3615.58,4837.59,297.56,602.17,2452.27,3098.95,187.62,2622.51,High,3098.95,3615.58,4837.59,1.7865796812048973,1.3379845004121054,1.0
af_shell1,504855.0,504855.0,17562051.0,256,16,4,8750.13,630091,2518300,6.98,27.91,0.0,0.0,0,3312.29,3663.63,4905.22,299.85,611.81,2490.28,3121.74,189.54,2558.99,High,3121.74,3663.63,4905.22,1.7838404801415633,1.3388961221520732,1.0
af_shell1,504855.0,504855.0,17562051.0,512,16,4,8805.24,630091,2518300,6.98,27.91,0.0,0.0,0,3315.29,3688.77,4929.7,301.21,617.14,3590.76,3832.03,189.55,2560.35,High,3832.03,3832.03,4929.7,1.7861614297016046,1.2864460873218633,1.0
big_dual,30269.0,30269.0,89858.0,16,16,4,207.05,21752,84236,1.07,4.13,0.0,0.0,0,112.46,76.74,22.67,26.7,66.66,299.53,67.21,121.59,293.65,Low,299.53,299.53,22.67,0.6912496244115782,0.07568524020966182,1.0
big_dual,30269.0,30269.0,89858.0,32,16,4,296.56,21752,84236,1.07,4.13,0.0,0.0,0,219.17,159.18,69.44,27.36,72.44,410.31,72.44,160.17,405.68,Low,410.31,410.31,69.44,0.7227705880919305,0.16923789330018765,1.0
big_dual,30269.0,30269.0,89858.0,64,16,4,402.5,21752,84236,1.07,4.13,0.0,0.0,0,430.97,302.55,135.02,122.67,88.81,466.79,239.3,42.95,497.14,Low,497.14,497.14,135.02,0.8096310898338497,0.2715935149052581,1.0
big_dual,30269.0,30269.0,89858.0,128,16,4,793.45,21752,84236,1.07,4.13,0.0,0.0,0,796.08,585.39,162.02,129.99,93.72,750.38,461.4,44.28,564.26,Low,750.38,796.08,162.02,0.9966963119284494,0.20352225906944027,1.0
big_dual,30269.0,30269.0,89858.0,256,16,4,961.69,21752,84236,1.07,4.13,0.0,0.0,0,865.58,696.24,177.04,133.93,96.18,830.58,492.37,45.22,580.67,Low,830.58,865.58,177.04,1.1110353751241941,0.20453337646433603,1.0
big_dual,30269.0,30269.0,89858.0,512,16,4,1055.21,21752,84236,1.07,4.13,0.0,0.0,0,927.87,809.3,182.28,135.56,97.39,935.41,637.29,45.43,580.67,Low,935.41,935.41,182.28,1.128072182251633,0.19486642221058145,1.0
boyd1,93279.0,93279.0,1211231.0,16,16,4,713.75,82996,326619,3.71,14.59,0.0,0.0,0,319.16,303.64,0.35,60.67,31.85,2.86,30.43,236.2,2.9,Medium,236.2,319.16,0.35,2.236339140243138,0.0010966286502067926,1.0
boyd1,93279.0,93279.0,1211231.0,32,16,4,1141.06,82996,326619,3.71,14.59,0.0,0.0,0,612.82,589.69,4.22,65.07,50.66,7.05,48.24,294.31,7.51,Medium,294.31,612.82,4.22,1.8619823112822687,0.0068861982311282256,1.0
boyd1,93279.0,93279.0,1211231.0,64,16,4,2090.13,82996,326619,3.71,14.59,0.0,0.0,0,965.51,936.22,8.39,118.89,101.53,1063.18,22.72,38.53,14.32,Medium,1063.18,1063.18,8.39,1.965922985759702,0.007891420079384488,1.0
boyd1,93279.0,93279.0,1211231.0,128,16,4,2847.44,82996,326619,3.71,14.59,0.0,0.0,0,1426.87,1479.37,9.4,112.11,156.76,1429.6,31.16,59.37,25.24,Medium,1429.6,1479.37,9.4,1.9247652717034955,0.006354056118482869,1.0
boyd1,93279.0,93279.0,1211231.0,256,16,4,3205.91,82996,326619,3.71,14.59,0.0,0.0,0,1673.26,1713.05,9.62,121.38,208.68,1748.6,53.04,58.97,50.62,Medium,1748.6,1748.6,9.62,1.8334153036715086,0.00550154409241679,1.0
boyd1,93279.0,93279.0,1211231.0,512,16,4,3376.84,82996,326619,3.71,14.59,0.0,0.0,0,1690.11,1769.11,9.73,121.61,257.79,1976.41,36.45,59.0,101.3,Medium,1976.41,1976.41,9.73,1.7085726139819166,0.004923067582131238,1.0
dielFilterV2real,1157456.0,1157456.0,48538952.0,32,16,4,3517.06,4541185,18093230,2.68,10.69,0.0,0.0,0,892.78,1003.31,178.16,-1.0,725.52,2542.77,725.21,511.42,2544.7,Medium,2544.7,2544.7,178.16,1.3821118402955161,0.07001218218257556,1.0
dielFilterV2real,1157456.0,1157456.0,48538952.0,64,16,4,3701.73,4541185,18093230,2.68,10.69,0.0,0.0,0,1727.38,1935.56,342.75,0.0,666.89,1224.6,2633.98,191.62,2636.34,Medium,2636.34,2636.34,342.75,1.404117071394433,0.13000978629463575,1.0
dielFilterV2real,1157456.0,1157456.0,48538952.0,128,16,4,3809.25,4541185,18093230,2.68,10.69,0.0,0.0,0,3046.01,3379.09,399.4,0.0,692.86,2314.7,4785.4,193.89,2686.26,Medium,4785.4,4785.4,399.4,0.7960149621766206,0.0834621975174489,1.0
dielFilterV2real,1157456.0,1157456.0,48538952.0,256,16,4,3823.36,4541185,18093230,2.68,10.69,0.0,0.0,0,3047.11,3408.13,400.47,0.0,706.65,2342.13,4841.88,194.76,2622.39,Medium,4841.88,4841.88,400.47,0.78964369211959,0.08270960866440309,1.0
dielFilterV2real,1157456.0,1157456.0,48538952.0,512,16,4,3832.25,4541185,18093230,2.68,10.69,0.0,0.0,0,3049.71,3423.68,400.9,0.0,713.7,3270.22,5485.11,194.77,2622.8,Medium,5485.11,5485.11,400.9,0.6986642018118142,0.07308878035262739,1.0
dielFilterV3clx,420408.0,420408.0,32886208.0,16,16,4,2618.54,2436780,9706733,3.39,13.5,0.0,0.0,0,445.54,506.11,45.9,266.24,1106.16,1996.01,1106.31,501.39,1996.25,Medium,1996.25,1996.25,45.9,1.3117294927989982,0.022993112085159674,1.0
dielFilterV3clx,420408.0,420408.0,32886208.0,32,16,4,4111.29,2436780,9706733,3.39,13.5,0.0,0.0,0,878.31,999.61,202.65,261.11,930.53,2707.35,930.82,598.4,2710.92,Medium,2710.92,2710.92,202.65,1.516566331725023,0.0747532203089726,1.0
dielFilterV3clx,420408.0,420408.0,32886208.0,64,16,4,4516.1,2436780,9706733,3.39,13.5,0.0,0.0,0,1716.13,1945.12,391.45,351.94,835.16,1351.05,2520.5,284.31,2848.03,Medium,2848.03,2848.03,391.45,1.5856925664406625,0.13744588364588856,1.0
dielFilterV3clx,420408.0,420408.0,32886208.0,128,16,4,4801.96,2436780,9706733,3.39,13.5,0.0,0.0,0,3142.12,3502.45,450.87,358.19,881.42,2505.93,4528.14,287.34,2904.31,Medium,4528.14,4528.14,450.87,1.0604707451624729,0.0995706846519763,1.0
dielFilterV3clx,420408.0,420408.0,32886208.0,256,16,4,4875.55,2436780,9706733,3.39,13.5,0.0,0.0,0,3146.52,3536.94,455.75,360.63,906.44,2537.38,4585.8,288.8,2868.85,Medium,4585.8,4585.8,455.75,1.063184177242793,0.09938287757861224,1.0
dielFilterV3clx,420408.0,420408.0,32886208.0,512,16,4,4916.74,2436780,9706733,3.39,13.5,0.0,0.0,0,3147.76,3553.9,457.05,363.9,919.72,3519.89,5218.4,288.83,2873.63,Medium,5218.4,5218.4,457.05,0.9421930093515254,0.08758431703204048,1.0
cryg10000,10000.0,10000.0,49699.0,16,16,4,172.57,8100,31100,1.6,6.14,0.0,0.0,0,85.69,56.67,93.77,40.21,90.69,234.43,90.53,102.68,229.03,Low,234.43,234.43,93.77,0.7361259224501983,0.39999146866868573,1.0
cryg10000,10000.0,10000.0,49699.0,32,16,4,295.83,8100,31100,1.6,6.14,0.0,0.0,0,167.34,115.44,214.68,42.24,107.92,383.78,107.34,157.77,380.84,Low,383.78,383.78,214.68,0.7708322476418782,0.5593829798321955,1.0
cryg10000,10000.0,10000.0,49699.0,64,16,4,412.44,8100,31100,1.6,6.14,0.0,0.0,0,336.94,220.39,412.44,166.92,133.42,320.64,334.11,60.06,595.2,Low,595.2,595.2,412.44,0.6929435483870967,0.6929435483870967,1.0
cryg10000,10000.0,10000.0,49699.0,128,16,4,505.2,8100,31100,1.6,6.14,0.0,0.0,0,659.36,436.91,640.24,184.58,146.5,567.99,635.13,63.55,790.44,Low,790.44,790.44,640.24,0.6391376954607559,0.8099792520621426,1.0
cryg10000,10000.0,10000.0,49699.0,256,16,4,692.67,8100,31100,1.6,6.14,0.0,0.0,0,1019.47,743.16,776.55,195.09,153.87,1028.7,730.2,66.14,926.79,Low,1028.7,1028.7,776.55,0.6733449985418488,0.7548848060659084,1.0
cryg10000,10000.0,10000.0,49699.0,512,16,4,1343.22,8100,31100,1.6,6.14,0.0,0.0,0,1229.03,985.36,956.9,201.01,157.59,1573.06,972.11,67.25,1070.95,Low,1573.06,1573.06,956.9,0.8538898706978755,0.6083048326192262,1.0
conf5_4-8x8-15,49152.0,49152.0,1916928.0,16,16,4,2097.3,125952,497664,3.85,15.22,0.0,0.0,0,426.36,435.86,540.59,197.78,732.49,1697.9,733.89,751.15,1697.9,Medium,1697.9,1697.9,540.59,1.235231756876141,0.3183874197538135,1.0
conf5_4-8x8-15,49152.0,49152.0,1916928.0,32,16,4,3569.7,125952,497664,3.85,15.22,0.0,0.0,0,839.65,873.71,1496.43,194.46,676.05,2265.87,677.0,865.63,2264.53,Medium,2265.87,2265.87,1496.43,1.5754213613314092,0.6604218247295741,1.0
conf5_4-8x8-15,49152.0,49152.0,1916928.0,64,16,4,4063.44,125952,497664,3.85,15.22,0.0,0.0,0,1622.45,1687.44,2970.83,332.76,621.57,1289.77,1774.11,210.92,2500.88,Medium,2500.88,2500.88,2970.83,1.3677793747875173,1.1879138543232781,1.0
conf5_4-8x8-15,49152.0,49152.0,1916928.0,128,16,4,4599.71,125952,497664,3.85,15.22,0.0,0.0,0,2926.61,3042.14,3551.51,343.78,653.99,2388.7,3271.21,214.48,2592.19,Medium,3271.21,3271.21,3551.51,1.2951420663323487,1.085686947643227,1.0
conf5_4-8x8-15,49152.0,49152.0,1916928.0,256,16,4,4916.78,125952,497664,3.85,15.22,0.0,0.0,0,3019.38,3254.2,3777.2,350.18,671.18,2509.07,3373.02,216.39,2566.6,Medium,3373.02,3373.02,3777.2,1.3016996717144975,1.1198273357406716,1.0
conf5_4-8x8-15,49152.0,49152.0,1916928.0,512,16,4,5099.48,125952,497664,3.85,15.22,0.0,0.0,0,3066.01,3376.36,3867.21,353.62,681.25,3406.36,4180.58,216.5,2584.01,Medium,4180.58,4180.58,3867.21,1.2198020370379228,0.9250415014184635,1.0
a0nsdsil,80016.0,80016.0,355034.0,16,16,4,477.84,80932,317481,1.12,4.39,0.0,0.0,0,193.27,164.29,1.09,39.18,76.38,12.91,76.7,174.64,13.12,Low,174.64,193.27,1.09,2.4723961297666475,0.005639778548145082,1.0
a0nsdsil,80016.0,80016.0,355034.0,32,16,4,747.44,80932,317481,1.12,4.39,0.0,0.0,0,382.17,330.11,13.3,38.87,96.06,35.48,95.89,229.72,35.94,Low,229.72,382.17,13.3,1.9557788418766517,0.03480126645210247,1.0
a0nsdsil,80016.0,80016.0,355034.0,64,16,4,956.32,80932,317481,1.12,4.39,0.0,0.0,0,736.59,626.71,26.18,150.15,121.94,724.19,87.12,50.62,68.58,Low,724.19,736.59,26.18,1.2983070636310567,0.03554216049634125,1.0
a0nsdsil,80016.0,80016.0,355034.0,128,16,4,1040.77,80932,317481,1.12,4.39,0.0,0.0,0,993.45,915.92,29.3,143.96,130.93,1093.67,89.14,52.81,103.29,Low,1093.67,1093.67,29.3,0.9516307478489855,0.02679053096455055,1.0
a0nsdsil,80016.0,80016.0,355034.0,256,16,4,1012.03,80932,317481,1.12,4.39,0.0,0.0,0,1046.33,993.45,29.76,149.84,136.66,1149.21,145.89,54.01,171.65,Low,1149.21,1149.21,29.76,0.880631042194203,0.025896050330226853,1.0
a0nsdsil,80016.0,80016.0,355034.0,512,16,4,1003.1,80932,317481,1.12,4.39,0.0,0.0,0,1054.3,1035.46,29.98,149.37,140.17,1143.31,103.44,54.03,276.92,Low,1143.31,1143.31,29.98,0.8773648441804935,0.02622210948911494,1.0
crystk02,13965.0,13965.0,968583.0,16,16,4,1358.46,41370,165136,5.87,23.41,0.0,0.0,0,400.08,389.77,691.85,267.79,924.22,1337.82,921.58,290.95,1307.13,High,1337.82,1337.82,691.85,1.0154280844956722,0.5171472993377286,1.0
crystk02,13965.0,13965.0,968583.0,32,16,4,2430.57,41370,165136,5.87,23.41,0.0,0.0,0,789.07,791.33,2403.43,262.84,845.92,1992.97,841.15,429.62,2043.42,High,2043.42,2043.42,2403.43,1.011292194904782,1.1761801293909229,1.0
crystk02,13965.0,13965.0,968583.0,64,16,4,3668.88,41370,165136,5.87,23.41,0.0,0.0,0,1544.79,1536.82,4679.14,376.44,786.99,1300.98,2144.07,316.5,2346.66,High,2346.66,2346.66,4679.14,0.7840928033783986,1.9939573691970718,1.0
crystk02,13965.0,13965.0,968583.0,128,16,4,4656.65,41370,165136,5.87,23.41,0.0,0.0,0,2893.45,2859.29,5430.04,398.23,848.15,2387.14,3897.72,324.36,2678.42,High,3897.72,3897.72,5430.04,0.8575719515878335,1.393132395349076,1.0
crystk02,13965.0,13965.0,968583.0,256,16,4,6147.29,41370,165136,5.87,23.41,0.0,0.0,0,3117.55,3290.3,6441.12,408.86,882.49,2658.2,4315.6,328.67,2797.35,High,4315.6,4315.6,6441.12,0.9543821571403731,1.492520159421633,1.0
crystk02,13965.0,13965.0,968583.0,512,16,4,7094.22,41370,165136,5.87,23.41,0.0,0.0,0,3241.78,3556.47,7084.49,414.34,900.9,3700.41,5449.13,329.9,2908.93,High,5449.13,5449.13,7084.49,1.0013734227869615,1.3001139631464105,1.0
cage12,130228.0,130228.0,2032536.0,16,16,4,751.4,403987,1608401,1.26,5.03,0.0,0.0,0,351.65,362.18,37.78,110.18,368.95,1502.24,368.35,375.98,1489.04,Low,1502.24,1502.24,37.78,0.5001863883267653,0.025149110661412292,1.0
cage12,130228.0,130228.0,2032536.0,32,16,4,1267.17,403987,1608401,1.26,5.03,0.0,0.0,0,692.28,722.68,224.04,110.08,368.78,1830.29,369.05,466.71,1813.95,Low,1830.29,1830.29,224.04,0.6923329089925641,0.12240683170426545,1.0
cage12,130228.0,130228.0,2032536.0,64,16,4,1451.29,403987,1608401,1.26,5.03,0.0,0.0,0,1347.61,1395.97,431.74,258.63,370.7,1036.22,1355.93,103.58,1957.66,Low,1957.66,1957.66,431.74,0.7413391498012933,0.2205388065343318,1.0
cage12,130228.0,130228.0,2032536.0,128,16,4,1659.21,403987,1608401,1.26,5.03,0.0,0.0,0,2402.52,2466.67,508.36,264.27,380.89,1895.8,2523.32,105.95,1971.9,Low,2523.32,2523.32,508.36,0.6575503701472662,0.20146473693388076,1.0
cage12,130228.0,130228.0,2032536.0,256,16,4,1751.34,403987,1608401,1.26,5.03,0.0,0.0,0,2461.26,2600.81,516.79,267.69,387.5,1941.3,2591.9,107.21,1868.35,Low,2591.9,2600.81,516.79,0.6733825231370226,0.1987034808386618,1.0
cage12,130228.0,130228.0,2032536.0,512,16,4,1785.72,403987,1608401,1.26,5.03,0.0,0.0,0,2489.99,2670.44,521.96,268.76,389.83,2613.35,3100.89,107.24,1875.95,Low,3100.89,3100.89,521.96,0.5758733782881689,0.16832586773474714,1.0
ch7-8-b5,141120.0,141120.0,846720.0,16,16,4,765.57,168409,660342,1.28,5.03,0.0,0.0,0,254.73,238.85,81.88,52.02,149.47,881.08,149.68,329.85,883.84,Low,883.84,883.84,81.88,0.8661861875452571,0.09264120202751629,1.0
ch7-8-b5,141120.0,141120.0,846720.0,32,16,4,1220.94,168409,660342,1.28,5.03,0.0,0.0,0,500.43,481.23,209.4,52.47,152.55,1003.22,152.58,371.29,1003.82,Low,1003.82,1003.82,209.4,1.216293757845032,0.20860313602040206,1.0
ch7-8-b5,141120.0,141120.0,846720.0,64,16,4,1415.33,168409,660342,1.28,5.03,0.0,0.0,0,951.64,909.96,375.4,184.8,168.78,835.65,523.56,67.02,1039.24,Low,1039.24,1039.24,375.4,1.3618894576806126,0.3612255109503098,1.0
ch7-8-b5,141120.0,141120.0,846720.0,128,16,4,1539.84,168409,660342,1.28,5.03,0.0,0.0,0,1495.64,1415.03,450.92,188.43,171.3,1316.83,1006.65,68.66,1027.26,Low,1316.83,1495.64,450.92,1.029552566125538,0.301489663287957,1.0
ch7-8-b5,141120.0,141120.0,846720.0,256,16,4,1589.52,168409,660342,1.28,5.03,0.0,0.0,0,1521.51,1501.11,479.88,189.25,173.15,1344.93,1027.49,69.86,1010.33,Low,1344.93,1521.51,479.88,1.044699016108997,0.3153972040933021,1.0
ch7-8-b5,141120.0,141120.0,846720.0,512,16,4,1621.39,168409,660342,1.28,5.03,0.0,0.0,0,1526.31,1535.74,489.41,190.32,173.38,1487.35,1304.28,69.88,1009.24,Low,1487.35,1535.74,489.41,1.0557711591805905,0.3186802453540313,1.0
af_shell7,504855.0,504855.0,17579155.0,16,16,4,4910.38,630091,2518300,6.98,27.91,0.0,0.0,0,486.49,524.01,700.5,177.83,738.56,2101.67,738.66,765.3,2095.66,High,2101.67,2101.67,700.5,2.3364181817316707,0.33330637064810364,1.0
af_shell7,504855.0,504855.0,17579155.0,32,16,4,7392.41,630091,2518300,6.98,27.91,0.0,0.0,0,962.01,1042.33,2267.19,174.94,642.02,2481.85,642.35,816.25,2481.5,High,2481.85,2481.85,2267.19,2.9785885528940104,0.9135080685778755,1.0
af_shell7,504855.0,504855.0,17579155.0,64,16,4,8299.88,630091,2518300,6.98,27.91,0.0,0.0,0,1862.09,2024.5,4264.75,292.87,581.59,1289.58,1668.89,183.18,2587.27,High,2587.27,2587.27,4264.75,1.9461586259452486,1.6483590811936906,1.0
af_shell7,504855.0,504855.0,17579155.0,128,16,4,8647.44,630091,2518300,6.98,27.91,0.0,0.0,0,3302.45,3613.53,4837.92,297.31,602.17,2452.18,3097.79,187.65,2623.39,High,3097.79,3613.53,4837.92,1.7874293084631412,1.338834878913417,1.0
af_shell7,504855.0,504855.0,17579155.0,256,16,4,8760.56,630091,2518300,6.98,27.91,0.0,0.0,0,3312.41,3663.68,4906.24,299.94,611.84,2488.81,3121.6,189.54,2559.41,High,3121.6,3663.68,4906.24,1.785595486564049,1.3391562581884882,1.0
af_shell7,504855.0,504855.0,17579155.0,512,16,4,8810.92,630091,2518300,6.98,27.91,0.0,0.0,0,3316.64,3688.34,4928.8,301.54,617.1,3591.17,3832.03,189.56,2560.4,High,3832.03,3832.03,4928.8,1.7876399935075473,1.2862112248599307,1.0
3Dspectralwave2,292008.0,292008.0,12935272.0,16,16,4,2512.19,908477,3604308,2.03,8.04,0.0,0.0,0,408.12,440.95,126.02,150.29,548.56,1649.89,549.14,371.71,1635.86,Medium,1649.89,1649.89,126.02,1.5226409033329493,0.07638084963239973,1.0
3Dspectralwave2,292008.0,292008.0,12935272.0,32,16,4,4049.23,908477,3604308,2.03,8.04,0.0,0.0,0,803.41,874.45,440.19,148.74,527.38,2172.23,527.51,482.08,2169.97,Medium,2172.23,2172.23,440.19,1.8640889776865248,0.20264428720715577,1.0
3Dspectralwave2,292008.0,292008.0,12935272.0,64,16,4,4475.1,908477,3604308,2.03,8.04,0.0,0.0,0,1559.24,1688.98,852.1,289.11,503.12,1179.42,1841.23,115.44,2304.62,Medium,2304.62,2304.62,852.1,1.9417951766451738,0.36973557462835527,1.0
3Dspectralwave2,292008.0,292008.0,12935272.0,128,16,4,4734.51,908477,3604308,2.03,8.04,0.0,0.0,0,2861.99,3087.35,977.02,294.63,518.77,2191.36,3440.18,116.94,2378.7,Medium,3440.18,3440.18,977.02,1.376239034004035,0.2840025812602829,1.0
3Dspectralwave2,292008.0,292008.0,12935272.0,256,16,4,4859.8,908477,3604308,2.03,8.04,0.0,0.0,0,2890.93,3163.79,987.28,297.56,527.2,2228.92,3490.4,117.57,2379.91,Medium,3490.4,3490.4,987.28,1.392333256933303,0.28285583314233326,1.0
3Dspectralwave2,292008.0,292008.0,12935272.0,512,16,4,4915.43,908477,3604308,2.03,8.04,0.0,0.0,0,2898.89,3198.28,990.78,298.98,531.54,3128.41,4236.7,117.57,2390.72,Medium,4236.7,4236.7,990.78,1.160202516109236,0.23385653928765313,1.0
F1,343791.0,343791.0,26837113.0,16,16,4,3141.42,1598096,6365812,4.22,16.79,0.0,0.0,0,433.67,497.54,49.44,268.7,1111.41,1974.19,1126.62,491.16,1977.68,High,1977.68,1977.68,49.44,1.5884369564338012,0.02499898871404878,1.0
F1,343791.0,343791.0,26837113.0,32,16,4,4900.41,1598096,6365812,4.22,16.79,0.0,0.0,0,839.92,964.51,177.53,260.74,911.52,2641.84,912.02,582.67,2641.71,High,2641.84,2641.84,177.53,1.8549230839112132,0.06719937619235078,1.0
F1,343791.0,343791.0,26837113.0,64,16,4,5503.36,1598096,6365812,4.22,16.79,0.0,0.0,0,1609.23,1836.24,325.85,352.86,829.73,1309.0,2472.04,284.92,2726.79,High,2726.79,2726.79,325.85,2.018255897960606,0.1194994847421327,1.0
F1,343791.0,343791.0,26837113.0,128,16,4,5879.85,1598096,6365812,4.22,16.79,0.0,0.0,0,2888.82,3257.38,403.08,359.01,874.48,2392.43,4317.86,288.51,2761.02,High,4317.86,4317.86,403.08,1.3617509599662798,0.09335179927093515,1.0
F1,343791.0,343791.0,26837113.0,256,16,4,5995.36,1598096,6365812,4.22,16.79,0.0,0.0,0,2889.71,3282.45,411.54,361.87,896.57,2419.57,4408.15,290.63,2699.21,High,4408.15,4408.15,411.54,1.3600626112995249,0.09335889205222146,1.0
F1,343791.0,343791.0,26837113.0,512,16,4,6065.44,1598096,6365812,4.22,16.79,0.0,0.0,0,2887.95,3295.4,413.03,363.33,908.26,3292.2,4391.25,290.62,2701.97,High,4391.25,4391.25,413.03,1.3812559066325076,0.09405750071164247,1.0
ASIC_320ks,321671.0,321671.0,1316085.0,16,16,4,675.61,225758,872424,2.1,8.1,0.0,0.0,0,276.27,270.47,1.0,50.3,140.69,403.04,140.56,204.13,405.82,Medium,405.82,405.82,1.0,1.6648021290227195,0.002464146666009561,1.0
ASIC_320ks,321671.0,321671.0,1316085.0,32,16,4,988.05,225758,872424,2.1,8.1,0.0,0.0,0,539.57,538.22,5.25,50.07,142.37,700.71,142.37,254.92,696.44,Medium,700.71,700.71,5.25,1.4100697863595495,0.007492400565141071,1.0
ASIC_320ks,321671.0,321671.0,1316085.0,64,16,4,1193.19,225758,872424,2.1,8.1,0.0,0.0,0,1039.86,1035.14,10.38,180.84,157.29,841.63,460.4,63.67,837.96,Medium,841.63,1039.86,10.38,1.1474525416883044,0.009982112976746872,1.0
ASIC_320ks,321671.0,321671.0,1316085.0,128,16,4,1284.93,225758,872424,2.1,8.1,0.0,0.0,0,1673.62,1663.91,11.59,182.25,158.68,1383.26,857.37,65.22,922.26,Medium,1383.26,1673.62,11.59,0.7677549264468638,0.006925108447556794,1.0
ASIC_320ks,321671.0,321671.0,1316085.0,256,16,4,1283.52,225758,872424,2.1,8.1,0.0,0.0,0,1680.07,1709.63,11.68,182.52,159.72,1388.05,917.46,66.28,983.75,Medium,1388.05,1709.63,11.68,0.7507589361440778,0.006831887601410831,1.0
ASIC_320ks,321671.0,321671.0,1316085.0,512,16,4,1301.36,225758,872424,2.1,8.1,0.0,0.0,0,1682.29,1735.91,11.7,182.86,160.32,1629.24,1094.27,66.3,1020.66,Medium,1629.24,1735.91,11.7,0.7496702017961759,0.0067399807593711645,1.0
ca2010,710145.0,710145.0,3489366.0,16,16,4,710.52,826511,3239780,1.08,4.22,0.0,0.0,0,276.25,284.34,9.68,44.11,125.58,650.03,125.58,183.69,650.03,Low,650.03,650.03,9.68,1.093057243511838,0.01489162038675138,1.0
ca2010,710145.0,710145.0,3489366.0,32,16,4,1094.02,826511,3239780,1.08,4.22,0.0,0.0,0,542.29,562.44,28.86,43.99,126.41,822.19,126.44,235.85,825.59,Low,825.59,825.59,28.86,1.3251371746266305,0.03495681875991715,1.0
ca2010,710145.0,710145.0,3489366.0,64,16,4,1230.6,826511,3239780,1.08,4.22,0.0,0.0,0,1025.61,1059.31,54.75,164.7,142.18,706.81,435.72,57.91,923.48,Low,923.48,1059.31,54.75,1.1616995969074209,0.051684587136909876,1.0
ca2010,710145.0,710145.0,3489366.0,128,16,4,1265.01,826511,3239780,1.08,4.22,0.0,0.0,0,1412.56,1407.64,64.53,166.47,143.09,1150.47,833.73,59.14,980.43,Low,1150.47,1412.56,64.53,0.8955442600668291,0.045683015234751094,1.0
ca2010,710145.0,710145.0,3489366.0,256,16,4,1278.54,826511,3239780,1.08,4.22,0.0,0.0,0,1403.39,1412.34,65.26,167.35,143.7,1156.04,846.21,59.86,967.96,Low,1156.04,1412.34,65.26,0.9052636050809295,0.04620700397921181,1.0
ca2010,710145.0,710145.0,3489366.0,512,16,4,1283.4,826511,3239780,1.08,4.22,0.0,0.0,0,1397.79,1410.02,65.3,167.86,143.98,1322.73,1063.26,59.87,969.31,Low,1322.73,1410.02,65.3,0.9101998553212012,0.04631139983830016,1.0
EternityII_Etilde,10054.0,204304.0,1170516.0,16,16,4,309.99,288935,1155386,1.01,4.05,0.0,0.0,0,356.21,374.21,16.22,309.66,689.76,228.44,764.04,203.6,227.77,Low,764.04,764.04,16.22,0.40572483116067226,0.021229255012826555,1.0
EternityII_Etilde,10054.0,204304.0,1170516.0,32,16,4,522.67,288935,1155386,1.01,4.05,0.0,0.0,0,678.95,729.98,62.25,313.27,727.25,478.54,721.65,347.13,473.03,Low,727.25,729.98,62.25,0.7160059179703553,0.08527630893997096,1.0
EternityII_Etilde,10054.0,204304.0,1170516.0,64,16,4,830.15,288935,1155386,1.01,4.05,0.0,0.0,0,1083.06,1169.05,122.81,393.42,706.62,936.6,844.53,383.49,679.25,Low,936.6,1169.05,122.81,0.7101064967281125,0.10505110987553998,1.0
EternityII_Etilde,10054.0,204304.0,1170516.0,128,16,4,1133.81,288935,1155386,1.01,4.05,0.0,0.0,0,1296.43,1291.07,170.83,406.24,824.6,1404.55,947.59,389.33,975.84,Low,1404.55,1404.55,170.83,0.8072407532661706,0.12162614360471327,1.0
EternityII_Etilde,10054.0,204304.0,1170516.0,256,16,4,1187.96,288935,1155386,1.01,4.05,0.0,0.0,0,1339.36,1348.91,188.31,417.61,884.41,1524.73,1255.75,395.59,1176.1,Low,1524.73,1524.73,188.31,0.7791281079273051,0.1235038334655972,1.0
EternityII_Etilde,10054.0,204304.0,1170516.0,512,16,4,1117.2,288935,1155386,1.01,4.05,0.0,0.0,0,1352.42,1374.75,197.11,419.72,923.64,1363.59,983.32,395.38,1203.04,Low,1363.59,1374.75,197.11,0.8126568466994,0.1433787961447536,1.0
bcsstk18,11948.0,11948.0,149090.0,16,16,4,377.44,15507,60901,2.45,9.61,0.0,0.0,0,178.34,140.65,64.04,85.93,229.37,387.25,230.79,149.84,383.26,Medium,387.25,387.25,64.04,0.9746675274370562,0.1653712072304713,1.0
bcsstk18,11948.0,11948.0,149090.0,32,16,4,718.51,15507,60901,2.45,9.61,0.0,0.0,0,343.53,292.05,254.2,90.63,265.05,739.9,265.05,255.51,743.59,Medium,743.59,743.59,254.2,0.9662717357683669,0.3418550545327398,1.0
bcsstk18,11948.0,11948.0,149090.0,64,16,4,1142.45,15507,60901,2.45,9.61,0.0,0.0,0,691.83,573.97,497.8,248.38,296.55,635.1,814.7,100.62,1110.54,Medium,1110.54,1110.54,497.8,1.028733769157347,0.4482504007059629,1.0
bcsstk18,11948.0,11948.0,149090.0,128,16,4,1489.04,15507,60901,2.45,9.61,0.0,0.0,0,1317.92,1105.39,548.88,270.64,323.06,1039.86,1496.51,105.89,1426.7,Medium,1496.51,1496.51,548.88,0.9950083861785086,0.3667733593494196,1.0
bcsstk18,11948.0,11948.0,149090.0,256,16,4,1976.34,15507,60901,2.45,9.61,0.0,0.0,0,1830.73,1599.89,715.92,282.67,337.83,1509.77,1759.17,108.8,1649.68,Medium,1759.17,1830.73,715.92,1.0795365783048292,0.3910571192912117,1.0
bcsstk18,11948.0,11948.0,149090.0,512,16,4,2361.82,15507,60901,2.45,9.61,0.0,0.0,0,2208.74,2058.19,798.21,288.57,344.82,2372.39,2228.34,109.87,1838.49,Medium,2372.39,2372.39,798.21,0.9955445774092794,0.33645817087409746,1.0
fome20,33874.0,108175.0,232647.0,16,16,4,356.27,56591,223272,1.04,4.11,0.0,0.0,0,188.84,147.53,9.19,56.58,153.46,308.14,153.77,172.2,306.11,Low,308.14,308.14,9.19,1.1561952359317194,0.029824105925877847,1.0
fome20,33874.0,108175.0,232647.0,32,16,4,612.23,56591,223272,1.04,4.11,0.0,0.0,0,369.57,297.5,39.63,57.71,163.66,531.76,163.84,254.4,528.14,Low,531.76,531.76,39.63,1.1513276666165189,0.07452610200090266,1.0
fome20,33874.0,108175.0,232647.0,64,16,4,764.66,56591,223272,1.04,4.11,0.0,0.0,0,709.29,561.95,74.12,195.46,186.49,659.06,506.03,73.01,730.45,Low,730.45,730.45,74.12,1.0468341433362995,0.10147169553015264,1.0
fome20,33874.0,108175.0,232647.0,128,16,4,965.84,56591,223272,1.04,4.11,0.0,0.0,0,1042.09,867.28,79.65,204.1,194.93,1008.77,886.27,75.83,896.95,Low,1008.77,1042.09,79.65,0.9268297363951291,0.07643293765413738,1.0
fome20,33874.0,108175.0,232647.0,256,16,4,1111.48,56591,223272,1.04,4.11,0.0,0.0,0,1096.42,950.31,82.79,208.22,198.99,1102.27,1013.71,77.76,1003.6,Low,1102.27,1102.27,82.79,1.0083554845908898,0.07510863944405637,1.0
fome20,33874.0,108175.0,232647.0,512,16,4,1209.14,56591,223272,1.04,4.11,0.0,0.0,0,1133.48,1055.99,84.48,209.99,200.6,1049.14,1142.0,77.82,1017.59,Low,1142.0,1142.0,84.48,1.0587915936952716,0.07397548161120841,1.0
cant,62451.0,62451.0,4007383.0,16,16,4,2645.14,189053,751435,5.33,21.2,0.0,0.0,0,431.74,464.57,975.98,259.43,1003.6,1834.88,1008.91,409.29,1827.35,High,1834.88,1834.88,975.98,1.4415874607603765,0.5319039937216602,1.0
cant,62451.0,62451.0,4007383.0,32,16,4,4592.99,189053,751435,5.33,21.2,0.0,0.0,0,855.09,926.56,4101.72,251.69,868.53,2594.62,869.56,562.2,2620.92,High,2620.92,2620.92,4101.72,1.1197717055284124,1.5649924454008517,1.0
cant,62451.0,62451.0,4007383.0,64,16,4,5648.18,189053,751435,5.33,21.2,0.0,0.0,0,1678.66,1817.82,7736.26,364.17,786.76,1433.0,2284.06,294.64,2813.19,High,2813.19,2813.19,7736.26,0.7300918014647905,2.7499955566456586,1.0
cant,62451.0,62451.0,4007383.0,128,16,4,6588.38,189053,751435,5.33,21.2,0.0,0.0,0,3157.28,3413.81,9125.84,374.17,831.73,2621.77,4263.74,298.87,2872.93,High,4263.74,4263.74,9125.84,0.7219477878200802,2.1403368873336555,1.0
cant,62451.0,62451.0,4007383.0,256,16,4,6909.28,189053,751435,5.33,21.2,0.0,0.0,0,3248.79,3602.95,9757.74,379.58,855.59,2709.98,4376.96,301.15,2845.65,High,4376.96,4376.96,9757.74,0.7080819943962434,2.2293418262903932,1.0
cant,62451.0,62451.0,4007383.0,512,16,4,7239.26,189053,751435,5.33,21.2,0.0,0.0,0,3289.54,3700.8,10077.51,382.2,868.07,3742.27,5459.42,301.27,2856.55,High,5459.42,5459.42,10077.51,0.7183580070870681,1.8458938861637317,1.0
dielFilterV2clx,607232.0,607232.0,25309272.0,16,16,4,2252.92,2295090,9142316,2.77,11.03,0.0,0.0,0,446.27,498.65,38.34,197.78,799.79,1887.2,797.39,429.49,1885.09,Medium,1887.2,1887.2,38.34,1.1937897414158543,0.020315811784654515,1.0
dielFilterV2clx,607232.0,607232.0,25309272.0,32,16,4,3463.94,2295090,9142316,2.77,11.03,0.0,0.0,0,880.74,985.66,221.02,194.33,721.46,2497.21,721.73,512.73,2501.66,Medium,2501.66,2501.66,221.02,1.384656588025551,0.08834933604086888,1.0
dielFilterV2clx,607232.0,607232.0,25309272.0,64,16,4,3735.69,2295090,9142316,2.77,11.03,0.0,0.0,0,1710.37,1910.1,425.3,313.29,664.49,1234.87,2560.37,196.03,2617.43,Medium,2617.43,2617.43,425.3,1.427235876413123,0.1624876309968175,1.0
dielFilterV2clx,607232.0,607232.0,25309272.0,128,16,4,3888.57,2295090,9142316,2.77,11.03,0.0,0.0,0,3059.59,3386.37,497.41,319.08,690.56,2335.23,4649.13,198.62,2677.73,Medium,4649.13,4649.13,497.41,0.8364081021610495,0.10698990994013934,1.0
dielFilterV2clx,607232.0,607232.0,25309272.0,256,16,4,3916.4,2295090,9142316,2.77,11.03,0.0,0.0,0,3062.92,3420.46,499.12,322.22,704.48,2367.5,4719.24,199.74,2650.17,Medium,4719.24,4719.24,499.12,0.8298793873589816,0.10576279231401667,1.0
dielFilterV2clx,607232.0,607232.0,25309272.0,512,16,4,3932.53,2295090,9142316,2.77,11.03,0.0,0.0,0,3063.8,3438.5,500.1,323.66,711.79,3318.02,5389.97,199.75,2653.55,Medium,5389.97,5389.97,500.1,0.7296014634589802,0.09278344777429189,1.0
ccc,49152.0,49152.0,147456.0,16,16,4,377.13,36864,147456,1.0,4.0,0.0,0.0,0,121.36,110.12,106.54,27.43,71.44,376.16,71.48,172.67,386.01,Low,386.01,386.01,106.54,0.9769954146265641,0.27600321235201164,1.0
ccc,49152.0,49152.0,147456.0,32,16,4,658.29,36864,147456,1.0,4.0,0.0,0.0,0,235.36,223.93,359.21,27.91,74.98,475.66,74.83,208.42,471.86,Low,475.66,475.66,359.21,1.3839507211033089,0.75518227305218,1.0
ccc,49152.0,49152.0,147456.0,64,16,4,791.71,36864,147456,1.0,4.0,0.0,0.0,0,459.01,429.28,674.08,125.55,90.74,458.65,250.35,42.29,570.98,Low,570.98,570.98,674.08,1.1745045098504627,1.1805667448947423,1.0
ccc,49152.0,49152.0,147456.0,128,16,4,978.96,36864,147456,1.0,4.0,0.0,0.0,0,792.24,762.05,846.23,131.19,94.4,741.92,483.26,43.67,574.88,Low,741.92,792.24,846.23,1.1568486108977465,1.0681485408462081,1.0
ccc,49152.0,49152.0,147456.0,256,16,4,1081.25,36864,147456,1.0,4.0,0.0,0.0,0,880.99,850.81,945.99,133.26,96.62,849.89,506.18,44.87,578.83,Low,849.89,880.99,945.99,1.1429824839586042,1.073780633151341,1.0
ccc,49152.0,49152.0,147456.0,512,16,4,1135.92,36864,147456,1.0,4.0,0.0,0.0,0,921.06,915.34,1002.89,134.42,97.3,944.85,650.03,44.95,580.25,Low,944.85,944.85,1002.89,1.1326466511780955,1.0614277398528866,1.0
coupled,11341.0,11341.0,97193.0,16,16,4,215.03,20421,80576,1.22,4.82,0.0,0.0,0,156.63,100.53,1.93,64.48,55.88,8.39,54.73,117.15,8.39,Low,117.15,156.63,1.93,1.3728532209666093,0.012322032816191023,1.0
coupled,11341.0,11341.0,97193.0,32,16,4,401.62,20421,80576,1.22,4.82,0.0,0.0,0,308.37,210.07,17.02,67.85,87.3,16.54,87.15,190.02,16.39,Low,190.02,308.37,17.02,1.3023964717709244,0.055193436456205204,1.0
coupled,11341.0,11341.0,97193.0,64,16,4,642.6,20421,80576,1.22,4.82,0.0,0.0,0,616.73,403.78,33.82,210.97,142.32,590.84,46.92,79.99,32.92,Low,590.84,616.73,33.82,1.0419470432766365,0.05483761127235581,1.0
coupled,11341.0,11341.0,97193.0,128,16,4,826.3,20421,80576,1.22,4.82,0.0,0.0,0,1176.39,785.83,34.37,231.68,184.67,969.48,65.14,86.43,64.34,Low,969.48,1176.39,34.37,0.7024031146133509,0.029216501330341125,1.0
coupled,11341.0,11341.0,97193.0,256,16,4,1006.53,20421,80576,1.22,4.82,0.0,0.0,0,1497.03,1160.8,46.87,246.0,218.03,1204.25,122.6,88.52,123.29,Low,1204.25,1497.03,46.87,0.672351255485862,0.03130865780912874,1.0
coupled,11341.0,11341.0,97193.0,512,16,4,1117.96,20421,80576,1.22,4.82,0.0,0.0,0,1782.21,1610.18,49.83,252.46,238.83,2072.8,73.92,89.62,209.67,Low,2072.8,2072.8,49.83,0.5393477421844848,0.02403994596680818,1.0
c-49,21132.0,21132.0,157040.0,16,16,4,401.64,23729,93938,1.67,6.62,0.0,0.0,0,164.96,123.36,12.99,59.13,98.83,26.5,99.27,161.23,26.66,Low,161.23,164.96,12.99,2.434772065955383,0.07874636275460717,1.0
c-49,21132.0,21132.0,157040.0,32,16,4,712.2,23729,93938,1.67,6.62,0.0,0.0,0,329.23,253.91,50.5,61.19,127.78,52.08,125.99,239.58,52.55,Low,239.58,329.23,50.5,2.1632293533396107,0.15338820885095525,1.0
c-49,21132.0,21132.0,157040.0,64,16,4,972.38,23729,93938,1.67,6.62,0.0,0.0,0,645.6,489.61,100.33,207.66,176.55,605.17,132.92,78.31,99.22,Low,605.17,645.6,100.33,1.5061648079306071,0.15540582403965303,1.0
c-49,21132.0,21132.0,157040.0,128,16,4,1136.94,23729,93938,1.67,6.62,0.0,0.0,0,1228.09,946.75,123.4,220.87,198.98,1071.05,199.36,81.06,191.02,Low,1071.05,1228.09,123.4,0.9257790552809648,0.10048123508863357,1.0
c-49,21132.0,21132.0,157040.0,256,16,4,1431.7,23729,93938,1.67,6.62,0.0,0.0,0,1635.85,1368.56,138.24,229.45,211.93,1416.39,319.8,82.94,322.1,Low,1416.39,1635.85,138.24,0.8752024941162088,0.08450652565944311,1.0
c-49,21132.0,21132.0,157040.0,512,16,4,1579.78,23729,93938,1.67,6.62,0.0,0.0,0,1820.12,1694.32,145.85,233.05,218.82,2004.52,213.12,83.23,489.28,Low,2004.52,2004.52,145.85,0.7881088739448846,0.07276056113184204,1.0
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,16,16,4,197.63,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,194.48,140.46,13.92,100.7,250.09,241.32,239.85,173.01,233.49,High,250.09,250.09,13.92,0.7902355152145227,0.055659962413531126,1.0
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,32,16,4,359.78,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,380.54,290.47,34.57,107.03,305.02,442.19,304.43,261.44,421.02,High,442.19,442.19,34.57,0.8136321490761889,0.07817906329858205,1.0
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,64,16,4,591.24,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,750.26,554.97,68.79,266.51,350.62,646.14,752.93,111.27,752.04,High,752.93,752.93,68.79,0.7852522810885475,0.09136307492064337,1.0
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,128,16,4,792.02,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1399.37,1059.78,95.51,290.53,387.53,1204.98,1245.26,117.26,1107.99,High,1245.26,1399.37,95.51,0.5659832638973252,0.06825214203534448,1.0
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,256,16,4,977.94,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1920.29,1552.0,106.12,303.52,406.95,1657.63,1635.16,120.57,1441.58,High,1657.63,1920.29,106.12,0.5092668294892959,0.05526248639528405,1.0
Fashion_MNIST_norm_10NN,10000.0,10000.0,158304.0,512,16,4,1146.61,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,2232.58,2018.22,116.37,310.55,417.28,2408.81,1749.22,121.77,1778.07,High,2408.81,2408.81,116.37,0.4760068249467579,0.04831016144901425,1.0
c-45,13206.0,13206.0,174452.0,16,16,4,471.49,13534,53225,3.28,12.89,0.0,0.0,0,219.44,160.05,11.41,89.05,170.03,15.21,172.21,172.38,15.17,Medium,172.38,219.44,11.41,2.1486055413780534,0.05199598979219833,1.0
c-45,13206.0,13206.0,174452.0,32,16,4,872.26,13534,53225,3.28,12.89,0.0,0.0,0,423.94,335.48,52.25,95.64,272.79,42.46,276.25,281.6,42.71,Medium,281.6,423.94,52.25,2.0575081379440485,0.12324857291126103,1.0
c-45,13206.0,13206.0,174452.0,64,16,4,1421.2,13534,53225,3.28,12.89,0.0,0.0,0,857.26,637.85,103.12,267.67,303.26,803.93,114.71,87.69,82.48,Medium,803.93,857.26,103.12,1.6578400951869912,0.1202902270023097,1.0
c-45,13206.0,13206.0,174452.0,128,16,4,1853.41,13534,53225,3.28,12.89,0.0,0.0,0,1638.05,1247.2,107.22,287.1,334.04,1362.91,157.66,92.79,165.2,Medium,1362.91,1638.05,107.22,1.1314733982479168,0.06545587741521931,1.0
c-45,13206.0,13206.0,174452.0,256,16,4,2620.88,13534,53225,3.28,12.89,0.0,0.0,0,2089.25,1781.26,127.94,302.9,346.22,1719.8,294.4,93.54,313.59,Medium,1719.8,2089.25,127.94,1.2544597343544335,0.061237286107454825,1.0
c-45,13206.0,13206.0,174452.0,512,16,4,2838.06,13534,53225,3.28,12.89,0.0,0.0,0,2409.35,2270.22,133.05,308.87,358.01,2592.88,226.97,94.9,592.74,Medium,2592.88,2592.88,133.05,1.0945589460368392,0.051313597235506464,1.0
dc1,116835.0,116835.0,766396.0,16,16,4,418.34,102824,400364,1.91,7.45,0.0,0.0,0,250.21,229.67,0.14,46.2,17.02,1.77,17.04,173.2,1.77,Low,173.2,250.21,0.14,1.6719555573318412,0.0005595299948043643,1.0
dc1,116835.0,116835.0,766396.0,32,16,4,753.96,102824,400364,1.91,7.45,0.0,0.0,0,478.55,455.24,1.75,49.01,30.66,3.38,30.98,241.46,3.4,Low,241.46,478.55,1.75,1.5755093511649776,0.003656880158813081,1.0
dc1,116835.0,116835.0,766396.0,64,16,4,1255.87,102824,400364,1.91,7.45,0.0,0.0,0,807.8,773.75,3.49,128.72,49.98,868.19,7.78,44.96,5.59,Low,868.19,868.19,3.49,1.4465382001635585,0.0040198574044851935,1.0
dc1,116835.0,116835.0,766396.0,128,16,4,1795.36,102824,400364,1.91,7.45,0.0,0.0,0,1315.42,1275.47,3.85,129.42,74.5,1294.86,8.43,58.22,10.28,Low,1294.86,1315.42,3.85,1.3648568518039863,0.002926821851575922,1.0
dc1,116835.0,116835.0,766396.0,256,16,4,1876.98,102824,400364,1.91,7.45,0.0,0.0,0,1341.76,1354.51,3.92,129.93,103.31,1318.11,15.75,58.99,19.89,Low,1318.11,1354.51,3.92,1.3857262035717715,0.0028940354814656222,1.0
dc1,116835.0,116835.0,766396.0,512,16,4,1908.98,102824,400364,1.91,7.45,0.0,0.0,0,1356.38,1392.1,3.93,128.36,132.09,1516.21,11.05,59.02,39.47,Low,1516.21,1516.21,3.93,1.2590472296053976,0.002591989236319507,1.0
c-67,57975.0,57975.0,530229.0,16,16,4,775.19,62633,247729,2.15,8.49,0.0,0.0,0,274.05,242.34,2.54,74.19,206.74,53.1,204.12,243.0,54.04,Medium,243.0,274.05,2.54,2.828644407954753,0.009268381682174785,1.0
c-67,57975.0,57975.0,530229.0,32,16,4,1175.67,62633,247729,2.15,8.49,0.0,0.0,0,539.21,491.17,25.9,74.76,215.93,124.71,214.75,319.86,122.28,Medium,319.86,539.21,25.9,2.1803564473952632,0.04803323380501103,1.0
c-67,57975.0,57975.0,530229.0,64,16,4,1594.67,62633,247729,2.15,8.49,0.0,0.0,0,1063.87,958.01,51.12,237.07,248.28,910.46,296.8,83.78,235.84,Medium,910.46,1063.87,51.12,1.4989331403272959,0.04805098367281717,1.0
c-67,57975.0,57975.0,530229.0,128,16,4,1983.09,62633,247729,2.15,8.49,0.0,0.0,0,1847.0,1670.13,56.65,242.91,259.39,1610.09,411.24,84.95,455.42,Medium,1610.09,1847.0,56.65,1.0736816459122902,0.030671358960476448,1.0
c-67,57975.0,57975.0,530229.0,256,16,4,2182.57,62633,247729,2.15,8.49,0.0,0.0,0,1983.91,1930.8,58.72,245.85,265.29,1815.48,612.3,85.73,763.38,Medium,1815.48,1983.91,58.72,1.100135590828213,0.029598116850058722,1.0
c-67,57975.0,57975.0,530229.0,512,16,4,2168.35,62633,247729,2.15,8.49,0.0,0.0,0,2051.58,2074.33,59.31,246.87,268.46,2210.35,451.43,85.93,973.46,Medium,2210.35,2210.35,59.31,0.9809984844029226,0.026832854525301424,1.0
aug3d,24300.0,24300.0,69984.0,16,16,4,238.85,13036,49104,1.43,5.37,0.0,0.0,0,88.81,61.17,43.23,25.39,64.03,237.23,63.56,106.04,239.67,Low,239.67,239.67,43.23,0.9965786289481371,0.1803730128927275,1.0
aug3d,24300.0,24300.0,69984.0,32,16,4,387.72,13036,49104,1.43,5.37,0.0,0.0,0,173.87,123.43,135.76,26.45,69.74,380.35,69.74,157.09,388.8,Low,388.8,388.8,135.76,0.9972222222222222,0.34917695473251026,1.0
aug3d,24300.0,24300.0,69984.0,64,16,4,508.05,13036,49104,1.43,5.37,0.0,0.0,0,343.06,245.77,268.91,118.07,86.51,352.56,225.03,41.83,479.34,Low,479.34,479.34,268.91,1.059894855426211,0.5610005424124839,1.0
aug3d,24300.0,24300.0,69984.0,128,16,4,714.12,13036,49104,1.43,5.37,0.0,0.0,0,652.53,478.93,356.61,127.13,91.36,518.4,433.0,43.16,570.72,Low,570.72,652.53,356.61,1.0943864649901154,0.5465036090294699,1.0
aug3d,24300.0,24300.0,69984.0,256,16,4,958.68,13036,49104,1.43,5.37,0.0,0.0,0,772.77,695.49,399.05,132.11,93.65,772.24,467.73,44.26,607.24,Low,772.24,772.77,399.05,1.240576109321014,0.5163890937795205,1.0
aug3d,24300.0,24300.0,69984.0,512,16,4,1103.2,13036,49104,1.43,5.37,0.0,0.0,0,884.47,780.31,428.53,134.07,94.74,814.95,587.33,44.7,614.57,Low,814.95,884.47,428.53,1.2473006433231202,0.48450484470926086,1.0
af_3_k101,503625.0,503625.0,17550675.0,16,16,4,4928.58,628135,2511425,6.99,27.94,0.0,0.0,0,488.24,525.72,882.79,177.54,737.64,2042.2,738.39,764.7,2039.35,High,2042.2,2042.2,882.79,2.4133679365390264,0.43227401821564976,1.0
af_3_k101,503625.0,503625.0,17550675.0,32,16,4,7389.76,628135,2511425,6.99,27.94,0.0,0.0,0,966.79,1046.27,3623.55,174.76,642.52,2492.29,642.58,812.81,2495.3,High,2495.3,2495.3,3623.55,2.039370230850961,1.4521500420791087,1.0
af_3_k101,503625.0,503625.0,17550675.0,64,16,4,8376.41,628135,2511425,6.99,27.94,0.0,0.0,0,1876.48,2033.92,6425.88,293.39,582.66,1290.75,1665.82,183.08,2533.66,High,2533.66,2533.66,6425.88,1.3035428610556064,2.536204542045894,1.0
af_3_k101,503625.0,503625.0,17550675.0,128,16,4,8689.53,628135,2511425,6.99,27.94,0.0,0.0,0,3320.53,3632.08,7573.11,297.72,603.57,2444.13,3100.14,187.6,2629.81,High,3100.14,3632.08,7573.11,1.1474189599781333,2.0850614523909163,1.0
af_3_k101,503625.0,503625.0,17550675.0,256,16,4,8781.37,628135,2511425,6.99,27.94,0.0,0.0,0,3331.25,3685.57,7840.37,300.1,613.03,2470.77,3120.43,189.55,2567.08,High,3120.43,3685.57,7840.37,1.1200198460021658,2.1273154491706845,1.0
af_3_k101,503625.0,503625.0,17550675.0,512,16,4,8828.86,628135,2511425,6.99,27.94,0.0,0.0,0,3335.76,3707.24,7902.71,301.4,618.36,3616.65,3842.72,189.56,2567.8,High,3842.72,3842.72,7902.71,1.1171939752312814,2.0565406795186743,1.0
barrier2-1,113076.0,113076.0,2129496.0,16,16,4,559.36,569682,2268167,1.68,6.68,0.0,0.0,0,417.41,448.76,1.17,181.07,684.61,139.11,685.23,392.28,139.21,Low,685.23,685.23,1.17,0.8163098521664258,0.0017074558907228228,1.0
barrier2-1,113076.0,113076.0,2129496.0,32,16,4,898.71,569682,2268167,1.68,6.68,0.0,0.0,0,821.56,894.89,11.05,177.88,635.61,274.34,635.66,519.89,284.01,Low,635.66,894.89,11.05,1.0042686810669468,0.012347886332398396,1.0
barrier2-1,113076.0,113076.0,2129496.0,64,16,4,1095.7,569682,2268167,1.68,6.68,0.0,0.0,0,1522.79,1668.34,21.92,311.71,585.26,1184.73,532.33,192.66,451.2,Low,1184.73,1668.34,21.92,0.6567606123452054,0.013138808636129328,1.0
barrier2-1,113076.0,113076.0,2129496.0,128,16,4,1233.95,569682,2268167,1.68,6.68,0.0,0.0,0,2723.99,2944.53,24.49,318.25,605.31,2117.46,664.45,196.98,723.6,Low,2117.46,2944.53,24.49,0.41906518187962083,0.00831711682339796,1.0
barrier2-1,113076.0,113076.0,2129496.0,256,16,4,1288.99,569682,2268167,1.68,6.68,0.0,0.0,0,2770.72,3053.52,24.75,321.82,615.85,2174.25,1141.89,198.99,1291.0,Low,2174.25,3053.52,24.75,0.42213248971678585,0.008105399669889176,1.0
barrier2-1,113076.0,113076.0,2129496.0,512,16,4,1251.36,569682,2268167,1.68,6.68,0.0,0.0,0,2797.59,3113.17,24.98,324.39,622.66,2956.11,744.26,199.01,1639.19,Low,2956.11,3113.17,24.98,0.40195684784319513,0.00802397556188708,1.0
conf6_0-8x8-30,49152.0,49152.0,1916928.0,16,16,4,2090.43,125952,497664,3.85,15.22,0.0,0.0,0,425.89,435.47,540.28,198.3,733.33,1697.9,734.17,745.6,1705.45,Medium,1705.45,1705.45,540.28,1.2257351432173325,0.3167961535078718,1.0
conf6_0-8x8-30,49152.0,49152.0,1916928.0,32,16,4,3596.49,125952,497664,3.85,15.22,0.0,0.0,0,841.5,871.53,1555.32,194.5,677.72,2256.54,675.81,863.87,2247.28,Medium,2256.54,2256.54,1555.32,1.5938073333510596,0.6892499135845144,1.0
conf6_0-8x8-30,49152.0,49152.0,1916928.0,64,16,4,3938.22,125952,497664,3.85,15.22,0.0,0.0,0,1623.48,1687.44,2851.51,332.61,622.23,1294.78,1774.93,210.96,2496.0,Medium,2496.0,2496.0,2851.51,1.3810998383312698,1.142431891025641,1.0
conf6_0-8x8-30,49152.0,49152.0,1916928.0,128,16,4,4566.83,125952,497664,3.85,15.22,0.0,0.0,0,2930.52,3049.4,3555.63,343.98,654.13,2379.06,3269.81,214.43,2589.13,Medium,3269.81,3269.81,3555.63,1.2843940454996723,1.08741180680223,1.0
conf6_0-8x8-30,49152.0,49152.0,1916928.0,256,16,4,4910.48,125952,497664,3.85,15.22,0.0,0.0,0,3022.06,3253.86,3780.46,350.12,671.5,2519.99,3375.99,216.4,2564.02,Medium,3375.99,3375.99,3780.46,1.2989107145691263,1.1198078193359577,1.0
conf6_0-8x8-30,49152.0,49152.0,1916928.0,512,16,4,5093.13,125952,497664,3.85,15.22,0.0,0.0,0,3065.86,3373.57,3876.25,353.63,681.26,3406.55,4177.74,216.5,2583.9,Medium,4177.74,4177.74,3876.25,1.2191112898361316,0.9278341878623371,1.0
rajat06,10922.0,10922.0,46983.0,16,16,4,156.09,8865,34899,1.35,5.3,0.0,0.0,0,72.17,48.04,11.93,35.62,80.45,125.96,81.43,85.58,124.95,Low,125.96,125.96,11.93,1.2392029215624007,0.09471260717688156,1.0
rajat06,10922.0,10922.0,46983.0,32,16,4,266.95,8865,34899,1.35,5.3,0.0,0.0,0,143.68,95.98,63.28,37.27,94.63,251.25,95.79,136.18,242.18,Low,251.25,251.25,63.28,1.0624875621890546,0.25186069651741294,1.0
rajat06,10922.0,10922.0,46983.0,64,16,4,408.55,8865,34899,1.35,5.3,0.0,0.0,0,278.01,185.15,124.54,153.79,118.12,266.95,298.3,54.66,472.19,Low,472.19,472.19,124.54,0.8652237446790487,0.2637497617484487,1.0
rajat06,10922.0,10922.0,46983.0,128,16,4,553.56,8865,34899,1.35,5.3,0.0,0.0,0,536.95,363.86,134.91,171.31,130.55,399.43,565.21,57.52,682.15,Low,682.15,682.15,134.91,0.8114930733709594,0.1977717510811405,1.0
rajat06,10922.0,10922.0,46983.0,256,16,4,962.52,8865,34899,1.35,5.3,0.0,0.0,0,910.08,640.86,186.03,179.62,136.43,767.85,647.48,59.71,808.31,Low,808.31,910.08,186.03,1.0576213080168775,0.20441060126582278,1.0
rajat06,10922.0,10922.0,46983.0,512,16,4,1213.44,8865,34899,1.35,5.3,0.0,0.0,0,1097.41,877.67,209.1,184.18,139.74,1176.41,759.32,60.87,925.2,Low,1176.41,1176.41,209.1,1.031477121071735,0.17774415382392192,1.0
cti,16840.0,16840.0,96464.0,16,16,4,266.48,16959,66023,1.46,5.69,0.0,0.0,0,146.82,97.05,71.19,46.9,116.78,410.49,117.64,152.39,412.24,Low,412.24,412.24,71.19,0.6464195614205318,0.17269066563167088,1.0
cti,16840.0,16840.0,96464.0,32,16,4,497.24,16959,66023,1.46,5.69,0.0,0.0,0,284.55,202.44,214.6,48.34,132.14,606.69,132.05,232.44,588.2,Low,606.69,606.69,214.6,0.8195948507474987,0.3537226590186091,1.0
cti,16840.0,16840.0,96464.0,64,16,4,709.29,16959,66023,1.46,5.69,0.0,0.0,0,561.65,384.7,414.45,177.32,159.64,575.05,430.16,65.62,789.07,Low,789.07,789.07,414.45,0.8988936342783276,0.5252385719898107,1.0
cti,16840.0,16840.0,96464.0,128,16,4,856.51,16959,66023,1.46,5.69,0.0,0.0,0,1052.81,722.58,462.1,193.31,170.47,990.64,811.47,69.15,957.46,Low,990.64,1052.81,462.1,0.8135466038506474,0.4389206029577987,1.0
cti,16840.0,16840.0,96464.0,256,16,4,1276.61,16959,66023,1.46,5.69,0.0,0.0,0,1288.33,994.47,512.25,202.12,176.88,1228.84,899.96,71.48,1050.66,Low,1228.84,1288.33,512.25,0.990902951883446,0.3976077557768584,1.0
cti,16840.0,16840.0,96464.0,512,16,4,1470.63,16959,66023,1.46,5.69,0.0,0.0,0,1476.25,1317.48,549.16,205.95,179.62,1765.93,1174.6,72.44,1094.63,Low,1765.93,1765.93,549.16,0.8327793287389648,0.3109749537071118,1.0
ca-AstroPh,18772.0,18772.0,396160.0,16,16,4,357.22,94940,377967,1.05,4.17,0.0,0.0,0,284.8,255.59,5.48,132.63,371.63,193.91,366.81,186.34,191.2,Low,371.63,371.63,5.48,0.9612248742028362,0.014745849366305198,1.0
ca-AstroPh,18772.0,18772.0,396160.0,32,16,4,621.43,94940,377967,1.05,4.17,0.0,0.0,0,562.73,513.83,31.07,136.32,405.9,398.15,406.32,337.59,409.04,Low,409.04,562.73,31.07,1.1043129031684822,0.055212979581682156,1.0
ca-AstroPh,18772.0,18772.0,396160.0,64,16,4,849.22,94940,377967,1.05,4.17,0.0,0.0,0,1099.68,994.13,61.79,303.11,435.7,992.88,752.08,123.26,753.16,Low,992.88,1099.68,61.79,0.7722428342790629,0.05618907318492652,1.0
ca-AstroPh,18772.0,18772.0,396160.0,128,16,4,1034.36,94940,377967,1.05,4.17,0.0,0.0,0,2021.22,1838.33,74.93,320.06,466.0,1816.21,1145.38,127.14,1233.18,Low,1816.21,2021.22,74.93,0.5117503290092122,0.03707166958569577,1.0
ca-AstroPh,18772.0,18772.0,396160.0,256,16,4,1135.94,94940,377967,1.05,4.17,0.0,0.0,0,2401.88,2271.07,79.37,328.73,484.67,2039.43,1624.86,128.92,1669.36,Low,2039.43,2401.88,79.37,0.47293786533881793,0.033044948123969554,1.0
ca-AstroPh,18772.0,18772.0,396160.0,512,16,4,1225.08,94940,377967,1.05,4.17,0.0,0.0,0,2580.85,2629.56,81.4,333.28,494.5,2780.68,1559.3,129.1,1942.26,Low,2780.68,2780.68,81.4,0.4405684940374297,0.02927341513586605,1.0
bcsstm36,23052.0,23052.0,320606.0,16,16,4,921.28,18766,72357,4.43,17.08,0.0,0.0,0,276.62,220.5,127.02,98.8,319.01,468.04,320.93,329.16,461.97,High,468.04,468.04,127.02,1.9683787710452096,0.2713870609349628,1.0
bcsstm36,23052.0,23052.0,320606.0,32,16,4,1603.03,18766,72357,4.43,17.08,0.0,0.0,0,535.68,444.98,367.46,101.12,331.38,891.81,332.58,503.7,842.59,High,891.81,891.81,367.46,1.7975017100054944,0.41203843868088497,1.0
bcsstm36,23052.0,23052.0,320606.0,64,16,4,2226.43,18766,72357,4.43,17.08,0.0,0.0,0,1082.21,858.96,718.44,264.47,357.92,957.03,1386.4,103.85,1263.47,High,1386.4,1386.4,718.44,1.605907386035776,0.5182054241200231,1.0
bcsstm36,23052.0,23052.0,320606.0,128,16,4,2849.83,18766,72357,4.43,17.08,0.0,0.0,0,2058.47,1701.96,1019.82,281.08,378.85,1778.67,2399.3,108.32,1635.74,High,2399.3,2399.3,1019.82,1.1877756012170215,0.4250489726170133,1.0
bcsstm36,23052.0,23052.0,320606.0,256,16,4,3587.2,18766,72357,4.43,17.08,0.0,0.0,0,2435.75,2274.81,1133.38,288.87,389.82,2167.17,2880.23,110.9,1879.01,High,2880.23,2880.23,1133.38,1.2454560920482045,0.39350329661172895,1.0
bcsstm36,23052.0,23052.0,320606.0,512,16,4,4180.68,18766,72357,4.43,17.08,0.0,0.0,0,2694.88,2695.58,1183.18,293.59,395.58,3237.42,3155.76,111.62,1985.56,High,3237.42,3237.42,1183.18,1.2913616398243046,0.3654700347807822,1.0
cond-mat-2005,40421.0,40421.0,351382.0,16,16,4,499.12,63482,250139,1.4,5.54,0.0,0.0,0,237.26,195.98,3.62,70.05,200.79,290.4,201.6,195.65,279.99,Low,290.4,290.4,3.62,1.718732782369146,0.012465564738292013,1.0
cond-mat-2005,40421.0,40421.0,351382.0,32,16,4,895.24,63482,250139,1.4,5.54,0.0,0.0,0,472.29,397.05,16.62,71.05,209.97,616.47,210.22,290.76,635.42,Low,635.42,635.42,16.62,1.40889490415788,0.026155928362343022,1.0
cond-mat-2005,40421.0,40421.0,351382.0,64,16,4,1118.16,63482,250139,1.4,5.54,0.0,0.0,0,930.21,765.13,32.66,226.55,241.21,822.44,686.3,84.01,1130.77,Low,1130.77,1130.77,32.66,0.9888483069059137,0.028882973548997583,1.0
cond-mat-2005,40421.0,40421.0,351382.0,128,16,4,1412.59,63482,250139,1.4,5.54,0.0,0.0,0,1736.31,1441.58,37.02,235.85,252.39,1426.95,1290.08,86.59,1429.85,Low,1429.85,1736.31,37.02,0.8135586387223479,0.021321077457366486,1.0
cond-mat-2005,40421.0,40421.0,351382.0,256,16,4,1594.93,63482,250139,1.4,5.54,0.0,0.0,0,1901.31,1773.0,39.12,239.91,257.73,1654.55,1345.34,88.1,1419.38,Low,1654.55,1901.31,39.12,0.8388584712645493,0.02057528756488947,1.0
cond-mat-2005,40421.0,40421.0,351382.0,512,16,4,1598.55,63482,250139,1.4,5.54,0.0,0.0,0,2005.41,1980.69,40.18,241.66,260.45,2212.58,1505.07,88.11,1424.78,Low,2212.58,2212.58,40.18,0.7224823509206447,0.01815979535203247,1.0
darcy003,389874.0,389874.0,2097566.0,16,16,4,875.08,379340,1492744,1.41,5.54,0.0,0.0,0,266.15,268.02,18.34,47.83,136.13,782.59,136.21,227.58,780.26,Low,782.59,782.59,18.34,1.1181844899628157,0.023435004280657815,1.0
darcy003,389874.0,389874.0,2097566.0,32,16,4,1205.5,379340,1492744,1.41,5.54,0.0,0.0,0,486.74,500.95,44.42,47.62,135.7,800.93,135.78,277.15,802.92,Low,802.92,802.92,44.42,1.5013949085836698,0.055323070791610626,1.0
darcy003,389874.0,389874.0,2097566.0,64,16,4,1324.43,379340,1492744,1.41,5.54,0.0,0.0,0,832.01,841.93,80.56,172.35,149.04,697.74,477.94,61.06,798.34,Low,798.34,841.93,80.56,1.5730880239449838,0.09568491442281425,1.0
darcy003,389874.0,389874.0,2097566.0,128,16,4,1405.4,379340,1492744,1.41,5.54,0.0,0.0,0,1092.97,1068.79,100.88,174.09,150.26,1008.03,907.71,62.45,798.69,Low,1008.03,1092.97,100.88,1.2858541405528057,0.0922989652049004,1.0
darcy003,389874.0,389874.0,2097566.0,256,16,4,1397.39,379340,1492744,1.41,5.54,0.0,0.0,0,1092.83,1074.56,103.96,174.85,150.84,1018.44,919.98,63.6,781.28,Low,1018.44,1092.83,103.96,1.2786892746355794,0.09512916007064227,1.0
darcy003,389874.0,389874.0,2097566.0,512,16,4,1383.33,379340,1492744,1.41,5.54,0.0,0.0,0,1082.78,1070.07,104.73,175.17,151.21,1053.49,1122.1,63.61,780.71,Low,1122.1,1122.1,104.73,1.2328045628731843,0.09333392745744587,1.0
aug2dc,30200.0,30200.0,80000.0,16,16,4,258.06,14414,52226,1.53,5.55,0.0,0.0,0,97.68,64.36,35.21,23.99,60.06,301.89,60.06,102.96,295.2,Low,301.89,301.89,35.21,0.8548146675941568,0.11663188578621353,1.0
aug2dc,30200.0,30200.0,80000.0,32,16,4,422.16,14414,52226,1.53,5.55,0.0,0.0,0,184.76,132.45,60.79,24.78,64.88,414.51,64.96,141.22,414.51,Low,414.51,414.51,60.79,1.0184555258015489,0.14665508672890884,1.0
aug2dc,30200.0,30200.0,80000.0,64,16,4,493.83,14414,52226,1.53,5.55,0.0,0.0,0,379.15,259.32,119.67,117.26,79.84,411.84,212.48,39.57,513.64,Low,513.64,513.64,119.67,0.9614321314539366,0.23298419126236275,1.0
aug2dc,30200.0,30200.0,80000.0,128,16,4,826.87,14414,52226,1.53,5.55,0.0,0.0,0,697.93,502.75,140.11,124.3,83.98,588.78,412.11,40.82,585.01,Low,588.78,697.93,140.11,1.1847463212643103,0.20075079162666745,1.0
aug2dc,30200.0,30200.0,80000.0,256,16,4,1003.92,14414,52226,1.53,5.55,0.0,0.0,0,780.49,621.06,153.57,127.83,86.04,748.98,438.66,41.71,597.85,Low,748.98,780.49,153.57,1.2862688823687682,0.19676100910966188,1.0
aug2dc,30200.0,30200.0,80000.0,512,16,4,1069.79,14414,52226,1.53,5.55,0.0,0.0,0,819.72,738.18,157.55,129.24,86.92,817.11,567.75,41.9,591.36,Low,817.11,819.72,157.55,1.3050675840530912,0.19219977553310888,1.0
ACTIVSg10K,20000.0,20000.0,135888.0,16,16,4,348.43,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,153.38,129.33,27.72,55.09,146.37,389.08,146.37,134.64,385.82,High,389.08,389.08,27.72,0.8955227716664954,0.07124498817723861,1.0
ACTIVSg10K,20000.0,20000.0,135888.0,32,16,4,586.99,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,301.39,265.39,93.99,56.96,162.62,671.88,163.0,232.47,683.55,High,683.55,683.55,93.99,0.8587374734840173,0.13750274303269694,1.0
ACTIVSg10K,20000.0,20000.0,135888.0,64,16,4,817.37,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,604.11,509.66,184.69,195.65,193.25,578.12,522.72,71.67,963.19,High,963.19,963.19,184.69,0.8486072322179424,0.19174825320030314,1.0
ACTIVSg10K,20000.0,20000.0,135888.0,128,16,4,968.04,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1115.27,975.12,209.25,213.5,205.92,1054.44,969.97,75.42,1187.38,High,1187.38,1187.38,209.25,0.8152739645269416,0.17622833465276488,1.0
ACTIVSg10K,20000.0,20000.0,135888.0,256,16,4,1465.1,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1482.03,1325.18,234.12,221.42,212.9,1433.82,1079.75,78.47,1286.5,High,1433.82,1482.03,234.12,0.9885764795584434,0.1579725106779215,1.0
ACTIVSg10K,20000.0,20000.0,135888.0,512,16,4,1631.68,999999999,999999999,999999999.0,999999999.0,0.0,0.0,0,1684.2,1598.1,241.54,225.91,216.66,1991.66,1380.38,79.15,1327.98,High,1991.66,1991.66,241.54,0.8192562987658536,0.12127571975136317,1.0
e40r0100,17281.0,17281.0,553562.0,16,16,4,966.08,39171,155064,3.57,14.13,0.0,0.0,0,346.41,310.47,225.67,168.15,561.42,808.12,563.71,240.37,804.6,Medium,808.12,808.12,225.67,1.195466019898035,0.27925308122556053,1.0
e40r0100,17281.0,17281.0,553562.0,32,16,4,1771.4,39171,155064,3.57,14.13,0.0,0.0,0,677.55,628.33,688.94,171.91,569.22,1447.22,570.09,378.5,1447.22,Medium,1447.22,1447.22,688.94,1.224001879465458,0.4760437252110944,1.0
e40r0100,17281.0,17281.0,553562.0,64,16,4,2427.9,39171,155064,3.57,14.13,0.0,0.0,0,1339.53,1216.62,1369.36,317.36,557.6,1101.07,1634.13,198.82,1865.42,Medium,1865.42,1865.42,1369.36,1.3015299503597044,0.7340759721671258,1.0
e40r0100,17281.0,17281.0,553562.0,128,16,4,2954.3,39171,155064,3.57,14.13,0.0,0.0,0,2500.56,2336.94,1730.56,336.1,597.64,2041.72,2903.93,207.76,2229.86,Medium,2903.93,2903.93,1730.56,1.0173454594291187,0.5959372298919051,1.0
e40r0100,17281.0,17281.0,553562.0,256,16,4,3640.36,39171,155064,3.57,14.13,0.0,0.0,0,2846.08,2836.05,1957.35,348.02,619.46,2361.86,3308.55,212.76,2386.04,Medium,3308.55,3308.55,1957.35,1.1002886460836319,0.5916035725619984,1.0
e40r0100,17281.0,17281.0,553562.0,512,16,4,4257.15,39171,155064,3.57,14.13,0.0,0.0,0,3012.07,3190.56,2114.6,353.88,631.36,3407.85,3952.25,213.31,2498.8,Medium,3952.25,3952.25,2114.6,1.0771459295338097,0.5350370042380922,1.0
filter3D,106437.0,106437.0,2707179.0,16,16,4,1006.01,406490,1615916,1.68,6.66,0.0,0.0,0,392.4,414.77,35.97,154.26,567.19,1376.3,567.07,334.01,1355.62,Low,1376.3,1376.3,35.97,0.7309525539489937,0.026135290271016492,1.0
filter3D,106437.0,106437.0,2707179.0,32,16,4,1692.52,406490,1615916,1.68,6.66,0.0,0.0,0,776.36,829.28,114.86,152.26,548.79,1896.45,549.63,464.39,1913.2,Low,1913.2,1913.2,114.86,0.8846539828559481,0.06003554254651892,1.0
filter3D,106437.0,106437.0,2707179.0,64,16,4,1974.6,406490,1615916,1.68,6.66,0.0,0.0,0,1519.61,1611.18,226.54,300.38,521.64,1122.84,1857.41,121.76,2196.49,Low,2196.49,2196.49,226.54,0.8989797358512901,0.10313727811189671,1.0
filter3D,106437.0,106437.0,2707179.0,128,16,4,2205.67,406490,1615916,1.68,6.66,0.0,0.0,0,2819.24,2980.65,259.97,307.9,541.06,2097.17,3367.66,123.46,2363.32,Low,3367.66,3367.66,259.97,0.6549562604300909,0.0771960352292096,1.0
filter3D,106437.0,106437.0,2707179.0,256,16,4,2270.65,406490,1615916,1.68,6.66,0.0,0.0,0,2881.89,3127.65,265.4,311.39,551.21,2157.11,3495.95,124.19,2379.15,Low,3495.95,3495.95,265.4,0.6495087172299375,0.07591641756890115,1.0
filter3D,106437.0,106437.0,2707179.0,512,16,4,2315.81,406490,1615916,1.68,6.66,0.0,0.0,0,2906.36,3207.08,266.93,312.62,555.81,3034.1,4154.31,124.21,2388.99,Low,4154.31,4154.31,266.93,0.5574475665032219,0.06425375092373943,1.0
af_4_k101,503625.0,503625.0,17550675.0,16,16,4,4934.12,628135,2511425,6.99,27.94,0.0,0.0,0,488.45,525.52,882.92,177.82,738.17,2042.2,738.66,763.67,2040.3,High,2042.2,2042.2,882.92,2.416080697287239,0.43233767505631177,1.0
af_4_k101,503625.0,503625.0,17550675.0,32,16,4,7406.91,628135,2511425,6.99,27.94,0.0,0.0,0,966.93,1045.68,3626.17,174.76,642.51,2496.54,642.92,812.78,2496.54,High,2496.54,2496.54,3626.17,2.042626242012923,1.4524782298701404,1.0
af_4_k101,503625.0,503625.0,17550675.0,64,16,4,8362.44,628135,2511425,6.99,27.94,0.0,0.0,0,1873.87,2034.21,6367.01,293.37,582.7,1290.59,1666.14,183.09,2534.76,High,2534.76,2534.76,6367.01,1.3134014239022713,2.5118788366551468,1.0
af_4_k101,503625.0,503625.0,17550675.0,128,16,4,8684.15,628135,2511425,6.99,27.94,0.0,0.0,0,3317.71,3632.93,7616.24,297.76,603.62,2443.45,3098.23,187.57,2629.66,High,3098.23,3632.93,7616.24,1.1402148566746846,2.0964455687282717,1.0
af_4_k101,503625.0,503625.0,17550675.0,256,16,4,8785.77,628135,2511425,6.99,27.94,0.0,0.0,0,3333.34,3685.66,7840.59,300.11,612.99,2468.34,3120.85,189.55,2567.51,High,3120.85,3685.66,7840.59,1.1205496014968261,2.1273231931323022,1.0
af_4_k101,503625.0,503625.0,17550675.0,512,16,4,8827.89,628135,2511425,6.99,27.94,0.0,0.0,0,3334.93,3707.05,7901.37,301.77,618.42,3614.71,3843.64,189.56,2567.78,High,3843.64,3843.64,7901.37,1.1172606775786984,2.0556998053928046,1.0
epb2,25228.0,25228.0,175027.0,16,16,4,498.65,18374,72919,2.4,9.53,0.0,0.0,0,190.87,137.38,65.7,56.72,150.11,317.65,152.6,169.6,321.15,Medium,321.15,321.15,65.7,1.5527012299548497,0.20457730032695004,1.0
epb2,25228.0,25228.0,175027.0,32,16,4,953.83,18374,72919,2.4,9.53,0.0,0.0,0,361.25,283.22,243.94,58.4,164.42,522.47,164.58,262.8,520.91,Medium,522.47,522.47,243.94,1.8256167818247937,0.46689762091603343,1.0
epb2,25228.0,25228.0,175027.0,64,16,4,1400.22,18374,72919,2.4,9.53,0.0,0.0,0,736.96,550.4,474.33,209.43,191.08,712.22,527.19,74.18,802.88,Medium,802.88,802.88,474.33,1.7439966121960941,0.5907856715823037,1.0
epb2,25228.0,25228.0,175027.0,128,16,4,1637.68,18374,72919,2.4,9.53,0.0,0.0,0,1363.4,1037.97,639.37,222.79,202.87,1282.25,939.74,77.1,1097.35,Medium,1282.25,1363.4,639.37,1.2011735367463694,0.4689526184538653,1.0
epb2,25228.0,25228.0,175027.0,256,16,4,1954.24,18374,72919,2.4,9.53,0.0,0.0,0,1717.0,1455.53,710.41,229.58,208.63,1647.31,1063.59,79.4,1140.71,Medium,1647.31,1717.0,710.41,1.1381712288875947,0.41375072801397783,1.0
epb2,25228.0,25228.0,175027.0,512,16,4,2289.81,18374,72919,2.4,9.53,0.0,0.0,0,1839.97,1722.28,742.13,232.94,211.36,2145.1,1266.3,79.57,1141.87,Medium,2145.1,2145.1,742.13,1.0674607244417509,0.3459652230665237,1.0
fe_rotor,99617.0,99617.0,1324862.0,16,16,4,881.48,214513,849830,1.56,6.18,0.0,0.0,0,335.15,328.18,13.42,98.64,323.53,1227.86,323.61,310.2,1231.28,Low,1231.28,1231.28,13.42,0.7159053992593074,0.01089922682086934,1.0
fe_rotor,99617.0,99617.0,1324862.0,32,16,4,1457.49,214513,849830,1.56,6.18,0.0,0.0,0,661.77,659.63,40.61,98.28,326.92,1646.81,327.05,417.54,1641.71,Low,1646.81,1646.81,40.61,0.8850383468645442,0.0246597968193052,1.0
fe_rotor,99617.0,99617.0,1324862.0,64,16,4,1747.26,214513,849830,1.56,6.18,0.0,0.0,0,1279.13,1274.52,78.79,253.84,337.05,1018.34,1142.61,98.69,1803.76,Low,1803.76,1803.76,78.79,0.9686765423337916,0.04368097751363818,1.0
fe_rotor,99617.0,99617.0,1324862.0,128,16,4,1891.98,214513,849830,1.56,6.18,0.0,0.0,0,2273.47,2285.23,90.58,260.84,350.2,1816.12,2147.26,101.18,1853.6,Low,2147.26,2285.23,90.58,0.8279166648433637,0.03963714812075808,1.0
fe_rotor,99617.0,99617.0,1324862.0,256,16,4,2007.37,214513,849830,1.56,6.18,0.0,0.0,0,2351.39,2451.46,92.85,263.32,355.85,1871.44,2203.28,102.43,1780.73,Low,2203.28,2451.46,92.85,0.8188467280722508,0.03787538854396971,1.0
fe_rotor,99617.0,99617.0,1324862.0,512,16,4,2057.04,214513,849830,1.56,6.18,0.0,0.0,0,2377.77,2531.53,93.86,264.35,356.69,2499.0,2721.5,102.46,1784.1,Low,2721.5,2721.5,93.86,0.7558478780084512,0.03448833363953702,1.0
ct2010,67578.0,67578.0,336352.0,16,16,4,431.77,77401,303151,1.11,4.35,0.0,0.0,0,197.74,163.12,15.07,43.84,121.3,513.51,121.56,167.01,507.32,Low,513.51,513.51,15.07,0.8408210161437947,0.02934704290081985,1.0
ct2010,67578.0,67578.0,336352.0,32,16,4,749.11,77401,303151,1.11,4.35,0.0,0.0,0,388.62,327.03,37.77,44.38,125.81,737.61,125.93,233.82,736.81,Low,737.61,737.61,37.77,1.0155908949173682,0.05120592182860862,1.0
ct2010,67578.0,67578.0,336352.0,64,16,4,962.38,77401,303151,1.11,4.35,0.0,0.0,0,760.98,631.05,74.23,170.05,149.47,704.03,422.16,60.51,904.17,Low,904.17,904.17,74.23,1.0643794861585765,0.08209739318933387,1.0
ct2010,67578.0,67578.0,336352.0,128,16,4,1129.65,77401,303151,1.11,4.35,0.0,0.0,0,1311.31,1110.07,89.07,174.68,154.81,1169.41,807.57,62.3,983.13,Low,1169.41,1311.31,89.07,0.8614667774973119,0.0679244419702435,1.0
ct2010,67578.0,67578.0,336352.0,256,16,4,1234.6,77401,303151,1.11,4.35,0.0,0.0,0,1386.3,1293.35,90.8,177.14,157.31,1274.97,842.2,63.61,1016.17,Low,1274.97,1386.3,90.8,0.8905720262569429,0.06549808843684628,1.0
ct2010,67578.0,67578.0,336352.0,512,16,4,1268.95,77401,303151,1.11,4.35,0.0,0.0,0,1434.91,1400.01,91.69,178.44,158.55,1507.25,1064.3,63.63,1021.28,Low,1507.25,1507.25,91.69,0.841897495438713,0.06083264222922541,1.0
192bit,13691.0,13682.0,154303.0,16,16,4,282.09,30645,121260,1.27,5.04,0.0,0.0,0,190.73,139.14,28.51,80.74,219.8,559.07,217.33,180.89,565.21,Low,565.21,565.21,28.51,0.4990888342386015,0.050441428849454184,1.0
192bit,13691.0,13682.0,154303.0,32,16,4,521.29,30645,121260,1.27,5.04,0.0,0.0,0,366.52,290.04,61.41,84.53,252.34,921.21,251.92,301.67,921.21,Low,921.21,921.21,61.41,0.5658753161602674,0.06666232455140521,1.0
192bit,13691.0,13682.0,154303.0,64,16,4,822.95,30645,121260,1.27,5.04,0.0,0.0,0,747.23,553.55,121.81,246.29,290.59,665.1,804.71,95.51,1280.52,Low,1280.52,1280.52,121.81,0.642668603379877,0.09512541779901915,1.0
192bit,13691.0,13682.0,154303.0,128,16,4,1035.59,30645,121260,1.27,5.04,0.0,0.0,0,1409.16,1079.04,127.18,268.59,312.35,1254.5,1518.36,100.49,1564.54,Low,1564.54,1564.54,127.18,0.6619134058573126,0.08128906899152467,1.0
192bit,13691.0,13682.0,154303.0,256,16,4,1360.25,30645,121260,1.27,5.04,0.0,0.0,0,1925.78,1594.86,151.85,280.23,325.32,1716.86,1701.48,103.68,1732.52,Low,1732.52,1925.78,151.85,0.7063371724703756,0.078851166799946,1.0
192bit,13691.0,13682.0,154303.0,512,16,4,1485.92,30645,121260,1.27,5.04,0.0,0.0,0,2256.72,2069.45,157.54,286.56,331.3,2601.53,2201.38,104.61,1856.97,Low,2601.53,2601.53,157.54,0.571171579801117,0.06055667241969148,1.0
c-61,43618.0,43618.0,310016.0,16,16,4,570.93,48826,193140,1.61,6.35,0.0,0.0,0,214.99,179.41,6.54,59.2,108.66,28.32,109.66,205.04,28.57,Low,205.04,214.99,6.54,2.655611888925066,0.03042001953579236,1.0
c-61,43618.0,43618.0,310016.0,32,16,4,859.96,48826,193140,1.61,6.35,0.0,0.0,0,427.02,361.96,46.98,60.02,131.25,56.48,132.63,274.96,56.06,Low,274.96,427.02,46.98,2.013863519273102,0.11001826612336658,1.0
c-61,43618.0,43618.0,310016.0,64,16,4,1123.25,48826,193140,1.61,6.35,0.0,0.0,0,841.29,706.19,92.51,205.48,175.4,752.01,141.0,75.73,109.12,Low,752.01,841.29,92.51,1.3351519689999882,0.10996208204067565,1.0
c-61,43618.0,43618.0,310016.0,128,16,4,1347.16,48826,193140,1.61,6.35,0.0,0.0,0,1510.43,1318.52,111.66,213.97,194.83,1349.36,205.34,77.92,196.18,Low,1349.36,1510.43,111.66,0.8919049542183352,0.07392596810179881,1.0
c-61,43618.0,43618.0,310016.0,256,16,4,1509.51,48826,193140,1.61,6.35,0.0,0.0,0,1699.88,1568.71,115.7,217.92,205.81,1542.37,258.1,78.76,323.88,Low,1542.37,1699.88,115.7,0.8880097418641315,0.06806362802080146,1.0
c-61,43618.0,43618.0,310016.0,512,16,4,1598.02,48826,193140,1.61,6.35,0.0,0.0,0,1792.97,1752.43,118.64,219.91,211.43,1939.11,213.93,78.83,506.77,Low,1939.11,1939.11,118.64,0.8240997158490235,0.061182707530774434,1.0
Chevron2,90249.0,90249.0,803173.0,16,16,4,1181.14,78707,303649,2.65,10.2,0.0,0.0,0,284.71,263.94,243.61,72.63,215.96,1142.49,216.31,324.12,1136.03,Medium,1142.49,1142.49,243.61,1.033829617764707,0.2132272492538228,1.0
Chevron2,90249.0,90249.0,803173.0,32,16,4,1914.6,78707,303649,2.65,10.2,0.0,0.0,0,563.23,527.88,814.16,72.32,220.2,1394.4,220.29,393.71,1393.19,Medium,1394.4,1394.4,814.16,1.373063683304647,0.5838783706253585,1.0
Chevron2,90249.0,90249.0,803173.0,64,16,4,2370.99,78707,303649,2.65,10.2,0.0,0.0,0,1080.99,1012.19,1442.61,226.13,244.07,973.84,767.12,83.38,1484.61,Medium,1484.61,1484.61,1442.61,1.5970456887667468,0.971709741952432,1.0
Chevron2,90249.0,90249.0,803173.0,128,16,4,2705.42,78707,303649,2.65,10.2,0.0,0.0,0,1878.77,1802.86,1766.67,230.25,251.78,1588.87,1472.36,85.71,1507.95,Medium,1588.87,1878.77,1766.67,1.4399953160844596,0.940333303171756,1.0
Chevron2,90249.0,90249.0,803173.0,256,16,4,2871.04,78707,303649,2.65,10.2,0.0,0.0,0,2026.62,2024.06,1911.46,231.24,255.82,1630.6,1512.03,86.93,1403.84,Medium,1630.6,2026.62,1911.46,1.4166641995045939,0.9431763231390197,1.0
Chevron2,90249.0,90249.0,803173.0,512,16,4,2972.65,78707,303649,2.65,10.2,0.0,0.0,0,2088.88,2149.32,1970.83,232.97,260.58,2066.04,1942.82,86.98,1403.0,Medium,2066.04,2149.32,1970.83,1.3830653415964118,0.9169551299946028,1.0
ar2010,186211.0,186211.0,904310.0,16,16,4,617.28,208217,815372,1.11,4.34,0.0,0.0,0,220.29,213.78,12.7,43.61,122.52,636.84,122.72,180.79,635.94,Low,636.84,636.84,12.7,0.9692858488788392,0.01994221468500722,1.0
ar2010,186211.0,186211.0,904310.0,32,16,4,985.09,208217,815372,1.11,4.34,0.0,0.0,0,432.06,426.66,35.91,43.66,124.35,832.7,124.45,240.7,830.79,Low,832.7,832.7,35.91,1.1830070853848924,0.043124774828869936,1.0
ar2010,186211.0,186211.0,904310.0,64,16,4,1160.86,208217,815372,1.11,4.34,0.0,0.0,0,834.81,813.59,70.28,165.04,139.99,757.85,427.17,59.0,902.73,Low,902.73,902.73,70.28,1.285943748407608,0.07785273559092974,1.0
ar2010,186211.0,186211.0,904310.0,128,16,4,1243.04,208217,815372,1.11,4.34,0.0,0.0,0,1387.78,1330.36,79.56,167.14,141.04,1191.06,822.29,60.49,961.14,Low,1191.06,1387.78,79.56,0.8957039300177262,0.05732897145080633,1.0
ar2010,186211.0,186211.0,904310.0,256,16,4,1282.25,208217,815372,1.11,4.34,0.0,0.0,0,1428.61,1403.39,80.57,168.77,141.85,1200.64,834.81,61.42,993.68,Low,1200.64,1428.61,80.57,0.8975507661293146,0.05639747726811376,1.0
ar2010,186211.0,186211.0,904310.0,512,16,4,1305.45,208217,815372,1.11,4.34,0.0,0.0,0,1437.27,1438.91,81.08,169.23,141.65,1392.72,1066.09,61.42,996.52,Low,1392.72,1438.91,81.08,0.9072492372698778,0.05634820801856961,1.0
2D_27628_bjtcai,27628.0,27628.0,206670.0,16,16,4,462.35,29916,117589,3.77,14.8,0.0,0.0,0,308.64,259.92,75.03,111.14,338.61,573.7,337.06,289.85,635.43,Medium,635.43,635.43,75.03,0.7276175188455063,0.11807752230772864,1.0
2D_27628_bjtcai,27628.0,27628.0,206670.0,32,16,4,805.73,29916,117589,3.77,14.8,0.0,0.0,0,607.96,535.55,398.83,111.9,356.31,990.82,353.19,409.71,972.33,Medium,990.82,990.82,398.83,0.8131951313053833,0.402525181163077,1.0
2D_27628_bjtcai,27628.0,27628.0,206670.0,64,16,4,998.41,29916,117589,3.77,14.8,0.0,0.0,0,1196.21,1036.02,775.31,275.73,379.11,1003.73,1151.88,111.29,1357.54,Medium,1357.54,1357.54,775.31,0.7354553088675103,0.5711139266614611,1.0
2D_27628_bjtcai,27628.0,27628.0,206670.0,128,16,4,1410.72,29916,117589,3.77,14.8,0.0,0.0,0,2266.91,1998.41,930.7,289.59,402.59,1868.77,2089.14,114.3,1635.06,Medium,2089.14,2266.91,930.7,0.6223096638155022,0.4105588664746285,1.0
2D_27628_bjtcai,27628.0,27628.0,206670.0,256,16,4,1698.37,29916,117589,3.77,14.8,0.0,0.0,0,2540.83,2468.26,1021.24,294.91,414.97,2198.69,2362.91,115.85,1716.24,Medium,2362.91,2540.83,1021.24,0.6684311819366112,0.40193165225536537,1.0
2D_27628_bjtcai,27628.0,27628.0,206670.0,512,16,4,1808.93,29916,117589,3.77,14.8,0.0,0.0,0,2752.52,2816.52,1072.07,297.83,421.17,2992.55,2758.41,116.02,1782.51,Medium,2992.55,2992.55,1072.07,0.6044777865031494,0.35824631167399035,1.0
ex35,19716.0,19716.0,227872.0,16,16,4,558.51,23752,92401,2.47,9.61,0.0,0.0,0,239.46,177.32,218.59,84.71,241.23,598.97,242.52,173.81,583.65,Medium,598.97,598.97,218.59,0.9324507070470974,0.36494315241164,1.0
ex35,19716.0,19716.0,227872.0,32,16,4,1045.28,23752,92401,2.47,9.61,0.0,0.0,0,466.21,369.27,642.84,87.0,262.01,998.72,262.01,278.3,998.72,Medium,998.72,998.72,642.84,1.0466196731816726,0.643663889778917,1.0
ex35,19716.0,19716.0,227872.0,64,16,4,1472.52,23752,92401,2.47,9.61,0.0,0.0,0,918.34,698.95,1215.49,245.25,290.62,865.24,877.72,97.65,1322.94,Medium,1322.94,1322.94,1215.49,1.11306635221552,0.9187793853084796,1.0
ex35,19716.0,19716.0,227872.0,128,16,4,1781.99,23752,92401,2.47,9.61,0.0,0.0,0,1728.85,1350.34,1536.75,261.0,310.43,1565.75,1644.74,101.48,1564.41,Medium,1644.74,1728.85,1536.75,1.0307371952453943,0.8888856754489979,1.0
ex35,19716.0,19716.0,227872.0,256,16,4,2328.19,23752,92401,2.47,9.61,0.0,0.0,0,2039.85,1838.53,1808.48,268.78,320.91,1867.69,1813.87,103.36,1678.77,Medium,1867.69,2039.85,1808.48,1.1413535308968799,0.8865749932593083,1.0
ex35,19716.0,19716.0,227872.0,512,16,4,2648.71,23752,92401,2.47,9.61,0.0,0.0,0,2220.33,2179.25,1986.58,273.03,326.4,2494.08,2287.08,104.01,1701.85,Medium,2494.08,2494.08,1986.58,1.0619988131896332,0.7965181549910187,1.0
copter1,17222.0,17222.0,211064.0,16,16,4,445.28,30642,120221,1.76,6.89,0.0,0.0,0,234.52,174.87,157.51,87.8,247.15,578.26,248.31,167.51,583.05,Low,583.05,583.05,157.51,0.7637080867850099,0.2701483577737758,1.0
copter1,17222.0,17222.0,211064.0,32,16,4,734.14,30642,120221,1.76,6.89,0.0,0.0,0,464.39,356.23,535.02,90.74,273.22,977.15,273.4,276.62,970.41,Low,977.15,977.15,535.02,0.7513073734841119,0.5475310852990841,1.0
copter1,17222.0,17222.0,211064.0,64,16,4,1034.63,30642,120221,1.76,6.89,0.0,0.0,0,925.72,688.07,1022.1,253.53,301.74,834.25,915.68,99.84,1294.87,Low,1294.87,1294.87,1022.1,0.7990222956744694,0.7893456485979289,1.0
copter1,17222.0,17222.0,211064.0,128,16,4,1308.92,30642,120221,1.76,6.89,0.0,0.0,0,1702.13,1314.02,1396.62,270.12,323.72,1491.62,1719.46,104.23,1530.84,Low,1719.46,1719.46,1396.62,0.7612389936375374,0.8122433787351843,1.0
copter1,17222.0,17222.0,211064.0,256,16,4,1819.52,30642,120221,1.76,6.89,0.0,0.0,0,2060.42,1863.7,1634.57,278.79,334.96,1782.07,1913.33,106.57,1658.66,Low,1913.33,2060.42,1634.57,0.8830820900593083,0.7933188379068344,1.0
copter1,17222.0,17222.0,211064.0,512,16,4,2043.58,30642,120221,1.76,6.89,0.0,0.0,0,2331.39,2240.89,1809.28,283.14,340.53,2272.56,2464.98,107.35,1702.56,Low,2464.98,2464.98,1809.28,0.8290452660873516,0.7339937849394316,1.0
chipcool1,20082.0,20082.0,281150.0,16,16,4,357.24,63114,250531,1.12,4.45,0.0,0.0,0,234.68,211.55,39.49,96.32,288.06,649.31,288.95,205.52,663.09,Low,663.09,663.09,39.49,0.5387503958738633,0.059554509945859535,1.0
chipcool1,20082.0,20082.0,281150.0,32,16,4,612.53,63114,250531,1.12,4.45,0.0,0.0,0,460.52,430.22,166.26,99.63,314.49,1173.9,315.19,345.82,1169.02,Low,1173.9,1173.9,166.26,0.5217906124882868,0.14163046256069511,1.0
chipcool1,20082.0,20082.0,281150.0,64,16,4,806.74,63114,250531,1.12,4.45,0.0,0.0,0,906.94,820.28,328.64,253.69,338.73,756.29,1069.01,101.99,1546.91,Low,1546.91,1546.91,328.64,0.5215170889062712,0.21244933447970468,1.0
chipcool1,20082.0,20082.0,281150.0,128,16,4,984.76,63114,250531,1.12,4.45,0.0,0.0,0,1683.53,1553.31,390.49,269.3,361.55,1389.25,1988.68,107.61,1778.02,Low,1988.68,1988.68,390.49,0.4951827342760022,0.19635637709435405,1.0
chipcool1,20082.0,20082.0,281150.0,256,16,4,1284.89,63114,250531,1.12,4.45,0.0,0.0,0,2098.13,1954.13,413.76,277.47,373.4,1740.87,2186.87,111.38,1898.06,Low,2186.87,2186.87,413.76,0.5875474993941113,0.1892019187240211,1.0
chipcool1,20082.0,20082.0,281150.0,512,16,4,1378.4,63114,250531,1.12,4.45,0.0,0.0,0,2323.55,2281.14,438.72,281.13,379.72,2513.77,2643.78,111.84,1917.89,Low,2643.78,2643.78,438.72,0.5213746983485766,0.16594421623584413,1.0
bips07_3078,21128.0,21128.0,75729.0,16,16,4,256.71,11295,43458,1.74,6.7,0.0,0.0,0,103.17,68.78,12.86,31.06,76.19,199.29,77.51,105.77,197.21,Low,199.29,199.29,12.86,1.2881228360680415,0.06452907822770837,1.0
bips07_3078,21128.0,21128.0,75729.0,32,16,4,460.36,11295,43458,1.74,6.7,0.0,0.0,0,192.94,132.39,34.6,32.3,85.38,380.55,85.33,164.63,380.55,Low,380.55,380.55,34.6,1.2097227696754698,0.09092103534358166,1.0
bips07_3078,21128.0,21128.0,75729.0,64,16,4,637.72,11295,43458,1.74,6.7,0.0,0.0,0,373.51,259.79,68.67,138.57,104.17,387.86,274.88,49.05,533.3,Low,533.3,533.3,68.67,1.195799737483593,0.12876429776861056,1.0
bips07_3078,21128.0,21128.0,75729.0,128,16,4,859.34,11295,43458,1.74,6.7,0.0,0.0,0,735.23,514.73,83.84,148.42,110.76,559.92,521.82,50.85,652.13,Low,652.13,735.23,83.84,1.168804319736681,0.1140323436203637,1.0
bips07_3078,21128.0,21128.0,75729.0,256,16,4,1112.64,11295,43458,1.74,6.7,0.0,0.0,0,975.57,804.56,93.82,154.59,114.35,858.12,567.52,52.17,716.96,Low,858.12,975.57,93.82,1.1405024754758757,0.09616941890382032,1.0
bips07_3078,21128.0,21128.0,75729.0,512,16,4,1269.42,11295,43458,1.74,6.7,0.0,0.0,0,1097.02,969.33,98.9,156.75,115.88,960.88,726.64,52.67,727.51,Low,960.88,1097.02,98.9,1.157153014530273,0.09015332446081202,1.0
FEM_3D_thermal1,17880.0,17880.0,430740.0,16,16,4,955.08,28277,111832,3.85,15.23,0.0,0.0,0,318.36,280.43,315.33,142.44,464.66,839.65,463.16,235.76,846.25,Medium,846.25,846.25,315.33,1.128602658788774,0.37262038404726733,1.0
FEM_3D_thermal1,17880.0,17880.0,430740.0,32,16,4,1787.3,28277,111832,3.85,15.23,0.0,0.0,0,627.44,566.39,800.63,145.4,477.27,1421.58,476.22,412.19,1414.58,Medium,1421.58,1421.58,800.63,1.257263045343913,0.5631972875251481,1.0
FEM_3D_thermal1,17880.0,17880.0,430740.0,64,16,4,2544.99,28277,111832,3.85,15.23,0.0,0.0,0,1244.91,1096.73,1557.83,301.8,484.39,1062.24,1776.25,129.12,1846.69,Medium,1846.69,1846.69,1557.83,1.3781360163319234,0.8435795937596455,1.0
FEM_3D_thermal1,17880.0,17880.0,430740.0,128,16,4,2922.75,28277,111832,3.85,15.23,0.0,0.0,0,2344.16,2123.18,2041.42,316.81,519.9,1929.41,3291.23,132.89,2102.45,Medium,3291.23,3291.23,2041.42,0.8880418566918751,0.6202605105082295,1.0
FEM_3D_thermal1,17880.0,17880.0,430740.0,256,16,4,3753.73,28277,111832,3.85,15.23,0.0,0.0,0,2762.26,2651.73,2367.52,325.26,541.94,2298.81,3679.57,134.73,2218.88,Medium,3679.57,3679.57,2367.52,1.0201545289259342,0.6434230086667735,1.0
FEM_3D_thermal1,17880.0,17880.0,430740.0,512,16,4,4277.99,28277,111832,3.85,15.23,0.0,0.0,0,2945.86,3053.54,2525.41,329.59,551.74,3129.81,4622.29,135.31,2285.47,Medium,4622.29,4622.29,2525.41,0.9255131114663944,0.5463547289330613,1.0
c-57,37833.0,37833.0,403373.0,16,16,4,696.67,43187,170971,2.37,9.38,0.0,0.0,0,266.4,225.23,1.71,77.79,97.87,11.27,98.16,237.79,11.26,Medium,237.79,266.4,1.71,2.615127627627628,0.006418918918918919,1.0
c-57,37833.0,37833.0,403373.0,32,16,4,1032.97,43187,170971,2.37,9.38,0.0,0.0,0,523.17,462.03,20.86,79.21,171.77,21.84,171.04,339.08,22.45,Medium,339.08,523.17,20.86,1.9744442533019861,0.03987231683773917,1.0
c-57,37833.0,37833.0,403373.0,64,16,4,1282.59,43187,170971,2.37,9.38,0.0,0.0,0,1025.82,884.23,41.25,229.7,205.27,923.0,60.03,66.12,43.46,Medium,923.0,1025.82,41.25,1.2503070714160378,0.04021173305258233,1.0
c-57,37833.0,37833.0,403373.0,128,16,4,2098.17,43187,170971,2.37,9.38,0.0,0.0,0,1880.26,1620.79,45.74,226.19,261.16,1686.56,79.49,74.52,82.23,Medium,1686.56,1880.26,45.74,1.1158935466371673,0.02432642294150809,1.0
c-57,37833.0,37833.0,403373.0,256,16,4,2434.54,43187,170971,2.37,9.38,0.0,0.0,0,2163.21,2019.67,46.96,249.24,279.89,1956.88,158.06,75.18,158.74,Medium,1956.88,2163.21,46.96,1.1254293388066807,0.02170847952810869,1.0
c-57,37833.0,37833.0,403373.0,512,16,4,2391.69,43187,170971,2.37,9.38,0.0,0.0,0,2292.49,2277.99,47.67,249.3,295.48,2493.04,125.17,75.37,304.69,Medium,2493.04,2493.04,47.67,0.9593468215511985,0.019121233514103265,1.0
delaunay_n17,131072.0,131072.0,786352.0,16,16,4,911.18,107956,419545,1.87,7.28,0.0,0.0,0,255.56,234.8,19.16,52.43,149.84,814.03,150.01,215.97,811.51,Low,814.03,814.03,19.16,1.1193444959030994,0.0235372160731177,1.0
delaunay_n17,131072.0,131072.0,786352.0,32,16,4,1432.34,107956,419545,1.87,7.28,0.0,0.0,0,500.06,474.99,59.26,52.6,152.57,1003.64,152.63,289.79,1004.92,Low,1004.92,1004.92,59.26,1.425327389244915,0.05896986824821877,1.0
delaunay_n17,131072.0,131072.0,786352.0,64,16,4,1725.4,107956,419545,1.87,7.28,0.0,0.0,0,937.25,884.78,114.31,188.87,169.45,894.09,521.54,66.11,1011.39,Low,1011.39,1011.39,114.31,1.7059690129425842,0.11302267176855615,1.0
delaunay_n17,131072.0,131072.0,786352.0,128,16,4,1885.17,107956,419545,1.87,7.28,0.0,0.0,0,1433.64,1373.54,135.1,191.61,171.49,1419.09,993.97,67.98,1025.73,Low,1419.09,1433.64,135.1,1.3149535448229681,0.09423565190703383,1.0
delaunay_n17,131072.0,131072.0,786352.0,256,16,4,1905.73,107956,419545,1.87,7.28,0.0,0.0,0,1455.87,1444.01,138.04,193.38,173.67,1423.26,1014.48,69.68,1028.42,Low,1423.26,1455.87,138.04,1.308997369270608,0.0948161580360884,1.0
delaunay_n17,131072.0,131072.0,786352.0,512,16,4,1909.06,107956,419545,1.87,7.28,0.0,0.0,0,1460.01,1472.48,139.24,194.51,173.99,1463.49,1264.42,69.72,1025.48,Low,1463.49,1472.48,139.24,1.2964929914158425,0.09456155601434316,1.0
foldoc,13356.0,13356.0,120238.0,16,16,4,307.51,16450,64486,1.86,7.31,0.0,0.0,0,186.13,122.07,8.02,67.78,174.51,230.78,175.79,145.04,226.86,Low,230.78,230.78,8.02,1.3324811508796255,0.03475171158679261,1.0
foldoc,13356.0,13356.0,120238.0,32,16,4,582.27,16450,64486,1.86,7.31,0.0,0.0,0,356.79,253.93,33.07,70.81,199.57,421.15,199.73,256.92,424.12,Low,424.12,424.12,33.07,1.372889748184476,0.07797321512779402,1.0
foldoc,13356.0,13356.0,120238.0,64,16,4,928.48,16450,64486,1.86,7.31,0.0,0.0,0,705.21,492.27,65.46,224.12,232.91,693.01,591.58,86.89,832.1,Low,832.1,832.1,65.46,1.1158274245883908,0.07866842927532748,1.0
foldoc,13356.0,13356.0,120238.0,128,16,4,1269.0,16450,64486,1.86,7.31,0.0,0.0,0,1347.2,965.77,67.86,244.88,253.27,1324.94,1066.41,90.7,1147.86,Low,1324.94,1347.2,67.86,0.9419536817102138,0.05037114014251781,1.0
foldoc,13356.0,13356.0,120238.0,256,16,4,1587.3,16450,64486,1.86,7.31,0.0,0.0,0,1734.72,1364.4,80.81,254.67,262.99,1605.85,1269.84,93.09,1366.34,Low,1605.85,1734.72,80.81,0.9150179856115107,0.04658388673676443,1.0
foldoc,13356.0,13356.0,120238.0,512,16,4,1844.49,16450,64486,1.86,7.31,0.0,0.0,0,2007.1,1791.26,83.9,260.66,267.92,2235.69,1448.65,94.01,1525.02,Low,2235.69,2235.69,83.9,0.8250204634810729,0.03752756419718298,1.0
atmosmodl,1489752.0,1489752.0,10319760.0,32,16,4,1602.57,1931898,7539642,1.37,5.34,0.0,0.0,0,693.37,732.73,495.17,-1.0,175.0,1064.72,175.05,344.08,1064.28,Low,1064.72,1064.72,495.17,1.5051562852205274,0.46507062889773837,1.0
atmosmodl,1489752.0,1489752.0,10319760.0,64,16,4,1713.11,1931898,7539642,1.37,5.34,0.0,0.0,0,1219.33,1305.56,800.18,0.0,189.78,853.58,618.75,68.41,1059.06,Low,1059.06,1305.56,800.18,1.312164894757805,0.6129017433132142,1.0
atmosmodl,1489752.0,1489752.0,10319760.0,128,16,4,1644.62,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.83,1383.25,1027.81,0.0,191.76,1340.1,1189.44,69.7,955.68,Low,1340.1,1383.25,1027.81,1.1889535514187601,0.7430399421651906,1.0
atmosmodl,1489752.0,1489752.0,10319760.0,256,16,4,1647.65,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.13,1376.34,1098.32,0.0,193.47,1367.22,1198.5,70.52,981.24,Low,1367.22,1376.34,1098.32,1.1971242570876384,0.7980004940639668,1.0
atmosmodl,1489752.0,1489752.0,10319760.0,512,16,4,1653.15,1931898,7539642,1.37,5.34,0.0,0.0,0,1375.11,1382.65,1119.5,0.0,194.14,1352.54,1512.23,70.52,978.4,Low,1512.23,1512.23,1119.5,1.0931868829476998,0.7402974415267519,1.0
c-42,10471.0,10471.0,110285.0,16,16,4,308.06,12450,49274,2.24,8.86,0.0,0.0,0,161.71,107.6,14.02,74.12,133.68,22.96,132.87,129.44,22.9,Medium,133.68,161.71,14.02,1.9050151505781954,0.08669841073526682,1.0
c-42,10471.0,10471.0,110285.0,32,16,4,592.93,12450,49274,2.24,8.86,0.0,0.0,0,318.28,223.93,56.25,79.48,167.61,48.54,166.59,213.32,48.49,Medium,213.32,318.28,56.25,1.862919442000754,0.1767311800929999,1.0
c-42,10471.0,10471.0,110285.0,64,16,4,946.65,12450,49274,2.24,8.86,0.0,0.0,0,628.4,427.88,111.68,237.56,227.39,606.8,132.24,91.67,90.69,Medium,606.8,628.4,111.68,1.5064449395289625,0.17772119669000638,1.0
c-42,10471.0,10471.0,110285.0,128,16,4,1215.26,12450,49274,2.24,8.86,0.0,0.0,0,1205.3,843.48,155.88,264.23,261.11,973.82,185.94,95.79,172.96,Medium,973.82,1205.3,155.88,1.0082635028623579,0.12932879780967393,1.0
c-42,10471.0,10471.0,110285.0,256,16,4,1627.82,12450,49274,2.24,8.86,0.0,0.0,0,1666.25,1281.45,174.16,277.4,279.82,1296.52,339.34,98.35,337.65,Medium,1296.52,1666.25,174.16,0.9769362340585146,0.10452213053263315,1.0
c-42,10471.0,10471.0,110285.0,512,16,4,1876.19,12450,49274,2.24,8.86,0.0,0.0,0,2031.73,1807.03,182.47,284.63,290.73,2144.06,285.8,99.58,664.24,Medium,2144.06,2144.06,182.47,0.875064130667985,0.08510489445258063,1.0
c-58,37595.0,37595.0,552551.0,16,16,4,702.1,79613,316347,1.75,6.94,0.0,0.0,0,306.3,273.27,7.27,106.57,163.62,28.77,163.48,274.9,29.41,Low,274.9,306.3,7.27,2.2921971922951356,0.023734900424420502,1.0
c-58,37595.0,37595.0,552551.0,32,16,4,1194.7,79613,316347,1.75,6.94,0.0,0.0,0,603.23,555.33,72.5,106.81,215.17,56.57,217.76,376.66,56.44,Low,376.66,603.23,72.5,1.9805049483613215,0.12018633025545811,1.0
c-58,37595.0,37595.0,552551.0,64,16,4,1439.87,79613,316347,1.75,6.94,0.0,0.0,0,1171.91,1079.21,142.39,270.27,291.78,969.4,156.42,102.2,111.67,Low,969.4,1171.91,142.39,1.2286523709158552,0.12150250445853349,1.0
c-58,37595.0,37595.0,552551.0,128,16,4,1616.24,79613,316347,1.75,6.94,0.0,0.0,0,2206.92,2040.84,158.92,280.38,329.17,1766.06,215.67,106.83,215.53,Low,1766.06,2206.92,158.92,0.7323509687709567,0.0720098598952386,1.0
c-58,37595.0,37595.0,552551.0,256,16,4,1800.57,79613,316347,1.75,6.94,0.0,0.0,0,2386.86,2377.23,163.72,284.16,356.3,2000.66,285.23,107.95,378.03,Low,2000.66,2386.86,163.72,0.7543676629546768,0.0685922090110019,1.0
c-58,37595.0,37595.0,552551.0,512,16,4,1968.12,79613,316347,1.75,6.94,0.0,0.0,0,2500.97,2617.2,166.44,286.03,371.43,2724.47,226.87,107.97,574.46,Low,2724.47,2724.47,166.44,0.722386372395365,0.06109078095923244,1.0
bodyy5,18589.0,18589.0,128853.0,16,16,4,397.69,15264,60414,2.14,8.47,0.0,0.0,0,160.0,126.0,30.08,55.63,145.75,399.02,145.59,168.77,413.04,Medium,413.04,413.04,30.08,0.9628365291497191,0.07282587642843308,1.0
bodyy5,18589.0,18589.0,128853.0,32,16,4,599.32,15264,60414,2.14,8.47,0.0,0.0,0,317.25,261.44,103.47,57.88,161.4,693.2,161.5,263.03,698.82,Medium,698.82,698.82,103.47,0.8576171260124209,0.14806387911050053,1.0
bodyy5,18589.0,18589.0,128853.0,64,16,4,771.57,15264,60414,2.14,8.47,0.0,0.0,0,622.29,492.5,203.91,202.48,189.49,778.8,525.0,75.54,923.44,Medium,923.44,923.44,203.91,0.8355388547171446,0.22081564584596725,1.0
bodyy5,18589.0,18589.0,128853.0,128,16,4,957.13,15264,60414,2.14,8.47,0.0,0.0,0,1147.89,937.67,255.18,219.77,203.27,1373.5,994.47,78.52,1103.79,Medium,1373.5,1373.5,255.18,0.6968547506370586,0.18578813250819076,1.0
bodyy5,18589.0,18589.0,128853.0,256,16,4,1811.64,15264,60414,2.14,8.47,0.0,0.0,0,1505.46,1289.59,275.58,227.58,209.23,1612.23,1102.02,80.3,1175.28,Medium,1612.23,1612.23,275.58,1.1236858264639662,0.17093094657710128,1.0
bodyy5,18589.0,18589.0,128853.0,512,16,4,2110.18,15264,60414,2.14,8.47,0.0,0.0,0,1733.13,1570.61,285.7,232.12,211.18,1932.27,1436.95,80.89,1183.01,Medium,1932.27,1932.27,285.7,1.0920730539727883,0.14785718351990146,1.0
c-59,41282.0,41282.0,480536.0,16,16,4,763.97,65491,260029,1.85,7.34,0.0,0.0,0,274.59,240.87,10.14,89.17,162.73,41.69,166.74,250.54,39.65,Low,250.54,274.59,10.14,2.782220765504935,0.03692778324046761,1.0
c-59,41282.0,41282.0,480536.0,32,16,4,1190.92,65491,260029,1.85,7.34,0.0,0.0,0,539.32,483.92,58.64,89.88,199.93,83.49,199.68,346.71,83.44,Low,346.71,539.32,58.64,2.2081880887042944,0.10872951123637171,1.0
c-59,41282.0,41282.0,480536.0,64,16,4,1428.04,65491,260029,1.85,7.34,0.0,0.0,0,1063.13,950.62,115.87,254.79,257.52,937.63,199.95,97.13,154.76,Low,937.63,1063.13,115.87,1.3432411840508685,0.10898949328868529,1.0
c-59,41282.0,41282.0,480536.0,128,16,4,1738.71,65491,260029,1.85,7.34,0.0,0.0,0,1950.43,1753.78,131.12,264.39,288.91,1689.8,278.19,99.3,281.06,Low,1689.8,1950.43,131.12,0.8914495777854115,0.06722620140174218,1.0
c-59,41282.0,41282.0,480536.0,256,16,4,1824.96,65491,260029,1.85,7.34,0.0,0.0,0,2156.68,2108.19,135.62,268.8,305.98,1915.44,377.09,100.12,455.81,Low,1915.44,2156.68,135.62,0.8461895135115085,0.06288369160005194,1.0
c-59,41282.0,41282.0,480536.0,512,16,4,2046.74,65491,260029,1.85,7.34,0.0,0.0,0,2271.7,2340.87,139.52,271.38,315.33,2478.19,298.21,100.25,701.16,Low,2478.19,2478.19,139.52,0.825901161734976,0.05629915381790743,1.0
copter2,55476.0,55476.0,759952.0,16,16,4,770.74,112997,446543,1.7,6.73,0.0,0.0,0,319.44,299.08,34.86,100.02,323.94,1079.48,324.21,281.36,1081.01,Low,1081.01,1081.01,34.86,0.712981378525638,0.03224762028103348,1.0
copter2,55476.0,55476.0,759952.0,32,16,4,1315.93,112997,446543,1.7,6.73,0.0,0.0,0,628.58,604.58,115.52,100.32,332.36,1562.08,332.0,406.61,1547.76,Low,1562.08,1562.08,115.52,0.8424216429376217,0.07395267847997541,1.0
copter2,55476.0,55476.0,759952.0,64,16,4,1621.23,112997,446543,1.7,6.73,0.0,0.0,0,1227.21,1161.56,225.29,261.17,351.5,1046.77,1150.14,102.29,1778.71,Low,1778.71,1778.71,225.29,0.9114639261037494,0.1266592080777642,1.0
copter2,55476.0,55476.0,759952.0,128,16,4,1958.64,112997,446543,1.7,6.73,0.0,0.0,0,2181.42,2111.71,260.68,268.82,366.31,1864.34,2152.84,104.77,1824.61,Low,2152.84,2181.42,260.68,0.8978738619798113,0.11950014210926828,1.0
copter2,55476.0,55476.0,759952.0,256,16,4,2114.28,112997,446543,1.7,6.73,0.0,0.0,0,2336.07,2355.98,271.82,273.06,373.38,1965.29,2241.33,106.13,1786.28,Low,2241.33,2355.98,271.82,0.8974099949914686,0.11537449384120409,1.0
copter2,55476.0,55476.0,759952.0,512,16,4,2195.6,112997,446543,1.7,6.73,0.0,0.0,0,2400.88,2508.09,275.41,275.38,378.28,2542.71,2753.45,106.16,1793.79,Low,2753.45,2753.45,275.41,0.7973996259238411,0.1000236067478981,1.0
circuit_3,12127.0,12127.0,48137.0,16,16,4,166.56,6675,25407,1.89,7.21,0.0,0.0,0,65.85,44.57,1.12,33.38,30.41,5.49,30.09,86.73,5.49,Low,86.73,86.73,1.12,1.9204427533725354,0.012913640032284101,1.0
circuit_3,12127.0,12127.0,48137.0,32,16,4,308.57,6675,25407,1.89,7.21,0.0,0.0,0,130.28,93.11,10.34,34.98,47.61,10.45,46.13,139.12,10.5,Low,139.12,139.12,10.34,2.218013225991949,0.07432432432432431,1.0
circuit_3,12127.0,12127.0,48137.0,64,16,4,501.43,6675,25407,1.89,7.21,0.0,0.0,0,258.11,176.81,20.58,149.96,74.89,253.02,29.28,52.2,20.47,Low,253.02,258.11,20.58,1.942698849327806,0.07973344697996977,1.0
circuit_3,12127.0,12127.0,48137.0,128,16,4,752.14,6675,25407,1.89,7.21,0.0,0.0,0,512.78,354.6,20.94,163.94,94.39,361.25,41.1,54.65,40.68,Low,361.25,512.78,20.94,1.4667888763212293,0.04083622606185889,1.0
circuit_3,12127.0,12127.0,48137.0,256,16,4,922.39,6675,25407,1.89,7.21,0.0,0.0,0,859.59,618.63,26.85,172.53,109.7,666.26,79.21,55.89,79.95,Low,666.26,859.59,26.85,1.0730580858316174,0.03123582172896381,1.0
circuit_3,12127.0,12127.0,48137.0,512,16,4,1208.14,6675,25407,1.89,7.21,0.0,0.0,0,1068.23,855.77,29.28,176.81,118.78,1024.19,48.09,56.9,133.53,Low,1024.19,1068.23,29.28,1.1309736667197139,0.02740982747161192,1.0
bcsstk31,35588.0,35588.0,1181416.0,16,16,4,1747.66,65579,259101,4.56,18.02,0.0,0.0,0,392.63,386.46,157.96,178.76,631.77,908.78,637.23,313.21,926.6,High,926.6,926.6,157.96,1.8860997194042737,0.17047269587740127,1.0
bcsstk31,35588.0,35588.0,1181416.0,32,16,4,2881.5,65579,259101,4.56,18.02,0.0,0.0,0,771.16,779.04,691.49,178.39,614.52,1761.99,612.93,458.71,1754.14,High,1761.99,1761.99,691.49,1.6353668295506785,0.39244831128440005,1.0
bcsstk31,35588.0,35588.0,1181416.0,64,16,4,3539.82,65579,259101,4.56,18.02,0.0,0.0,0,1521.95,1502.6,1334.93,324.68,585.8,1234.5,1865.64,200.7,2220.71,High,2220.71,2220.71,1334.93,1.594003719531141,0.6011275673095542,1.0
bcsstk31,35588.0,35588.0,1181416.0,128,16,4,4400.06,65579,259101,4.56,18.02,0.0,0.0,0,2836.53,2846.79,1590.33,340.34,620.08,2349.32,3391.22,206.2,2464.49,High,3391.22,3391.22,1590.33,1.2974858605457624,0.46895512529414196,1.0
bcsstk31,35588.0,35588.0,1181416.0,256,16,4,5023.29,65579,259101,4.56,18.02,0.0,0.0,0,2989.51,3156.76,1664.41,348.13,638.19,2527.43,3606.0,209.16,2499.69,High,3606.0,3606.0,1664.41,1.3930366056572379,0.46156683305601776,1.0
bcsstk31,35588.0,35588.0,1181416.0,512,16,4,5438.83,65579,259101,4.56,18.02,0.0,0.0,0,3061.65,3345.6,1707.48,351.93,648.03,3459.81,4112.85,209.24,2537.44,High,4112.85,4112.85,1707.48,1.3223993094812598,0.41515737262482216,1.0
ford2,100196.0,100196.0,544688.0,16,16,4,707.39,76924,298849,1.82,7.08,0.0,0.0,0,229.92,208.06,16.3,48.02,134.42,709.23,134.56,202.71,700.11,Low,709.23,709.23,16.3,0.9974056370993895,0.022982671347799726,1.0
ford2,100196.0,100196.0,544688.0,32,16,4,1158.91,76924,298849,1.82,7.08,0.0,0.0,0,456.38,422.08,67.03,48.28,137.7,939.93,137.76,270.72,944.0,Low,944.0,944.0,67.03,1.227658898305085,0.07100635593220339,1.0
ford2,100196.0,100196.0,544688.0,64,16,4,1414.77,76924,298849,1.82,7.08,0.0,0.0,0,831.27,765.82,130.66,181.53,156.78,852.74,470.88,63.92,1008.68,Low,1008.68,1008.68,130.66,1.4025954713090376,0.12953563072530436,1.0
ford2,100196.0,100196.0,544688.0,128,16,4,1681.78,76924,298849,1.82,7.08,0.0,0.0,0,1386.42,1271.15,148.19,184.93,164.2,1271.15,904.42,65.36,1022.89,Low,1271.15,1386.42,148.19,1.2130378961642214,0.10688680197919821,1.0
ford2,100196.0,100196.0,544688.0,256,16,4,1816.01,76924,298849,1.82,7.08,0.0,0.0,0,1480.38,1424.02,152.3,186.4,165.73,1285.4,927.33,66.48,1014.55,Low,1285.4,1480.38,152.3,1.226718815439279,0.10287899052945865,1.0
ford2,100196.0,100196.0,544688.0,512,16,4,1867.97,76924,298849,1.82,7.08,0.0,0.0,0,1519.75,1513.94,153.35,187.29,165.57,1523.2,1171.14,66.54,1017.99,Low,1523.2,1523.2,153.35,1.2263458508403362,0.10067620798319327,1.0
bips07_1693,13275.0,13275.0,49044.0,16,16,4,174.53,7642,29315,1.67,6.42,0.0,0.0,0,73.86,44.75,9.31,31.22,72.77,170.89,72.77,92.19,171.48,Low,171.48,171.48,9.31,1.0177863307674364,0.05429204571961745,1.0
bips07_1693,13275.0,13275.0,49044.0,32,16,4,341.77,7642,29315,1.67,6.42,0.0,0.0,0,144.04,92.02,43.36,32.57,83.76,298.14,84.05,148.39,304.62,Low,304.62,304.62,43.36,1.121955222900663,0.14234127765740923,1.0
bips07_1693,13275.0,13275.0,49044.0,64,16,4,517.61,7642,29315,1.67,6.42,0.0,0.0,0,291.49,180.31,85.07,137.19,103.74,291.49,261.22,50.02,455.16,Low,455.16,455.16,85.07,1.1372044995166535,0.18690130942965108,1.0
bips07_1693,13275.0,13275.0,49044.0,128,16,4,635.9,7642,29315,1.67,6.42,0.0,0.0,0,528.78,361.61,90.68,151.02,112.36,434.98,484.98,52.15,590.0,Low,590.0,590.0,90.68,1.0777966101694916,0.1536949152542373,1.0
bips07_1693,13275.0,13275.0,49044.0,256,16,4,927.55,7642,29315,1.67,6.42,0.0,0.0,0,894.76,647.45,109.6,157.89,116.81,788.65,556.53,53.62,704.4,Low,788.65,894.76,109.6,1.0366466985560374,0.12249094729312889,1.0
bips07_1693,13275.0,13275.0,49044.0,512,16,4,1181.78,7642,29315,1.67,6.42,0.0,0.0,0,1052.59,861.84,114.3,161.73,119.24,1078.63,705.99,54.55,813.16,Low,1078.63,1078.63,114.3,1.0956305684062189,0.10596775539341571,1.0
c-64b,51035.0,51035.0,707601.0,16,16,4,1034.5,64622,256101,2.8,11.11,0.0,0.0,0,321.47,292.4,2.71,97.65,183.31,15.01,183.26,280.41,15.01,Medium,280.41,321.47,2.71,3.2180296761750706,0.008430024574610383,1.0
c-64b,51035.0,51035.0,707601.0,32,16,4,1659.09,64622,256101,2.8,11.11,0.0,0.0,0,633.86,593.75,30.37,97.98,302.95,43.82,302.95,392.69,43.74,Medium,392.69,633.86,30.37,2.6174391821537877,0.04791278831287666,1.0
c-64b,51035.0,51035.0,707601.0,64,16,4,2113.82,64622,256101,2.8,11.11,0.0,0.0,0,1248.42,1135.82,60.24,255.94,320.82,1047.94,123.22,70.87,84.35,Medium,1047.94,1248.42,60.24,1.693196199996796,0.04825299178161196,1.0
c-64b,51035.0,51035.0,707601.0,128,16,4,2783.09,64622,256101,2.8,11.11,0.0,0.0,0,2176.92,2061.28,70.1,252.98,348.55,1917.44,175.86,79.94,157.14,Medium,1917.44,2176.92,70.1,1.278453043749885,0.03220145894199143,1.0
c-64b,51035.0,51035.0,707601.0,256,16,4,2821.94,64622,256101,2.8,11.11,0.0,0.0,0,2417.48,2398.8,73.12,275.79,364.77,2114.41,318.77,80.86,304.56,Medium,2114.41,2417.48,73.12,1.1673064513460298,0.030246372255406457,1.0
c-64b,51035.0,51035.0,707601.0,512,16,4,2884.86,64622,256101,2.8,11.11,0.0,0.0,0,2517.91,2605.3,74.7,276.56,369.33,2727.17,225.99,81.02,559.35,Medium,2727.17,2727.17,74.7,1.057821844622814,0.027391031728861787,1.0
CurlCurl_1,226451.0,226451.0,2472071.0,16,16,4,1617.85,232848,915437,2.7,10.62,0.0,0.0,0,349.95,352.0,193.27,85.19,270.17,1295.63,270.59,386.02,1294.96,Medium,1295.63,1295.63,193.27,1.2486975448237536,0.1491706737262953,1.0
CurlCurl_1,226451.0,226451.0,2472071.0,32,16,4,2521.24,232848,915437,2.7,10.62,0.0,0.0,0,688.41,704.19,632.32,84.8,271.18,1482.06,271.22,457.75,1483.39,Medium,1483.39,1483.39,632.32,1.6996474291993338,0.42626686171539513,1.0
CurlCurl_1,226451.0,226451.0,2472071.0,64,16,4,2872.0,232848,915437,2.7,10.62,0.0,0.0,0,1334.45,1361.84,1184.37,233.03,284.08,1057.68,963.3,88.19,1569.32,Medium,1569.32,1569.32,1184.37,1.8300920143756532,0.7547026737695307,1.0
CurlCurl_1,226451.0,226451.0,2472071.0,128,16,4,3025.33,232848,915437,2.7,10.62,0.0,0.0,0,2394.55,2457.63,1379.41,235.53,289.35,1927.17,1849.49,90.7,1617.45,Medium,1927.17,2457.63,1379.41,1.2309949015921842,0.5612765143654659,1.0
CurlCurl_1,226451.0,226451.0,2472071.0,256,16,4,3091.54,232848,915437,2.7,10.62,0.0,0.0,0,2432.69,2552.31,1420.27,236.4,292.0,1950.45,1873.05,91.9,1550.43,Medium,1950.45,2552.31,1420.27,1.2112713581030519,0.5564645360477372,1.0
CurlCurl_1,226451.0,226451.0,2472071.0,512,16,4,3128.21,232848,915437,2.7,10.62,0.0,0.0,0,2464.98,2610.85,1440.34,237.07,293.72,2657.69,2380.07,91.93,1543.21,Medium,2657.69,2657.69,1440.34,1.177040964145555,0.5419518453995763,1.0
dc2,116835.0,116835.0,766396.0,16,16,4,416.29,102824,400364,1.91,7.45,0.0,0.0,0,252.1,228.77,0.14,45.97,17.01,1.77,16.99,172.07,1.75,Low,172.07,252.1,0.14,1.6512891709639033,0.000555335184450615,1.0
dc2,116835.0,116835.0,766396.0,32,16,4,745.52,102824,400364,1.91,7.45,0.0,0.0,0,479.15,456.05,1.75,49.04,30.99,3.39,30.53,241.73,3.4,Low,241.73,479.15,1.75,1.5559219451111344,0.003652300949598247,1.0
dc2,116835.0,116835.0,766396.0,64,16,4,1261.04,102824,400364,1.91,7.45,0.0,0.0,0,812.08,772.77,3.49,128.16,49.69,869.42,7.67,44.93,5.6,Low,869.42,869.42,3.49,1.4504382231832715,0.004014170366451198,1.0
dc2,116835.0,116835.0,766396.0,128,16,4,1799.58,102824,400364,1.91,7.45,0.0,0.0,0,1322.23,1269.92,3.85,129.99,73.81,1299.8,8.5,58.22,10.28,Low,1299.8,1322.23,3.85,1.3610188847628626,0.0029117475779554237,1.0
dc2,116835.0,116835.0,766396.0,256,16,4,1889.42,102824,400364,1.91,7.45,0.0,0.0,0,1342.64,1350.63,3.92,130.0,103.17,1314.43,15.04,59.0,19.99,Low,1314.43,1350.63,3.92,1.3989175421840179,0.0029023492740424834,1.0
dc2,116835.0,116835.0,766396.0,512,16,4,1876.98,102824,400364,1.91,7.45,0.0,0.0,0,1358.18,1390.76,3.93,128.24,132.07,1520.82,10.9,59.02,39.25,Low,1520.82,1520.82,3.93,1.2341894504280586,0.002584132244447075,1.0
bodyy6,19366.0,19366.0,134208.0,16,16,4,407.93,15902,63026,2.14,8.47,0.0,0.0,0,162.15,129.44,46.63,55.66,146.15,427.77,146.94,176.37,427.77,Medium,427.77,427.77,46.63,0.9536199359468874,0.10900717675386307,1.0
bodyy6,19366.0,19366.0,134208.0,32,16,4,587.34,15902,63026,2.14,8.47,0.0,0.0,0,315.2,265.78,103.41,57.67,162.15,707.34,162.44,266.56,703.64,Medium,707.34,707.34,103.41,0.8303503265756214,0.1461956060734583,1.0
bodyy6,19366.0,19366.0,134208.0,64,16,4,747.68,15902,63026,2.14,8.47,0.0,0.0,0,613.89,511.38,204.32,202.63,189.99,794.97,532.6,71.63,947.26,Medium,947.26,947.26,204.32,0.7893081097058885,0.21569579629668728,1.0
bodyy6,19366.0,19366.0,134208.0,128,16,4,920.02,15902,63026,2.14,8.47,0.0,0.0,0,1160.37,973.79,234.45,219.15,204.09,1405.46,1009.35,75.09,1094.4,Medium,1405.46,1405.46,234.45,0.6546041865296771,0.1668137122365631,1.0
bodyy6,19366.0,19366.0,134208.0,256,16,4,1833.76,15902,63026,2.14,8.47,0.0,0.0,0,1511.9,1333.31,263.15,228.22,210.65,1611.34,1103.93,78.34,1176.2,Medium,1611.34,1611.34,263.15,1.1380341827299019,0.16331128129382996,1.0
bodyy6,19366.0,19366.0,134208.0,512,16,4,2088.84,15902,63026,2.14,8.47,0.0,0.0,0,1744.31,1594.65,278.86,232.36,214.44,1950.22,1438.27,79.59,1183.95,Medium,1950.22,1950.22,278.86,1.0710791602998637,0.14298899611325902,1.0
fe_4elt2,11143.0,11143.0,65636.0,16,16,4,207.71,9740,38202,1.72,6.74,0.0,0.0,0,104.52,69.68,20.74,46.32,110.68,287.88,111.44,115.96,291.72,Low,291.72,291.72,20.74,0.7120183737830796,0.07109557109557109,1.0
fe_4elt2,11143.0,11143.0,65636.0,32,16,4,366.68,9740,38202,1.72,6.74,0.0,0.0,0,208.37,147.0,71.77,48.89,130.23,462.23,130.49,188.88,462.23,Low,462.23,462.23,71.77,0.7932847283819743,0.1552690219154966,1.0
fe_4elt2,11143.0,11143.0,65636.0,64,16,4,551.56,9740,38202,1.72,6.74,0.0,0.0,0,411.51,279.01,142.61,175.97,158.35,402.67,405.79,67.82,715.38,Low,715.38,715.38,142.61,0.7710028236741312,0.19934859794794377,1.0
fe_4elt2,11143.0,11143.0,65636.0,128,16,4,684.6,9740,38202,1.72,6.74,0.0,0.0,0,784.88,539.66,151.1,195.64,172.95,727.27,759.9,70.71,908.46,Low,908.46,908.46,151.1,0.7535829865926953,0.16632542984831472,1.0
fe_4elt2,11143.0,11143.0,65636.0,256,16,4,1299.72,9740,38202,1.72,6.74,0.0,0.0,0,1070.52,915.59,206.16,207.63,181.0,1266.8,872.96,73.07,1018.6,Low,1266.8,1266.8,206.16,1.0259867382380803,0.16274076413009156,1.0
fe_4elt2,11143.0,11143.0,65636.0,512,16,4,1572.12,9740,38202,1.72,6.74,0.0,0.0,0,1354.19,1228.28,222.99,214.76,184.97,1550.08,1157.22,74.38,1167.51,Low,1550.08,1550.08,222.99,1.0142186209744013,0.1438570912469034,1.0
CoupCons3D,416800.0,416800.0,17277420.0,16,16,4,3769.89,902639,3610556,6.18,24.73,0.0,0.0,0,447.62,503.92,426.46,230.07,956.44,2180.98,955.7,598.68,2175.45,High,2180.98,2180.98,426.46,1.728530293721171,0.19553595172812221,1.0
CoupCons3D,416800.0,416800.0,17277420.0,32,16,4,5497.11,902639,3610556,6.18,24.73,0.0,0.0,0,874.49,985.79,1364.24,222.22,799.85,2873.44,798.88,698.72,2872.33,High,2873.44,2873.44,1364.24,1.913076312712289,0.47477587838966534,1.0
CoupCons3D,416800.0,416800.0,17277420.0,64,16,4,6255.97,902639,3610556,6.18,24.73,0.0,0.0,0,1682.51,1887.8,2555.65,334.65,717.52,1335.01,2469.56,209.83,2900.04,High,2900.04,2900.04,2555.65,2.157201279982345,0.8812464655659923,1.0
CoupCons3D,416800.0,416800.0,17277420.0,128,16,4,6613.05,902639,3610556,6.18,24.73,0.0,0.0,0,3026.5,3388.65,3097.21,341.24,747.31,2512.86,4387.25,212.68,2899.15,High,4387.25,4387.25,3097.21,1.5073337512108953,0.7059570345888655,1.0
CoupCons3D,416800.0,416800.0,17277420.0,256,16,4,6706.42,902639,3610556,6.18,24.73,0.0,0.0,0,3029.45,3422.13,3132.38,344.3,761.6,2550.98,4456.22,213.88,2801.19,High,4456.22,4456.22,3132.38,1.5049571161208377,0.702923105232686,1.0
CoupCons3D,416800.0,416800.0,17277420.0,512,16,4,6767.33,902639,3610556,6.18,24.73,0.0,0.0,0,3025.94,3433.58,3141.86,345.74,768.3,3565.89,4853.57,213.9,2796.44,High,4853.57,4853.57,3141.86,1.3942994538041071,0.6473296975216182,1.0
d_pretok,182730.0,182730.0,1641672.0,16,16,4,1191.34,219361,863004,1.9,7.48,0.0,0.0,0,314.92,311.99,97.72,73.45,225.63,1144.82,224.64,290.41,1153.67,Low,1153.67,1153.67,97.72,1.03265231825392,0.08470359808264061,1.0
d_pretok,182730.0,182730.0,1641672.0,32,16,4,1825.09,219361,863004,1.9,7.48,0.0,0.0,0,606.79,617.63,291.02,72.95,225.46,1292.15,225.6,371.71,1295.72,Low,1295.72,1295.72,291.02,1.4085527737474144,0.22460099404192263,1.0
d_pretok,182730.0,182730.0,1641672.0,64,16,4,2064.35,219361,863004,1.9,7.48,0.0,0.0,0,1120.79,1138.27,551.04,218.33,241.23,947.16,789.17,82.42,1290.37,Low,1290.37,1290.37,551.04,1.5998124568922092,0.4270403062687446,1.0
d_pretok,182730.0,182730.0,1641672.0,128,16,4,2224.86,219361,863004,1.9,7.48,0.0,0.0,0,1881.03,1884.81,650.2,220.96,244.67,1591.54,1504.05,84.02,1321.13,Low,1591.54,1884.81,650.2,1.1804160631575598,0.34496845835919804,1.0
d_pretok,182730.0,182730.0,1641672.0,256,16,4,2280.69,219361,863004,1.9,7.48,0.0,0.0,0,1929.82,1968.87,660.87,222.19,246.18,1605.06,1528.29,85.1,1359.63,Low,1605.06,1968.87,660.87,1.1583751085648113,0.3356595407518018,1.0
d_pretok,182730.0,182730.0,1641672.0,512,16,4,2308.15,219361,863004,1.9,7.48,0.0,0.0,0,1958.23,2013.32,666.86,222.97,247.37,2023.63,1945.4,85.12,1359.39,Low,2023.63,2023.63,666.86,1.1405988248839956,0.3295365259459486,1.0
EternityII_E,11077.0,262144.0,1503732.0,16,16,4,340.29,368418,1473672,1.02,4.08,0.0,0.0,0,362.35,391.7,2.37,273.7,67.31,6.99,65.78,223.34,7.03,Low,273.7,391.7,2.37,0.8687515956088844,0.006050548889456217,1.0
EternityII_E,11077.0,262144.0,1503732.0,32,16,4,582.84,368418,1473672,1.02,4.08,0.0,0.0,0,652.52,722.6,11.56,276.5,103.52,13.24,109.41,403.79,12.98,Low,403.79,722.6,11.56,0.8065873235538334,0.01599778577359535,1.0
EternityII_E,11077.0,262144.0,1503732.0,64,16,4,946.79,368418,1473672,1.02,4.08,0.0,0.0,0,1025.04,1094.22,22.94,355.93,175.8,895.88,31.47,385.5,22.79,Low,895.88,1094.22,22.94,0.8652647548025076,0.020964705452285647,1.0
EternityII_E,11077.0,262144.0,1503732.0,128,16,4,1140.92,368418,1473672,1.02,4.08,0.0,0.0,0,1245.97,1248.3,27.41,364.61,294.78,1325.02,34.41,416.04,40.81,Low,1325.02,1325.02,27.41,0.8610587010007397,0.02068648020407239,1.0
EternityII_E,11077.0,262144.0,1503732.0,256,16,4,977.24,368418,1473672,1.02,4.08,0.0,0.0,0,1275.5,1281.82,31.38,363.29,440.51,1404.45,59.8,418.6,74.71,Low,1404.45,1404.45,31.38,0.6958168678130229,0.02234326604720709,1.0
EternityII_E,11077.0,262144.0,1503732.0,512,16,4,1065.13,368418,1473672,1.02,4.08,0.0,0.0,0,1282.77,1305.32,33.33,364.78,598.78,1363.27,41.96,418.46,138.77,Low,1363.27,1363.27,33.33,0.7813052440088905,0.024448568515407804,1.0
af_shell4,504855.0,504855.0,17562051.0,16,16,4,4917.96,630091,2518300,6.98,27.91,0.0,0.0,0,486.57,524.21,700.03,177.75,738.81,2097.41,738.87,764.3,2098.66,High,2098.66,2098.66,700.03,2.343381014552143,0.33356046239028714,1.0
af_shell4,504855.0,504855.0,17562051.0,32,16,4,7371.27,630091,2518300,6.98,27.91,0.0,0.0,0,962.09,1041.56,2263.98,174.86,641.64,2479.75,642.25,814.98,2482.2,High,2482.2,2482.2,2263.98,2.969651921682379,0.9120860526951898,1.0
af_shell4,504855.0,504855.0,17562051.0,64,16,4,8314.38,630091,2518300,6.98,27.91,0.0,0.0,0,1861.6,2022.29,4260.35,292.78,581.74,1290.1,1669.68,183.18,2588.98,High,2588.98,2588.98,4260.35,1.95157205393923,1.6455708425712057,1.0
af_shell4,504855.0,504855.0,17562051.0,128,16,4,8650.19,630091,2518300,6.98,27.91,0.0,0.0,0,3301.22,3615.67,4841.09,297.31,601.98,2453.85,3096.77,187.6,2623.35,High,3096.77,3615.67,4841.09,1.7868269336037959,1.3389192044627967,1.0
af_shell4,504855.0,504855.0,17562051.0,256,16,4,8744.14,630091,2518300,6.98,27.91,0.0,0.0,0,3309.87,3664.06,4904.36,299.93,611.84,2487.25,3121.29,189.54,2558.94,High,3121.29,3664.06,4904.36,1.7829319218001942,1.3385042821351179,1.0
af_shell4,504855.0,504855.0,17562051.0,512,16,4,8805.93,630091,2518300,6.98,27.91,0.0,0.0,0,3315.78,3688.56,4929.57,301.51,617.16,3589.38,3831.37,189.54,2560.55,High,3831.37,3831.37,4929.57,1.786348505042022,1.2866337628576723,1.0
fd15,11532.0,11532.0,44206.0,16,16,4,147.35,9693,37618,1.18,4.56,0.0,0.0,0,66.88,44.47,15.9,31.94,71.88,210.5,72.59,82.01,210.5,Low,210.5,210.5,15.9,0.7,0.07553444180522566,1.0
fd15,11532.0,11532.0,44206.0,32,16,4,281.57,9693,37618,1.18,4.56,0.0,0.0,0,130.21,87.19,38.9,33.75,84.85,322.67,85.09,127.58,327.45,Low,327.45,327.45,38.9,0.8598870056497175,0.11879676286455948,1.0
fd15,11532.0,11532.0,44206.0,64,16,4,443.17,9693,37618,1.18,4.56,0.0,0.0,0,267.51,170.35,77.11,145.18,106.84,249.4,268.73,49.7,477.9,Low,477.9,477.9,77.11,0.9273278928646161,0.16135174722745343,1.0
fd15,11532.0,11532.0,44206.0,128,16,4,615.04,9693,37618,1.18,4.56,0.0,0.0,0,497.4,339.07,80.98,160.31,116.45,373.05,505.21,52.22,608.69,Low,608.69,608.69,80.98,1.0104322397279402,0.13303980679820598,1.0
fd15,11532.0,11532.0,44206.0,256,16,4,930.65,9693,37618,1.18,4.56,0.0,0.0,0,842.02,598.39,110.57,168.97,121.53,710.14,575.51,54.25,708.0,Low,710.14,842.02,110.57,1.1052587824517233,0.13131517066102943,1.0
fd15,11532.0,11532.0,44206.0,512,16,4,1043.21,9693,37618,1.18,4.56,0.0,0.0,0,995.49,784.58,118.92,173.87,124.41,1059.62,765.47,55.71,817.21,Low,1059.62,1059.62,118.92,0.9845133160944491,0.1122289122515619,1.0
apache2,715176.0,715176.0,4817870.0,16,16,4,1080.48,892915,3481372,1.38,5.4,0.0,0.0,0,330.72,342.62,151.32,57.78,169.29,1040.58,169.54,300.25,1038.56,Low,1040.58,1040.58,151.32,1.0383440004612814,0.1454189009975206,1.0
apache2,715176.0,715176.0,4817870.0,32,16,4,1539.99,892915,3481372,1.38,5.4,0.0,0.0,0,650.62,679.48,470.36,57.55,170.34,1035.66,170.25,336.38,1035.88,Low,1035.88,1035.88,470.36,1.486649032706491,0.45406803876896934,1.0
apache2,715176.0,715176.0,4817870.0,64,16,4,1677.39,892915,3481372,1.38,5.4,0.0,0.0,0,1253.27,1305.21,881.22,191.47,185.26,847.73,600.25,67.95,1139.25,Low,1139.25,1305.21,881.22,1.2851495161698119,0.6751557220677132,1.0
apache2,715176.0,715176.0,4817870.0,128,16,4,1727.38,892915,3481372,1.38,5.4,0.0,0.0,0,1959.88,1985.93,1004.32,193.32,187.06,1485.74,1160.9,70.11,1150.26,Low,1485.74,1985.93,1004.32,0.869809107068225,0.5057177241896744,1.0
apache2,715176.0,715176.0,4817870.0,256,16,4,1739.03,892915,3481372,1.38,5.4,0.0,0.0,0,1950.26,1991.47,1015.52,193.1,188.69,1504.26,1170.47,71.09,1152.74,Low,1504.26,1991.47,1015.52,0.8732393658955445,0.5099348722300612,1.0
apache2,715176.0,715176.0,4817870.0,512,16,4,1748.16,892915,3481372,1.38,5.4,0.0,0.0,0,1939.37,1986.88,1019.3,193.42,189.28,1879.0,1494.13,71.1,1154.57,Low,1879.0,1986.88,1019.3,0.8798518279916251,0.5130153808986954,1.0
c-62ghs,41731.0,41731.0,559339.0,16,16,4,769.38,77806,308936,1.81,7.19,0.0,0.0,0,299.43,271.53,6.73,98.51,157.16,29.22,157.56,268.4,29.21,Low,268.4,299.43,6.73,2.569482015830077,0.022476037805163145,1.0
c-62ghs,41731.0,41731.0,559339.0,32,16,4,1251.32,77806,308936,1.81,7.19,0.0,0.0,0,592.52,549.18,58.19,99.14,204.21,59.16,201.31,376.16,56.67,Low,376.16,592.52,58.19,2.111861202997367,0.09820765543779113,1.0
c-62ghs,41731.0,41731.0,559339.0,64,16,4,1416.94,77806,308936,1.81,7.19,0.0,0.0,0,1160.46,1062.88,114.42,256.29,271.53,962.72,154.44,99.28,113.19,Low,962.72,1160.46,114.42,1.2210158040776933,0.0985988314978543,1.0
c-62ghs,41731.0,41731.0,559339.0,128,16,4,1599.83,77806,308936,1.81,7.19,0.0,0.0,0,2151.32,2009.31,130.17,267.85,311.39,1750.0,206.73,103.7,220.7,Low,1750.0,2151.32,130.17,0.7436504099808489,0.06050703753974303,1.0
c-62ghs,41731.0,41731.0,559339.0,256,16,4,1854.8,77806,308936,1.81,7.19,0.0,0.0,0,2328.78,2329.38,134.67,267.12,335.35,1971.25,279.04,104.29,374.69,Low,1971.25,2329.38,134.67,0.7962633833895714,0.05781366715606727,1.0
c-62ghs,41731.0,41731.0,559339.0,512,16,4,1989.42,77806,308936,1.81,7.19,0.0,0.0,0,2436.89,2535.27,136.83,268.23,347.0,2638.41,222.84,104.35,552.01,Low,2638.41,2638.41,136.83,0.7540223088905819,0.051860779787826765,1.0
af_5_k101,503625.0,503625.0,17550675.0,16,16,4,4927.2,628135,2511425,6.99,27.94,0.0,0.0,0,488.55,525.66,882.7,177.78,738.04,2041.73,738.26,763.54,2039.12,High,2041.73,2041.73,882.7,2.41324758905438,0.43232944610697793,1.0
af_5_k101,503625.0,503625.0,17550675.0,32,16,4,7403.79,628135,2511425,6.99,27.94,0.0,0.0,0,966.71,1046.43,3617.58,174.8,642.73,2496.72,642.75,812.83,2494.06,High,2496.72,2496.72,3617.58,2.0466140347967428,1.4489330000961262,1.0
af_5_k101,503625.0,503625.0,17550675.0,64,16,4,8348.52,628135,2511425,6.99,27.94,0.0,0.0,0,1873.52,2033.8,6475.07,293.32,582.73,1291.92,1666.37,183.15,2533.84,High,2533.84,2533.84,6475.07,1.289332779413968,2.555437596691188,1.0
af_5_k101,503625.0,503625.0,17550675.0,128,16,4,8689.53,628135,2511425,6.99,27.94,0.0,0.0,0,3318.26,3631.8,7599.34,297.7,603.5,2448.18,3098.36,187.59,2630.15,High,3098.36,3631.8,7599.34,1.143458510870681,2.092444517869927,1.0
af_5_k101,503625.0,503625.0,17550675.0,256,16,4,8783.02,628135,2511425,6.99,27.94,0.0,0.0,0,3334.09,3684.5,7840.37,300.16,613.04,2473.28,3121.16,189.56,2566.92,High,3121.16,3684.5,7840.37,1.1202302952539231,2.127933233817343,1.0
af_5_k101,503625.0,503625.0,17550675.0,512,16,4,8829.42,628135,2511425,6.99,27.94,0.0,0.0,0,3335.52,3708.3,7901.37,301.49,618.37,3615.29,3842.43,189.56,2567.77,High,3842.43,3842.43,7901.37,1.1174543148846339,2.056347155315777,1.0
dictionary28,52652.0,52652.0,178076.0,16,16,4,341.8,38575,149384,1.19,4.62,0.0,0.0,0,134.91,96.99,8.37,31.03,85.24,377.28,84.96,138.9,374.9,Low,377.28,377.28,8.37,0.905958439355386,0.022185114503816793,1.0
dictionary28,52652.0,52652.0,178076.0,32,16,4,528.42,38575,149384,1.19,4.62,0.0,0.0,0,263.04,195.69,37.13,31.52,89.26,574.44,89.44,194.62,569.84,Low,574.44,574.44,37.13,0.9198871944850635,0.06463686372815264,1.0
dictionary28,52652.0,52652.0,178076.0,64,16,4,798.55,38575,149384,1.19,4.62,0.0,0.0,0,521.83,378.48,72.78,142.12,108.29,544.16,348.14,47.47,703.16,Low,703.16,703.16,72.78,1.1356590249729792,0.10350418112520622,1.0
dictionary28,52652.0,52652.0,178076.0,128,16,4,1032.32,38575,149384,1.19,4.62,0.0,0.0,0,973.09,732.45,89.33,148.0,111.97,791.89,663.53,48.67,791.89,Low,791.89,973.09,89.33,1.0608679567152062,0.09180034734711075,1.0
dictionary28,52652.0,52652.0,178076.0,256,16,4,1109.94,38575,149384,1.19,4.62,0.0,0.0,0,1141.51,970.11,92.17,151.06,113.92,1053.31,705.08,49.57,815.23,Low,1053.31,1141.51,92.17,0.972343650077529,0.0807439269038379,1.0
dictionary28,52652.0,52652.0,178076.0,512,16,4,1181.27,38575,149384,1.19,4.62,0.0,0.0,0,1193.89,1103.06,93.5,152.46,114.78,1295.39,922.82,49.58,817.8,Low,1295.39,1295.39,93.5,0.9119029790256216,0.0721790348852469,1.0
CurlCurl_3,1219574.0,1219574.0,13544618.0,32,16,4,2876.94,1276105,5017696,2.7,10.61,0.0,0.0,0,820.12,873.4,631.3,-1.0,275.94,1508.98,276.04,404.48,1508.48,Medium,1508.98,1508.98,631.3,1.9065461437527336,0.4183620723932722,1.0
CurlCurl_3,1219574.0,1219574.0,13544618.0,64,16,4,3097.51,1276105,5017696,2.7,10.61,0.0,0.0,0,1570.16,1672.95,1085.92,0.0,288.47,1047.11,992.15,85.18,1590.68,Medium,1590.68,1672.95,1085.92,1.851525747930303,0.6491048746226725,1.0
CurlCurl_3,1219574.0,1219574.0,13544618.0,128,16,4,3136.6,1276105,5017696,2.7,10.61,0.0,0.0,0,2405.85,2541.26,1335.79,0.0,293.77,1937.37,1908.23,86.35,1522.32,Medium,1937.37,2541.26,1335.79,1.2342696142858265,0.5256408238432903,1.0
CurlCurl_3,1219574.0,1219574.0,13544618.0,256,16,4,3146.3,1276105,5017696,2.7,10.61,0.0,0.0,0,2390.93,2542.4,1387.73,0.0,296.54,1958.71,1920.05,86.96,1507.81,Medium,1958.71,2542.4,1387.73,1.2375314663310257,0.5458346444304594,1.0
CurlCurl_3,1219574.0,1219574.0,13544618.0,512,16,4,3155.74,1276105,5017696,2.7,10.61,0.0,0.0,0,2388.89,2548.42,1393.94,0.0,297.98,2508.23,2416.09,86.96,1507.37,Medium,2508.23,2548.42,1393.94,1.238312366093501,0.5469820516241436,1.0
ca-HepPh,12008.0,12008.0,237010.0,16,16,4,252.68,54404,216486,1.09,4.36,0.0,0.0,0,255.67,192.07,7.53,124.55,297.01,105.34,290.45,164.13,102.96,Low,297.01,297.01,7.53,0.8507457661358204,0.025352681727887953,1.0
ca-HepPh,12008.0,12008.0,237010.0,32,16,4,470.72,54404,216486,1.09,4.36,0.0,0.0,0,490.7,402.05,40.51,130.08,343.74,226.59,343.74,273.05,226.59,Low,343.74,490.7,40.51,0.9592826574281639,0.08255553291216629,1.0
ca-HepPh,12008.0,12008.0,237010.0,64,16,4,733.21,54404,216486,1.09,4.36,0.0,0.0,0,983.44,772.02,80.93,306.71,386.64,881.9,578.07,121.67,457.77,Low,881.9,983.44,80.93,0.7455564142194745,0.08229276824208899,1.0
ca-HepPh,12008.0,12008.0,237010.0,128,16,4,909.83,54404,216486,1.09,4.36,0.0,0.0,0,1877.31,1487.12,82.27,330.85,428.88,1598.72,840.46,126.35,735.48,Low,1598.72,1877.31,82.27,0.4846455833080312,0.04382334297478839,1.0
ca-HepPh,12008.0,12008.0,237010.0,256,16,4,996.63,54404,216486,1.09,4.36,0.0,0.0,0,2287.19,1977.14,105.37,343.46,456.23,1881.97,1218.56,127.97,1202.71,Low,1881.97,2287.19,105.37,0.4357442975878698,0.04606963129429562,1.0
ca-HepPh,12008.0,12008.0,237010.0,512,16,4,1156.15,54404,216486,1.09,4.36,0.0,0.0,0,2524.74,2463.24,114.67,350.28,466.07,2664.91,1217.19,128.58,1630.69,Low,2664.91,2664.91,114.67,0.4338420434461202,0.04302959574619781,1.0
fd18,16428.0,16428.0,63406.0,16,16,4,205.86,13892,53875,1.18,4.56,0.0,0.0,0,89.94,58.87,27.83,32.84,78.77,289.53,78.77,104.11,290.85,Low,290.85,290.85,27.83,0.707787519339866,0.09568506102802131,1.0
fd18,16428.0,16428.0,63406.0,32,16,4,375.18,13892,53875,1.18,4.56,0.0,0.0,0,174.91,123.12,50.18,34.27,89.49,419.91,89.43,158.32,434.29,Low,434.29,434.29,50.18,0.8638927905316723,0.11554491238573303,1.0
fd18,16428.0,16428.0,63406.0,64,16,4,519.72,13892,53875,1.18,4.56,0.0,0.0,0,339.52,236.59,98.76,141.53,110.03,350.79,284.33,50.82,575.11,Low,575.11,575.11,98.76,0.9036879901236285,0.17172367025438612,1.0
fd18,16428.0,16428.0,63406.0,128,16,4,678.14,13892,53875,1.18,4.56,0.0,0.0,0,656.21,462.4,105.11,155.65,119.04,526.19,538.48,53.25,674.53,Low,674.53,674.53,105.11,1.0053518746386374,0.15582702029561324,1.0
fd18,16428.0,16428.0,63406.0,256,16,4,995.58,13892,53875,1.18,4.56,0.0,0.0,0,869.32,761.63,110.67,163.52,123.67,883.71,603.87,55.2,750.92,Low,883.71,883.71,110.67,1.1265913025766372,0.12523339104457346,1.0
fd18,16428.0,16428.0,63406.0,512,16,4,1159.42,13892,53875,1.18,4.56,0.0,0.0,0,1046.95,943.72,116.26,167.33,125.91,995.58,792.88,55.96,794.13,Low,995.58,1046.95,116.26,1.1074263336357992,0.11104637279717273,1.0
c-68,64810.0,64810.0,565996.0,16,16,4,744.73,86913,344551,1.64,6.51,0.0,0.0,0,263.5,238.92,5.35,71.55,152.4,52.2,149.94,237.12,52.6,Low,237.12,263.5,5.35,2.826299810246679,0.020303605313092978,1.0
c-68,64810.0,64810.0,565996.0,32,16,4,1063.9,86913,344551,1.64,6.51,0.0,0.0,0,519.27,479.67,29.16,71.94,174.21,102.1,174.94,315.15,102.69,Low,315.15,519.27,29.16,2.0488377915150116,0.056155757120573115,1.0
c-68,64810.0,64810.0,565996.0,64,16,4,1346.01,86913,344551,1.64,6.51,0.0,0.0,0,1018.0,924.85,57.51,228.8,219.59,879.23,232.95,83.89,196.68,Low,879.23,1018.0,57.51,1.3222102161100195,0.05649312377210216,1.0
c-68,64810.0,64810.0,565996.0,128,16,4,1542.75,86913,344551,1.64,6.51,0.0,0.0,0,1750.31,1603.42,68.27,235.59,234.36,1541.2,263.4,85.64,339.0,Low,1541.2,1750.31,68.27,0.8814152921482481,0.03900451919945609,1.0
c-68,64810.0,64810.0,565996.0,256,16,4,1594.07,86913,344551,1.64,6.51,0.0,0.0,0,1859.95,1826.19,69.62,238.68,246.11,1715.49,441.31,86.71,509.66,Low,1715.49,1859.95,69.62,0.8570499206967929,0.037431113739616655,1.0
c-68,64810.0,64810.0,565996.0,512,16,4,1723.79,86913,344551,1.64,6.51,0.0,0.0,0,1918.05,1958.07,70.81,240.51,251.9,2003.12,369.89,86.77,774.72,Low,2003.12,2003.12,70.81,0.8605525380406566,0.03534985422740525,1.0
delaunay_n18,262144.0,262144.0,1572792.0,16,16,4,1064.14,216065,839731,1.87,7.28,0.0,0.0,0,267.39,263.18,19.42,52.63,150.88,852.0,150.95,221.83,856.17,Low,856.17,856.17,19.42,1.2429073665276757,0.02268241120338251,1.0
delaunay_n18,262144.0,262144.0,1572792.0,32,16,4,1509.4,216065,839731,1.87,7.28,0.0,0.0,0,511.06,512.89,57.91,52.45,150.95,983.61,150.98,286.22,982.07,Low,983.61,983.61,57.91,1.5345512957371317,0.05887496060430455,1.0
delaunay_n18,262144.0,262144.0,1572792.0,64,16,4,1770.66,216065,839731,1.87,7.28,0.0,0.0,0,947.32,943.91,111.41,185.01,165.55,813.34,528.85,65.05,1002.26,Low,1002.26,1002.26,111.41,1.766667331830064,0.11115878115459062,1.0
delaunay_n18,262144.0,262144.0,1572792.0,128,16,4,1888.39,216065,839731,1.87,7.28,0.0,0.0,0,1423.02,1400.53,128.6,186.68,167.0,1265.19,1007.31,67.01,1024.45,Low,1265.19,1423.02,128.6,1.327029837950275,0.09037118241486417,1.0
delaunay_n18,262144.0,262144.0,1572792.0,256,16,4,1891.23,216065,839731,1.87,7.28,0.0,0.0,0,1423.34,1427.94,130.51,187.51,167.98,1265.32,1019.93,68.47,1026.38,Low,1265.32,1427.94,130.51,1.3244464053111475,0.09139739764976118,1.0
delaunay_n18,262144.0,262144.0,1572792.0,512,16,4,1883.37,216065,839731,1.87,7.28,0.0,0.0,0,1424.55,1443.26,131.39,187.93,168.49,1414.5,1267.74,68.49,1023.45,Low,1414.5,1443.26,131.39,1.3049415905658024,0.09103695799786593,1.0
c-73,169422.0,169422.0,1279274.0,16,16,4,897.74,206012,815129,1.57,6.21,0.0,0.0,0,281.28,273.82,0.45,59.32,85.05,8.87,83.42,250.25,8.88,Low,250.25,281.28,0.45,3.191624004550626,0.0015998293515358363,1.0
c-73,169422.0,169422.0,1279274.0,32,16,4,1312.75,206012,815129,1.57,6.21,0.0,0.0,0,544.6,544.6,5.51,59.41,131.02,15.78,130.85,297.99,15.75,Low,297.99,544.6,5.51,2.4104847594564816,0.010117517443995592,1.0
c-73,169422.0,169422.0,1279274.0,64,16,4,1660.86,206012,815129,1.57,6.21,0.0,0.0,0,949.02,955.22,10.94,175.16,156.57,899.95,48.22,58.39,33.59,Low,899.95,955.22,10.94,1.7387198760494964,0.011452859027239796,1.0
c-73,169422.0,169422.0,1279274.0,128,16,4,1861.44,206012,815129,1.57,6.21,0.0,0.0,0,1427.96,1415.32,12.31,169.5,175.01,1371.88,66.16,67.91,65.01,Low,1371.88,1427.96,12.31,1.3035659262164205,0.008620689655172414,1.0
c-73,169422.0,169422.0,1279274.0,256,16,4,1771.39,206012,815129,1.57,6.21,0.0,0.0,0,1459.01,1487.74,12.47,178.55,191.66,1401.46,114.73,68.47,117.26,Low,1401.46,1487.74,12.47,1.190658313952707,0.008381840913062768,1.0
c-73,169422.0,169422.0,1279274.0,512,16,4,1596.41,206012,815129,1.57,6.21,0.0,0.0,0,1474.67,1527.72,12.55,178.36,199.84,1502.82,89.47,68.52,189.68,Low,1502.82,1527.72,12.55,1.0449624276699918,0.008214856125468017,1.0
c-66,49989.0,49989.0,444853.0,16,16,4,657.09,64915,257312,1.94,7.69,0.0,0.0,0,275.09,245.94,4.25,78.91,164.36,25.51,166.17,250.13,25.41,Low,250.13,275.09,4.25,2.3886364462539538,0.015449489258061,1.0
c-66,49989.0,49989.0,444853.0,32,16,4,1047.95,64915,257312,1.94,7.69,0.0,0.0,0,541.81,496.03,44.95,78.97,197.47,49.99,197.35,326.36,50.1,Low,326.36,541.81,44.95,1.934165113231576,0.08296266218785184,1.0
c-66,49989.0,49989.0,444853.0,64,16,4,1340.93,64915,257312,1.94,7.69,0.0,0.0,0,1060.59,961.01,91.8,231.99,243.66,941.52,131.64,86.45,100.2,Low,941.52,1060.59,91.8,1.264324574057836,0.08655559641331712,1.0
c-66,49989.0,49989.0,444853.0,128,16,4,1610.33,64915,257312,1.94,7.69,0.0,0.0,0,1927.6,1794.99,106.78,237.06,263.64,1718.49,162.66,90.57,178.56,Low,1718.49,1927.6,106.78,0.8354067233865947,0.055395310230338245,1.0
c-66,49989.0,49989.0,444853.0,256,16,4,1733.05,64915,257312,1.94,7.69,0.0,0.0,0,2087.35,2040.41,109.5,240.72,275.8,1898.27,247.53,91.3,330.47,Low,1898.27,2087.35,109.5,0.8302632524492778,0.05245885931923252,1.0
c-66,49989.0,49989.0,444853.0,512,16,4,1788.8,64915,257312,1.94,7.69,0.0,0.0,0,2164.89,2225.85,111.98,241.96,282.94,2371.99,201.49,91.33,511.74,Low,2371.99,2371.99,111.98,0.7541347138900248,0.04720930526688562,1.0
a5esindl,60008.0,60008.0,255004.0,16,16,4,337.31,59056,231537,1.1,4.32,0.0,0.0,0,171.03,147.49,0.69,36.84,61.61,6.28,62.24,153.99,6.28,Low,153.99,171.03,0.69,1.9722270946617553,0.0040343799333450265,1.0
a5esindl,60008.0,60008.0,255004.0,32,16,4,724.44,59056,231537,1.1,4.32,0.0,0.0,0,328.83,299.12,8.05,37.18,86.3,13.57,86.52,206.82,13.68,Low,206.82,328.83,8.05,2.2030836602499773,0.024480734726150293,1.0
a5esindl,60008.0,60008.0,255004.0,64,16,4,888.52,59056,231537,1.1,4.32,0.0,0.0,0,658.07,569.21,15.79,144.42,113.47,728.06,38.66,48.85,27.24,Low,728.06,728.06,15.79,1.2203939235777272,0.021687772985742933,1.0
a5esindl,60008.0,60008.0,255004.0,128,16,4,1015.95,59056,231537,1.1,4.32,0.0,0.0,0,1016.97,873.68,18.54,137.54,123.74,1068.08,34.2,52.03,39.98,Low,1068.08,1068.08,18.54,0.951192794547225,0.017358250318328217,1.0
a5esindl,60008.0,60008.0,255004.0,256,16,4,1021.55,59056,231537,1.1,4.32,0.0,0.0,0,1092.68,1003.21,19.22,147.91,131.77,1184.34,65.05,53.08,73.37,Low,1184.34,1184.34,19.22,0.8625479169832987,0.016228447911917188,1.0
a5esindl,60008.0,60008.0,255004.0,512,16,4,1005.31,59056,231537,1.1,4.32,0.0,0.0,0,1112.95,1069.76,19.41,147.86,135.09,1180.74,39.07,53.09,141.23,Low,1180.74,1180.74,19.41,0.8514236834527499,0.016438843437166523,1.0
engine,143571.0,143571.0,4706073.0,16,16,4,2253.87,330052,1306617,3.6,14.26,0.0,0.0,0,410.62,456.63,38.14,179.66,687.22,1713.17,688.73,439.7,1671.19,Medium,1713.17,1713.17,38.14,1.3156137452792191,0.022262822720453896,1.0
engine,143571.0,143571.0,4706073.0,32,16,4,3197.06,330052,1306617,3.6,14.26,0.0,0.0,0,800.76,880.22,125.29,175.4,621.18,2176.22,621.67,525.11,2174.71,Medium,2176.22,2176.22,125.29,1.4690886031743116,0.05757230427070793,1.0
engine,143571.0,143571.0,4706073.0,64,16,4,3621.45,330052,1306617,3.6,14.26,0.0,0.0,0,1547.54,1689.64,241.68,313.21,584.22,1197.17,2122.72,190.64,2317.69,Medium,2317.69,2317.69,241.68,1.5625256181801706,0.1042762405671164,1.0
engine,143571.0,143571.0,4706073.0,128,16,4,4229.23,330052,1306617,3.6,14.26,0.0,0.0,0,2820.33,3081.91,280.55,318.59,607.42,2208.0,3665.88,194.02,2405.35,Medium,3665.88,3665.88,280.55,1.153673879123157,0.0765300555391884,1.0
engine,143571.0,143571.0,4706073.0,256,16,4,4579.84,330052,1306617,3.6,14.26,0.0,0.0,0,2868.14,3185.02,283.73,322.11,618.64,2269.35,3853.88,195.9,2376.65,Medium,3853.88,3853.88,283.73,1.1883711999335735,0.0736219083105857,1.0
engine,143571.0,143571.0,4706073.0,512,16,4,4779.26,330052,1306617,3.6,14.26,0.0,0.0,0,2894.99,3248.23,283.81,324.16,624.56,3126.5,4057.18,195.92,2395.75,Medium,4057.18,4057.18,283.81,1.1779758354324925,0.06995252860361138,1.0
barrier2-12,115625.0,115625.0,2158759.0,16,16,4,548.47,584161,2326012,1.68,6.67,0.0,0.0,0,417.16,449.75,1.1,180.94,654.61,113.45,656.15,393.97,114.79,Low,656.15,656.15,1.1,0.8358911834184257,0.0016764459346186088,1.0
barrier2-12,115625.0,115625.0,2158759.0,32,16,4,909.53,584161,2326012,1.68,6.67,0.0,0.0,0,819.76,895.48,10.96,177.77,636.49,233.73,633.23,523.48,234.4,Low,636.49,895.48,10.96,1.0156899093223746,0.012239245990976907,1.0
barrier2-12,115625.0,115625.0,2158759.0,64,16,4,1093.46,584161,2326012,1.68,6.67,0.0,0.0,0,1525.16,1667.05,21.76,310.74,585.44,1189.0,457.03,191.9,389.02,Low,1189.0,1667.05,21.76,0.6559251372184398,0.013052997810503586,1.0
barrier2-12,115625.0,115625.0,2158759.0,128,16,4,1220.59,584161,2326012,1.68,6.67,0.0,0.0,0,2721.76,2949.06,24.47,317.58,604.28,2122.27,570.61,196.67,621.37,Low,2122.27,2949.06,24.47,0.413891206011407,0.008297559222260652,1.0
barrier2-12,115625.0,115625.0,2158759.0,256,16,4,1282.21,584161,2326012,1.68,6.67,0.0,0.0,0,2775.54,3059.61,24.71,321.72,616.4,2175.28,1008.02,198.76,1087.77,Low,2175.28,3059.61,24.71,0.41907628750069453,0.008076192717372475,1.0
barrier2-12,115625.0,115625.0,2158759.0,512,16,4,1161.17,584161,2326012,1.68,6.67,0.0,0.0,0,2797.96,3115.63,24.82,323.98,623.32,2958.09,656.49,198.81,1503.13,Low,2958.09,3115.63,24.82,0.372691879330986,0.007966286112279057,1.0
amazon0312,400727.0,400727.0,3200440.0,16,16,4,962.83,598566,2356516,1.36,5.35,0.0,0.0,0,310.54,323.87,20.0,66.52,202.55,1075.06,202.53,254.63,1070.02,Low,1075.06,1075.06,20.0,0.8956058266515358,0.01860361282160996,1.0
amazon0312,400727.0,400727.0,3200440.0,32,16,4,1457.73,598566,2356516,1.36,5.35,0.0,0.0,0,591.91,627.91,30.09,66.15,202.17,1208.85,201.97,341.65,1207.26,Low,1208.85,1208.85,30.09,1.2058816230301528,0.02489142573520288,1.0
amazon0312,400727.0,400727.0,3200440.0,64,16,4,1596.03,598566,2356516,1.36,5.35,0.0,0.0,0,1078.86,1139.76,49.25,206.27,218.01,840.89,726.55,75.92,1253.48,Low,1253.48,1253.48,49.25,1.2732791907329992,0.039290614928040334,1.0
amazon0312,400727.0,400727.0,3200440.0,128,16,4,1675.73,598566,2356516,1.36,5.35,0.0,0.0,0,1480.74,1516.89,60.58,208.26,220.48,1391.34,1379.87,77.46,1230.94,Low,1391.34,1516.89,60.58,1.1047142508685535,0.039936976313378024,1.0
amazon0312,400727.0,400727.0,3200440.0,256,16,4,1698.63,598566,2356516,1.36,5.35,0.0,0.0,0,1485.51,1537.52,64.49,209.1,221.38,1401.9,1396.47,78.4,1157.51,Low,1401.9,1537.52,64.49,1.1047856288048286,0.04194416983193714,1.0
amazon0312,400727.0,400727.0,3200440.0,512,16,4,1713.21,598566,2356516,1.36,5.35,0.0,0.0,0,1486.72,1535.65,65.43,208.95,221.95,1511.65,1633.19,78.41,1157.01,Low,1633.19,1633.19,65.43,1.0489961363956428,0.04006269937974149,1.0
bcsstm35,30237.0,30237.0,20619.0,16,16,4,85.91,4657,16125,1.28,4.43,0.0,0.0,0,22.12,14.45,21.57,6.81,17.44,74.71,17.52,41.24,73.38,Low,74.71,74.71,21.57,1.1499129969214297,0.2887163699638603,1.0
bcsstm35,30237.0,30237.0,20619.0,32,16,4,173.27,4657,16125,1.28,4.43,0.0,0.0,0,43.5,30.14,68.39,6.84,18.73,118.84,18.74,60.82,119.53,Low,119.53,119.53,68.39,1.4495942441228145,0.5721576173345604,1.0
bcsstm35,30237.0,30237.0,20619.0,64,16,4,256.93,4657,16125,1.28,4.43,0.0,0.0,0,88.21,58.66,126.3,43.57,24.05,89.55,84.94,12.67,163.64,Low,163.64,163.64,126.3,1.5700928868247375,0.7718161818626254,1.0
bcsstm35,30237.0,30237.0,20619.0,128,16,4,331.23,4657,16125,1.28,4.43,0.0,0.0,0,172.91,116.66,176.61,45.34,25.01,114.87,160.46,12.86,209.33,Low,209.33,209.33,176.61,1.582334113600535,0.8436917785315053,1.0
bcsstm35,30237.0,30237.0,20619.0,256,16,4,409.31,4657,16125,1.28,4.43,0.0,0.0,0,269.97,198.74,209.2,46.67,25.51,204.27,178.91,13.08,228.62,Low,228.62,269.97,209.2,1.5161314220098527,0.7749009149164721,1.0
bcsstm35,30237.0,30237.0,20619.0,512,16,4,448.85,4657,16125,1.28,4.43,0.0,0.0,0,340.11,287.25,227.76,46.95,25.77,323.59,246.38,13.25,233.23,Low,323.59,340.11,227.76,1.3197200905589368,0.6696656963923436,1.0
af23560,23560.0,23560.0,460598.0,16,16,4,992.67,34647,138588,3.49,13.98,0.0,0.0,0,331.91,284.19,387.1,130.88,424.04,1071.36,426.28,336.52,1052.73,Medium,1071.36,1071.36,387.1,0.9265512992831542,0.36131645758661896,1.0
af23560,23560.0,23560.0,460598.0,32,16,4,1471.56,34647,138588,3.49,13.98,0.0,0.0,0,657.96,573.08,926.81,132.06,425.16,1557.09,424.41,475.46,1600.85,Medium,1600.85,1600.85,926.81,0.9192366555267514,0.5789486835118843,1.0
af23560,23560.0,23560.0,460598.0,64,16,4,1881.91,34647,138588,3.49,13.98,0.0,0.0,0,1296.54,1114.51,1801.88,291.33,434.9,1113.23,1607.49,122.26,1925.47,Medium,1925.47,1925.47,1801.88,0.9773769521207809,0.9358130742104526,1.0
af23560,23560.0,23560.0,460598.0,128,16,4,3198.6,34647,138588,3.49,13.98,0.0,0.0,0,2415.24,2122.77,2478.6,304.23,466.7,2040.05,2989.23,125.14,2173.99,Medium,2989.23,2989.23,2478.6,1.0700414488011962,0.8291767445128009,1.0
af23560,23560.0,23560.0,460598.0,256,16,4,3852.36,34647,138588,3.49,13.98,0.0,0.0,0,2736.88,2671.76,2881.4,310.32,482.66,2310.11,3245.96,126.81,2226.46,Medium,3245.96,3245.96,2881.4,1.1868168430911041,0.8876880799516939,1.0
af23560,23560.0,23560.0,460598.0,512,16,4,4243.92,34647,138588,3.49,13.98,0.0,0.0,0,2906.26,3017.76,3106.69,313.82,490.85,3276.15,4064.04,126.95,2246.8,Medium,4064.04,4064.04,3106.69,1.0442613753801635,0.7644339130520369,1.0
cyl6,13681.0,13681.0,714241.0,16,16,4,1615.93,20641,81331,8.78,34.6,0.0,0.0,0,369.69,348.92,49.62,229.44,802.52,242.03,800.72,360.91,241.22,High,802.52,802.52,49.62,2.013569755270897,0.06183023476050441,1.0
cyl6,13681.0,13681.0,714241.0,32,16,4,2909.33,20641,81331,8.78,34.6,0.0,0.0,0,726.96,705.08,297.6,227.47,639.43,439.53,650.49,550.47,438.59,High,650.49,726.96,297.6,4.002049631341476,0.4093760316936283,1.0
cyl6,13681.0,13681.0,714241.0,64,16,4,4534.86,20641,81331,8.78,34.6,0.0,0.0,0,1424.21,1366.31,593.35,359.19,659.2,1280.0,972.42,240.49,769.24,High,1280.0,1424.21,593.35,3.1841231279095075,0.4166169314918446,1.0
cyl6,13681.0,13681.0,714241.0,128,16,4,6157.25,20641,81331,8.78,34.6,0.0,0.0,0,2693.98,2596.06,630.26,378.06,723.1,2330.31,1481.44,247.25,1197.39,High,2330.31,2693.98,630.26,2.2855589128352847,0.233951254278057,1.0
cyl6,13681.0,13681.0,714241.0,256,16,4,7283.53,20641,81331,8.78,34.6,0.0,0.0,0,2969.05,3076.14,755.46,387.63,764.66,2641.67,2214.7,250.82,1669.76,High,2641.67,3076.14,755.46,2.367749842334874,0.24558700189198154,1.0
cyl6,13681.0,13681.0,714241.0,512,16,4,8430.73,20641,81331,8.78,34.6,0.0,0.0,0,3085.69,3361.63,784.69,393.3,785.18,3892.98,2078.17,251.93,2266.98,High,3892.98,3892.98,784.69,2.1656237638004816,0.20156538178978572,1.0
bloweya,30004.0,30004.0,150009.0,16,16,4,275.25,18123,67491,2.22,8.28,0.0,0.0,0,161.13,128.32,0.6,42.62,30.37,3.94,30.29,132.4,4.0,Medium,132.4,161.13,0.6,1.7082479985105194,0.003723701359150996,1.0
bloweya,30004.0,30004.0,150009.0,32,16,4,455.26,18123,67491,2.22,8.28,0.0,0.0,0,314.81,263.64,6.61,42.89,50.68,7.93,50.81,202.44,7.77,Medium,202.44,314.81,6.61,1.446142117467679,0.020996791715638004,1.0
bloweya,30004.0,30004.0,150009.0,64,16,4,651.5,18123,67491,2.22,8.28,0.0,0.0,0,617.96,506.36,13.11,161.04,87.61,623.09,22.5,52.93,15.56,Medium,623.09,623.09,13.11,1.0455953393570752,0.02104029915421528,1.0
bloweya,30004.0,30004.0,150009.0,128,16,4,1320.21,18123,67491,2.22,8.28,0.0,0.0,0,1127.89,954.71,15.44,167.65,113.73,1111.18,30.07,59.17,30.91,Medium,1111.18,1127.89,15.44,1.170513081949481,0.013689278209754496,1.0
bloweya,30004.0,30004.0,150009.0,256,16,4,1670.25,18123,67491,2.22,8.28,0.0,0.0,0,1415.18,1211.58,16.54,169.19,134.12,1412.68,40.39,60.34,57.76,Medium,1412.68,1415.18,16.54,1.180238556226063,0.011687559179750985,1.0
bloweya,30004.0,30004.0,150009.0,512,16,4,1743.02,18123,67491,2.22,8.28,0.0,0.0,0,1503.38,1367.6,17.14,171.14,146.94,1610.29,31.21,60.47,88.69,Medium,1610.29,1610.29,17.14,1.0824261468431153,0.010644045482490733,1.0
delaunay_n16,65536.0,65536.0,393150.0,16,16,4,681.37,54050,209928,1.87,7.27,0.0,0.0,0,229.91,196.67,22.34,51.78,145.77,702.05,145.77,197.86,703.31,Low,703.31,703.31,22.34,0.9688046522870428,0.03176408696023091,1.0
delaunay_n16,65536.0,65536.0,393150.0,32,16,4,1141.22,54050,209928,1.87,7.27,0.0,0.0,0,451.12,402.41,60.28,52.29,150.89,929.43,151.01,277.55,941.68,Low,941.68,941.68,60.28,1.211897884631722,0.06401325290969331,1.0
delaunay_n16,65536.0,65536.0,393150.0,64,16,4,1519.42,54050,209928,1.87,7.27,0.0,0.0,0,889.48,775.06,116.71,191.57,176.78,861.7,508.11,67.26,1064.73,Low,1064.73,1064.73,116.71,1.4270472326317472,0.10961464408817258,1.0
delaunay_n16,65536.0,65536.0,393150.0,128,16,4,1772.94,54050,209928,1.87,7.27,0.0,0.0,0,1492.03,1337.81,140.73,197.17,183.54,1471.09,964.49,69.23,1046.31,Low,1471.09,1492.03,140.73,1.1882736942286685,0.09432115976220316,1.0
delaunay_n16,65536.0,65536.0,393150.0,256,16,4,1875.49,54050,209928,1.87,7.27,0.0,0.0,0,1550.12,1491.32,145.54,199.78,186.73,1559.35,1001.66,70.94,1032.57,Low,1559.35,1559.35,145.54,1.2027383204540354,0.09333376086189758,1.0
delaunay_n16,65536.0,65536.0,393150.0,512,16,4,1929.87,54050,209928,1.87,7.27,0.0,0.0,0,1582.09,1571.81,147.94,200.96,188.62,1707.49,1255.69,70.95,1034.61,Low,1707.49,1707.49,147.94,1.1302379516131866,0.08664179585239153,1.0
fome21,67748.0,216350.0,465294.0,16,16,4,463.44,113200,446564,1.04,4.11,0.0,0.0,0,211.88,182.61,9.54,57.74,162.41,462.52,162.69,193.95,458.42,Low,462.52,462.52,9.54,1.0019891031739168,0.02062613508605033,1.0
fome21,67748.0,216350.0,465294.0,32,16,4,696.03,113200,446564,1.04,4.11,0.0,0.0,0,413.04,369.43,39.75,58.21,168.1,698.64,168.22,273.7,701.27,Low,701.27,701.27,39.75,0.9925278423431774,0.05668287535471359,1.0
fome21,67748.0,216350.0,465294.0,64,16,4,925.04,113200,446564,1.04,4.11,0.0,0.0,0,767.18,677.04,71.04,191.91,183.46,683.75,551.3,72.26,856.9,Low,856.9,856.9,71.04,1.0795191971058467,0.08290348932197457,1.0
fome21,67748.0,216350.0,465294.0,128,16,4,1134.86,113200,446564,1.04,4.11,0.0,0.0,0,1108.5,955.67,83.98,196.76,188.57,1036.58,997.95,74.65,977.25,Low,1036.58,1108.5,83.98,1.0237798827244022,0.07576003608479928,1.0
fome21,67748.0,216350.0,465294.0,256,16,4,1240.58,113200,446564,1.04,4.11,0.0,0.0,0,1144.28,1066.73,84.19,199.49,190.88,1124.07,1071.49,76.32,1015.51,Low,1124.07,1144.28,84.19,1.0841577236340756,0.07357464956129618,1.0
fome21,67748.0,216350.0,465294.0,512,16,4,1295.63,113200,446564,1.04,4.11,0.0,0.0,0,1167.06,1111.73,87.45,200.35,190.63,1106.28,1225.47,76.39,1026.5,Low,1225.47,1225.47,87.45,1.0572515035047778,0.0713603760189968,1.0
dtoc,24993.0,24993.0,69972.0,16,16,4,244.66,8748,33116,2.11,8.0,0.0,0.0,0,87.25,57.83,68.67,24.96,61.16,224.99,61.81,99.53,227.92,Medium,227.92,227.92,68.67,1.0734468234468235,0.3012899262899263,1.0
dtoc,24993.0,24993.0,69972.0,32,16,4,339.67,8748,33116,2.11,8.0,0.0,0.0,0,169.63,119.61,234.02,25.98,67.41,410.39,67.61,150.8,414.04,Medium,414.04,414.04,234.02,0.8203796734615013,0.5652110907158728,1.0
dtoc,24993.0,24993.0,69972.0,64,16,4,415.26,8748,33116,2.11,8.0,0.0,0.0,0,346.83,237.19,433.93,120.38,82.93,376.7,220.73,40.75,510.74,Medium,510.74,510.74,433.93,0.8130555664330187,0.8496103692681207,1.0
dtoc,24993.0,24993.0,69972.0,128,16,4,1019.63,8748,33116,2.11,8.0,0.0,0.0,0,675.24,463.77,626.15,129.25,88.29,508.89,426.33,42.21,594.87,Medium,594.87,675.24,626.15,1.5100260648065873,0.9272999229903441,1.0
dtoc,24993.0,24993.0,69972.0,256,16,4,1310.95,8748,33116,2.11,8.0,0.0,0.0,0,825.63,690.66,699.72,133.15,90.63,730.78,458.64,43.22,607.13,Medium,730.78,825.63,699.72,1.587817787628841,0.8474982740452746,1.0
dtoc,24993.0,24993.0,69972.0,512,16,4,1378.76,8748,33116,2.11,8.0,0.0,0.0,0,891.72,798.82,775.85,135.24,91.87,815.7,596.3,43.69,615.31,Medium,815.7,891.72,775.85,1.5461804153770242,0.8700601085542548,1.0
airfoil_2d,14214.0,14214.0,259688.0,16,16,4,370.98,41462,164487,1.58,6.26,0.0,0.0,0,237.37,206.92,44.49,115.21,340.35,777.51,336.82,235.44,779.84,Low,779.84,779.84,44.49,0.4757129667624128,0.057050164136233074,1.0
airfoil_2d,14214.0,14214.0,259688.0,32,16,4,669.3,41462,164487,1.58,6.26,0.0,0.0,0,464.14,433.17,203.6,120.11,375.81,1227.84,375.27,390.51,1202.26,Low,1227.84,1227.84,203.6,0.5451035965598123,0.16581965076882982,1.0
airfoil_2d,14214.0,14214.0,259688.0,64,16,4,1039.79,41462,164487,1.58,6.26,0.0,0.0,0,919.25,825.72,400.6,277.59,397.53,938.35,1304.96,117.92,1557.35,Low,1557.35,1557.35,400.6,0.6676662278871159,0.25723183613189077,1.0
airfoil_2d,14214.0,14214.0,259688.0,128,16,4,1278.46,41462,164487,1.58,6.26,0.0,0.0,0,1724.07,1560.86,439.4,296.24,431.64,1789.41,2374.29,122.29,1904.22,Low,2374.29,2374.29,439.4,0.53845991854407,0.18506585126500974,1.0
airfoil_2d,14214.0,14214.0,259688.0,256,16,4,1620.52,41462,164487,1.58,6.26,0.0,0.0,0,2166.32,2022.89,499.34,306.82,449.82,2043.78,2737.16,124.87,2056.93,Low,2737.16,2737.16,499.34,0.592044308699528,0.18242996390419267,1.0
airfoil_2d,14214.0,14214.0,259688.0,512,16,4,1823.57,41462,164487,1.58,6.26,0.0,0.0,0,2439.82,2457.13,536.3,312.32,458.61,2687.59,3284.59,125.93,2193.2,Low,3284.59,3284.59,536.3,0.5551895365936083,0.16327760846863684,1.0
Emilia_923,923136.0,923136.0,40373538.0,16,16,4,3275.74,2641137,10485435,3.91,15.53,0.0,0.0,0,466.83,521.71,179.65,206.17,875.84,2286.45,875.73,710.82,2277.05,Medium,2286.45,2286.45,179.65,1.432675107699709,0.0785715847711518,1.0
Emilia_923,923136.0,923136.0,40373538.0,32,16,4,4949.86,2641137,10485435,3.91,15.53,0.0,0.0,0,917.26,1027.79,610.11,200.05,764.43,2735.14,764.64,807.34,2734.32,Medium,2735.14,2735.14,610.11,1.8097282040407439,0.22306353605299914,1.0
Emilia_923,923136.0,923136.0,40373538.0,64,16,4,5225.0,2641137,10485435,3.91,15.53,0.0,0.0,0,1783.26,1994.54,1176.46,314.93,671.73,1346.15,2122.12,193.91,2807.66,Medium,2807.66,2807.66,1176.46,1.8609803181296882,0.41901797226159865,1.0
Emilia_923,923136.0,923136.0,40373538.0,128,16,4,5346.34,2641137,10485435,3.91,15.53,0.0,0.0,0,3167.1,3554.23,1361.67,320.48,699.4,2497.29,3938.64,195.55,2785.89,Medium,3938.64,3938.64,1361.67,1.3574076330916256,0.3457208579611237,1.0
Emilia_923,923136.0,923136.0,40373538.0,256,16,4,5376.28,2641137,10485435,3.91,15.53,0.0,0.0,0,3161.07,3573.05,1366.84,323.46,713.61,2528.52,3962.05,196.3,2659.3,Medium,3962.05,3962.05,1366.84,1.3569440062593858,0.3449830264635731,1.0
Emilia_923,923136.0,923136.0,40373538.0,512,16,4,5388.5,2641137,10485435,3.91,15.53,0.0,0.0,0,3165.37,3595.18,1368.83,324.96,720.89,3440.4,4872.49,196.3,2656.96,Medium,4872.49,4872.49,1368.83,1.1059027314576326,0.2809302841052521,1.0
big,13209.0,13209.0,91465.0,16,16,4,259.11,14529,56952,1.61,6.3,0.0,0.0,0,145.64,94.78,23.09,54.22,135.3,376.4,136.92,147.76,365.86,Low,376.4,376.4,23.09,0.6883900106269927,0.06134431455897981,1.0
big,13209.0,13209.0,91465.0,32,16,4,495.75,14529,56952,1.61,6.3,0.0,0.0,0,282.74,199.05,53.44,56.65,156.35,605.73,157.16,230.97,607.74,Low,607.74,607.74,53.44,0.8157271201500642,0.08793233948728074,1.0
big,13209.0,13209.0,91465.0,64,16,4,742.11,14529,56952,1.61,6.3,0.0,0.0,0,555.17,380.71,105.77,196.38,189.47,552.66,493.74,74.73,825.87,Low,825.87,825.87,105.77,0.8985796796105925,0.12807100391102716,1.0
big,13209.0,13209.0,91465.0,128,16,4,944.15,14529,56952,1.61,6.3,0.0,0.0,0,1045.31,736.88,111.1,214.39,204.51,1017.69,929.76,78.28,1043.82,Low,1043.82,1045.31,111.1,0.9032248806574127,0.10628426017162373,1.0
big,13209.0,13209.0,91465.0,256,16,4,1313.68,14529,56952,1.61,6.3,0.0,0.0,0,1356.29,1034.96,132.77,224.59,212.68,1221.57,1050.57,80.68,1165.16,Low,1221.57,1356.29,132.77,0.9685834150513534,0.09789204373695892,1.0
big,13209.0,13209.0,91465.0,512,16,4,1615.28,14529,56952,1.61,6.3,0.0,0.0,0,1665.84,1441.1,138.43,230.44,216.55,1933.21,1367.7,81.68,1280.91,Low,1933.21,1933.21,138.43,0.8355429570507084,0.07160629212553214,1.0
cont11_l,1468599.0,1961394.0,5382999.0,32,16,4,941.66,1131988,4468183,1.2,4.76,0.0,0.0,0,458.34,479.17,154.85,-1.0,92.49,599.61,92.49,191.48,599.74,Low,599.74,599.74,154.85,1.5701137159435754,0.25819521792776867,1.0
cont11_l,1468599.0,1961394.0,5382999.0,64,16,4,1017.58,1131988,4468183,1.2,4.76,0.0,0.0,0,748.37,770.24,280.93,0.0,102.75,501.35,327.39,46.71,613.45,Low,613.45,770.24,280.93,1.3211206896551724,0.3647304736186124,1.0
cont11_l,1468599.0,1961394.0,5382999.0,128,16,4,1070.82,1131988,4468183,1.2,4.76,0.0,0.0,0,881.75,882.1,337.91,0.0,103.16,728.06,635.26,47.74,619.44,Low,728.06,882.1,337.91,1.2139439972792199,0.3830744813513207,1.0
cont11_l,1468599.0,1961394.0,5382999.0,256,16,4,1071.02,1131988,4468183,1.2,4.76,0.0,0.0,0,872.57,876.94,342.75,0.0,103.79,728.58,639.68,48.6,621.01,Low,728.58,876.94,342.75,1.22131502725386,0.39084772048258715,1.0
cont11_l,1468599.0,1961394.0,5382999.0,512,16,4,1070.56,1131988,4468183,1.2,4.76,0.0,0.0,0,872.95,878.46,343.27,0.0,103.99,819.12,813.53,48.6,619.87,Low,819.12,878.46,343.27,1.2186781412927168,0.39076338137194633,1.0
c-69,67458.0,67458.0,623914.0,16,16,4,787.77,89992,356863,1.75,6.93,0.0,0.0,0,274.03,246.92,5.69,74.82,143.31,37.89,142.75,254.58,37.78,Low,254.58,274.03,5.69,2.874758238149108,0.020764149910593735,1.0
c-69,67458.0,67458.0,623914.0,32,16,4,1194.09,89992,356863,1.75,6.93,0.0,0.0,0,543.05,501.58,49.05,75.06,171.89,73.09,171.8,332.7,75.62,Low,332.7,543.05,49.05,2.1988583003406683,0.09032317466163337,1.0
c-69,67458.0,67458.0,623914.0,64,16,4,1473.23,89992,356863,1.75,6.93,0.0,0.0,0,1059.82,964.78,96.15,231.06,219.71,922.69,182.02,85.9,140.34,Low,922.69,1059.82,96.15,1.3900756732275292,0.09072295295427527,1.0
c-69,67458.0,67458.0,623914.0,128,16,4,1643.5,89992,356863,1.75,6.93,0.0,0.0,0,1782.13,1690.4,115.67,237.85,243.63,1615.46,203.68,87.61,253.17,Low,1615.46,1782.13,115.67,0.9222110620437342,0.06490547827599558,1.0
c-69,67458.0,67458.0,623914.0,256,16,4,1742.47,89992,356863,1.75,6.93,0.0,0.0,0,1896.93,1891.53,117.79,241.54,254.26,1756.73,338.93,88.54,410.09,Low,1756.73,1896.93,117.79,0.9185736953920282,0.06209506940161208,1.0
c-69,67458.0,67458.0,623914.0,512,16,4,1796.73,89992,356863,1.75,6.93,0.0,0.0,0,1952.19,2024.85,118.99,243.18,262.45,2037.04,280.55,88.6,622.43,Low,2037.04,2037.04,118.99,0.882029807956643,0.05841318776263598,1.0
apache1,80800.0,80800.0,542184.0,16,16,4,668.54,100646,392184,1.38,5.39,0.0,0.0,0,244.56,221.03,139.38,56.87,161.56,849.82,163.11,262.18,849.82,Low,849.82,849.82,139.38,0.7866842390153208,0.16401120237226705,1.0
apache1,80800.0,80800.0,542184.0,32,16,4,1080.05,100646,392184,1.38,5.39,0.0,0.0,0,477.7,446.98,440.26,57.21,168.17,1024.92,168.25,326.62,1024.92,Low,1024.92,1024.92,440.26,1.0537895640635366,0.42955547750068296,1.0
apache1,80800.0,80800.0,542184.0,64,16,4,1337.08,100646,392184,1.38,5.39,0.0,0.0,0,930.39,861.29,829.98,194.89,190.89,834.13,576.18,71.63,1078.97,Low,1078.97,1078.97,829.98,1.239218884677053,0.7692336209533166,1.0
apache1,80800.0,80800.0,542184.0,128,16,4,1544.13,100646,392184,1.38,5.39,0.0,0.0,0,1628.18,1487.98,972.75,200.48,197.38,1405.99,1106.5,73.63,1138.44,Low,1405.99,1628.18,972.75,0.9483779434706237,0.5974462283039959,1.0
apache1,80800.0,80800.0,542184.0,256,16,4,1633.39,100646,392184,1.38,5.39,0.0,0.0,0,1761.77,1697.64,1043.29,202.84,201.2,1467.59,1139.49,75.18,1142.79,Low,1467.59,1761.77,1043.29,0.9271301021132158,0.5921828615540053,1.0
apache1,80800.0,80800.0,542184.0,512,16,4,1692.51,100646,392184,1.38,5.39,0.0,0.0,0,1824.77,1813.7,1066.24,204.23,202.91,1902.82,1461.9,75.19,1146.27,Low,1902.82,1902.82,1066.24,0.8894745693234253,0.5603472740458898,1.0
bayer10,13436.0,13436.0,71594.0,16,16,4,230.95,9666,37461,2.53,9.82,0.0,0.0,0,135.61,89.38,52.47,55.51,137.57,304.25,136.98,120.77,302.31,Medium,304.25,304.25,52.47,0.7590797041906326,0.1724568611339359,1.0
bayer10,13436.0,13436.0,71594.0,32,16,4,436.55,9666,37461,2.53,9.82,0.0,0.0,0,262.95,185.77,235.55,57.53,156.9,542.43,156.9,197.35,536.31,Medium,542.43,542.43,235.55,0.804804306546467,0.43424958059104407,1.0
bayer10,13436.0,13436.0,71594.0,64,16,4,655.32,9666,37461,2.53,9.82,0.0,0.0,0,514.5,362.66,461.93,196.84,184.5,538.59,500.27,75.4,760.93,Medium,760.93,760.93,461.93,0.8612093096605471,0.6070597821087355,1.0
bayer10,13436.0,13436.0,71594.0,128,16,4,910.58,9666,37461,2.53,9.82,0.0,0.0,0,993.99,702.51,534.42,214.95,200.48,839.12,907.3,78.82,977.36,Medium,977.36,993.99,534.42,0.9160856749061862,0.537651284218151,1.0
bayer10,13436.0,13436.0,71594.0,256,16,4,1312.15,9666,37461,2.53,9.82,0.0,0.0,0,1338.16,1040.28,669.08,225.34,208.06,1131.76,1048.91,81.45,1127.55,Medium,1131.76,1338.16,669.08,0.9805628624379745,0.5,1.0
bayer10,13436.0,13436.0,71594.0,512,16,4,1625.98,9666,37461,2.53,9.82,0.0,0.0,0,1656.29,1469.58,718.97,230.35,212.36,1883.22,1308.76,82.51,1270.98,Medium,1883.22,1883.22,718.97,0.8634041694544451,0.38177695648941706,1.0
af_0_k101,503625.0,503625.0,17550675.0,16,16,4,4924.43,628135,2511425,6.99,27.94,0.0,0.0,0,488.26,525.67,883.1,177.86,737.21,2040.54,738.04,762.71,2039.35,High,2040.54,2040.54,883.1,2.413297460476149,0.43277759808678096,1.0
af_0_k101,503625.0,503625.0,17550675.0,32,16,4,7406.91,628135,2511425,6.99,27.94,0.0,0.0,0,966.82,1045.8,3628.8,174.77,642.66,2496.01,642.69,813.0,2493.35,High,2496.01,2496.01,3628.8,2.041145833333333,1.4538403291653479,1.0
af_0_k101,503625.0,503625.0,17550675.0,64,16,4,8358.46,628135,2511425,6.99,27.94,0.0,0.0,0,1874.07,2034.57,6367.59,293.26,582.65,1291.84,1665.7,183.09,2534.48,High,2534.48,2534.48,6367.59,1.312656750827236,2.512385183548499,1.0
af_0_k101,503625.0,503625.0,17550675.0,128,16,4,8683.62,628135,2511425,6.99,27.94,0.0,0.0,0,3318.57,3631.89,7615.41,297.66,603.57,2441.49,3098.64,187.57,2628.97,High,3098.64,3631.89,7615.41,1.140269532434892,2.0968173595565944,1.0
af_0_k101,503625.0,503625.0,17550675.0,256,16,4,8781.1,628135,2511425,6.99,27.94,0.0,0.0,0,3331.56,3684.94,7836.87,300.23,613.07,2471.84,3121.37,189.56,2566.76,High,3121.37,3684.94,7836.87,1.120485602032444,2.1267293361628683,1.0
af_0_k101,503625.0,503625.0,17550675.0,512,16,4,8828.17,628135,2511425,6.99,27.94,0.0,0.0,0,3334.09,3707.76,7901.26,301.4,618.43,3615.76,3842.8,189.56,2567.45,High,3842.8,3842.8,7901.26,1.1173116692780645,2.0561205371083586,1.0
brainpc2,27607.0,27607.0,179395.0,16,16,4,331.6,22853,87103,2.06,7.85,0.0,0.0,0,188.84,141.14,1.08,49.24,30.47,3.63,30.59,159.46,3.61,Medium,159.46,188.84,1.08,1.7559839017157384,0.005719127303537386,1.0
brainpc2,27607.0,27607.0,179395.0,32,16,4,553.69,22853,87103,2.06,7.85,0.0,0.0,0,367.99,288.88,12.36,51.31,48.97,7.36,50.71,226.37,7.44,Medium,226.37,367.99,12.36,1.5046332780782088,0.03358786923557705,1.0
brainpc2,27607.0,27607.0,179395.0,64,16,4,752.97,22853,87103,2.06,7.85,0.0,0.0,0,679.53,528.41,24.54,156.4,91.7,731.48,19.22,48.82,14.71,Medium,731.48,731.48,24.54,1.0293787936785694,0.033548422376551645,1.0
brainpc2,27607.0,27607.0,179395.0,128,16,4,1429.44,22853,87103,2.06,7.85,0.0,0.0,0,1236.14,993.19,28.56,166.34,124.13,1217.27,26.18,59.95,27.08,Medium,1217.27,1236.14,28.56,1.156373873509473,0.023104179138285306,1.0
brainpc2,27607.0,27607.0,179395.0,256,16,4,1768.53,22853,87103,2.06,7.85,0.0,0.0,0,1608.02,1366.17,30.5,172.03,156.25,1578.83,34.26,60.54,41.34,Medium,1578.83,1608.02,30.5,1.0998184102187785,0.01896742577828634,1.0
brainpc2,27607.0,27607.0,179395.0,512,16,4,1771.26,22853,87103,2.06,7.85,0.0,0.0,0,1728.59,1605.32,31.65,174.3,176.85,1992.59,27.83,60.61,79.95,Medium,1992.59,1992.59,31.65,0.8889234614245781,0.01588384966300142,1.0
bauru5727,40366.0,40366.0,145019.0,16,16,4,395.15,22205,85350,1.7,6.53,0.0,0.0,0,135.53,109.7,10.65,31.91,83.92,312.54,83.92,131.6,315.26,Low,315.26,315.26,10.65,1.253409883905348,0.033781640550656605,1.0
bauru5727,40366.0,40366.0,145019.0,32,16,4,596.79,22205,85350,1.7,6.53,0.0,0.0,0,270.31,215.8,42.98,32.85,88.91,493.26,88.83,187.61,494.1,Low,494.1,494.1,42.98,1.207832422586521,0.08698643999190446,1.0
bauru5727,40366.0,40366.0,145019.0,64,16,4,774.47,22205,85350,1.7,6.53,0.0,0.0,0,535.13,420.34,84.63,141.59,107.28,561.0,290.47,49.24,621.07,Low,621.07,621.07,84.63,1.2469930925660553,0.13626483327161187,1.0
bauru5727,40366.0,40366.0,145019.0,128,16,4,1023.06,22205,85350,1.7,6.53,0.0,0.0,0,958.01,795.17,95.87,149.2,112.57,947.84,558.03,50.68,703.55,Low,947.84,958.01,95.87,1.0679011701339234,0.10007202430037265,1.0
bauru5727,40366.0,40366.0,145019.0,256,16,4,1246.14,22205,85350,1.7,6.53,0.0,0.0,0,1091.39,942.06,101.94,152.64,114.96,1003.16,591.61,51.62,720.14,Low,1003.16,1091.39,101.94,1.1417916601764722,0.09340382448070808,1.0
bauru5727,40366.0,40366.0,145019.0,512,16,4,1381.54,22205,85350,1.7,6.53,0.0,0.0,0,1142.44,1054.92,105.05,154.06,116.19,1125.81,751.88,51.69,724.64,Low,1125.81,1142.44,105.05,1.2092888904450123,0.09195231259409684,1.0
cage14,1505785.0,1505785.0,27130349.0,32,16,4,1666.69,5535534,22092292,1.23,4.9,0.0,0.0,0,749.23,837.72,100.38,-1.0,402.64,1905.62,402.49,451.25,1906.02,Low,1906.02,1906.02,100.38,0.8744346858899698,0.05266471495577171,1.0
cage14,1505785.0,1505785.0,27130349.0,64,16,4,1772.01,5535534,22092292,1.23,4.9,0.0,0.0,0,1391.48,1548.93,192.49,0.0,398.82,966.31,1581.99,98.74,1912.1,Low,1912.1,1912.1,192.49,0.9267350033994038,0.10066942105538414,1.0
cage14,1505785.0,1505785.0,27130349.0,128,16,4,1816.71,5535534,22092292,1.23,4.9,0.0,0.0,0,2098.74,2220.14,225.71,0.0,409.63,1721.07,2558.29,99.92,1860.9,Low,2558.29,2558.29,225.71,0.7101266861849126,0.08822690156315352,1.0
cage14,1505785.0,1505785.0,27130349.0,256,16,4,1825.18,5535534,22092292,1.23,4.9,0.0,0.0,0,2097.68,2235.93,226.11,0.0,415.49,1748.92,2597.53,100.43,1770.86,Low,2597.53,2597.53,226.11,0.702659834535116,0.0870480802916617,1.0
cage14,1505785.0,1505785.0,27130349.0,512,16,4,1831.21,5535534,22092292,1.23,4.9,0.0,0.0,0,2098.35,2243.24,226.26,0.0,418.53,2180.12,2661.79,100.44,1768.15,Low,2661.79,2661.79,226.26,0.6879618602519357,0.08500294914324572,1.0
Chevron3,381381.0,381381.0,3413113.0,16,16,4,1714.27,333175,1285243,2.66,10.24,0.0,0.0,0,354.46,358.82,258.47,73.31,222.98,1390.84,223.12,387.5,1398.82,Medium,1398.82,1398.82,258.47,1.2255115025521512,0.184777169328434,1.0
Chevron3,381381.0,381381.0,3413113.0,32,16,4,2504.12,333175,1285243,2.66,10.24,0.0,0.0,0,696.91,715.39,922.09,72.47,222.17,1494.03,222.17,421.11,1494.36,Medium,1494.36,1494.36,922.09,1.6757140180411683,0.6170467624936429,1.0
Chevron3,381381.0,381381.0,3413113.0,64,16,4,2854.97,333175,1285243,2.66,10.24,0.0,0.0,0,1349.59,1380.99,1618.16,217.8,236.61,1004.0,794.39,80.52,1510.39,Medium,1510.39,1510.39,1618.16,1.7643310921046125,1.0713524321532848,1.0
Chevron3,381381.0,381381.0,3413113.0,128,16,4,2991.33,333175,1285243,2.66,10.24,0.0,0.0,0,2271.81,2321.06,1935.01,218.9,240.33,1767.42,1526.86,82.19,1431.07,Medium,1767.42,2321.06,1935.01,1.2887775412957874,0.8336751311900598,1.0
Chevron3,381381.0,381381.0,3413113.0,256,16,4,3045.21,333175,1285243,2.66,10.24,0.0,0.0,0,2300.14,2379.41,1998.89,219.06,242.09,1799.69,1542.48,83.01,1528.36,Medium,1799.69,2379.41,1998.89,1.2798172656246718,0.8400780025300391,1.0
Chevron3,381381.0,381381.0,3413113.0,512,16,4,3069.17,333175,1285243,2.66,10.24,0.0,0.0,0,2300.14,2394.64,2024.65,219.21,242.56,2159.56,1979.37,83.01,1527.91,Medium,2159.56,2394.64,2024.65,1.2816832592790566,0.8454924331005914,1.0
delaunay_n19,524288.0,524288.0,3145646.0,16,16,4,1116.27,432336,1680034,1.87,7.28,0.0,0.0,0,295.5,303.75,18.75,52.45,150.11,840.86,149.62,219.61,841.31,Low,841.31,841.31,18.75,1.326823644078877,0.022286671975847192,1.0
delaunay_n19,524288.0,524288.0,3145646.0,32,16,4,1532.97,432336,1680034,1.87,7.28,0.0,0.0,0,571.21,593.69,57.49,52.32,150.66,979.19,150.78,281.18,979.65,Low,979.65,979.65,57.49,1.5648139641708774,0.05868422395753586,1.0
delaunay_n19,524288.0,524288.0,3145646.0,64,16,4,1778.96,432336,1680034,1.87,7.28,0.0,0.0,0,1053.64,1079.31,109.88,183.2,164.7,774.41,533.02,64.2,999.09,Low,999.09,1079.31,109.88,1.648238226274194,0.10180578332453141,1.0
delaunay_n19,524288.0,524288.0,3145646.0,128,16,4,1885.74,432336,1680034,1.87,7.28,0.0,0.0,0,1446.44,1446.02,126.98,184.79,166.12,1218.12,1014.64,65.98,1022.35,Low,1218.12,1446.44,126.98,1.303711180553635,0.08778794834213656,1.0
delaunay_n19,524288.0,524288.0,3145646.0,256,16,4,1887.01,432336,1680034,1.87,7.28,0.0,0.0,0,1437.39,1446.27,128.47,185.45,167.11,1217.44,1023.0,67.28,1024.43,Low,1217.44,1446.27,128.47,1.3047425446147676,0.08882850366805645,1.0
delaunay_n19,524288.0,524288.0,3145646.0,512,16,4,1863.91,432336,1680034,1.87,7.28,0.0,0.0,0,1425.63,1443.29,129.17,185.9,167.57,1387.22,1274.12,67.3,1023.64,Low,1387.22,1443.29,129.17,1.2914313824664483,0.08949691330224695,1.0
fome13,48568.0,97840.0,285056.0,16,16,4,376.56,71985,283293,1.01,3.96,0.0,0.0,0,177.83,165.63,5.09,49.77,134.4,214.81,135.35,161.41,221.49,Low,221.49,221.49,5.09,1.7001219016659894,0.022980721477267596,1.0
fome13,48568.0,97840.0,285056.0,32,16,4,643.47,71985,283293,1.01,3.96,0.0,0.0,0,351.7,332.62,21.49,50.59,142.39,386.78,142.42,235.49,382.63,Low,386.78,386.78,21.49,1.6636589275557165,0.05556130099798335,1.0
fome13,48568.0,97840.0,285056.0,64,16,4,783.12,71985,283293,1.01,3.96,0.0,0.0,0,684.0,638.78,42.34,180.67,166.12,589.87,404.62,65.42,594.49,Low,594.49,684.0,42.34,1.1449122807017544,0.06190058479532164,1.0
fome13,48568.0,97840.0,285056.0,128,16,4,943.89,71985,283293,1.01,3.96,0.0,0.0,0,1133.42,1037.98,50.72,186.36,172.87,945.07,702.76,68.18,796.25,Low,945.07,1133.42,50.72,0.8327804344373665,0.0447495191544176,1.0
fome13,48568.0,97840.0,285056.0,256,16,4,1019.88,71985,283293,1.01,3.96,0.0,0.0,0,1251.62,1166.77,51.88,189.42,176.44,1071.39,830.31,70.43,910.9,Low,1071.39,1251.62,51.88,0.8148479570476663,0.04145028043655423,1.0
fome13,48568.0,97840.0,285056.0,512,16,4,1136.67,71985,283293,1.01,3.96,0.0,0.0,0,1307.41,1262.01,52.51,190.68,177.98,1311.36,898.96,70.48,974.65,Low,1311.36,1311.36,52.51,0.8667871522693998,0.040042398731088336,1.0
finan512,74752.0,74752.0,596992.0,16,16,4,640.55,97760,383392,1.56,6.11,0.0,0.0,0,269.64,241.8,107.88,65.94,192.45,757.6,193.01,229.79,761.47,Low,761.47,761.47,107.88,0.8412018858260994,0.141673342350979,1.0
finan512,74752.0,74752.0,596992.0,32,16,4,1167.14,97760,383392,1.56,6.11,0.0,0.0,0,533.98,489.54,395.88,66.3,198.77,1160.33,198.9,318.06,1155.84,Low,1160.33,1160.33,395.88,1.0058690200201668,0.3411788025820241,1.0
finan512,74752.0,74752.0,596992.0,64,16,4,1474.96,97760,383392,1.56,6.11,0.0,0.0,0,1036.89,938.67,729.37,214.13,226.82,911.79,673.81,76.67,1297.81,Low,1297.81,1297.81,729.37,1.1364991793868133,0.5620006010124748,1.0
finan512,74752.0,74752.0,596992.0,128,16,4,1729.78,97760,383392,1.56,6.11,0.0,0.0,0,1708.74,1594.64,887.23,220.17,235.35,1545.61,1292.54,79.66,1280.41,Low,1545.61,1708.74,887.23,1.0123131664267238,0.519230544143638,1.0
finan512,74752.0,74752.0,596992.0,256,16,4,1834.43,97760,383392,1.56,6.11,0.0,0.0,0,1803.26,1775.77,961.15,223.18,239.13,1644.89,1330.9,82.35,1283.85,Low,1644.89,1803.26,961.15,1.0172853609573773,0.5330068875259253,1.0
finan512,74752.0,74752.0,596992.0,512,16,4,1901.82,97760,383392,1.56,6.11,0.0,0.0,0,1854.55,1876.04,983.87,224.81,242.13,1890.34,1684.63,82.38,1287.4,Low,1890.34,1890.34,983.87,1.0060729815800333,0.520472507591227,1.0
boneS10,914898.0,914898.0,40878708.0,16,16,4,3343.59,2492014,9892668,5.61,22.26,0.0,0.0,0,463.82,523.63,668.99,240.52,1044.33,2382.25,1044.5,509.92,2380.11,High,2382.25,2382.25,668.99,1.4035428691363208,0.2808227516003778,1.0
boneS10,914898.0,914898.0,40878708.0,32,16,4,5098.69,2492014,9892668,5.61,22.26,0.0,0.0,0,910.06,1029.34,2070.1,232.48,858.58,2843.0,858.43,621.98,2843.44,High,2843.44,2843.44,2070.1,1.7931414061840585,0.7280266156486509,1.0
boneS10,914898.0,914898.0,40878708.0,64,16,4,5424.46,2492014,9892668,5.61,22.26,0.0,0.0,0,1770.95,1998.3,3970.25,335.03,773.2,1402.21,2400.17,207.0,2908.75,High,2908.75,2908.75,3970.25,1.3662766828285373,1.3649333906317147,1.0
boneS10,914898.0,914898.0,40878708.0,128,16,4,5651.69,2492014,9892668,5.61,22.26,0.0,0.0,0,3189.72,3565.24,4500.3,340.84,811.58,2596.81,4448.02,208.33,2916.42,High,4448.02,4448.02,4500.3,1.255847387951914,1.0117535442736318,1.0
boneS10,914898.0,914898.0,40878708.0,256,16,4,5674.99,2492014,9892668,5.61,22.26,0.0,0.0,0,3190.5,3595.0,4519.5,344.03,831.92,2627.58,4475.27,208.91,2862.4,High,4475.27,4475.27,4519.5,1.25566766235203,1.0098832025777216,1.0
boneS10,914898.0,914898.0,40878708.0,512,16,4,5687.72,2492014,9892668,5.61,22.26,0.0,0.0,0,3191.34,3611.5,4528.67,345.57,842.53,3619.86,5525.33,208.92,2865.96,High,5525.33,5525.33,4528.67,1.029390099776846,0.8196198236123453,1.0
144,144649.0,144649.0,2148786.0,16,16,4,819.83,449195,1783196,1.21,4.78,0.0,0.0,0,347.42,356.82,14.49,106.67,364.02,1400.77,363.4,350.59,1409.96,Low,1409.96,1409.96,14.49,0.5814562115237312,0.010276887287582626,1.0
144,144649.0,144649.0,2148786.0,32,16,4,1327.64,449195,1783196,1.21,4.78,0.0,0.0,0,679.57,708.0,27.84,106.02,360.32,1781.75,360.29,465.31,1780.27,Low,1781.75,1781.75,27.84,0.7451325943594781,0.015625087694682193,1.0
144,144649.0,144649.0,2148786.0,64,16,4,1487.82,449195,1783196,1.21,4.78,0.0,0.0,0,1270.34,1322.13,52.6,254.94,362.24,1004.81,1292.5,100.5,1847.62,Low,1847.62,1847.62,52.6,0.8052629869778418,0.028469057490176555,1.0
144,144649.0,144649.0,2148786.0,128,16,4,1566.88,449195,1783196,1.21,4.78,0.0,0.0,0,1955.0,1991.92,63.7,259.15,372.52,1769.82,2350.65,103.16,1759.86,Low,2350.65,2350.65,63.7,0.6665730755322996,0.027098887541743773,1.0
144,144649.0,144649.0,2148786.0,256,16,4,1604.39,449195,1783196,1.21,4.78,0.0,0.0,0,1994.46,2076.37,64.79,260.14,377.73,1799.56,2402.72,104.66,1530.95,Low,2402.72,2402.72,64.79,0.6677390623959514,0.02696527269095026,1.0
144,144649.0,144649.0,2148786.0,512,16,4,1621.23,449195,1783196,1.21,4.78,0.0,0.0,0,2018.53,2134.05,56.6,261.9,380.36,2109.24,2517.25,104.69,1534.68,Low,2517.25,2517.25,56.6,0.6440480683285331,0.022484854503922933,1.0
ct20stif,52329.0,52329.0,2600295.0,16,16,4,2656.07,102377,405198,6.66,26.36,0.0,0.0,0,428.26,457.37,161.03,231.75,896.2,1304.87,895.9,424.75,1292.37,High,1304.87,1304.87,161.03,2.035505452650456,0.12340692942591984,1.0
ct20stif,52329.0,52329.0,2600295.0,32,16,4,4381.29,102377,405198,6.66,26.36,0.0,0.0,0,846.98,910.11,712.75,225.49,777.54,2032.74,780.69,587.77,1983.43,High,2032.74,2032.74,712.75,2.155361728504383,0.35063510335802905,1.0
ct20stif,52329.0,52329.0,2600295.0,64,16,4,5364.2,102377,405198,6.66,26.36,0.0,0.0,0,1654.23,1768.9,1409.67,351.07,710.54,1397.99,2136.55,225.93,2389.61,High,2389.61,2389.61,1409.67,2.2448014529567586,0.5899163461820129,1.0
ct20stif,52329.0,52329.0,2600295.0,128,16,4,6551.92,102377,405198,6.66,26.36,0.0,0.0,0,3052.13,3270.86,1697.68,363.05,749.65,2563.25,3725.23,229.62,2639.08,High,3725.23,3725.23,1697.68,1.75879610118033,0.4557248814167179,1.0
ct20stif,52329.0,52329.0,2600295.0,256,16,4,6709.36,102377,405198,6.66,26.36,0.0,0.0,0,3121.64,3447.41,1752.96,369.26,772.04,2680.54,4060.13,231.55,2721.25,High,4060.13,4060.13,1752.96,1.6524988116144064,0.4317497222995323,1.0
ct20stif,52329.0,52329.0,2600295.0,512,16,4,7517.34,102377,405198,6.66,26.36,0.0,0.0,0,3161.41,3534.48,1779.77,372.86,783.89,3752.43,4673.67,231.62,2755.47,High,4673.67,4673.67,1779.77,1.608444755406351,0.3808078020057043,1.0
dblp-2010,326186.0,326186.0,1615400.0,16,16,4,1081.98,188757,724436,2.23,8.56,0.0,0.0,0,255.28,241.61,2.58,44.27,126.82,608.67,126.83,202.66,607.07,Medium,608.67,608.67,2.58,1.777613485139731,0.004238750061609739,1.0
dblp-2010,326186.0,326186.0,1615400.0,32,16,4,1597.82,188757,724436,2.23,8.56,0.0,0.0,0,497.97,478.85,12.3,44.53,127.57,824.6,127.6,252.31,837.65,Medium,837.65,837.65,12.3,1.9075031337670865,0.014683937205276668,1.0
dblp-2010,326186.0,326186.0,1615400.0,64,16,4,1839.86,188757,724436,2.23,8.56,0.0,0.0,0,952.2,917.71,23.85,169.95,141.98,807.9,460.79,58.94,905.87,Medium,905.87,952.2,23.85,1.9322201218231463,0.02504725897920605,1.0
dblp-2010,326186.0,326186.0,1615400.0,128,16,4,1971.8,188757,724436,2.23,8.56,0.0,0.0,0,1490.05,1443.61,27.7,171.08,142.87,1303.66,883.52,60.21,942.47,Medium,1303.66,1490.05,27.7,1.3233112982785813,0.018589980202006643,1.0
dblp-2010,326186.0,326186.0,1615400.0,256,16,4,1914.26,188757,724436,2.23,8.56,0.0,0.0,0,1479.39,1488.42,27.93,171.47,143.35,1325.93,893.97,61.09,946.2,Medium,1325.93,1488.42,27.93,1.2861020410905524,0.01876486475591567,1.0
dblp-2010,326186.0,326186.0,1615400.0,512,16,4,1959.1,188757,724436,2.23,8.56,0.0,0.0,0,1470.97,1503.75,27.99,171.62,143.66,1504.62,1098.44,61.11,945.23,Medium,1504.62,1504.62,27.99,1.3020563331605322,0.018602703672688122,1.0
barrier2-2,113076.0,113076.0,2129496.0,16,16,4,569.08,569682,2268167,1.68,6.68,0.0,0.0,0,416.58,447.87,1.17,181.06,687.21,139.12,688.33,391.75,139.25,Low,688.33,688.33,1.17,0.8267546089811573,0.00169976610056223,1.0
barrier2-2,113076.0,113076.0,2129496.0,32,16,4,941.21,569682,2268167,1.68,6.68,0.0,0.0,0,820.77,894.36,11.06,177.82,636.35,272.17,636.09,520.42,267.04,Low,636.35,894.36,11.06,1.0523838275414823,0.012366384900934746,1.0
barrier2-2,113076.0,113076.0,2129496.0,64,16,4,1077.68,569682,2268167,1.68,6.68,0.0,0.0,0,1524.31,1666.51,21.93,312.05,585.06,1186.77,539.1,192.61,446.36,Low,1186.77,1666.51,21.93,0.6466687868659654,0.013159236968275017,1.0
barrier2-2,113076.0,113076.0,2129496.0,128,16,4,1244.77,569682,2268167,1.68,6.68,0.0,0.0,0,2723.01,2944.24,24.49,318.18,605.42,2117.6,654.71,196.95,713.48,Low,2117.6,2944.24,24.49,0.42278143086161457,0.008317936037823003,1.0
barrier2-2,113076.0,113076.0,2129496.0,256,16,4,1272.2,569682,2268167,1.68,6.68,0.0,0.0,0,2772.24,3052.6,24.75,322.4,615.61,2175.26,1152.88,199.0,1273.0,Low,2175.26,3052.6,24.75,0.4167594837187971,0.008107842494922362,1.0
barrier2-2,113076.0,113076.0,2129496.0,512,16,4,1242.19,569682,2268167,1.68,6.68,0.0,0.0,0,2797.91,3114.44,24.98,324.8,622.57,2953.96,748.63,199.02,1663.74,Low,2953.96,3114.44,24.98,0.398848589152464,0.008020703561474937,1.0
ABACUS_shell_ld,23412.0,23412.0,218484.0,16,16,4,425.89,38549,152255,1.43,5.67,0.0,0.0,0,219.8,164.52,76.66,71.8,200.63,598.59,201.0,200.63,601.88,Low,601.88,601.88,76.66,0.7075995214993022,0.12736758157772313,1.0
ABACUS_shell_ld,23412.0,23412.0,218484.0,32,16,4,738.12,38549,152255,1.43,5.67,0.0,0.0,0,430.93,339.26,260.1,73.89,217.61,984.16,217.51,316.41,968.89,Low,984.16,984.16,260.1,0.75,0.26428629491139655,1.0
ABACUS_shell_ld,23412.0,23412.0,218484.0,64,16,4,902.83,38549,152255,1.43,5.67,0.0,0.0,0,850.96,654.63,504.87,226.06,246.11,800.31,726.46,87.82,1237.87,Low,1237.87,1237.87,504.87,0.7293415302091497,0.4078538134052849,1.0
ABACUS_shell_ld,23412.0,23412.0,218484.0,128,16,4,1213.8,38549,152255,1.43,5.67,0.0,0.0,0,1573.24,1226.58,683.56,239.21,262.01,1444.52,1367.66,91.27,1442.14,Low,1444.52,1573.24,683.56,0.7715288195062419,0.4344918766367496,1.0
ABACUS_shell_ld,23412.0,23412.0,218484.0,256,16,4,1478.74,38549,152255,1.43,5.67,0.0,0.0,0,1819.75,1675.81,777.87,246.4,270.42,1706.07,1488.18,93.16,1499.03,Low,1706.07,1819.75,777.87,0.8126061272152768,0.4274598159087787,1.0
ABACUS_shell_ld,23412.0,23412.0,218484.0,512,16,4,1628.96,38549,152255,1.43,5.67,0.0,0.0,0,2014.84,1936.7,823.11,249.68,274.62,2153.21,1876.41,93.39,1516.26,Low,2153.21,2153.21,823.11,0.7565263025900865,0.38227112079174813,1.0
bbmat,38744.0,38744.0,1771722.0,16,16,4,2309.94,78486,312139,5.68,22.57,0.0,0.0,0,414.73,428.47,646.85,217.76,749.78,1240.7,746.3,306.79,1215.17,High,1240.7,1240.7,646.85,1.8618038204239542,0.5213589102925767,1.0
bbmat,38744.0,38744.0,1771722.0,32,16,4,3694.94,78486,312139,5.68,22.57,0.0,0.0,0,824.25,859.43,2100.44,214.9,698.63,2035.29,699.32,433.24,2039.98,High,2039.98,2039.98,2100.44,1.7591266591761725,1.029637545466132,1.0
bbmat,38744.0,38744.0,1771722.0,64,16,4,4746.74,78486,312139,5.68,22.57,0.0,0.0,0,1612.86,1675.78,4047.34,351.95,669.84,1319.23,2044.69,222.22,2403.96,High,2403.96,2403.96,4047.34,1.1728048545464427,1.683613704054976,1.0
bbmat,38744.0,38744.0,1771722.0,128,16,4,5731.41,78486,312139,5.68,22.57,0.0,0.0,0,3000.38,3121.29,4865.7,366.01,713.11,2456.03,3795.87,226.37,2603.08,High,3795.87,3795.87,4865.7,1.1779209569023985,1.2818405266776787,1.0
bbmat,38744.0,38744.0,1771722.0,256,16,4,6621.71,78486,312139,5.68,22.57,0.0,0.0,0,3109.31,3352.76,5288.72,373.88,735.65,2600.45,4028.93,228.37,2653.27,High,4028.93,4028.93,5288.72,1.252043972832746,1.312685998515735,1.0
bbmat,38744.0,38744.0,1771722.0,512,16,4,7170.24,78486,312139,5.68,22.57,0.0,0.0,0,3165.73,3490.65,5526.92,377.56,748.15,3564.61,4972.82,228.48,2692.2,High,4972.82,4972.82,5526.92,1.2973301585693298,1.1114257101604321,1.0
amazon0601,403394.0,403394.0,3387388.0,16,16,4,973.11,620918,2446049,1.38,5.46,0.0,0.0,0,315.46,329.7,19.5,69.27,211.61,1108.08,211.79,259.15,1109.16,Low,1109.16,1109.16,19.5,0.8773396083522665,0.017580872011251757,1.0
amazon0601,403394.0,403394.0,3387388.0,32,16,4,1500.5,620918,2446049,1.38,5.46,0.0,0.0,0,600.65,636.25,34.54,68.8,210.95,1242.17,211.07,357.92,1239.21,Low,1242.17,1242.17,34.54,1.2079667034302872,0.027806177898355294,1.0
amazon0601,403394.0,403394.0,3387388.0,64,16,4,1655.41,620918,2446049,1.38,5.46,0.0,0.0,0,1091.83,1156.99,55.63,209.7,226.39,852.55,746.78,77.72,1283.71,Low,1283.71,1283.71,55.63,1.2895513784265917,0.04333533274649259,1.0
amazon0601,403394.0,403394.0,3387388.0,128,16,4,1717.52,620918,2446049,1.38,5.46,0.0,0.0,0,1500.5,1534.58,67.89,211.85,229.13,1411.34,1418.8,79.25,1249.79,Low,1418.8,1534.58,67.89,1.1192117712989873,0.044240117817252934,1.0
amazon0601,403394.0,403394.0,3387388.0,256,16,4,1742.43,620918,2446049,1.38,5.46,0.0,0.0,0,1501.71,1547.72,71.7,212.76,230.07,1421.56,1435.14,80.22,1173.96,Low,1435.14,1547.72,71.7,1.1258044090662394,0.04632620887499031,1.0
amazon0601,403394.0,403394.0,3387388.0,512,16,4,1755.35,620918,2446049,1.38,5.46,0.0,0.0,0,1503.77,1555.77,72.66,212.7,230.67,1535.62,1675.42,80.23,1174.09,Low,1675.42,1675.42,72.66,1.0477074405223763,0.04336823005574721,1.0
bcsstk35,30237.0,30237.0,1450163.0,16,16,4,2495.98,46792,185083,7.84,30.99,0.0,0.0,0,401.71,411.51,288.25,220.62,834.39,1033.62,837.76,399.71,1027.03,High,1033.62,1033.62,288.25,2.4147946053675433,0.278874247789323,1.0
bcsstk35,30237.0,30237.0,1450163.0,32,16,4,4335.32,46792,185083,7.84,30.99,0.0,0.0,0,793.09,823.96,1296.52,217.92,739.5,1666.85,737.81,559.58,1668.77,High,1668.77,1668.77,1296.52,2.5979134332472418,0.7769315124313116,1.0
bcsstk35,30237.0,30237.0,1450163.0,64,16,4,5406.01,46792,185083,7.84,30.99,0.0,0.0,0,1558.06,1599.3,2528.62,351.85,681.39,1357.2,1932.91,226.83,2112.4,High,2112.4,2112.4,2528.62,2.137928988934676,1.1970365461086914,1.0
bcsstk35,30237.0,30237.0,1450163.0,128,16,4,7156.88,46792,185083,7.84,30.99,0.0,0.0,0,2885.9,3006.3,3032.23,366.16,726.9,2554.79,3399.15,232.36,2520.38,High,3399.15,3399.15,3032.23,2.105491078652016,0.8920553667828721,1.0
bcsstk35,30237.0,30237.0,1450163.0,256,16,4,7744.53,46792,185083,7.84,30.99,0.0,0.0,0,3006.3,3251.03,3333.71,373.09,749.78,2742.63,3824.4,235.14,2668.81,High,3824.4,3824.4,3333.71,2.0250313774709756,0.8716949063905449,1.0
bcsstk35,30237.0,30237.0,1450163.0,512,16,4,8703.15,46792,185083,7.84,30.99,0.0,0.0,0,3059.21,3417.17,3429.55,377.58,762.63,3888.81,4268.72,235.25,2709.32,High,4268.72,4268.72,3429.55,2.038819599317828,0.8034141381959932,1.0
208bit,24430.0,24421.0,299756.0,16,16,4,431.3,57688,228466,1.31,5.2,0.0,0.0,0,264.34,220.57,32.09,89.53,268.12,747.52,266.92,230.94,747.52,Low,747.52,747.52,32.09,0.576974529109589,0.042928617294520556,1.0
208bit,24430.0,24421.0,299756.0,32,16,4,700.36,57688,228466,1.31,5.2,0.0,0.0,0,523.13,443.43,50.82,92.28,290.46,1216.05,290.74,357.06,1216.05,Low,1216.05,1216.05,50.82,0.5759302660252457,0.041791044776119404,1.0
208bit,24430.0,24421.0,299756.0,64,16,4,954.64,57688,228466,1.31,5.2,0.0,0.0,0,1025.68,854.01,100.57,258.97,322.84,865.1,953.88,98.02,1583.92,Low,1583.92,1583.92,100.57,0.6027072074347188,0.06349436840244456,1.0
208bit,24430.0,24421.0,299756.0,128,16,4,1341.94,57688,228466,1.31,5.2,0.0,0.0,0,1955.99,1671.11,133.02,274.56,342.24,1619.21,1815.33,102.9,1794.95,Low,1815.33,1955.99,133.02,0.6860669021825265,0.0680064826507293,1.0
208bit,24430.0,24421.0,299756.0,256,16,4,1491.79,57688,228466,1.31,5.2,0.0,0.0,0,2335.0,2144.94,139.58,281.76,351.62,1951.22,1969.65,105.33,1858.23,Low,1969.65,2335.0,139.58,0.638882226980728,0.05977730192719487,1.0
208bit,24430.0,24421.0,299756.0,512,16,4,1587.32,57688,228466,1.31,5.2,0.0,0.0,0,2483.09,2465.23,145.78,285.53,356.6,2848.04,2482.45,105.45,1885.63,Low,2848.04,2848.04,145.78,0.5573376778416034,0.0511860788472072,1.0
consph,83334.0,83334.0,6010480.0,16,16,4,3185.2,270222,1077288,5.58,22.24,0.0,0.0,0,449.55,498.71,313.86,270.07,1089.64,2131.38,1088.07,590.19,2129.11,High,2131.38,2131.38,313.86,1.4944308382362599,0.14725670692227572,1.0
consph,83334.0,83334.0,6010480.0,32,16,4,5419.73,270222,1077288,5.58,22.24,0.0,0.0,0,881.63,985.41,1030.6,263.15,911.44,2772.36,912.13,764.5,2767.26,High,2772.36,2772.36,1030.6,1.9549156675179267,0.37174104373169425,1.0
consph,83334.0,83334.0,6010480.0,64,16,4,6468.1,270222,1077288,5.58,22.24,0.0,0.0,0,1713.12,1909.0,2004.83,364.76,822.37,1423.19,2460.54,297.56,2873.77,High,2873.77,2873.77,2004.83,2.2507368369772114,0.6976306384992536,1.0
consph,83334.0,83334.0,6010480.0,128,16,4,7220.88,270222,1077288,5.58,22.24,0.0,0.0,0,3138.63,3461.26,2305.74,373.39,872.0,2599.13,4513.64,302.21,2910.29,High,4513.64,4513.64,2305.74,1.5997908561604381,0.5108382591433964,1.0
consph,83334.0,83334.0,6010480.0,256,16,4,7531.93,270222,1077288,5.58,22.24,0.0,0.0,0,3169.98,3547.84,2381.45,377.63,898.45,2664.15,4607.06,304.68,2905.37,High,4607.06,4607.06,2381.45,1.6348669216376603,0.5169131723919375,1.0
consph,83334.0,83334.0,6010480.0,512,16,4,7690.03,270222,1077288,5.58,22.24,0.0,0.0,0,3184.15,3592.9,2404.01,379.84,912.69,3717.7,5725.8,304.74,2918.28,High,5725.8,5725.8,2404.01,1.3430490062524014,0.41985574068252474,1.0
citationCiteseer,268495.0,268495.0,2313294.0,16,16,4,597.75,583507,2308657,1.0,3.96,0.0,0.0,0,289.7,297.07,1.06,70.63,212.44,304.5,212.13,235.67,305.18,Low,305.18,305.18,1.06,1.9586801232059767,0.0034733599842715775,1.0
citationCiteseer,268495.0,268495.0,2313294.0,32,16,4,925.32,583507,2308657,1.0,3.96,0.0,0.0,0,548.69,573.31,5.26,70.43,211.87,486.39,212.02,321.09,487.83,Low,487.83,573.31,5.26,1.6139959184385413,0.00917479199734873,1.0
citationCiteseer,268495.0,268495.0,2313294.0,64,16,4,1010.94,583507,2308657,1.0,3.96,0.0,0.0,0,989.75,1037.58,9.72,210.72,228.43,848.45,540.99,78.64,690.38,Low,848.45,1037.58,9.72,0.9743248713352225,0.00936795235066212,1.0
citationCiteseer,268495.0,268495.0,2313294.0,128,16,4,1140.82,583507,2308657,1.0,3.96,0.0,0.0,0,1348.07,1361.46,12.01,214.65,231.68,1359.96,887.64,80.67,904.25,Low,1359.96,1361.46,12.01,0.8379386834721548,0.008821412307375905,1.0
citationCiteseer,268495.0,268495.0,2313294.0,256,16,4,1228.03,583507,2308657,1.0,3.96,0.0,0.0,0,1359.66,1389.52,12.25,215.44,233.02,1378.86,1071.84,81.93,983.83,Low,1378.86,1389.52,12.25,0.8837800103632909,0.008815994012320801,1.0
citationCiteseer,268495.0,268495.0,2313294.0,512,16,4,1273.58,583507,2308657,1.0,3.96,0.0,0.0,0,1364.25,1402.98,12.31,215.08,233.75,1388.82,1065.88,81.89,1044.21,Low,1388.82,1402.98,12.31,0.9077677515003777,0.008774180672568391,1.0
fome12,24284.0,48920.0,142528.0,16,16,4,284.49,35995,141647,1.01,3.96,0.0,0.0,0,136.26,126.8,4.58,48.48,121.51,122.66,123.83,131.73,122.34,Low,131.73,136.26,4.58,2.087846763540291,0.03361221194774696,1.0
fome12,24284.0,48920.0,142528.0,32,16,4,527.88,35995,141647,1.01,3.96,0.0,0.0,0,267.41,259.61,17.72,49.92,135.23,240.35,135.55,212.57,222.7,Low,240.35,267.41,17.72,1.9740473430313001,0.0662652855166224,1.0
fome12,24284.0,48920.0,142528.0,64,16,4,688.54,35995,141647,1.01,3.96,0.0,0.0,0,526.42,488.11,35.0,179.73,162.06,479.89,330.5,65.62,417.66,Low,479.89,526.42,35.0,1.3079670225295392,0.0664868356065499,1.0
fome12,24284.0,48920.0,142528.0,128,16,4,785.28,35995,141647,1.01,3.96,0.0,0.0,0,934.61,863.15,46.5,192.15,171.49,834.72,546.08,68.78,611.38,Low,834.72,934.61,46.5,0.840222124736521,0.04975337306470078,1.0
fome12,24284.0,48920.0,142528.0,256,16,4,950.98,35995,141647,1.01,3.96,0.0,0.0,0,1131.74,1028.62,50.86,197.75,175.78,1036.1,716.67,71.5,812.7,Low,1036.1,1131.74,50.86,0.8402813367027763,0.04493965044974994,1.0
fome12,24284.0,48920.0,142528.0,512,16,4,1042.49,35995,141647,1.01,3.96,0.0,0.0,0,1250.25,1160.83,51.91,200.9,178.37,1249.22,760.4,71.78,906.56,Low,1249.22,1250.25,51.91,0.8338252349530094,0.04151969606078784,1.0
crplat2,18010.0,18010.0,960946.0,16,16,4,2084.48,28139,111229,8.64,34.15,0.0,0.0,0,387.95,379.52,521.12,234.78,858.75,1291.59,861.06,352.51,1305.63,High,1305.63,1305.63,521.12,1.5965319424339206,0.39913298560848015,1.0
crplat2,18010.0,18010.0,960946.0,32,16,4,3578.94,28139,111229,8.64,34.15,0.0,0.0,0,764.17,759.64,1217.16,230.91,778.72,2018.79,780.62,549.11,2012.45,High,2018.79,2018.79,1217.16,1.7728144086309126,0.6029156078641167,1.0
crplat2,18010.0,18010.0,960946.0,64,16,4,4985.45,28139,111229,8.64,34.15,0.0,0.0,0,1507.37,1477.81,2380.05,360.72,704.89,1333.72,2176.55,239.25,2459.23,High,2459.23,2459.23,2380.05,2.0272402337316966,0.9678029301854646,1.0
crplat2,18010.0,18010.0,960946.0,128,16,4,6390.33,28139,111229,8.64,34.15,0.0,0.0,0,2830.47,2815.96,3070.12,378.23,758.82,2483.06,3908.27,245.45,2661.9,High,3908.27,3908.27,3070.12,1.6350789479744234,0.785544499228559,1.0
crplat2,18010.0,18010.0,960946.0,256,16,4,8711.13,28139,111229,8.64,34.15,0.0,0.0,0,3054.87,3240.28,3354.09,387.68,788.75,2746.54,4211.21,248.53,2704.03,High,4211.21,4211.21,3354.09,2.0685574929770776,0.7964670486629734,1.0
crplat2,18010.0,18010.0,960946.0,512,16,4,9765.09,28139,111229,8.64,34.15,0.0,0.0,0,3179.64,3495.54,3579.36,392.57,803.84,3943.86,5082.69,248.98,2764.57,High,5082.69,5082.69,3579.36,1.9212444591348283,0.7042255183770799,1.0
caidaRouterLevel,192244.0,192244.0,1218132.0,16,16,4,679.38,284247,1118896,1.09,4.29,0.0,0.0,0,250.8,242.46,1.05,54.98,156.94,299.96,157.99,220.6,293.6,Low,299.96,299.96,1.05,2.264901986931591,0.003500466728897187,1.0
caidaRouterLevel,192244.0,192244.0,1218132.0,32,16,4,1114.48,284247,1118896,1.09,4.29,0.0,0.0,0,489.5,481.0,5.43,55.02,159.01,513.33,159.07,284.74,506.61,Low,513.33,513.33,5.43,2.1710790329807335,0.010577990766173806,1.0
caidaRouterLevel,192244.0,192244.0,1218132.0,64,16,4,1246.17,284247,1118896,1.09,4.29,0.0,0.0,0,908.04,896.34,10.39,189.47,177.15,827.96,532.81,68.73,857.69,Low,857.69,908.04,10.39,1.3723734637240652,0.011442227214660148,1.0
caidaRouterLevel,192244.0,192244.0,1218132.0,128,16,4,1314.06,284247,1118896,1.09,4.29,0.0,0.0,0,1354.42,1333.84,12.29,191.85,178.83,1294.51,848.8,70.12,1070.89,Low,1294.51,1354.42,12.29,0.9702012669629804,0.00907399477267022,1.0
caidaRouterLevel,192244.0,192244.0,1218132.0,256,16,4,1336.31,284247,1118896,1.09,4.29,0.0,0.0,0,1363.52,1377.49,12.52,193.29,179.41,1352.82,931.47,71.08,1019.62,Low,1352.82,1377.49,12.52,0.9701050461346361,0.00908899520141707,1.0
caidaRouterLevel,192244.0,192244.0,1218132.0,512,16,4,1344.42,284247,1118896,1.09,4.29,0.0,0.0,0,1362.61,1390.66,12.58,193.56,179.84,1408.7,950.78,71.07,1016.59,Low,1408.7,1408.7,12.58,0.9543692766380351,0.008930219351174842,1.0
az2010,241666.0,241666.0,1196094.0,16,16,4,606.85,281094,1101898,1.09,4.26,0.0,0.0,0,230.15,223.28,8.66,44.36,125.38,628.2,125.65,185.21,622.97,Low,628.2,628.2,8.66,0.9660140082776185,0.013785418656478827,1.0
az2010,241666.0,241666.0,1196094.0,32,16,4,950.79,281094,1101898,1.09,4.26,0.0,0.0,0,451.1,444.64,26.6,44.37,127.04,824.32,127.16,239.12,822.91,Low,824.32,824.32,26.6,1.153423427795031,0.03226902173913043,1.0
az2010,241666.0,241666.0,1196094.0,64,16,4,1126.8,281094,1101898,1.09,4.26,0.0,0.0,0,867.05,851.77,51.08,166.06,143.05,748.85,433.17,58.13,917.07,Low,917.07,917.07,51.08,1.2286957375118583,0.05569912874698769,1.0
az2010,241666.0,241666.0,1196094.0,128,16,4,1229.6,281094,1101898,1.09,4.26,0.0,0.0,0,1368.92,1318.55,59.84,167.63,144.16,1206.5,833.95,59.85,967.03,Low,1206.5,1368.92,59.84,0.8982263390117756,0.04371329223037139,1.0
az2010,241666.0,241666.0,1196094.0,256,16,4,1265.04,281094,1101898,1.09,4.26,0.0,0.0,0,1380.57,1369.8,60.85,168.28,144.68,1205.13,847.05,61.28,965.22,Low,1205.13,1380.57,60.85,0.9163171733414459,0.04407599759519619,1.0
az2010,241666.0,241666.0,1196094.0,512,16,4,1284.65,281094,1101898,1.09,4.26,0.0,0.0,0,1388.84,1393.54,60.96,168.67,144.81,1359.15,1072.16,61.28,967.03,Low,1359.15,1393.54,60.96,0.9218608723108057,0.04374470772277796,1.0
ckt11752_tr_0,49702.0,49702.0,332807.0,16,16,4,553.76,42961,167667,1.99,7.75,0.0,0.0,0,228.73,185.84,1.89,56.61,158.51,30.31,158.66,194.87,30.2,Low,194.87,228.73,1.89,2.421020417085647,0.00826301753158746,1.0
ckt11752_tr_0,49702.0,49702.0,332807.0,32,16,4,873.51,42961,167667,1.99,7.75,0.0,0.0,0,450.65,377.8,19.26,57.05,164.09,58.92,164.34,271.31,58.93,Low,271.31,450.65,19.26,1.9383335182514148,0.04273826694774215,1.0
ckt11752_tr_0,49702.0,49702.0,332807.0,64,16,4,1357.01,42961,167667,1.99,7.75,0.0,0.0,0,885.13,729.53,38.09,198.62,190.6,834.66,143.64,70.02,117.21,Low,834.66,885.13,38.09,1.5331194287844723,0.04303322675765142,1.0
ckt11752_tr_0,49702.0,49702.0,332807.0,128,16,4,1686.17,42961,167667,1.99,7.75,0.0,0.0,0,1578.34,1337.47,43.67,206.18,199.82,1222.69,168.56,73.72,195.97,Low,1222.69,1578.34,43.67,1.0683186132265545,0.027668309743147868,1.0
ckt11752_tr_0,49702.0,49702.0,332807.0,256,16,4,1941.98,42961,167667,1.99,7.75,0.0,0.0,0,1712.78,1577.87,44.71,207.62,204.12,1411.89,282.66,74.14,335.74,Low,1411.89,1712.78,44.71,1.1338175364028071,0.026103761136865213,1.0
ckt11752_tr_0,49702.0,49702.0,332807.0,512,16,4,1952.66,42961,167667,1.99,7.75,0.0,0.0,0,1780.61,1718.58,45.69,208.38,206.15,1791.08,213.52,74.3,533.86,Low,1791.08,1791.08,45.69,1.0902137257967262,0.02550974830828327,1.0
CO,221119.0,221119.0,7666057.0,16,16,4,1329.53,1289806,5147251,1.49,5.94,0.0,0.0,0,417.25,457.54,74.7,182.49,695.65,2019.51,702.21,541.5,2007.35,Low,2019.51,2019.51,74.7,0.6583428653485252,0.03698917064040287,1.0
CO,221119.0,221119.0,7666057.0,32,16,4,2012.62,1289806,5147251,1.49,5.94,0.0,0.0,0,824.84,907.49,311.53,178.38,647.28,2493.84,647.31,678.05,2498.71,Low,2498.71,2498.71,311.53,0.8054636192275213,0.1246763329878217,1.0
CO,221119.0,221119.0,7666057.0,64,16,4,2168.77,1289806,5147251,1.49,5.94,0.0,0.0,0,1616.8,1772.7,599.67,305.28,586.83,1195.25,1793.23,191.87,2626.04,Low,2626.04,2626.04,599.67,0.8258708930557036,0.2283552421136007,1.0
CO,221119.0,221119.0,7666057.0,128,16,4,2267.56,1289806,5147251,1.49,5.94,0.0,0.0,0,2930.03,3205.21,703.83,313.84,609.45,2265.13,3356.97,194.39,2619.08,Low,3356.97,3356.97,703.83,0.6754781841958671,0.20966228473891638,1.0
CO,221119.0,221119.0,7666057.0,256,16,4,2314.02,1289806,5147251,1.49,5.94,0.0,0.0,0,2933.95,3262.33,711.36,317.41,621.01,2307.19,3395.35,195.54,2414.6,Low,3395.35,3395.35,711.36,0.6815262049567792,0.20951006523627905,1.0
CO,221119.0,221119.0,7666057.0,512,16,4,2326.88,1289806,5147251,1.49,5.94,0.0,0.0,0,2958.51,3315.5,715.21,319.17,627.15,3212.68,4214.15,195.56,2416.03,Low,4214.15,4214.15,715.21,0.5521587983341837,0.169716312898212,1.0
ex3sta1,17443.0,17516.0,68779.0,16,16,4,68.71,83814,334095,2.03,8.1,0.0,0.0,0,359.07,338.82,27.5,199.82,676.97,347.49,681.04,289.06,345.02,Medium,681.04,681.04,27.5,0.10088981557617761,0.04037941971103019,1.0
ex3sta1,17443.0,17516.0,68779.0,32,16,4,119.3,83814,334095,2.03,8.1,0.0,0.0,0,706.19,684.47,171.36,199.59,670.28,757.39,670.95,404.89,765.07,Medium,765.07,765.07,171.36,0.15593344399858836,0.2239795051433202,1.0
ex3sta1,17443.0,17516.0,68779.0,64,16,4,173.57,83814,334095,2.03,8.1,0.0,0.0,0,1384.3,1320.37,338.78,341.16,627.68,1134.03,1366.88,220.24,1285.98,Medium,1366.88,1384.3,338.78,0.12538467095282815,0.24473018854294587,1.0
ex3sta1,17443.0,17516.0,68779.0,128,16,4,210.49,83814,334095,2.03,8.1,0.0,0.0,0,2582.97,2467.96,362.62,358.69,674.61,2078.04,2138.58,226.5,1974.55,Medium,2138.58,2582.97,362.62,0.08149146137972954,0.14038877726028565,1.0
ex3sta1,17443.0,17516.0,68779.0,256,16,4,245.42,83814,334095,2.03,8.1,0.0,0.0,0,2865.73,2937.8,376.7,369.0,699.37,2319.38,2842.48,229.93,2565.28,Medium,2842.48,2937.8,376.7,0.08353870243039008,0.1282252025325073,1.0
ex3sta1,17443.0,17516.0,68779.0,512,16,4,251.71,83814,334095,2.03,8.1,0.0,0.0,0,3004.42,3230.44,392.42,374.28,711.95,3200.46,2708.54,230.17,2622.56,Medium,3200.46,3230.44,392.42,0.07791817832864872,0.12147571228687114,1.0
FEM_3D_thermal2,147900.0,147900.0,3489300.0,16,16,4,2385.03,216460,855188,4.08,16.12,0.0,0.0,0,414.41,435.07,346.09,146.01,539.22,1733.38,538.8,403.95,1729.95,High,1733.38,1733.38,346.09,1.375941801566881,0.199661932178749,1.0
FEM_3D_thermal2,147900.0,147900.0,3489300.0,32,16,4,3870.55,216460,855188,4.08,16.12,0.0,0.0,0,818.51,869.61,1219.82,143.49,505.26,2171.99,505.15,537.64,2176.73,High,2176.73,2176.73,1219.82,1.778148874688179,0.5603910452835216,1.0
FEM_3D_thermal2,147900.0,147900.0,3489300.0,64,16,4,4428.05,216460,855188,4.08,16.12,0.0,0.0,0,1597.3,1694.04,2285.07,287.82,490.31,1261.38,2059.19,117.47,2265.78,High,2265.78,2265.78,2285.07,1.937818097476226,1.0085136244472102,1.0
FEM_3D_thermal2,147900.0,147900.0,3489300.0,128,16,4,4810.34,216460,855188,4.08,16.12,0.0,0.0,0,2985.5,3178.23,2662.57,292.21,506.42,2315.01,3901.38,119.23,2291.63,High,3901.38,3901.38,2662.57,1.2329842260943564,0.68246876746177,1.0
FEM_3D_thermal2,147900.0,147900.0,3489300.0,256,16,4,4990.51,216460,855188,4.08,16.12,0.0,0.0,0,3041.12,3316.04,2740.33,294.88,515.05,2371.15,3987.2,119.95,2298.71,High,3987.2,3987.2,2740.33,1.2516327247191013,0.6872818017656501,1.0
FEM_3D_thermal2,147900.0,147900.0,3489300.0,512,16,4,5089.46,216460,855188,4.08,16.12,0.0,0.0,0,3067.26,3384.18,2773.55,296.4,518.74,3218.91,4931.22,119.96,2306.07,High,4931.22,4931.22,2773.55,1.0320894220902737,0.5624470212239567,1.0
bloweybl,30003.0,30003.0,109999.0,16,16,4,199.64,18748,73113,1.64,6.4,0.0,0.0,0,143.88,98.36,0.95,35.04,24.85,3.16,25.27,127.66,3.13,Low,127.66,143.88,0.95,1.387545176536002,0.00660272449263275,1.0
bloweybl,30003.0,30003.0,109999.0,32,16,4,298.91,18748,73113,1.64,6.4,0.0,0.0,0,280.37,204.08,10.33,35.06,40.51,6.27,40.16,183.07,6.45,Low,183.07,280.37,10.33,1.066126903734351,0.03684417020365945,1.0
bloweybl,30003.0,30003.0,109999.0,64,16,4,401.09,18748,73113,1.64,6.4,0.0,0.0,0,536.31,388.04,20.45,135.79,68.12,581.11,17.84,46.1,12.26,Low,581.11,581.11,20.45,0.6902135568136841,0.03519127187623686,1.0
bloweybl,30003.0,30003.0,109999.0,128,16,4,934.17,18748,73113,1.64,6.4,0.0,0.0,0,973.63,722.89,24.3,142.79,89.77,902.26,24.59,51.39,24.96,Low,902.26,973.63,24.3,0.9594712570483653,0.024958146318416648,1.0
bloweybl,30003.0,30003.0,109999.0,256,16,4,1179.61,18748,73113,1.64,6.4,0.0,0.0,0,1134.08,961.92,26.1,142.94,106.5,1082.91,32.79,52.3,45.96,Low,1082.91,1134.08,26.1,1.040147079571106,0.023014249435665917,1.0
bloweybl,30003.0,30003.0,109999.0,512,16,4,1211.69,18748,73113,1.64,6.4,0.0,0.0,0,1231.16,1096.83,27.05,144.27,117.2,1185.55,25.01,52.42,73.61,Low,1185.55,1231.16,27.05,0.9841856460573768,0.021971149160141656,1.0
c-65,48066.0,48066.0,360428.0,16,16,4,617.17,54995,217576,1.66,6.56,0.0,0.0,0,231.26,194.88,5.84,62.15,111.97,29.51,112.0,209.0,29.93,Low,209.0,231.26,5.84,2.66872783879616,0.025252962034074202,1.0
c-65,48066.0,48066.0,360428.0,32,16,4,952.25,54995,217576,1.66,6.56,0.0,0.0,0,452.92,394.02,47.25,62.85,137.66,58.78,137.61,287.73,58.22,Low,287.73,452.92,47.25,2.102468427095293,0.10432305925991345,1.0
c-65,48066.0,48066.0,360428.0,64,16,4,1211.52,54995,217576,1.66,6.56,0.0,0.0,0,901.32,769.13,96.13,210.4,183.59,810.63,136.51,78.03,109.38,Low,810.63,901.32,96.13,1.3441618958860337,0.10665468424089113,1.0
c-65,48066.0,48066.0,360428.0,128,16,4,1434.54,54995,217576,1.66,6.56,0.0,0.0,0,1613.1,1387.98,117.16,217.87,203.72,1463.33,197.48,79.94,199.59,Low,1463.33,1613.1,117.16,0.889306304630835,0.07263033909862997,1.0
c-65,48066.0,48066.0,360428.0,256,16,4,1611.3,54995,217576,1.66,6.56,0.0,0.0,0,1737.48,1643.9,120.27,221.34,213.69,1654.27,261.83,80.7,333.19,Low,1654.27,1737.48,120.27,0.9273775813246771,0.06922094067269839,1.0
c-65,48066.0,48066.0,360428.0,512,16,4,1695.88,54995,217576,1.66,6.56,0.0,0.0,0,1813.41,1814.83,121.95,223.36,221.21,1949.46,216.22,80.79,497.0,Low,1949.46,1949.46,121.95,0.8699229530228885,0.06255578467883414,1.0
auto,448695.0,448695.0,6629222.0,16,16,4,905.88,1433089,5690234,1.17,4.63,0.0,0.0,0,371.36,400.78,15.32,106.03,366.54,1503.91,366.8,362.45,1499.48,Low,1503.91,1503.91,15.32,0.6023498746600527,0.01018677979400363,1.0
auto,448695.0,448695.0,6629222.0,32,16,4,1434.43,1433089,5690234,1.17,4.63,0.0,0.0,0,711.44,775.03,25.65,105.01,356.64,1773.7,356.81,463.83,1773.94,Low,1773.94,1773.94,25.65,0.8086124671634892,0.014459339098278408,1.0
auto,448695.0,448695.0,6629222.0,64,16,4,1515.51,1433089,5690234,1.17,4.63,0.0,0.0,0,1242.53,1355.81,43.13,250.41,357.67,973.78,1299.08,97.21,1710.88,Low,1710.88,1710.88,43.13,0.8858073038436359,0.02520924904142897,1.0
auto,448695.0,448695.0,6629222.0,128,16,4,1557.39,1433089,5690234,1.17,4.63,0.0,0.0,0,1569.14,1614.37,48.07,254.42,365.45,1603.68,2184.17,98.66,1492.27,Low,2184.17,2184.17,48.07,0.7130351575197902,0.02200836015511613,1.0
auto,448695.0,448695.0,6629222.0,256,16,4,1569.28,1433089,5690234,1.17,4.63,0.0,0.0,0,1575.9,1630.6,46.5,256.63,370.37,1626.7,2211.26,99.58,1322.51,Low,2211.26,2211.26,46.5,0.709676835831155,0.02102873474851442,1.0
auto,448695.0,448695.0,6629222.0,512,16,4,1574.23,1433089,5690234,1.17,4.63,0.0,0.0,0,1578.27,1638.26,44.49,257.64,373.3,1619.55,1867.01,99.58,1322.18,Low,1867.01,1867.01,44.49,0.8431824146630174,0.023829545637141743,1.0
fome11,12142.0,24460.0,71264.0,16,16,4,168.08,17994,70828,1.01,3.96,0.0,0.0,0,107.0,70.77,4.09,46.28,103.43,67.1,105.26,106.05,67.68,Low,106.05,107.0,4.09,1.5708411214953273,0.03822429906542056,1.0
fome11,12142.0,24460.0,71264.0,32,16,4,316.73,17994,70828,1.01,3.96,0.0,0.0,0,206.56,148.78,17.84,48.61,123.51,135.87,122.55,165.92,136.39,Low,165.92,206.56,17.84,1.5333559256390397,0.08636715724244771,1.0
fome11,12142.0,24460.0,71264.0,64,16,4,530.83,17994,70828,1.01,3.96,0.0,0.0,0,404.33,278.38,35.33,173.39,152.35,388.36,243.85,65.74,255.2,Low,388.36,404.33,35.33,1.3128632552617914,0.0873791210150125,1.0
fome11,12142.0,24460.0,71264.0,128,16,4,681.14,17994,70828,1.01,3.96,0.0,0.0,0,775.66,554.58,36.52,191.89,167.78,676.29,378.56,69.48,448.55,Low,676.29,775.66,36.52,0.8781424851094551,0.047082484593765316,1.0
fome11,12142.0,24460.0,71264.0,256,16,4,826.85,17994,70828,1.01,3.96,0.0,0.0,0,936.91,873.07,46.69,202.49,174.48,855.38,555.12,72.54,677.09,Low,855.38,936.91,46.69,0.8825287380858354,0.049834028882176515,1.0
fome11,12142.0,24460.0,71264.0,512,16,4,951.38,17994,70828,1.01,3.96,0.0,0.0,0,1131.74,1054.3,48.81,207.82,177.74,1127.26,566.99,73.79,870.07,Low,1127.26,1131.74,48.81,0.8406347747715907,0.043128280347076185,1.0
crystm02,13965.0,13965.0,322905.0,16,16,4,528.49,38102,151189,2.14,8.47,0.0,0.0,0,280.06,224.08,231.97,135.11,411.34,892.0,408.74,229.99,894.47,Medium,894.47,894.47,231.97,0.5908415039073418,0.259337931959708,1.0
crystm02,13965.0,13965.0,322905.0,32,16,4,961.03,38102,151189,2.14,8.47,0.0,0.0,0,556.25,461.95,801.25,140.76,454.16,1356.74,457.05,352.13,1312.62,Medium,1356.74,1356.74,801.25,0.7083376328552264,0.5905700428969441,1.0
crystm02,13965.0,13965.0,322905.0,64,16,4,1414.7,38102,151189,2.14,8.47,0.0,0.0,0,1085.39,890.16,1558.05,293.88,467.3,941.41,1632.9,128.14,1679.61,Medium,1679.61,1679.61,1558.05,0.8422788623549515,0.9276260560487256,1.0
crystm02,13965.0,13965.0,322905.0,128,16,4,1695.04,38102,151189,2.14,8.47,0.0,0.0,0,2040.47,1664.46,1807.73,310.71,505.03,1703.98,3010.77,132.43,2040.47,Medium,3010.77,3010.77,1807.73,0.5629921913663282,0.6004211547212175,1.0
crystm02,13965.0,13965.0,322905.0,256,16,4,2243.37,38102,151189,2.14,8.47,0.0,0.0,0,2359.12,2220.23,2140.22,321.66,526.44,2087.47,3421.51,134.78,2198.5,Medium,3421.51,3421.51,2140.22,0.6556666501047782,0.6255191421331516,1.0
crystm02,13965.0,13965.0,322905.0,512,16,4,2575.51,38102,151189,2.14,8.47,0.0,0.0,0,2629.92,2658.34,2366.15,326.72,537.39,2851.26,4261.01,135.67,2324.1,Medium,4261.01,4261.01,2366.15,0.6044365068375808,0.5553026160464303,1.0
af_shell10,1508065.0,1508065.0,52259885.0,32,16,4,7714.21,1882806,7529780,7.0,27.98,0.0,0.0,0,991.91,1079.79,3091.28,-1.0,639.64,2540.57,639.73,821.28,2539.1,High,2540.57,2540.57,3091.28,2.495474366605419,1.2167663162203757,1.0
af_shell10,1508065.0,1508065.0,52259885.0,64,16,4,8552.82,1882806,7529780,7.0,27.98,0.0,0.0,0,1908.18,2086.03,5590.95,0.0,580.6,1282.02,1668.98,178.97,2649.15,High,2649.15,2649.15,5590.95,1.5297614895500764,2.1104693958439498,1.0
af_shell10,1508065.0,1508065.0,52259885.0,128,16,4,8759.25,1882806,7529780,7.0,27.98,0.0,0.0,0,3301.41,3627.73,6492.64,0.0,600.44,2455.11,3104.4,180.52,2647.2,High,3104.4,3627.73,6492.64,1.3491045245077502,1.789725255187128,1.0
af_shell10,1508065.0,1508065.0,52259885.0,256,16,4,8796.85,1882806,7529780,7.0,27.98,0.0,0.0,0,3305.44,3664.02,6605.4,0.0,609.63,2485.14,3122.63,181.23,2561.63,High,3122.63,3664.02,6605.4,1.3317664335240864,1.8027740023253147,1.0
af_shell10,1508065.0,1508065.0,52259885.0,512,16,4,8812.52,1882806,7529780,7.0,27.98,0.0,0.0,0,3310.56,3685.53,6630.69,0.0,614.75,3511.33,3817.3,181.23,2560.31,High,3817.3,3817.3,6630.69,1.3290502195095837,1.7370104524140098,1.0
c-47,15343.0,15343.0,211401.0,16,16,4,433.2,29226,116130,1.82,7.23,0.0,0.0,0,239.68,177.35,15.06,96.88,177.8,25.06,194.3,193.24,25.16,Low,194.3,239.68,15.06,1.8074098798397862,0.06283377837116155,1.0
c-47,15343.0,15343.0,211401.0,32,16,4,814.65,29226,116130,1.82,7.23,0.0,0.0,0,463.6,364.8,95.81,100.1,263.26,50.42,262.28,281.87,52.0,Low,281.87,463.6,95.81,1.7572260569456426,0.20666522864538395,1.0
c-47,15343.0,15343.0,211401.0,64,16,4,1167.96,29226,116130,1.82,7.23,0.0,0.0,0,917.14,701.16,190.37,275.71,309.63,766.64,147.22,104.67,104.07,Low,766.64,917.14,190.37,1.2734806027433108,0.20756918245851233,1.0
c-47,15343.0,15343.0,211401.0,128,16,4,1428.39,29226,116130,1.82,7.23,0.0,0.0,0,1758.01,1385.1,194.68,296.39,334.16,1261.15,198.45,108.31,210.48,Low,1261.15,1758.01,194.68,0.8125039106717254,0.11073884676423912,1.0
c-47,15343.0,15343.0,211401.0,256,16,4,1599.25,29226,116130,1.82,7.23,0.0,0.0,0,2103.49,1924.01,216.29,304.75,352.48,1720.46,358.34,109.78,387.0,Low,1720.46,2103.49,216.29,0.7602840992826209,0.10282435381199816,1.0
c-47,15343.0,15343.0,211401.0,512,16,4,1899.17,29226,116130,1.82,7.23,0.0,0.0,0,2375.29,2298.62,225.15,309.31,359.58,2523.25,295.25,110.66,642.62,Low,2523.25,2523.25,225.15,0.7526681858713961,0.08923015951649658,1.0
dbir1,18804.0,45775.0,1077025.0,16,16,4,822.16,113427,452877,2.38,9.5,0.0,0.0,0,365.59,359.61,12.53,242.9,580.61,74.64,564.18,214.55,74.65,Medium,580.61,580.61,12.53,1.416027970582663,0.02158075127882744,1.0
dbir1,18804.0,45775.0,1077025.0,32,16,4,1453.48,113427,452877,2.38,9.5,0.0,0.0,0,717.78,715.16,92.42,238.1,660.14,163.54,645.89,383.97,165.14,Medium,660.14,717.78,92.42,2.0249658669787403,0.12875811529995265,1.0
dbir1,18804.0,45775.0,1077025.0,64,16,4,1694.77,113427,452877,2.38,9.5,0.0,0.0,0,1407.88,1387.03,183.14,378.24,664.22,1132.52,467.46,217.8,328.66,Medium,1132.52,1407.88,183.14,1.2037744694150068,0.13008210927067645,1.0
dbir1,18804.0,45775.0,1077025.0,128,16,4,2534.92,113427,452877,2.38,9.5,0.0,0.0,0,2578.16,2478.77,222.74,392.38,729.26,1989.88,636.63,229.87,644.78,Medium,1989.88,2578.16,222.74,0.9832283488999908,0.08639494833524686,1.0
dbir1,18804.0,45775.0,1077025.0,256,16,4,2531.2,113427,452877,2.38,9.5,0.0,0.0,0,2797.01,2868.24,236.29,404.69,755.08,2251.42,1146.0,225.38,1160.67,Medium,2251.42,2868.24,236.29,0.8824923995202633,0.0823815301369481,1.0
dbir1,18804.0,45775.0,1077025.0,512,16,4,2712.91,113427,452877,2.38,9.5,0.0,0.0,0,2917.53,3118.14,242.29,407.77,800.89,3110.82,893.06,225.58,1639.0,Medium,3110.82,3118.14,242.29,0.8700411142540104,0.07770337444758735,1.0
bcsstk32,44609.0,44609.0,2014701.0,16,16,4,2693.45,75051,296158,6.8,26.84,0.0,0.0,0,420.08,433.92,150.87,214.99,804.91,1099.73,801.07,400.94,1073.93,High,1099.73,1099.73,150.87,2.4491920744182663,0.13718821892646377,1.0
bcsstk32,44609.0,44609.0,2014701.0,32,16,4,4418.2,75051,296158,6.8,26.84,0.0,0.0,0,828.58,870.66,733.55,210.13,722.63,1975.2,724.06,559.25,1988.85,High,1988.85,1988.85,733.55,2.221484777635317,0.3688312341302763,1.0
bcsstk32,44609.0,44609.0,2014701.0,64,16,4,5162.59,75051,296158,6.8,26.84,0.0,0.0,0,1626.73,1703.04,1432.68,344.39,668.56,1373.35,2070.08,218.94,2320.42,High,2320.42,2320.42,1432.68,2.224851535497884,0.6174227079580421,1.0
bcsstk32,44609.0,44609.0,2014701.0,128,16,4,6363.05,75051,296158,6.8,26.84,0.0,0.0,0,3003.09,3176.51,1705.93,356.69,709.31,2571.41,3708.61,223.67,2531.83,High,3708.61,3708.61,1705.93,1.715750645120409,0.4599917489301922,1.0
bcsstk32,44609.0,44609.0,2014701.0,256,16,4,7344.55,75051,296158,6.8,26.84,0.0,0.0,0,3111.81,3388.54,1802.97,363.51,729.63,2713.86,3973.77,226.01,2586.06,High,3973.77,3973.77,1802.97,1.848257448216681,0.4537177541729894,1.0
bcsstk32,44609.0,44609.0,2014701.0,512,16,4,8086.09,75051,296158,6.8,26.84,0.0,0.0,0,3154.9,3506.88,1852.86,367.1,741.57,3745.23,4599.45,226.08,2652.67,High,4599.45,4599.45,1852.86,1.758055854504343,0.4028438182826207,1.0
3D_51448_3D,51448.0,51448.0,537038.0,16,16,4,688.51,81266,321392,3.29,13.0,0.0,0.0,0,368.29,352.67,1.7,133.34,244.02,47.37,247.57,430.57,46.85,Medium,430.57,430.57,1.7,1.599066353902966,0.003948254639199201,1.0
3D_51448_3D,51448.0,51448.0,537038.0,32,16,4,1092.65,81266,321392,3.29,13.0,0.0,0.0,0,727.19,709.37,14.06,131.86,309.27,98.58,304.41,554.36,95.18,Medium,554.36,727.19,14.06,1.5025646667308405,0.019334699322047882,1.0
3D_51448_3D,51448.0,51448.0,537038.0,64,16,4,1385.01,81266,321392,3.29,13.0,0.0,0.0,0,1396.25,1392.57,26.89,287.83,385.94,1176.63,246.05,116.89,183.81,Medium,1176.63,1396.25,26.89,0.9919498657117278,0.01925872873769024,1.0
3D_51448_3D,51448.0,51448.0,537038.0,128,16,4,1618.19,81266,321392,3.29,13.0,0.0,0.0,0,2514.99,2481.03,32.26,298.42,436.95,2087.13,250.52,119.51,296.06,Medium,2087.13,2514.99,32.26,0.6434180652805778,0.012827088775700898,1.0
3D_51448_3D,51448.0,51448.0,537038.0,256,16,4,1707.25,81266,321392,3.29,13.0,0.0,0.0,0,2748.9,2848.49,33.64,302.18,468.72,2293.24,451.52,120.28,465.6,Medium,2293.24,2848.49,33.64,0.5993526394686308,0.011809765875955332,1.0
3D_51448_3D,51448.0,51448.0,537038.0,512,16,4,1726.98,81266,321392,3.29,13.0,0.0,0.0,0,2881.75,3081.06,34.0,304.41,484.2,2960.73,336.39,120.39,815.56,Medium,2960.73,3081.06,34.0,0.5605148877334424,0.011035163223046615,1.0
bratu3d,27792.0,27792.0,173796.0,16,16,4,406.07,32887,129160,1.35,5.28,0.0,0.0,0,173.97,127.7,86.55,52.11,139.04,517.25,138.26,216.16,512.67,Low,517.25,517.25,86.55,0.7850555824069598,0.16732721121314645,1.0
bratu3d,27792.0,27792.0,173796.0,32,16,4,640.13,32887,129160,1.35,5.28,0.0,0.0,0,340.11,263.53,252.79,53.28,150.08,712.28,150.73,298.36,715.21,Low,715.21,715.21,252.79,0.8950238391521371,0.3534486374631227,1.0
bratu3d,27792.0,27792.0,173796.0,64,16,4,851.94,32887,129160,1.35,5.28,0.0,0.0,0,678.23,505.22,484.79,193.54,174.58,653.37,499.77,70.32,901.67,Low,901.67,901.67,484.79,0.9448467843002429,0.5376579014495326,1.0
bratu3d,27792.0,27792.0,173796.0,128,16,4,1186.32,32887,129160,1.35,5.28,0.0,0.0,0,1234.79,944.54,587.15,204.62,183.79,998.11,954.92,72.89,1042.25,Low,1042.25,1234.79,587.15,0.9607463617295249,0.4755059564784295,1.0
bratu3d,27792.0,27792.0,173796.0,256,16,4,1388.98,32887,129160,1.35,5.28,0.0,0.0,0,1460.47,1292.76,657.23,210.69,187.71,1210.07,1019.71,74.66,1074.06,Low,1210.07,1460.47,657.23,0.951050004450622,0.4500126671550939,1.0
bratu3d,27792.0,27792.0,173796.0,512,16,4,1535.89,32887,129160,1.35,5.28,0.0,0.0,0,1626.64,1503.1,701.06,213.64,189.78,1666.11,1316.64,74.78,1078.85,Low,1666.11,1666.11,701.06,0.9218418951929945,0.4207765393641476,1.0
ASIC_100k,99340.0,99340.0,940621.0,16,16,4,628.34,105591,412805,2.31,9.04,0.0,0.0,0,301.66,285.34,0.24,63.21,25.64,2.59,25.62,226.59,2.56,Medium,226.59,301.66,0.24,2.0829410594709277,0.0007955976927666909,1.0
ASIC_100k,99340.0,99340.0,940621.0,32,16,4,1063.45,105591,412805,2.31,9.04,0.0,0.0,0,574.11,548.84,2.97,62.73,43.69,5.17,43.93,277.45,5.12,Medium,277.45,574.11,2.97,1.852345369354305,0.005173224643361028,1.0
ASIC_100k,99340.0,99340.0,940621.0,64,16,4,1738.67,105591,412805,2.31,9.04,0.0,0.0,0,1028.75,981.4,5.91,144.13,75.99,985.96,11.95,52.81,9.29,Medium,985.96,1028.75,5.91,1.6900801944106927,0.005744835965978129,1.0
ASIC_100k,99340.0,99340.0,940621.0,128,16,4,2196.43,105591,412805,2.31,9.04,0.0,0.0,0,1722.7,1623.76,6.53,145.83,115.92,1557.18,13.7,69.83,16.72,Medium,1557.18,1722.7,6.53,1.274992743948453,0.0037905613281476753,1.0
ASIC_100k,99340.0,99340.0,940621.0,256,16,4,2462.76,105591,412805,2.31,9.04,0.0,0.0,0,1770.66,1778.29,6.68,145.46,151.49,1646.88,26.72,69.94,32.0,Medium,1646.88,1778.29,6.68,1.3849034746863562,0.003756417682155329,1.0
ASIC_100k,99340.0,99340.0,940621.0,512,16,4,2271.69,105591,412805,2.31,9.04,0.0,0.0,0,1802.65,1853.08,6.75,144.7,194.52,1978.57,20.92,69.98,62.64,Medium,1978.57,1978.57,6.75,1.148147399384404,0.0034115548097868663,1.0
bmw3_2,227362.0,227362.0,11288630.0,16,16,4,3611.21,440460,1743608,6.47,25.63,0.0,0.0,0,439.78,488.28,91.8,223.09,925.07,1931.33,926.51,559.87,1895.97,High,1931.33,1931.33,91.8,1.8698047459522713,0.04753201161893617,1.0
bmw3_2,227362.0,227362.0,11288630.0,32,16,4,5616.23,440460,1743608,6.47,25.63,0.0,0.0,0,866.36,965.42,620.25,216.72,783.85,2503.3,783.71,691.71,2522.88,High,2522.88,2522.88,620.25,2.226118562912227,0.2458499809741248,1.0
bmw3_2,227362.0,227362.0,11288630.0,64,16,4,6513.92,440460,1743608,6.47,25.63,0.0,0.0,0,1689.16,1877.92,1195.89,334.51,702.2,1385.28,2306.86,210.2,2716.88,High,2716.88,2716.88,1195.89,2.3975736874650333,0.4401703424516357,1.0
bmw3_2,227362.0,227362.0,11288630.0,128,16,4,7721.36,440460,1743608,6.47,25.63,0.0,0.0,0,3110.78,3453.37,1387.83,341.87,732.93,2601.14,4096.76,212.79,2773.02,High,4096.76,4096.76,1387.83,1.884747947158242,0.338762827209795,1.0
bmw3_2,227362.0,227362.0,11288630.0,256,16,4,8127.89,440460,1743608,6.47,25.63,0.0,0.0,0,3127.8,3517.87,1399.06,345.24,749.11,2651.7,4236.68,213.98,2733.99,High,4236.68,4236.68,1399.06,1.9184573770027473,0.33022555397150594,1.0
bmw3_2,227362.0,227362.0,11288630.0,512,16,4,8392.06,440460,1743608,6.47,25.63,0.0,0.0,0,3135.35,3548.31,1407.04,347.04,757.76,3727.2,4716.62,214.0,2744.06,High,4716.62,4716.62,1407.04,1.779252939605056,0.29831531902082425,1.0
finance256,37376.0,37376.0,298496.0,16,16,4,502.52,48872,191688,1.56,6.11,0.0,0.0,0,227.51,193.08,95.83,64.98,183.01,509.38,184.37,205.43,505.93,Low,509.38,509.38,95.83,0.9865326475322941,0.1881306686560132,1.0
finance256,37376.0,37376.0,298496.0,32,16,4,880.52,48872,191688,1.56,6.11,0.0,0.0,0,445.85,393.28,382.93,65.88,194.21,911.44,194.46,300.75,921.28,Low,921.28,921.28,382.93,0.955757207363668,0.4156499652657173,1.0
finance256,37376.0,37376.0,298496.0,64,16,4,1097.41,48872,191688,1.56,6.11,0.0,0.0,0,878.58,757.6,707.76,215.48,223.89,784.48,645.05,77.55,1229.64,Low,1229.64,1229.64,707.76,0.8924644611430987,0.5755830974919488,1.0
finance256,37376.0,37376.0,298496.0,128,16,4,1494.35,48872,191688,1.56,6.11,0.0,0.0,0,1589.86,1427.36,816.68,224.58,235.69,1413.0,1232.18,81.08,1348.37,Low,1413.0,1589.86,816.68,0.9399255280339149,0.5136804498509303,1.0
finance256,37376.0,37376.0,298496.0,256,16,4,1705.69,48872,191688,1.56,6.11,0.0,0.0,0,1831.97,1681.08,918.63,229.13,241.56,1611.31,1303.83,83.97,1281.44,Low,1611.31,1831.97,918.63,0.9310687402086278,0.5014438009356048,1.0
finance256,37376.0,37376.0,298496.0,512,16,4,1835.49,48872,191688,1.56,6.11,0.0,0.0,0,1914.97,1879.92,966.59,231.47,244.69,2114.18,1663.22,84.01,1290.79,Low,2114.18,2114.18,966.59,0.8681805711907218,0.4571938056362278,1.0
c-50,22401.0,22401.0,180245.0,16,16,4,422.12,26911,106475,1.82,7.2,0.0,0.0,0,200.86,147.81,10.27,67.65,124.28,26.04,125.81,178.62,25.92,Low,178.62,200.86,10.27,2.1015632779050084,0.051130140396295924,1.0
c-50,22401.0,22401.0,180245.0,32,16,4,749.46,26911,106475,1.82,7.2,0.0,0.0,0,389.59,305.64,53.65,69.86,159.43,52.73,160.35,259.03,51.59,Low,259.03,389.59,53.65,1.9237146744012938,0.1377088734310429,1.0
c-50,22401.0,22401.0,180245.0,64,16,4,1050.99,26911,106475,1.82,7.2,0.0,0.0,0,780.75,585.85,106.17,226.07,206.09,682.38,137.08,83.84,102.37,Low,682.38,780.75,106.17,1.3461287223823246,0.1359846301633045,1.0
c-50,22401.0,22401.0,180245.0,128,16,4,1224.07,26911,106475,1.82,7.2,0.0,0.0,0,1483.72,1146.56,148.86,238.56,229.55,1143.17,190.25,87.55,207.39,Low,1143.17,1483.72,148.86,0.8250006739816137,0.10032890302752541,1.0
c-50,22401.0,22401.0,180245.0,256,16,4,1452.86,26911,106475,1.82,7.2,0.0,0.0,0,1841.85,1612.7,160.24,244.82,243.13,1585.47,344.99,88.19,360.02,Low,1585.47,1841.85,160.24,0.7888047343703342,0.08699948421424113,1.0
c-50,22401.0,22401.0,180245.0,512,16,4,1633.95,26911,106475,1.82,7.2,0.0,0.0,0,2012.34,1927.82,168.32,248.27,250.3,2236.02,227.18,88.4,560.88,Low,2236.02,2236.02,168.32,0.7307403332707221,0.07527660754376078,1.0
barrier2-3,113076.0,113076.0,2129496.0,16,16,4,562.76,569682,2268167,1.68,6.68,0.0,0.0,0,416.86,448.87,1.17,181.31,688.2,139.0,685.72,390.54,140.68,Low,688.2,688.2,1.17,0.8177274048241789,0.0017000871839581515,1.0
barrier2-3,113076.0,113076.0,2129496.0,32,16,4,908.1,569682,2268167,1.68,6.68,0.0,0.0,0,821.21,894.68,11.06,177.97,636.14,269.32,635.77,521.56,278.6,Low,636.14,894.68,11.06,1.0149997764563867,0.012361961818750839,1.0
barrier2-3,113076.0,113076.0,2129496.0,64,16,4,1096.41,569682,2268167,1.68,6.68,0.0,0.0,0,1524.47,1663.05,21.95,312.03,584.65,1187.88,536.55,192.68,447.96,Low,1187.88,1663.05,21.95,0.6592766302877244,0.013198641051080845,1.0
barrier2-3,113076.0,113076.0,2129496.0,128,16,4,1192.41,569682,2268167,1.68,6.68,0.0,0.0,0,2719.36,2937.43,24.49,318.13,605.2,2119.96,666.17,196.97,723.78,Low,2119.96,2937.43,24.49,0.40593648189063236,0.008337219950773295,1.0
barrier2-3,113076.0,113076.0,2129496.0,256,16,4,1290.31,569682,2268167,1.68,6.68,0.0,0.0,0,2768.71,3055.97,24.75,321.74,615.91,2174.17,1150.59,198.98,1275.72,Low,2174.17,3055.97,24.75,0.42222600352752154,0.008098901494451844,1.0
barrier2-3,113076.0,113076.0,2129496.0,512,16,4,1252.67,569682,2268167,1.68,6.68,0.0,0.0,0,2799.07,3114.68,24.98,324.47,622.65,2954.96,756.26,199.01,1647.48,Low,2954.96,3114.68,24.98,0.40218256771161087,0.008020085530455778,1.0
cont-300,180895.0,180895.0,988195.0,16,16,4,871.42,168798,653455,1.51,5.85,0.0,0.0,0,244.66,232.9,62.2,48.54,137.86,882.32,137.96,238.46,887.87,Low,887.87,887.87,62.2,0.9814725128678747,0.0700553008886436,1.0
cont-300,180895.0,180895.0,988195.0,32,16,4,1262.87,168798,653455,1.51,5.85,0.0,0.0,0,481.93,461.02,150.44,48.51,139.23,959.41,139.25,290.9,956.63,Low,959.41,959.41,150.44,1.3162985584890714,0.156804702890318,1.0
cont-300,180895.0,180895.0,988195.0,64,16,4,1505.82,168798,653455,1.51,5.85,0.0,0.0,0,892.48,856.14,286.43,178.2,154.74,815.01,480.11,62.25,952.71,Low,952.71,952.71,286.43,1.580564914821929,0.3006476262451323,1.0
cont-300,180895.0,180895.0,988195.0,128,16,4,1634.39,168798,653455,1.51,5.85,0.0,0.0,0,1424.17,1347.92,328.28,179.79,155.59,1214.56,927.01,64.27,959.06,Low,1214.56,1424.17,328.28,1.1476087826593735,0.23050618957006533,1.0
cont-300,180895.0,180895.0,988195.0,256,16,4,1695.2,168798,653455,1.51,5.85,0.0,0.0,0,1450.43,1433.21,334.0,180.49,156.66,1236.89,941.7,65.6,989.0,Low,1236.89,1450.43,334.0,1.1687568514164766,0.23027653868163234,1.0
cont-300,180895.0,180895.0,988195.0,512,16,4,1720.28,168798,653455,1.51,5.85,0.0,0.0,0,1462.64,1470.73,337.04,180.93,157.04,1387.37,1202.78,65.61,985.48,Low,1387.37,1470.73,337.04,1.1696776430752076,0.22916510848354218,1.0
af_shell9,504855.0,504855.0,17588845.0,16,16,4,4925.47,630091,2518300,6.98,27.91,0.0,0.0,0,486.84,524.35,700.19,177.93,738.01,2098.16,738.75,764.3,2095.41,High,2098.16,2098.16,700.19,2.3475187783581806,0.33371620848743666,1.0
af_shell9,504855.0,504855.0,17588845.0,32,16,4,7359.35,630091,2518300,6.98,27.91,0.0,0.0,0,961.96,1042.15,2263.25,174.84,642.07,2479.58,641.87,817.12,2479.05,High,2479.58,2479.58,2263.25,2.9679824809040243,0.9127553859927892,1.0
af_shell9,504855.0,504855.0,17588845.0,64,16,4,8337.92,630091,2518300,6.98,27.91,0.0,0.0,0,1865.01,2024.15,4267.07,293.19,581.64,1289.46,1668.81,183.19,2588.22,High,2588.22,2588.22,4267.07,1.954015284492638,1.6486504238434136,1.0
af_shell9,504855.0,504855.0,17588845.0,128,16,4,8649.54,630091,2518300,6.98,27.91,0.0,0.0,0,3302.76,3614.74,4839.25,297.69,602.16,2452.82,3098.61,187.62,2622.61,High,3098.61,3614.74,4839.25,1.7873720101255361,1.3387546545533013,1.0
af_shell9,504855.0,504855.0,17588845.0,256,16,4,8767.03,630091,2518300,6.98,27.91,0.0,0.0,0,3313.22,3663.11,4905.98,299.89,611.84,2489.31,3121.19,189.54,2559.89,High,3121.19,3663.11,4905.98,1.7870089156498807,1.3392936603050412,1.0
af_shell9,504855.0,504855.0,17588845.0,512,16,4,8816.33,630091,2518300,6.98,27.91,0.0,0.0,0,3316.35,3688.48,4929.66,301.22,617.15,3589.89,3832.31,189.56,2560.17,High,3832.31,3832.31,4929.66,1.7884255709318695,1.286341658164397,1.0
belgium_osm,1441295.0,1441295.0,3099940.0,32,16,4,808.33,559008,2102298,1.47,5.55,0.0,0.0,0,399.79,398.73,44.83,-1.0,55.11,420.5,55.11,143.57,421.82,Low,421.82,421.82,44.83,1.916291309089185,0.10627755914845194,1.0
belgium_osm,1441295.0,1441295.0,3099940.0,64,16,4,935.27,559008,2102298,1.47,5.55,0.0,0.0,0,639.56,637.55,79.91,0.0,62.44,422.09,192.17,32.63,430.71,Low,430.71,639.56,79.91,1.462364750766152,0.12494527487647758,1.0
belgium_osm,1441295.0,1441295.0,3099940.0,128,16,4,980.8,559008,2102298,1.47,5.55,0.0,0.0,0,675.37,640.3,100.48,0.0,62.42,566.43,375.64,33.19,437.87,Low,566.43,675.37,100.48,1.4522409938256067,0.14877770703466248,1.0
belgium_osm,1441295.0,1441295.0,3099940.0,256,16,4,977.82,559008,2102298,1.47,5.55,0.0,0.0,0,679.36,661.09,103.74,0.0,62.68,565.04,377.98,33.74,446.26,Low,565.04,679.36,103.74,1.4393252472915685,0.1527025435704192,1.0
belgium_osm,1441295.0,1441295.0,3099940.0,512,16,4,975.51,559008,2102298,1.47,5.55,0.0,0.0,0,678.66,663.88,104.15,0.0,62.7,616.96,485.57,33.76,446.42,Low,616.96,678.66,104.15,1.4374060648925826,0.15346417941237145,1.0
c-72,84064.0,84064.0,707546.0,16,16,4,716.87,104451,414181,1.71,6.77,0.0,0.0,0,272.14,250.73,4.07,69.27,131.83,35.74,131.52,239.2,36.02,Low,239.2,272.14,4.07,2.6341956345998385,0.014955537590945839,1.0
c-72,84064.0,84064.0,707546.0,32,16,4,1164.68,104451,414181,1.71,6.77,0.0,0.0,0,533.0,503.96,46.0,69.43,159.36,69.85,157.55,314.47,71.59,Low,314.47,533.0,46.0,2.185140712945591,0.08630393996247655,1.0
c-72,84064.0,84064.0,707546.0,64,16,4,1362.63,104451,414181,1.71,6.77,0.0,0.0,0,1022.85,963.98,90.07,221.28,204.36,932.22,165.27,81.74,132.22,Low,932.22,1022.85,90.07,1.3321894705968618,0.08805787749914454,1.0
c-72,84064.0,84064.0,707546.0,128,16,4,1587.32,104451,414181,1.71,6.77,0.0,0.0,0,1621.44,1574.54,103.51,226.19,220.67,1528.62,171.44,83.12,236.35,Low,1528.62,1621.44,103.51,0.9789569765147029,0.06383831655812118,1.0
c-72,84064.0,84064.0,707546.0,256,16,4,1673.67,104451,414181,1.71,6.77,0.0,0.0,0,1713.47,1731.03,105.44,228.86,232.37,1650.28,308.26,83.94,389.01,Low,1650.28,1731.03,105.44,0.9668636592086793,0.060911711524352555,1.0
c-72,84064.0,84064.0,707546.0,512,16,4,1687.02,104451,414181,1.71,6.77,0.0,0.0,0,1750.16,1806.87,106.28,230.39,239.64,1824.19,261.34,83.96,596.53,Low,1824.19,1824.19,106.28,0.9248049819371885,0.05826147495600787,1.0
af_shell6,504855.0,504855.0,17579155.0,16,16,4,4921.38,630091,2518300,6.98,27.91,0.0,0.0,0,486.39,524.16,700.25,177.8,738.5,2101.17,738.87,764.14,2097.66,High,2101.17,2101.17,700.25,2.342209340510287,0.33326670378884143,1.0
af_shell6,504855.0,504855.0,17579155.0,32,16,4,7369.17,630091,2518300,6.98,27.91,0.0,0.0,0,961.98,1042.21,2264.42,174.91,641.6,2484.83,642.22,815.43,2479.75,High,2484.83,2484.83,2264.42,2.9656636470100572,0.9112977547759807,1.0
af_shell6,504855.0,504855.0,17579155.0,64,16,4,8321.49,630091,2518300,6.98,27.91,0.0,0.0,0,1862.0,2022.17,4270.7,292.83,581.71,1290.24,1670.16,183.15,2589.36,High,2589.36,2589.36,4270.7,1.948507270470883,1.6493264744956282,1.0
af_shell6,504855.0,504855.0,17579155.0,128,16,4,8660.75,630091,2518300,6.98,27.91,0.0,0.0,0,3299.59,3613.72,4839.09,297.53,602.11,2453.16,3099.98,187.62,2623.35,High,3099.98,3613.72,4839.09,1.7897476591673227,1.3390882525486203,1.0
af_shell6,504855.0,504855.0,17579155.0,256,16,4,8756.19,630091,2518300,6.98,27.91,0.0,0.0,0,3310.69,3663.82,4904.79,299.93,611.88,2489.8,3121.74,189.53,2559.82,High,3121.74,3663.82,4904.79,1.7852323952707456,1.338709325239777,1.0
af_shell6,504855.0,504855.0,17579155.0,512,16,4,8813.68,630091,2518300,6.98,27.91,0.0,0.0,0,3315.35,3689.3,4929.44,301.51,617.12,3591.47,3831.61,189.55,2560.28,High,3831.61,3831.61,4929.44,1.787967801616411,1.2865192438687651,1.0
com-DBLP,317080.0,317080.0,2099732.0,16,16,4,772.24,453234,1783378,1.18,4.63,0.0,0.0,0,270.9,275.16,2.42,57.17,165.87,715.9,167.15,215.69,710.81,Low,715.9,715.9,2.42,1.0786981421986312,0.003380360385528705,1.0
com-DBLP,317080.0,317080.0,2099732.0,32,16,4,1215.12,453234,1783378,1.18,4.63,0.0,0.0,0,515.78,533.27,9.96,56.85,166.74,994.43,166.76,279.78,993.96,Low,994.43,994.43,9.96,1.221926128535945,0.010015787938819224,1.0
com-DBLP,317080.0,317080.0,2099732.0,64,16,4,1368.35,453234,1783378,1.18,4.63,0.0,0.0,0,941.58,975.37,18.1,191.15,183.16,778.26,568.03,69.24,1048.29,Low,1048.29,1048.29,18.1,1.3053162769844222,0.017266214501712316,1.0
com-DBLP,317080.0,317080.0,2099732.0,128,16,4,1427.54,453234,1783378,1.18,4.63,0.0,0.0,0,1302.46,1304.28,22.64,193.63,184.99,1245.67,1073.35,70.73,1070.54,Low,1245.67,1304.28,22.64,1.0945042475542062,0.017358235961603338,1.0
com-DBLP,317080.0,317080.0,2099732.0,256,16,4,1448.4,453234,1783378,1.18,4.63,0.0,0.0,0,1299.29,1320.74,23.52,194.34,185.45,1251.94,1079.97,71.8,1006.91,Low,1251.94,1320.74,23.52,1.0966579341884095,0.017808198434211123,1.0
com-DBLP,317080.0,317080.0,2099732.0,512,16,4,1457.99,453234,1783378,1.18,4.63,0.0,0.0,0,1294.68,1323.86,23.75,194.31,185.92,1301.48,1285.54,71.82,1005.41,Low,1301.48,1323.86,23.75,1.1013173598416752,0.01793996344024293,1.0
bips07_1998,15066.0,15066.0,62198.0,16,16,4,222.93,9103,35180,1.77,6.83,0.0,0.0,0,83.94,57.01,19.5,34.65,83.04,205.27,83.26,94.67,203.93,Low,205.27,205.27,19.5,1.086033029668242,0.09499683343888536,1.0
bips07_1998,15066.0,15066.0,62198.0,32,16,4,403.88,9103,35180,1.77,6.83,0.0,0.0,0,175.21,119.84,48.22,36.11,95.1,372.44,95.25,163.25,369.13,Low,372.44,372.44,48.22,1.0844162818172054,0.12947051874127377,1.0
bips07_1998,15066.0,15066.0,62198.0,64,16,4,612.79,9103,35180,1.77,6.83,0.0,0.0,0,328.66,223.53,95.29,146.43,116.86,346.99,300.47,53.32,524.88,Low,524.88,524.88,95.29,1.1674859015393995,0.18154625819234874,1.0
bips07_1998,15066.0,15066.0,62198.0,128,16,4,732.82,9103,35180,1.77,6.83,0.0,0.0,0,638.75,444.27,99.16,159.58,125.62,487.83,553.49,55.7,691.09,Low,691.09,691.09,99.16,1.060382873431825,0.14348348261442068,1.0
bips07_1998,15066.0,15066.0,62198.0,256,16,4,1071.22,9103,35180,1.77,6.83,0.0,0.0,0,1016.51,751.07,111.2,167.73,130.16,886.17,633.86,57.36,793.59,Low,886.17,1016.51,111.2,1.0538214085449233,0.10939390660200096,1.0
bips07_1998,15066.0,15066.0,62198.0,512,16,4,1353.05,9103,35180,1.77,6.83,0.0,0.0,0,1198.28,969.95,119.86,171.55,132.4,1150.48,801.91,58.44,874.49,Low,1150.48,1198.28,119.86,1.1291601295189773,0.10002670494375271,1.0
atmosmodm,1489752.0,1489752.0,10319760.0,32,16,4,1605.06,1931898,7539642,1.37,5.34,0.0,0.0,0,693.04,733.38,495.67,-1.0,175.01,1064.55,175.06,344.02,1064.06,Low,1064.55,1064.55,495.67,1.5077356629561787,0.46561457893006436,1.0
atmosmodm,1489752.0,1489752.0,10319760.0,64,16,4,1714.03,1931898,7539642,1.37,5.34,0.0,0.0,0,1219.25,1305.18,801.38,0.0,189.8,853.47,618.85,68.4,1058.65,Low,1058.65,1305.18,801.38,1.3132518120106038,0.6139996015875204,1.0
atmosmodm,1489752.0,1489752.0,10319760.0,128,16,4,1645.73,1931898,7539642,1.37,5.34,0.0,0.0,0,1371.9,1383.53,1028.24,0.0,191.75,1340.27,1189.31,69.7,955.08,Low,1340.27,1383.53,1028.24,1.1895152255462478,0.7432003642855595,1.0
atmosmodm,1489752.0,1489752.0,10319760.0,256,16,4,1647.72,1931898,7539642,1.37,5.34,0.0,0.0,0,1372.25,1375.52,1098.15,0.0,193.45,1367.93,1198.2,70.51,981.26,Low,1367.93,1375.52,1098.15,1.1978887984180528,0.7983526230080261,1.0
atmosmodm,1489752.0,1489752.0,10319760.0,512,16,4,1652.91,1931898,7539642,1.37,5.34,0.0,0.0,0,1375.08,1385.19,1119.23,0.0,194.13,1354.68,1512.01,70.52,978.21,Low,1512.01,1512.01,1119.23,1.0931872143702754,0.7402265858030039,1.0
ex11,16614.0,16614.0,1096948.0,16,16,4,1542.82,50362,200282,5.48,21.78,0.0,0.0,0,405.23,403.44,433.4,256.96,905.07,1329.63,899.14,304.62,1298.16,High,1329.63,1329.63,433.4,1.160337838346006,0.325955340959515,1.0
ex11,16614.0,16614.0,1096948.0,32,16,4,2735.53,50362,200282,5.48,21.78,0.0,0.0,0,803.62,811.65,1372.04,254.72,831.65,2083.47,831.97,464.12,2050.37,High,2083.47,2083.47,1372.04,1.3129682692815354,0.6585360000383975,1.0
ex11,16614.0,16614.0,1096948.0,64,16,4,3978.05,50362,200282,5.48,21.78,0.0,0.0,0,1574.94,1575.51,2685.31,372.07,774.41,1305.89,2124.84,310.24,2436.31,High,2436.31,2436.31,2685.31,1.4814118295466818,1.1022037425450784,1.0
ex11,16614.0,16614.0,1096948.0,128,16,4,4660.43,50362,200282,5.48,21.78,0.0,0.0,0,2955.74,2949.78,2901.98,393.95,835.21,2400.98,3869.31,317.35,2653.64,High,3869.31,3869.31,2901.98,1.2044602267587763,0.7499993538899701,1.0
ex11,16614.0,16614.0,1096948.0,256,16,4,5836.77,50362,200282,5.48,21.78,0.0,0.0,0,3154.98,3353.3,3112.46,404.09,866.94,2651.23,4178.85,321.14,2779.28,High,4178.85,4178.85,3112.46,1.3967407301051724,0.7448125680510188,1.0
ex11,16614.0,16614.0,1096948.0,512,16,4,6682.34,50362,200282,5.48,21.78,0.0,0.0,0,3259.57,3591.4,3292.59,409.91,884.55,3722.02,5300.87,321.79,2857.8,High,5300.87,5300.87,3292.59,1.2606119372857663,0.6211414352738325,1.0
EAT_SR,23219.0,23219.0,325589.0,16,16,4,413.18,72860,289373,1.13,4.47,0.0,0.0,0,276.63,217.35,7.65,99.78,325.59,446.01,326.57,309.2,449.71,Low,449.71,449.71,7.65,0.9187698739187476,0.01701096262035534,1.0
EAT_SR,23219.0,23219.0,325589.0,32,16,4,698.69,72860,289373,1.13,4.47,0.0,0.0,0,538.61,445.4,23.06,103.61,343.99,931.59,343.81,493.69,888.37,Low,931.59,931.59,23.06,0.74999731641602,0.024753378632230916,1.0
EAT_SR,23219.0,23219.0,325589.0,64,16,4,912.65,72860,289373,1.13,4.47,0.0,0.0,0,1064.89,851.77,45.79,277.92,365.93,876.42,1224.02,105.52,1334.38,Low,1334.38,1334.38,45.79,0.6839505987799577,0.03431556228360737,1.0
EAT_SR,23219.0,23219.0,325589.0,128,16,4,1053.69,72860,289373,1.13,4.47,0.0,0.0,0,1976.26,1587.27,64.43,293.16,387.95,1652.74,2143.8,109.24,1771.91,Low,2143.8,2143.8,64.43,0.49150573747551074,0.030054109525142272,1.0
EAT_SR,23219.0,23219.0,325589.0,256,16,4,1197.84,72860,289373,1.13,4.47,0.0,0.0,0,2281.83,2082.1,68.72,301.58,398.76,1971.77,2598.22,111.21,1960.64,Low,2598.22,2598.22,68.72,0.4610233159624666,0.02644887653855332,1.0
EAT_SR,23219.0,23219.0,325589.0,512,16,4,1387.51,72860,289373,1.13,4.47,0.0,0.0,0,2485.41,2460.18,70.28,306.64,403.64,2775.4,2966.64,111.49,2031.76,Low,2966.64,2966.64,70.28,0.46770420408273333,0.0236901005851738,1.0
ASIC_680ks,682712.0,682712.0,1693767.0,16,16,4,535.49,373480,1438529,1.62,6.24,0.0,0.0,0,247.05,244.61,0.74,31.84,86.2,464.81,86.32,169.16,463.52,Low,464.81,464.81,0.74,1.1520621329145242,0.0015920483638475935,1.0
ASIC_680ks,682712.0,682712.0,1693767.0,32,16,4,729.13,373480,1438529,1.62,6.24,0.0,0.0,0,479.9,481.33,3.56,31.83,86.95,562.06,87.01,189.95,557.42,Low,562.06,562.06,3.56,1.2972458456392557,0.006333843361918657,1.0
ASIC_680ks,682712.0,682712.0,1693767.0,64,16,4,853.07,373480,1438529,1.62,6.24,0.0,0.0,0,876.7,878.11,7.06,135.39,97.3,608.02,297.6,44.82,612.34,Low,612.34,878.11,7.06,0.9714842104064412,0.00803999498923825,1.0
ASIC_680ks,682712.0,682712.0,1693767.0,128,16,4,929.3,373480,1438529,1.62,6.24,0.0,0.0,0,1133.14,1113.57,7.86,135.84,97.71,887.77,572.4,45.97,638.37,Low,887.77,1133.14,7.86,0.8201104894364332,0.006936477399085726,1.0
ASIC_680ks,682712.0,682712.0,1693767.0,256,16,4,990.36,373480,1438529,1.62,6.24,0.0,0.0,0,1128.51,1099.67,7.89,136.05,98.19,889.89,585.97,47.2,658.13,Low,889.89,1128.51,7.89,0.877581944333679,0.006991519791583592,1.0
ASIC_680ks,682712.0,682712.0,1693767.0,512,16,4,1018.63,373480,1438529,1.62,6.24,0.0,0.0,0,1120.47,1107.09,7.9,136.13,98.43,1011.19,735.23,47.21,663.25,Low,1011.19,1120.47,7.9,0.9091095700911225,0.007050612689317876,1.0
Dubcova3,146689.0,146689.0,3636643.0,16,16,4,1917.05,327704,1292333,2.81,11.1,0.0,0.0,0,414.53,434.12,16.33,151.3,571.8,1982.91,576.06,425.34,1975.37,Medium,1982.91,1982.91,16.33,0.966786187976257,0.008235371247308249,1.0
Dubcova3,146689.0,146689.0,3636643.0,32,16,4,3083.21,327704,1292333,2.81,11.1,0.0,0.0,0,800.58,857.9,52.22,148.12,520.3,2311.92,521.12,511.41,2308.25,Medium,2311.92,2311.92,52.22,1.3336144849302745,0.02258728675732724,1.0
Dubcova3,146689.0,146689.0,3636643.0,64,16,4,3425.14,327704,1292333,2.81,11.1,0.0,0.0,0,1473.82,1584.42,102.33,293.3,500.11,1174.15,1948.9,117.13,2270.42,Medium,2270.42,2270.42,102.33,1.50859312373922,0.04507095603456629,1.0
Dubcova3,146689.0,146689.0,3636643.0,128,16,4,3670.13,327704,1292333,2.81,11.1,0.0,0.0,0,2467.83,2605.28,116.65,296.88,515.14,2037.34,3215.07,119.83,2186.14,Medium,3215.07,3215.07,116.65,1.1415396865387069,0.03628225824010053,1.0
Dubcova3,146689.0,146689.0,3636643.0,256,16,4,3746.22,327704,1292333,2.81,11.1,0.0,0.0,0,2489.15,2669.96,118.65,298.79,523.22,2067.6,3286.44,121.32,2132.31,Medium,3286.44,3286.44,118.65,1.1399021433526855,0.03610289553437763,1.0
Dubcova3,146689.0,146689.0,3636643.0,512,16,4,3778.33,327704,1292333,2.81,11.1,0.0,0.0,0,2493.04,2700.0,119.01,300.33,527.71,2626.15,3409.09,121.32,2124.13,Medium,3409.09,3409.09,119.01,1.108310428882781,0.03490960930922915,1.0
Delor64K,64719.0,1785345.0,652140.0,16,16,4,671.62,110750,436986,1.49,5.89,0.0,0.0,0,246.56,233.99,43.43,79.0,235.6,935.64,235.01,291.79,931.63,Low,935.64,935.64,43.43,0.7178188192039674,0.04641742550553632,1.0
Delor64K,64719.0,1785345.0,652140.0,32,16,4,1089.62,110750,436986,1.49,5.89,0.0,0.0,0,491.44,473.42,86.59,79.45,243.65,1145.11,243.61,375.12,1150.16,Low,1150.16,1150.16,86.59,0.9473638450302565,0.07528517771440495,1.0
Delor64K,64719.0,1785345.0,652140.0,64,16,4,1425.44,110750,436986,1.49,5.89,0.0,0.0,0,945.13,897.96,144.7,227.31,260.93,830.49,851.08,87.96,1252.31,Low,1252.31,1252.31,144.7,1.1382485167410625,0.1155464701232123,1.0
Delor64K,64719.0,1785345.0,652140.0,128,16,4,1647.86,110750,436986,1.49,5.89,0.0,0.0,0,1587.68,1490.18,205.83,233.31,269.06,1406.99,1537.16,90.92,1299.08,Low,1537.16,1587.68,205.83,1.0379043635997178,0.12964199334878565,1.0
Delor64K,64719.0,1785345.0,652140.0,256,16,4,1796.84,110750,436986,1.49,5.89,0.0,0.0,0,1725.81,1709.13,223.82,236.68,274.19,1517.05,1616.21,92.91,1309.03,Low,1616.21,1725.81,223.82,1.0411574854705905,0.12968982680596358,1.0
Delor64K,64719.0,1785345.0,652140.0,512,16,4,1879.7,110750,436986,1.49,5.89,0.0,0.0,0,1788.37,1825.76,229.02,238.06,276.74,1893.52,1956.73,92.95,1315.96,Low,1956.73,1956.73,229.02,0.960633301477465,0.11704220817384106,1.0
case9,14454.0,14454.0,147972.0,16,16,4,418.0,13545,52154,2.84,10.92,0.0,0.0,0,198.89,151.3,2.81,69.9,52.05,4.02,51.99,172.46,4.01,Medium,172.46,198.89,2.81,2.1016642365126454,0.014128412690431899,1.0
case9,14454.0,14454.0,147972.0,32,16,4,725.35,13545,52154,2.84,10.92,0.0,0.0,0,386.35,304.78,36.98,73.2,90.61,11.96,91.82,269.53,11.97,Medium,269.53,386.35,36.98,1.877442733272939,0.0957163193995082,1.0
case9,14454.0,14454.0,147972.0,64,16,4,1238.26,13545,52154,2.84,10.92,0.0,0.0,0,738.01,567.49,73.19,198.69,149.73,718.31,32.79,69.86,23.77,Medium,718.31,738.01,73.19,1.67783634368098,0.09917209793905231,1.0
case9,14454.0,14454.0,147972.0,128,16,4,1572.08,13545,52154,2.84,10.92,0.0,0.0,0,1374.89,1113.62,77.03,215.27,205.55,1352.89,54.31,80.86,43.36,Medium,1352.89,1374.89,77.03,1.1434223828815395,0.056026300285841046,1.0
case9,14454.0,14454.0,147972.0,256,16,4,2339.48,13545,52154,2.84,10.92,0.0,0.0,0,1913.95,1591.1,86.75,246.62,246.88,1716.86,105.96,81.39,85.2,Medium,1716.86,1913.95,86.75,1.222330781890854,0.04532511298623266,1.0
case9,14454.0,14454.0,147972.0,512,16,4,2562.29,13545,52154,2.84,10.92,0.0,0.0,0,2199.31,2000.47,89.59,252.88,267.97,2543.02,63.9,82.15,165.16,Medium,2543.02,2543.02,89.59,1.0075776045803808,0.03522976618351409,1.0
bmw7st_1,141347.0,141347.0,7318399.0,16,16,4,3722.48,271881,1076226,6.82,27.0,0.0,0.0,0,439.05,482.75,76.48,231.05,935.94,1559.97,939.42,582.98,1563.63,High,1563.63,1563.63,76.48,2.380665502708441,0.048911826966737654,1.0
bmw7st_1,141347.0,141347.0,7318399.0,32,16,4,5721.97,271881,1076226,6.82,27.0,0.0,0.0,0,863.24,955.75,436.38,223.52,798.57,2397.41,798.05,720.74,2376.45,High,2397.41,2397.41,436.38,2.3867298459587643,0.18202143146145217,1.0
bmw7st_1,141347.0,141347.0,7318399.0,64,16,4,6781.0,271881,1076226,6.82,27.0,0.0,0.0,0,1685.05,1858.14,852.31,340.75,714.06,1401.7,2285.79,216.85,2670.18,High,2670.18,2670.18,852.31,2.539529170318106,0.3191957096525328,1.0
bmw7st_1,141347.0,141347.0,7318399.0,128,16,4,7228.05,271881,1076226,6.82,27.0,0.0,0.0,0,3105.75,3429.55,978.64,348.02,746.82,2633.77,3963.91,219.68,2748.81,High,3963.91,3963.91,978.64,1.823464710349125,0.24688754285541298,1.0
bmw7st_1,141347.0,141347.0,7318399.0,256,16,4,7975.91,271881,1076226,6.82,27.0,0.0,0.0,0,3131.76,3508.13,988.99,352.01,764.68,2690.8,4226.85,221.12,2731.86,High,4226.85,4226.85,988.99,1.8869631049126416,0.23397802145805977,1.0
bmw7st_1,141347.0,141347.0,7318399.0,512,16,4,8497.11,271881,1076226,6.82,27.0,0.0,0.0,0,3141.31,3552.54,994.15,354.0,773.71,3780.41,4525.25,221.16,2753.0,High,4525.25,4525.25,994.15,1.8777106237224463,0.21968951991602673,1.0
coAuthorsCiteseer,227320.0,227320.0,1628268.0,16,16,4,1166.38,214966,838545,1.94,7.57,0.0,0.0,0,280.11,276.21,1.43,61.22,179.84,271.02,179.96,234.01,268.2,Low,271.02,280.11,1.43,4.1640069972510805,0.005105137267502053,1.0
coAuthorsCiteseer,227320.0,227320.0,1628268.0,32,16,4,1791.27,214966,838545,1.94,7.57,0.0,0.0,0,543.48,546.22,9.02,60.98,179.35,488.16,179.47,299.95,483.24,Low,488.16,546.22,9.02,3.279392918604225,0.01651349273186628,1.0
coAuthorsCiteseer,227320.0,227320.0,1628268.0,64,16,4,2025.21,214966,838545,1.94,7.57,0.0,0.0,0,1019.74,1028.11,17.34,201.69,196.51,884.09,588.41,72.96,918.37,Low,918.37,1028.11,17.34,1.9698378578167708,0.016865899563276304,1.0
coAuthorsCiteseer,227320.0,227320.0,1628268.0,128,16,4,2118.76,214966,838545,1.94,7.57,0.0,0.0,0,1586.43,1585.27,20.37,203.86,198.61,1453.81,974.94,74.48,1172.79,Low,1453.81,1586.43,20.37,1.3355521516864912,0.012840150526654185,1.0
coAuthorsCiteseer,227320.0,227320.0,1628268.0,256,16,4,2150.06,214966,838545,1.94,7.57,0.0,0.0,0,1592.73,1630.31,20.52,204.56,199.2,1491.86,1059.64,75.51,1145.51,Low,1491.86,1630.31,20.52,1.3188043991633494,0.012586563291643921,1.0
coAuthorsCiteseer,227320.0,227320.0,1628268.0,512,16,4,2125.07,214966,838545,1.94,7.57,0.0,0.0,0,1592.97,1649.51,20.63,204.93,199.8,1672.86,973.39,75.55,1143.0,Low,1672.86,1672.86,20.63,1.270321485360401,0.012332173642743565,1.0
blockqp1,60012.0,60012.0,640033.0,16,16,4,406.89,46251,175004,3.66,13.84,0.0,0.0,0,302.04,279.86,0.43,65.92,37.48,4.2,37.34,271.32,4.22,Medium,271.32,302.04,0.43,1.3471394517282478,0.0014236524963580981,1.0
blockqp1,60012.0,60012.0,640033.0,32,16,4,1163.7,46251,175004,3.66,13.84,0.0,0.0,0,601.25,551.51,5.15,70.71,61.62,8.2,62.65,352.05,8.18,Medium,352.05,601.25,5.15,1.9354677754677756,0.008565488565488565,1.0
blockqp1,60012.0,60012.0,640033.0,64,16,4,1754.72,46251,175004,3.66,13.84,0.0,0.0,0,1089.88,977.52,10.23,162.22,113.02,1064.5,24.22,43.18,16.45,Medium,1064.5,1089.88,10.23,1.610012111425111,0.009386354461041581,1.0
blockqp1,60012.0,60012.0,640033.0,128,16,4,2805.62,46251,175004,3.66,13.84,0.0,0.0,0,1808.0,1679.33,11.83,164.24,165.68,1680.43,22.18,61.75,28.64,Medium,1680.43,1808.0,11.83,1.5517809734513275,0.006543141592920354,1.0
blockqp1,60012.0,60012.0,640033.0,256,16,4,2863.68,46251,175004,3.66,13.84,0.0,0.0,0,2016.65,1973.13,12.26,182.42,198.36,1865.31,40.08,61.87,45.16,Medium,1865.31,2016.65,12.26,1.4200183472590682,0.006079389085860213,1.0
blockqp1,60012.0,60012.0,640033.0,512,16,4,2608.39,46251,175004,3.66,13.84,0.0,0.0,0,2056.54,2074.87,12.36,184.11,246.36,2184.65,25.54,61.88,88.58,Medium,2184.65,2184.65,12.36,1.1939624196095484,0.005657656832902295,1.0
bcsstk39,46772.0,46772.0,2060662.0,16,16,4,2333.71,85019,338871,6.17,24.57,0.0,0.0,0,420.47,439.85,676.8,214.75,809.8,1799.56,806.99,559.68,1772.09,High,1799.56,1799.56,676.8,1.2968225566249527,0.3760919335837649,1.0
bcsstk39,46772.0,46772.0,2060662.0,32,16,4,3640.75,85019,338871,6.17,24.57,0.0,0.0,0,830.07,879.52,2192.33,208.79,725.83,2426.59,727.09,734.37,2426.59,High,2426.59,2426.59,2192.33,1.5003564673059724,0.9034612357258539,1.0
bcsstk39,46772.0,46772.0,2060662.0,64,16,4,5142.01,85019,338871,6.17,24.57,0.0,0.0,0,1630.99,1716.41,4189.06,342.47,664.8,1351.86,2056.9,218.94,2657.29,High,2657.29,2657.29,4189.06,1.2274854024530562,1.5764406594688576,1.0
bcsstk39,46772.0,46772.0,2060662.0,128,16,4,6392.13,85019,338871,6.17,24.57,0.0,0.0,0,3062.92,3233.58,5100.5,354.34,702.28,2519.88,3774.7,222.9,2740.06,High,3774.7,3774.7,5100.5,1.2532359572590923,1.3512332105862719,1.0
bcsstk39,46772.0,46772.0,2060662.0,256,16,4,7133.4,85019,338871,6.17,24.57,0.0,0.0,0,3158.72,3456.23,5529.98,360.75,721.39,2643.63,3913.45,224.81,2735.8,High,3913.45,3913.45,5529.98,1.2899504157338726,1.4130703088068073,1.0
bcsstk39,46772.0,46772.0,2060662.0,512,16,4,7451.82,85019,338871,6.17,24.57,0.0,0.0,0,3205.82,3567.06,5754.64,364.27,732.68,3604.76,4672.08,224.94,2751.45,High,4672.08,4672.08,5754.64,1.2949237484881764,1.2317083611581994,1.0
cage10,11397.0,11397.0,150645.0,16,16,4,271.92,28051,111803,1.35,5.37,0.0,0.0,0,184.84,155.46,64.32,89.24,240.26,498.82,242.98,170.03,497.18,Low,498.82,498.82,64.32,0.5451264985365463,0.12894430856822098,1.0
cage10,11397.0,11397.0,150645.0,32,16,4,512.4,28051,111803,1.35,5.37,0.0,0.0,0,360.83,326.78,205.24,94.42,280.01,823.2,280.53,281.32,823.2,Low,823.2,823.2,205.24,0.6224489795918366,0.24931972789115647,1.0
cage10,11397.0,11397.0,150645.0,64,16,4,801.3,28051,111803,1.35,5.37,0.0,0.0,0,711.43,617.4,412.16,249.93,311.89,625.73,904.77,103.54,1214.88,Low,1214.88,1214.88,412.16,0.6595713156854998,0.33925984459370473,1.0
cage10,11397.0,11397.0,150645.0,128,16,4,1069.35,28051,111803,1.35,5.37,0.0,0.0,0,1333.14,1186.18,440.97,272.97,340.54,1183.85,1639.67,109.01,1508.34,Low,1639.67,1639.67,440.97,0.6521739130434782,0.2689382619673471,1.0
cage10,11397.0,11397.0,150645.0,256,16,4,1235.43,28051,111803,1.35,5.37,0.0,0.0,0,1821.86,1649.77,610.21,284.77,357.08,1590.97,1900.88,111.6,1719.2,Low,1900.88,1900.88,610.21,0.6499252977568284,0.3210144775051555,1.0
cage10,11397.0,11397.0,150645.0,512,16,4,1484.19,28051,111803,1.35,5.37,0.0,0.0,0,2191.2,2063.63,659.28,291.1,364.23,2518.62,2384.09,112.8,1902.38,Low,2518.62,2518.62,659.28,0.5892869904947948,0.2617623936917836,1.0
Chevron1,37365.0,37365.0,330633.0,16,16,4,633.4,32525,125493,2.63,10.17,0.0,0.0,0,240.64,191.45,213.73,70.74,202.22,822.47,203.59,241.51,826.58,Medium,826.58,826.58,213.73,0.7662900142756901,0.25857146313726437,1.0
Chevron1,37365.0,37365.0,330633.0,32,16,4,951.46,32525,125493,2.63,10.17,0.0,0.0,0,486.23,391.28,704.97,71.47,213.17,1154.04,212.97,333.13,1154.04,Medium,1154.04,1154.04,704.97,0.8244601573602302,0.6108713736092337,1.0
Chevron1,37365.0,37365.0,330633.0,64,16,4,1193.62,32525,125493,2.63,10.17,0.0,0.0,0,927.44,754.87,1314.64,228.46,240.02,848.32,725.47,84.03,1373.35,Medium,1373.35,1373.35,1314.64,0.8691302290020751,0.9572505188043836,1.0
Chevron1,37365.0,37365.0,330633.0,128,16,4,2292.08,32525,125493,2.63,10.17,0.0,0.0,0,1689.06,1388.49,1568.84,237.99,253.77,1387.76,1387.76,87.47,1492.7,Medium,1492.7,1689.06,1568.84,1.3570151445182528,0.9288243164837247,1.0
Chevron1,37365.0,37365.0,330633.0,256,16,4,2631.9,32525,125493,2.63,10.17,0.0,0.0,0,1943.47,1759.86,1768.68,242.02,260.47,1673.56,1465.41,89.28,1467.44,Medium,1673.56,1943.47,1768.68,1.3542272327332041,0.9100629286791152,1.0
Chevron1,37365.0,37365.0,330633.0,512,16,4,2821.4,32525,125493,2.63,10.17,0.0,0.0,0,2087.25,2033.88,1898.14,244.13,261.16,2198.72,1886.64,89.4,1471.52,Medium,2198.72,2198.72,1898.14,1.2832011352059383,0.8632931887643721,1.0
crack,10240.0,10240.0,60760.0,16,16,4,162.03,11806,46254,1.31,5.15,0.0,0.0,0,98.32,65.33,13.84,46.28,109.48,258.55,108.89,106.41,268.85,Low,268.85,268.85,13.84,0.6026780732750604,0.05147851962060628,1.0
crack,10240.0,10240.0,60760.0,32,16,4,319.79,11806,46254,1.31,5.15,0.0,0.0,0,196.32,137.16,30.58,48.65,130.11,460.3,130.53,167.85,453.43,Low,460.3,460.3,30.58,0.6947425592005214,0.06643493373886596,1.0
crack,10240.0,10240.0,60760.0,64,16,4,513.83,11806,46254,1.31,5.15,0.0,0.0,0,386.39,261.05,61.25,172.86,159.89,364.92,398.43,67.27,712.73,Low,712.73,712.73,61.25,0.7209321903104963,0.08593717115878383,1.0
crack,10240.0,10240.0,60760.0,128,16,4,754.78,11806,46254,1.31,5.15,0.0,0.0,0,735.37,508.45,85.76,193.89,175.86,671.38,750.12,71.23,949.38,Low,949.38,949.38,85.76,0.7950241210052876,0.09033263814278793,1.0
crack,10240.0,10240.0,60760.0,256,16,4,959.68,11806,46254,1.31,5.15,0.0,0.0,0,1189.91,878.99,95.67,206.4,184.02,1218.25,869.55,73.85,1112.31,Low,1218.25,1218.25,95.67,0.7877529242766262,0.07853067925302688,1.0
crack,10240.0,10240.0,60760.0,512,16,4,1292.77,11806,46254,1.31,5.15,0.0,0.0,0,1462.99,1179.09,99.98,213.19,188.46,1488.76,1140.36,75.04,1304.91,Low,1488.76,1488.76,99.98,0.8683535291114753,0.0671565598215965,1.0
astro-ph,16706.0,16706.0,242502.0,16,16,4,427.69,37044,146562,1.65,6.55,0.0,0.0,0,242.02,178.7,6.88,100.75,286.65,157.98,285.3,185.26,158.39,Low,286.65,286.65,6.88,1.4920286063143207,0.02400139542996686,1.0
astro-ph,16706.0,16706.0,242502.0,32,16,4,796.39,37044,146562,1.65,6.55,0.0,0.0,0,484.52,369.39,39.99,104.32,311.5,322.26,312.3,286.48,325.72,Low,325.72,484.52,39.99,1.6436679600429291,0.08253529266077768,1.0
astro-ph,16706.0,16706.0,242502.0,64,16,4,1096.05,37044,146562,1.65,6.55,0.0,0.0,0,953.79,715.35,79.29,275.02,344.34,888.29,644.1,107.56,600.25,Low,888.29,953.79,79.29,1.1491523291290535,0.08313150693548896,1.0
astro-ph,16706.0,16706.0,242502.0,128,16,4,1390.69,37044,146562,1.65,6.55,0.0,0.0,0,1806.35,1387.71,84.98,294.25,366.32,1469.71,1032.47,111.92,1112.39,Low,1469.71,1806.35,84.98,0.7698895562875412,0.04704514628947879,1.0
astro-ph,16706.0,16706.0,242502.0,256,16,4,1608.64,37044,146562,1.65,6.55,0.0,0.0,0,2181.02,1874.41,88.05,304.32,378.43,1793.82,1404.79,114.25,1630.95,Low,1793.82,2181.02,88.05,0.7375631585221594,0.04037101906447442,1.0
astro-ph,16706.0,16706.0,242502.0,512,16,4,1649.32,37044,146562,1.65,6.55,0.0,0.0,0,2378.93,2306.11,91.54,309.65,384.29,2500.83,1415.3,114.82,1891.31,Low,2500.83,2500.83,91.54,0.6595090429977247,0.036603847522622496,1.0
coPapersDBLP,540486.0,540486.0,30491458.0,16,16,4,3064.16,1999968,7948897,3.84,15.25,0.0,0.0,0,439.95,500.16,14.37,234.35,945.27,1646.76,946.23,456.22,1599.43,Medium,1646.76,1646.76,14.37,1.8607204449950205,0.008726226043867958,1.0
coPapersDBLP,540486.0,540486.0,30491458.0,32,16,4,4674.45,1999968,7948897,3.84,15.25,0.0,0.0,0,858.73,978.76,82.78,229.28,791.09,2493.98,791.08,559.27,2494.8,Medium,2494.8,2494.8,82.78,1.8736772486772484,0.03318101651434985,1.0
coPapersDBLP,540486.0,540486.0,30491458.0,64,16,4,5121.82,1999968,7948897,3.84,15.25,0.0,0.0,0,1653.53,1876.72,152.87,341.23,727.74,1248.2,2291.51,208.21,2568.35,Medium,2568.35,2568.35,152.87,1.9942063971031985,0.05952070395390037,1.0
coPapersDBLP,540486.0,540486.0,30491458.0,128,16,4,5398.03,1999968,7948897,3.84,15.25,0.0,0.0,0,2947.96,3312.4,192.78,347.46,761.78,2313.29,4006.1,210.16,2653.33,Medium,4006.1,4006.1,192.78,1.3474526347320337,0.04812161453782981,1.0
coPapersDBLP,540486.0,540486.0,30491458.0,256,16,4,5415.35,1999968,7948897,3.84,15.25,0.0,0.0,0,2950.67,3344.28,195.3,350.82,779.63,2339.73,4053.74,211.16,2625.12,Medium,4053.74,4053.74,195.3,1.3358898202647433,0.048177732168318645,1.0
coPapersDBLP,540486.0,540486.0,30491458.0,512,16,4,5423.66,1999968,7948897,3.84,15.25,0.0,0.0,0,2950.57,3360.97,195.65,352.42,788.97,3189.01,3952.15,211.17,2623.13,Medium,3952.15,3952.15,195.65,1.372331515757246,0.04950469997343218,1.0
bundle1,10581.0,10581.0,770811.0,16,16,4,1446.17,21474,84840,9.09,35.9,0.0,0.0,0,416.03,383.72,77.11,267.77,740.54,84.41,732.8,236.26,84.57,High,740.54,740.54,77.11,1.9528587247143978,0.10412671834067033,1.0
bundle1,10581.0,10581.0,770811.0,32,16,4,2709.35,21474,84840,9.09,35.9,0.0,0.0,0,814.48,783.04,353.46,265.55,811.05,236.84,815.77,308.18,236.62,High,815.77,815.77,353.46,3.3212179903649313,0.4332838912928889,1.0
bundle1,10581.0,10581.0,770811.0,64,16,4,4540.86,21474,84840,9.09,35.9,0.0,0.0,0,1601.04,1500.54,704.18,387.29,777.9,1182.82,641.35,323.84,474.69,High,1182.82,1601.04,704.18,2.836193973916954,0.43982661270174384,1.0
bundle1,10581.0,10581.0,770811.0,128,16,4,6410.07,21474,84840,9.09,35.9,0.0,0.0,0,3015.75,2836.8,723.94,408.42,843.67,2249.98,865.82,331.95,929.36,High,2249.98,3015.75,723.94,2.1255309624471526,0.24005305479565617,1.0
bundle1,10581.0,10581.0,770811.0,256,16,4,6932.53,21474,84840,9.09,35.9,0.0,0.0,0,3339.94,3322.85,986.67,426.77,885.58,2569.13,1659.86,335.12,1635.43,High,2569.13,3339.94,986.67,2.0756450714683496,0.2954154865057456,1.0
bundle1,10581.0,10581.0,770811.0,512,16,4,7857.9,21474,84840,9.09,35.9,0.0,0.0,0,3510.58,3669.86,1096.73,433.09,907.38,3805.74,1477.26,337.03,2361.56,High,3805.74,3805.74,1096.73,2.064749562502956,0.28817785765711795,1.0
coAuthorsDBLP,299067.0,299067.0,1955352.0,16,16,4,1013.66,315327,1233434,1.59,6.2,0.0,0.0,0,274.78,274.17,2.7,56.63,164.51,799.73,164.48,223.55,791.32,Low,799.73,799.73,2.7,1.2675027821889888,0.003376139447063384,1.0
coAuthorsDBLP,299067.0,299067.0,1955352.0,32,16,4,1536.02,315327,1233434,1.59,6.2,0.0,0.0,0,528.54,537.55,11.06,56.38,164.12,997.63,164.11,285.14,998.9,Low,998.9,998.9,11.06,1.537711482630894,0.011072179397337071,1.0
coAuthorsDBLP,299067.0,299067.0,1955352.0,64,16,4,1705.5,315327,1233434,1.59,6.2,0.0,0.0,0,976.21,993.57,20.57,191.79,180.39,813.88,561.0,68.82,1054.24,Low,1054.24,1054.24,20.57,1.6177530733039915,0.019511686143572623,1.0
coAuthorsDBLP,299067.0,299067.0,1955352.0,128,16,4,1781.03,315327,1233434,1.59,6.2,0.0,0.0,0,1424.66,1431.05,24.96,193.64,182.06,1322.75,1058.66,70.33,1082.55,Low,1322.75,1431.05,24.96,1.2445616854756998,0.01744173858355753,1.0
coAuthorsDBLP,299067.0,299067.0,1955352.0,256,16,4,1806.75,315327,1233434,1.59,6.2,0.0,0.0,0,1420.91,1450.69,25.36,194.07,182.64,1334.31,1063.99,71.42,1049.96,Low,1334.31,1450.69,25.36,1.2454418242353638,0.017481336467474098,1.0
coAuthorsDBLP,299067.0,299067.0,1955352.0,512,16,4,1812.14,315327,1233434,1.59,6.2,0.0,0.0,0,1411.93,1454.6,25.5,194.39,183.14,1456.6,1297.24,71.43,1046.71,Low,1456.6,1456.6,25.5,1.2440889743237677,0.01750652203762186,1.0
ABACUS_shell_hd,23412.0,23412.0,218484.0,16,16,4,420.16,38549,152255,1.43,5.67,0.0,0.0,0,218.7,165.14,76.71,71.82,199.53,600.23,201.37,196.83,603.55,Low,603.55,603.55,76.71,0.69614779222931,0.12709800347941347,1.0
ABACUS_shell_hd,23412.0,23412.0,218484.0,32,16,4,728.28,38549,152255,1.43,5.67,0.0,0.0,0,430.51,336.65,260.1,73.82,217.61,971.04,217.83,314.37,968.89,Low,971.04,971.04,260.1,0.75,0.2678571428571429,1.0
ABACUS_shell_hd,23412.0,23412.0,218484.0,64,16,4,909.4,38549,152255,1.43,5.67,0.0,0.0,0,855.96,646.4,508.69,225.65,246.32,792.33,721.66,87.74,1243.15,Low,1243.15,1243.15,508.69,0.7315287777018058,0.4091943852310662,1.0
ABACUS_shell_hd,23412.0,23412.0,218484.0,128,16,4,1184.2,38549,152255,1.43,5.67,0.0,0.0,0,1588.97,1233.5,683.83,239.11,263.23,1426.83,1355.99,91.2,1443.33,Low,1443.33,1588.97,683.83,0.745262654423935,0.4303605480279678,1.0
ABACUS_shell_hd,23412.0,23412.0,218484.0,256,16,4,1481.25,38549,152255,1.43,5.67,0.0,0.0,0,1829.27,1684.7,775.8,246.44,271.03,1707.74,1486.92,93.17,1495.19,Low,1707.74,1829.27,775.8,0.8097492442340387,0.4241036041699694,1.0
ABACUS_shell_hd,23412.0,23412.0,218484.0,512,16,4,1626.68,38549,152255,1.43,5.67,0.0,0.0,0,2020.66,1938.85,823.21,249.62,275.72,2148.58,1875.4,93.37,1519.23,Low,2148.58,2148.58,823.21,0.7570953839279897,0.38314142363793763,1.0
bcsstm25,15439.0,15439.0,15439.0,16,16,4,67.13,3860,15439,1.0,4.0,0.0,0.0,0,18.53,12.44,29.69,9.6,20.48,83.01,20.29,44.88,81.26,Low,83.01,83.01,29.69,0.8086977472593663,0.35766775087338876,1.0
bcsstm25,15439.0,15439.0,15439.0,32,16,4,131.4,3860,15439,1.0,4.0,0.0,0.0,0,36.2,25.86,105.39,9.68,23.18,130.84,23.23,61.14,130.29,Low,130.84,130.84,105.39,1.0042800366860287,0.8054876184653011,1.0
bcsstm25,15439.0,15439.0,15439.0,64,16,4,227.88,3860,15439,1.0,4.0,0.0,0.0,0,72.4,49.8,193.59,56.04,29.16,72.57,73.52,17.56,174.95,Low,174.95,174.95,193.59,1.1771269177126917,1.1065447270648758,1.0
bcsstm25,15439.0,15439.0,15439.0,128,16,4,333.82,3860,15439,1.0,4.0,0.0,0.0,0,144.97,99.93,266.76,58.96,31.19,90.42,140.83,18.1,220.95,Low,220.95,220.95,266.76,1.2513870145449093,1.2073319755600815,1.0
bcsstm25,15439.0,15439.0,15439.0,256,16,4,437.99,3860,15439,1.0,4.0,0.0,0.0,0,252.32,181.1,365.42,60.95,32.43,167.36,157.64,18.47,254.93,Low,254.93,254.93,365.42,1.1985933993760605,1.4334130937904523,1.0
bcsstm25,15439.0,15439.0,15439.0,512,16,4,521.15,3860,15439,1.0,4.0,0.0,0.0,0,335.86,270.41,422.62,61.94,33.04,268.8,206.28,18.79,289.42,Low,289.42,335.86,422.62,1.2331408830627986,1.2583219198475555,1.0
fem_filter,74062.0,74062.0,1731206.0,16,16,4,1358.87,144700,571795,3.03,11.96,0.0,0.0,0,401.49,400.56,19.24,147.07,509.18,437.17,513.25,292.83,446.99,Medium,513.25,513.25,19.24,2.647579152459815,0.03748660496833901,1.0
fem_filter,74062.0,74062.0,1731206.0,32,16,4,2421.27,144700,571795,3.03,11.96,0.0,0.0,0,786.38,802.97,144.62,146.29,493.36,1116.91,494.28,376.1,1086.42,Medium,1116.91,1116.91,144.62,2.1678290999274785,0.12948223222999167,1.0
fem_filter,74062.0,74062.0,1731206.0,64,16,4,2908.37,144700,571795,3.03,11.96,0.0,0.0,0,1507.69,1541.93,285.24,309.79,491.19,1208.94,1385.24,117.73,1677.53,Medium,1677.53,1677.53,285.24,1.7337216025942903,0.17003570726007883,1.0
fem_filter,74062.0,74062.0,1731206.0,128,16,4,3478.06,144700,571795,3.03,11.96,0.0,0.0,0,2773.26,2809.83,331.55,319.57,514.23,2156.93,2329.24,121.41,2204.66,Medium,2329.24,2809.83,331.55,1.2378186580682817,0.11799646241943464,1.0
fem_filter,74062.0,74062.0,1731206.0,256,16,4,3421.78,144700,571795,3.03,11.96,0.0,0.0,0,2865.35,3042.54,341.88,324.88,526.08,2241.04,2630.51,121.93,2323.77,Medium,2630.51,3042.54,341.88,1.1246458551079033,0.11236664103019188,1.0
fem_filter,74062.0,74062.0,1731206.0,512,16,4,3495.84,144700,571795,3.03,11.96,0.0,0.0,0,2915.87,3167.99,347.09,328.32,532.83,3108.96,2956.8,122.16,2333.26,Medium,3108.96,3167.99,347.09,1.103488331718219,0.10956158321206821,1.0
af_shell5,504855.0,504855.0,17579155.0,16,16,4,4914.5,630091,2518300,6.98,27.91,0.0,0.0,0,486.46,524.15,700.5,177.78,737.02,2099.91,738.97,762.41,2097.41,High,2099.91,2099.91,700.5,2.3403383954550434,0.3335857251025044,1.0
af_shell5,504855.0,504855.0,17579155.0,32,16,4,7398.63,630091,2518300,6.98,27.91,0.0,0.0,0,961.9,1042.21,2268.36,174.86,641.99,2482.03,641.98,815.66,2481.5,High,2482.03,2482.03,2268.36,2.980878555053726,0.9139132081401111,1.0
af_shell5,504855.0,504855.0,17579155.0,64,16,4,8343.22,630091,2518300,6.98,27.91,0.0,0.0,0,1861.55,2023.05,4268.37,293.05,581.91,1290.55,1668.54,183.19,2589.26,High,2589.26,2589.26,4268.37,1.9546618498396342,1.6484903022485187,1.0
af_shell5,504855.0,504855.0,17579155.0,128,16,4,8660.22,630091,2518300,6.98,27.91,0.0,0.0,0,3301.83,3613.53,4839.75,297.63,602.24,2449.62,3098.88,187.64,2622.81,High,3098.88,3613.53,4839.75,1.7893940802727413,1.339341308913998,1.0
af_shell5,504855.0,504855.0,17579155.0,256,16,4,8760.29,630091,2518300,6.98,27.91,0.0,0.0,0,3311.0,3664.4,4906.33,299.76,611.93,2491.94,3121.26,189.54,2559.45,High,3121.26,3664.4,4906.33,1.7855077012756992,1.338917694574828,1.0
af_shell5,504855.0,504855.0,17579155.0,512,16,4,8812.85,630091,2518300,6.98,27.91,0.0,0.0,0,3315.2,3688.72,4928.93,301.27,617.14,3591.28,3832.73,189.56,2560.08,High,3832.73,3832.73,4928.93,1.7879844104095615,1.2860102329149197,1.0
bips07_2476,16861.0,16861.0,66498.0,16,16,4,226.18,10311,39686,1.68,6.45,0.0,0.0,0,93.92,58.03,10.84,32.92,81.29,230.9,82.0,106.91,233.33,Low,233.33,233.33,10.84,0.9693567050957871,0.046457806540093426,1.0
bips07_2476,16861.0,16861.0,66498.0,32,16,4,413.03,10311,39686,1.68,6.45,0.0,0.0,0,173.62,121.13,49.35,34.75,91.85,382.17,91.98,174.31,377.83,Low,382.17,382.17,49.35,1.0807494047151789,0.12913101499332758,1.0
bips07_2476,16861.0,16861.0,66498.0,64,16,4,567.15,10311,39686,1.68,6.45,0.0,0.0,0,341.45,234.35,96.76,141.86,112.09,351.84,291.02,51.9,512.51,Low,512.51,512.51,96.76,1.1066125539013874,0.18879631616944062,1.0
bips07_2476,16861.0,16861.0,66498.0,128,16,4,717.93,10311,39686,1.68,6.45,0.0,0.0,0,661.67,472.04,103.88,155.55,120.69,487.61,542.29,54.24,666.65,Low,666.65,666.65,103.88,1.0769219230480762,0.15582389559738993,1.0
bips07_2476,16861.0,16861.0,66498.0,256,16,4,1050.31,10311,39686,1.68,6.45,0.0,0.0,0,969.89,772.67,109.66,163.69,124.92,840.42,613.59,55.74,769.88,Low,840.42,969.89,109.66,1.0829166194104485,0.11306436812422027,1.0
bips07_2476,16861.0,16861.0,66498.0,512,16,4,1267.38,10311,39686,1.68,6.45,0.0,0.0,0,1162.17,967.68,115.02,167.63,126.9,1033.48,772.95,56.67,826.38,Low,1033.48,1162.17,115.02,1.0905289243398126,0.09897003020212189,1.0
3dtube,45330.0,45330.0,3213618.0,16,16,4,2751.39,129287,513461,6.26,24.86,0.0,0.0,0,445.9,478.15,83.54,270.19,845.91,257.38,848.82,478.86,256.15,High,848.82,848.82,83.54,3.241429278292217,0.09841898164510733,1.0
3dtube,45330.0,45330.0,3213618.0,32,16,4,4561.56,129287,513461,6.26,24.86,0.0,0.0,0,876.24,954.16,796.34,262.59,807.64,638.76,812.24,627.17,632.35,High,812.24,954.16,796.34,4.78070763813197,0.8345979709901904,1.0
3dtube,45330.0,45330.0,3213618.0,64,16,4,5516.94,129287,513461,6.26,24.86,0.0,0.0,0,1703.71,1851.7,1562.66,370.71,775.49,1416.47,1164.88,304.3,1042.28,High,1416.47,1851.7,1562.66,2.979391910136631,0.8439056002592212,1.0
3dtube,45330.0,45330.0,3213618.0,128,16,4,6291.96,129287,513461,6.26,24.86,0.0,0.0,0,3118.13,3356.26,1856.78,382.3,844.61,2578.37,1443.19,309.61,1526.93,High,2578.37,3356.26,1856.78,1.874693855660765,0.5532288916830043,1.0
3dtube,45330.0,45330.0,3213618.0,256,16,4,6607.28,129287,513461,6.26,24.86,0.0,0.0,0,3182.78,3505.21,1951.94,389.0,881.5,2685.43,2321.35,312.61,1928.73,High,2685.43,3505.21,1951.94,1.88498834591936,0.5568682047580602,1.0
3dtube,45330.0,45330.0,3213618.0,512,16,4,6873.59,129287,513461,6.26,24.86,0.0,0.0,0,3213.12,3585.5,1982.3,392.95,902.31,3721.62,2070.42,312.68,2322.92,High,3721.62,3721.62,1982.3,1.8469349369360655,0.5326443860469365,1.0
com-Amazon,334863.0,334863.0,1851744.0,16,16,4,566.8,466212,1833417,1.01,3.97,0.0,0.0,0,248.52,250.37,1.72,48.78,137.23,339.21,137.1,190.7,348.66,Low,348.66,348.66,1.72,1.6256524981357194,0.004933172718407618,1.0
com-Amazon,334863.0,334863.0,1851744.0,32,16,4,868.34,466212,1833417,1.01,3.97,0.0,0.0,0,455.76,471.6,7.68,48.61,138.01,518.7,138.06,248.87,521.77,Low,521.77,521.77,7.68,1.6642198669912032,0.01471912911819384,1.0
com-Amazon,334863.0,334863.0,1851744.0,64,16,4,921.84,466212,1833417,1.01,3.97,0.0,0.0,0,781.74,795.25,13.39,172.55,152.87,682.99,419.73,62.46,647.01,Low,682.99,795.25,13.39,1.1591826469663629,0.016837472492926754,1.0
com-Amazon,334863.0,334863.0,1851744.0,128,16,4,1048.78,466212,1833417,1.01,3.97,0.0,0.0,0,948.76,928.25,17.66,174.95,154.72,943.44,747.69,63.88,752.02,Low,943.44,948.76,17.66,1.1054218137358236,0.018613769551836083,1.0
com-Amazon,334863.0,334863.0,1851744.0,256,16,4,1086.54,466212,1833417,1.01,3.97,0.0,0.0,0,947.4,933.31,18.61,175.64,155.25,950.83,831.38,64.89,766.79,Low,950.83,950.83,18.61,1.142727932437975,0.019572373610424576,1.0
com-Amazon,334863.0,334863.0,1851744.0,512,16,4,1099.73,466212,1833417,1.01,3.97,0.0,0.0,0,943.62,933.53,18.79,175.22,155.7,923.61,903.1,64.89,795.89,Low,923.61,943.62,18.79,1.165437358258621,0.019912676713083655,1.0
descriptor_xingo6u,20738.0,20738.0,73916.0,16,16,4,254.88,12166,46964,1.57,6.08,0.0,0.0,0,97.26,63.94,19.39,30.81,76.12,198.17,76.36,105.9,191.99,Low,198.17,198.17,19.39,1.2861684412373215,0.09784528435181915,1.0
descriptor_xingo6u,20738.0,20738.0,73916.0,32,16,4,454.87,12166,46964,1.57,6.08,0.0,0.0,0,185.95,134.15,46.4,32.06,84.52,365.92,84.62,163.71,357.08,Low,365.92,365.92,46.4,1.2430859204197637,0.12680367293397463,1.0
descriptor_xingo6u,20738.0,20738.0,73916.0,64,16,4,644.15,12166,46964,1.57,6.08,0.0,0.0,0,371.9,255.76,91.57,137.33,103.49,374.26,263.52,48.98,516.9,Low,516.9,516.9,91.57,1.2461791449023023,0.1771522538208551,1.0
descriptor_xingo6u,20738.0,20738.0,73916.0,128,16,4,834.03,12166,46964,1.57,6.08,0.0,0.0,0,720.25,507.58,104.09,147.06,110.43,548.03,494.01,50.74,633.79,Low,633.79,720.25,104.09,1.1579729260673377,0.1445192641443943,1.0
descriptor_xingo6u,20738.0,20738.0,73916.0,256,16,4,1096.07,12166,46964,1.57,6.08,0.0,0.0,0,937.13,798.01,109.54,153.11,113.65,870.24,553.94,52.01,709.88,Low,870.24,937.13,109.54,1.1696029366256548,0.11688879877925155,1.0
descriptor_xingo6u,20738.0,20738.0,73916.0,512,16,4,1250.83,12166,46964,1.57,6.08,0.0,0.0,0,1083.51,942.36,113.41,155.39,115.09,960.34,700.0,52.49,728.24,Low,960.34,1083.51,113.41,1.154424047770671,0.10466908473387417,1.0
af_shell3,504855.0,504855.0,17562051.0,16,16,4,4909.72,630091,2518300,6.98,27.91,0.0,0.0,0,486.5,524.01,700.33,177.7,737.73,2100.92,738.66,764.7,2102.17,High,2102.17,2102.17,700.33,2.335548504640443,0.3331462250912153,1.0
af_shell3,504855.0,504855.0,17562051.0,32,16,4,7363.54,630091,2518300,6.98,27.91,0.0,0.0,0,961.98,1042.12,2262.38,174.82,641.72,2484.3,641.86,816.32,2480.8,High,2484.3,2484.3,2262.38,2.964030109085054,0.9106710139677172,1.0
af_shell3,504855.0,504855.0,17562051.0,64,16,4,8340.05,630091,2518300,6.98,27.91,0.0,0.0,0,1860.17,2023.8,4260.61,293.07,581.79,1291.69,1669.57,183.16,2589.17,High,2589.17,2589.17,4260.61,1.9574779198283814,1.6455505046018606,1.0
af_shell3,504855.0,504855.0,17562051.0,128,16,4,8647.53,630091,2518300,6.98,27.91,0.0,0.0,0,3301.37,3614.18,4839.09,297.67,602.22,2456.5,3098.95,187.6,2622.76,High,3098.95,3614.18,4839.09,1.7870157405627918,1.338917818149622,1.0
af_shell3,504855.0,504855.0,17562051.0,256,16,4,8755.85,630091,2518300,6.98,27.91,0.0,0.0,0,3311.43,3664.49,4907.52,299.92,611.87,2492.29,3121.92,189.53,2558.87,High,3121.92,3664.49,4907.52,1.7841700084767866,1.3392095489413263,1.0
af_shell3,504855.0,504855.0,17562051.0,512,16,4,8803.17,630091,2518300,6.98,27.91,0.0,0.0,0,3315.06,3688.77,4929.4,301.19,617.09,3589.36,3832.05,189.55,2559.87,High,3832.05,3832.05,4929.4,1.7858502048930907,1.2863610861027386,1.0
F2,71505.0,71505.0,5294285.0,16,16,4,2593.97,315058,1254581,4.22,16.8,0.0,0.0,0,443.48,491.85,57.6,271.89,1114.82,1854.39,1116.7,456.84,1850.5,High,1854.39,1854.39,57.6,1.3988265683054804,0.031061427207868895,1.0
F2,71505.0,71505.0,5294285.0,32,16,4,3846.19,315058,1254581,4.22,16.8,0.0,0.0,0,872.64,974.02,218.6,264.24,917.79,2663.79,918.91,586.88,2649.79,High,2663.79,2663.79,218.6,1.443878834292493,0.08206352602870347,1.0
F2,71505.0,71505.0,5294285.0,64,16,4,4579.83,315058,1254581,4.22,16.8,0.0,0.0,0,1686.88,1885.43,423.16,365.24,817.15,1369.18,2426.07,301.84,2834.2,High,2834.2,2834.2,423.16,1.6159163079528616,0.14930491849551902,1.0
F2,71505.0,71505.0,5294285.0,128,16,4,5396.14,315058,1254581,4.22,16.8,0.0,0.0,0,3014.97,3326.34,497.43,373.51,864.34,2524.54,4423.89,305.47,2853.68,High,4423.89,4423.89,497.43,1.2197726435331802,0.11244176505292852,1.0
F2,71505.0,71505.0,5294285.0,256,16,4,5725.49,315058,1254581,4.22,16.8,0.0,0.0,0,3057.08,3422.84,507.51,378.38,889.58,2597.86,4531.81,307.86,2772.33,High,4531.81,4531.81,507.51,1.2634002749453308,0.1119883666790973,1.0
F2,71505.0,71505.0,5294285.0,512,16,4,5872.14,315058,1254581,4.22,16.8,0.0,0.0,0,3078.3,3473.58,511.74,380.85,903.18,3553.88,5179.68,307.94,2781.89,High,5179.68,5179.68,511.74,1.133687795385043,0.09879760911871004,1.0
bone010,986703.0,986703.0,47851783.0,16,16,4,3252.13,3062230,12202542,5.87,23.4,0.0,0.0,0,464.18,527.39,802.22,254.32,1142.68,2520.27,1141.62,645.84,2518.67,High,2520.27,2520.27,802.22,1.2903895217575896,0.3183071655021089,1.0
bone010,986703.0,986703.0,47851783.0,32,16,4,4942.34,3062230,12202542,5.87,23.4,0.0,0.0,0,913.97,1039.77,2481.31,248.3,928.36,2940.76,928.43,764.92,2941.42,High,2941.42,2941.42,2481.31,1.6802564747638895,0.843575551944299,1.0
bone010,986703.0,986703.0,47851783.0,64,16,4,5241.16,3062230,12202542,5.87,23.4,0.0,0.0,0,1777.61,2016.53,4738.9,341.27,829.66,1410.78,2546.14,276.4,2977.17,High,2977.17,2977.17,4738.9,1.105986621367828,1.5917465243838946,1.0
bone010,986703.0,986703.0,47851783.0,128,16,4,5463.08,3062230,12202542,5.87,23.4,0.0,0.0,0,3185.98,3563.72,5369.67,347.31,875.6,2564.96,4694.39,279.0,2968.63,High,4694.39,4694.39,5369.67,1.017395854866314,1.1438482955186935,1.0
bone010,986703.0,986703.0,47851783.0,256,16,4,5474.37,3062230,12202542,5.87,23.4,0.0,0.0,0,3182.59,3586.99,5415.47,350.43,900.47,2597.56,4718.23,280.16,2888.0,High,4718.23,4718.23,5415.47,1.0108762489682335,1.1477757548911351,1.0
bone010,986703.0,986703.0,47851783.0,512,16,4,5493.1,3062230,12202542,5.87,23.4,0.0,0.0,0,3184.65,3605.02,5425.8,352.02,913.46,3573.28,5887.79,280.17,2888.14,High,5887.79,5887.79,5425.8,0.9329646607640558,0.9215342259149868,1.0
cz20468,20468.0,20468.0,206076.0,16,16,4,493.0,25508,100324,2.05,8.08,0.0,0.0,0,221.11,160.87,114.04,76.21,213.77,503.85,209.85,147.41,508.83,Medium,508.83,508.83,114.04,0.9688894129670028,0.22412200538490265,1.0
cz20468,20468.0,20468.0,206076.0,32,16,4,884.45,25508,100324,2.05,8.08,0.0,0.0,0,428.88,336.45,395.92,78.34,230.51,907.82,230.51,253.79,899.9,Medium,907.82,907.82,395.92,0.9742570113017999,0.4361216981339913,1.0
cz20468,20468.0,20468.0,206076.0,64,16,4,1214.0,25508,100324,2.05,8.08,0.0,0.0,0,853.32,640.98,758.33,237.01,260.61,808.14,773.27,91.42,1198.12,Medium,1198.12,1198.12,758.33,1.013254098087003,0.63293326211064,1.0
cz20468,20468.0,20468.0,206076.0,128,16,4,1449.96,25508,100324,2.05,8.08,0.0,0.0,0,1588.25,1243.29,927.23,252.31,279.33,1465.43,1437.32,94.88,1447.42,Medium,1465.43,1588.25,927.23,0.9129293247284748,0.5838060758696679,1.0
cz20468,20468.0,20468.0,206076.0,256,16,4,2010.5,25508,100324,2.05,8.08,0.0,0.0,0,1907.01,1739.96,1034.91,260.92,289.05,1805.7,1590.55,96.89,1551.63,Medium,1805.7,1907.01,1034.91,1.0542681999570007,0.5426872433809996,1.0
cz20468,20468.0,20468.0,206076.0,512,16,4,2301.72,25508,100324,2.05,8.08,0.0,0.0,0,2152.23,2062.69,1119.41,265.09,293.99,2299.31,2027.18,97.22,1587.87,Medium,2299.31,2299.31,1119.41,1.0010481405291152,0.4868460538161449,1.0
c-56,35910.0,35910.0,380240.0,16,16,4,708.08,45444,179950,2.12,8.38,0.0,0.0,0,264.7,221.07,5.42,81.97,185.99,64.58,191.5,229.6,67.3,Medium,229.6,264.7,5.42,2.675028333962977,0.020476010578012845,1.0
c-56,35910.0,35910.0,380240.0,32,16,4,1218.72,45444,179950,2.12,8.38,0.0,0.0,0,518.23,450.5,49.03,83.63,216.05,137.98,212.62,326.81,135.55,Medium,326.81,518.23,49.03,2.351697122899099,0.09461050112884241,1.0
c-56,35910.0,35910.0,380240.0,64,16,4,1399.23,45444,179950,2.12,8.38,0.0,0.0,0,1021.18,873.62,96.64,247.62,259.6,893.61,298.28,90.83,245.78,Medium,893.61,1021.18,96.64,1.370208973932118,0.09463561761883311,1.0
c-56,35910.0,35910.0,380240.0,128,16,4,1854.83,45444,179950,2.12,8.38,0.0,0.0,0,1915.27,1633.89,106.44,258.59,281.18,1651.6,462.19,94.01,439.27,Medium,1651.6,1915.27,106.44,0.968443091574556,0.05557440987432581,1.0
c-56,35910.0,35910.0,380240.0,256,16,4,2027.27,45444,179950,2.12,8.38,0.0,0.0,0,2135.39,2013.35,112.54,263.79,292.86,1897.38,645.39,95.78,669.57,Medium,1897.38,2135.39,112.54,0.9493675628339554,0.0527023166728326,1.0
c-56,35910.0,35910.0,380240.0,512,16,4,2126.84,45444,179950,2.12,8.38,0.0,0.0,0,2260.11,2275.73,116.08,266.23,299.53,2501.81,498.21,95.92,979.26,Medium,2501.81,2501.81,116.08,0.85012051274877,0.046398407552931675,1.0
cbuckle,13681.0,13681.0,676515.0,16,16,4,1513.46,20607,81207,8.33,32.83,0.0,0.0,0,373.97,348.72,47.03,221.81,752.52,269.96,761.84,341.85,271.26,High,761.84,761.84,47.03,1.9865851097343274,0.06173212223038958,1.0
cbuckle,13681.0,13681.0,676515.0,32,16,4,2706.06,20607,81207,8.33,32.83,0.0,0.0,0,736.94,709.88,284.97,220.51,627.56,504.3,644.91,514.46,499.27,High,644.91,736.94,284.97,3.672022145629223,0.3866936249898228,1.0
cbuckle,13681.0,13681.0,676515.0,64,16,4,4248.13,20607,81207,8.33,32.83,0.0,0.0,0,1452.53,1366.7,563.41,352.44,649.56,1279.46,1003.73,235.49,805.85,High,1279.46,1452.53,563.41,2.924641831838241,0.3878818337659119,1.0
cbuckle,13681.0,13681.0,676515.0,128,16,4,5727.11,20607,81207,8.33,32.83,0.0,0.0,0,2723.76,2614.55,596.31,371.92,712.03,2369.58,1585.74,241.88,1280.67,High,2369.58,2723.76,596.31,2.102648544658854,0.21892898052691864,1.0
cbuckle,13681.0,13681.0,676515.0,256,16,4,7220.97,20607,81207,8.33,32.83,0.0,0.0,0,3068.97,3131.11,714.19,382.66,745.52,2658.21,2338.35,245.03,1748.67,High,2658.21,3131.11,714.19,2.3062013151885434,0.22809482899035807,1.0
cbuckle,13681.0,13681.0,676515.0,512,16,4,8297.62,20607,81207,8.33,32.83,0.0,0.0,0,3236.91,3471.53,743.53,387.76,766.51,3873.41,2207.9,246.07,2313.37,High,3873.41,3873.41,743.53,2.1422002834711535,0.1919574741635923,1.0
cont-201,80595.0,80595.0,438795.0,16,16,4,665.85,75068,290707,1.51,5.85,0.0,0.0,0,219.84,190.7,69.11,48.09,133.9,752.65,134.02,212.7,764.45,Low,764.45,764.45,69.11,0.8710183792268952,0.09040486624370461,1.0
cont-201,80595.0,80595.0,438795.0,32,16,4,1061.17,75068,290707,1.51,5.85,0.0,0.0,0,422.53,386.6,139.88,48.38,137.86,916.06,137.99,275.19,910.36,Low,916.06,916.06,139.88,1.1584066545859444,0.15269742156627295,1.0
cont-201,80595.0,80595.0,438795.0,64,16,4,1290.57,75068,290707,1.51,5.85,0.0,0.0,0,839.8,740.27,266.7,184.64,161.74,818.27,466.68,64.18,1008.72,Low,1008.72,1008.72,266.7,1.2794135141565548,0.26439448013323813,1.0
cont-201,80595.0,80595.0,438795.0,128,16,4,1520.29,75068,290707,1.51,5.85,0.0,0.0,0,1354.83,1251.02,312.56,189.07,166.72,1286.79,899.4,65.89,958.59,Low,1286.79,1354.83,312.56,1.1221260231911014,0.2307005306938878,1.0
cont-201,80595.0,80595.0,438795.0,256,16,4,1628.94,75068,290707,1.51,5.85,0.0,0.0,0,1446.08,1376.07,326.38,190.61,170.05,1343.94,926.46,67.06,973.61,Low,1343.94,1446.08,326.38,1.1264522018145608,0.22569982296968358,1.0
cont-201,80595.0,80595.0,438795.0,512,16,4,1675.99,75068,290707,1.51,5.85,0.0,0.0,0,1478.67,1466.93,333.04,192.11,171.83,1413.05,1186.23,67.11,971.19,Low,1413.05,1478.67,333.04,1.1334442438136973,0.22522942914916783,1.0
c-48,18354.0,18354.0,166080.0,16,16,4,405.07,23782,94266,1.76,6.98,0.0,0.0,0,182.11,131.81,9.25,69.14,138.4,44.41,136.47,184.94,44.81,Low,184.94,184.94,9.25,2.190277927976641,0.05001622147723586,1.0
c-48,18354.0,18354.0,166080.0,32,16,4,715.86,23782,94266,1.76,6.98,0.0,0.0,0,353.36,269.39,59.87,72.16,167.84,82.46,168.87,246.78,82.61,Low,246.78,353.36,59.87,2.025865972379443,0.1694306090106407,1.0
c-48,18354.0,18354.0,166080.0,64,16,4,1047.82,23782,94266,1.76,6.98,0.0,0.0,0,705.22,523.5,118.57,227.43,214.57,646.23,208.58,86.94,167.5,Low,646.23,705.22,118.57,1.485805847820538,0.16813193046141628,1.0
c-48,18354.0,18354.0,166080.0,128,16,4,1254.62,23782,94266,1.76,6.98,0.0,0.0,0,1350.24,1022.82,145.06,244.69,236.37,1158.36,307.84,89.88,288.02,Low,1158.36,1350.24,145.06,0.9291829600663585,0.10743275269581704,1.0
c-48,18354.0,18354.0,166080.0,256,16,4,1504.69,23782,94266,1.76,6.98,0.0,0.0,0,1779.83,1500.44,155.18,254.31,252.21,1520.18,522.47,91.89,483.67,Low,1520.18,1779.83,155.18,0.8454122022889827,0.08718810223448308,1.0
c-48,18354.0,18354.0,166080.0,512,16,4,1728.31,23782,94266,1.76,6.98,0.0,0.0,0,2009.29,1868.04,164.14,258.2,259.01,2250.98,370.64,92.5,798.7,Low,2250.98,2250.98,164.14,0.7678033567601666,0.0729193506828137,1.0
barrier2-4,113076.0,113076.0,2129496.0,16,16,4,568.47,569682,2268167,1.68,6.68,0.0,0.0,0,417.27,448.24,1.17,180.94,687.46,138.96,686.84,392.15,139.19,Low,687.46,687.46,1.17,0.8269135658801967,0.0017019172024554153,1.0
barrier2-4,113076.0,113076.0,2129496.0,32,16,4,929.51,569682,2268167,1.68,6.68,0.0,0.0,0,820.23,894.78,11.06,177.97,635.56,283.1,636.25,517.27,263.71,Low,636.25,894.78,11.06,1.0388140101477459,0.012360580254364203,1.0
barrier2-4,113076.0,113076.0,2129496.0,64,16,4,1083.44,569682,2268167,1.68,6.68,0.0,0.0,0,1524.77,1662.15,21.92,311.72,585.1,1186.67,536.09,192.68,451.24,Low,1186.67,1662.15,21.92,0.6518304605480854,0.013187738772072317,1.0
barrier2-4,113076.0,113076.0,2129496.0,128,16,4,1252.74,569682,2268167,1.68,6.68,0.0,0.0,0,2725.21,2945.38,24.49,318.34,605.23,2118.78,673.66,196.93,725.05,Low,2118.78,2945.38,24.49,0.4253237273289015,0.008314716607025239,1.0
barrier2-4,113076.0,113076.0,2129496.0,256,16,4,1291.44,569682,2268167,1.68,6.68,0.0,0.0,0,2776.03,3057.05,24.75,321.73,615.65,2175.41,1153.44,198.98,1275.58,Low,2175.41,3057.05,24.75,0.42244647617801473,0.008096040300289493,1.0
barrier2-4,113076.0,113076.0,2129496.0,512,16,4,1241.64,569682,2268167,1.68,6.68,0.0,0.0,0,2799.13,3115.48,24.98,324.39,622.57,2954.39,742.0,199.02,1639.45,Low,2954.39,3115.48,24.98,0.398538908932171,0.008018026114755992,1.0
ABACUS_shell_md,23412.0,23412.0,218484.0,16,16,4,418.55,38549,152255,1.43,5.67,0.0,0.0,0,220.91,163.17,76.77,71.8,201.0,603.55,201.93,197.19,592.1,Low,603.55,603.55,76.77,0.6934802419020795,0.12719741529285064,1.0
ABACUS_shell_md,23412.0,23412.0,218484.0,32,16,4,746.95,38549,152255,1.43,5.67,0.0,0.0,0,430.09,338.73,261.19,73.8,217.61,990.86,217.61,317.33,973.2,Low,990.86,990.86,261.19,0.7538400985002928,0.2635992975798801,1.0
ABACUS_shell_md,23412.0,23412.0,218484.0,64,16,4,915.12,38549,152255,1.43,5.67,0.0,0.0,0,844.38,648.8,506.92,226.35,245.9,795.21,727.07,87.85,1239.63,Low,1239.63,1239.63,506.92,0.7382202754047578,0.40892847059203147,1.0
ABACUS_shell_md,23412.0,23412.0,218484.0,128,16,4,1214.64,38549,152255,1.43,5.67,0.0,0.0,0,1586.09,1241.39,684.63,239.24,261.93,1456.56,1362.33,91.2,1433.86,Low,1456.56,1586.09,684.63,0.7658077410487426,0.43164637567855546,1.0
ABACUS_shell_md,23412.0,23412.0,218484.0,256,16,4,1481.25,38549,152255,1.43,5.67,0.0,0.0,0,1823.55,1682.26,771.69,246.42,270.53,1714.44,1485.02,93.12,1497.11,Low,1714.44,1823.55,771.69,0.8122892160894958,0.42318006087028054,1.0
ABACUS_shell_md,23412.0,23412.0,218484.0,512,16,4,1640.04,38549,152255,1.43,5.67,0.0,0.0,0,2025.34,1939.39,823.69,249.84,274.2,2153.21,1880.44,93.34,1517.25,Low,2153.21,2153.21,823.69,0.7616721081548014,0.38254048606499136,1.0
fe_body,45087.0,45087.0,327468.0,16,16,4,699.72,34760,134899,2.43,9.42,0.0,0.0,0,239.38,190.5,45.95,60.3,170.47,668.3,170.2,198.83,690.86,Medium,690.86,690.86,45.95,1.0128245954317807,0.0665113047506007,1.0
fe_body,45087.0,45087.0,327468.0,32,16,4,1001.43,34760,134899,2.43,9.42,0.0,0.0,0,470.84,391.47,197.03,61.11,178.07,1004.5,178.02,289.15,1018.56,Medium,1018.56,1018.56,197.03,0.9831821394910462,0.19343975808985236,1.0
fe_body,45087.0,45087.0,327468.0,64,16,4,1595.46,34760,134899,2.43,9.42,0.0,0.0,0,923.75,750.21,378.47,209.35,204.8,827.98,605.86,75.2,1221.9,Medium,1221.9,1221.9,378.47,1.3057205990670266,0.30973893117276374,1.0
fe_body,45087.0,45087.0,327468.0,128,16,4,2002.86,34760,134899,2.43,9.42,0.0,0.0,0,1642.47,1400.18,454.5,217.46,215.53,1477.58,1169.53,78.08,1300.77,Medium,1477.58,1642.47,454.5,1.2194195327768542,0.27671738296589893,1.0
fe_body,45087.0,45087.0,327468.0,256,16,4,2330.73,34760,134899,2.43,9.42,0.0,0.0,0,1826.24,1691.79,484.64,221.1,220.96,1678.79,1222.75,80.04,1319.77,Medium,1678.79,1826.24,484.64,1.2762451813562292,0.265375854214123,1.0
fe_body,45087.0,45087.0,327468.0,512,16,4,2467.38,34760,134899,2.43,9.42,0.0,0.0,0,1938.76,1887.42,494.64,223.33,224.11,2101.26,1548.77,80.08,1324.94,Medium,2101.26,2101.26,494.64,1.1742383141543644,0.23540161617315322,1.0
cage13,445315.0,445315.0,7479343.0,16,16,4,993.93,1520409,6053624,1.24,4.92,0.0,0.0,0,384.86,416.17,25.59,115.14,395.27,1722.16,395.38,389.2,1720.58,Low,1722.16,1722.16,25.59,0.5771414967250429,0.014859246527616481,1.0
cage13,445315.0,445315.0,7479343.0,32,16,4,1518.96,1520409,6053624,1.24,4.92,0.0,0.0,0,745.77,814.08,134.62,114.42,389.32,1938.66,389.5,471.53,1939.92,Low,1939.92,1939.92,134.62,0.783001360880861,0.0693946142108953,1.0
cage13,445315.0,445315.0,7479343.0,64,16,4,1671.45,1520409,6053624,1.24,4.92,0.0,0.0,0,1402.86,1531.87,258.02,259.43,387.7,1023.62,1479.96,101.48,1967.34,Low,1967.34,1967.34,258.02,0.8495989508676691,0.13115170738154056,1.0
cage13,445315.0,445315.0,7479343.0,128,16,4,1748.33,1520409,6053624,1.24,4.92,0.0,0.0,0,2278.46,2408.71,304.69,264.03,397.69,1833.9,2655.55,103.04,1905.81,Low,2655.55,2655.55,304.69,0.6583683229462822,0.11473706011937262,1.0
cage13,445315.0,445315.0,7479343.0,256,16,4,1775.12,1520409,6053624,1.24,4.92,0.0,0.0,0,2273.87,2433.35,306.15,266.21,403.34,1858.42,2702.93,103.84,1815.71,Low,2702.93,2702.93,306.15,0.6567391682359514,0.11326597433155872,1.0
cage13,445315.0,445315.0,7479343.0,512,16,4,1793.59,1520409,6053624,1.24,4.92,0.0,0.0,0,2282.79,2454.38,306.72,267.47,406.52,2372.96,2906.19,103.84,1816.95,Low,2906.19,2906.19,306.72,0.6171619887206273,0.10554024341147689,1.0
FA,10617.0,10617.0,72176.0,16,16,4,170.63,16825,66298,1.09,4.29,0.0,0.0,0,115.48,78.2,8.79,52.3,139.61,222.77,140.15,122.54,223.46,Low,223.46,223.46,8.79,0.7635818491005101,0.03933589904233419,1.0
FA,10617.0,10617.0,72176.0,32,16,4,328.07,16825,66298,1.09,4.29,0.0,0.0,0,233.2,160.21,23.48,55.56,162.56,397.66,162.38,199.66,388.04,Low,397.66,397.66,23.48,0.8250012573555298,0.05904541568173816,1.0
FA,10617.0,10617.0,72176.0,64,16,4,538.63,16825,66298,1.09,4.29,0.0,0.0,0,458.99,312.11,46.87,193.11,199.11,422.08,570.56,72.5,663.69,Low,663.69,663.69,46.87,0.8115686540402898,0.07062031972758365,1.0
FA,10617.0,10617.0,72176.0,128,16,4,709.35,16825,66298,1.09,4.29,0.0,0.0,0,870.9,609.08,47.83,216.26,216.1,820.18,1071.26,76.64,995.53,Low,1071.26,1071.26,47.83,0.6621641804977316,0.044648358008326644,1.0
FA,10617.0,10617.0,72176.0,256,16,4,892.44,16825,66298,1.09,4.29,0.0,0.0,0,1141.12,1041.31,65.11,229.59,224.72,1079.27,1404.89,79.81,1239.07,Low,1404.89,1404.89,65.11,0.635238346062681,0.04634526546562364,1.0
FA,10617.0,10617.0,72176.0,512,16,4,1070.27,16825,66298,1.09,4.29,0.0,0.0,0,1556.36,1414.35,72.31,237.3,229.22,1794.59,1765.77,81.11,1457.18,Low,1794.59,1794.59,72.31,0.596386918460484,0.040293326052190194,1.0
e18,24617.0,38602.0,156466.0,16,16,4,410.67,19951,77464,2.02,7.84,0.0,0.0,0,159.01,121.1,4.5,52.02,137.37,391.17,137.37,140.45,386.34,Medium,391.17,391.17,4.5,1.0498504486540379,0.011503949689393358,1.0
e18,24617.0,38602.0,156466.0,32,16,4,686.25,19951,77464,2.02,7.84,0.0,0.0,0,316.41,252.16,17.14,53.75,149.3,727.75,149.8,224.32,722.71,Medium,727.75,727.75,17.14,0.9429749227069736,0.023552043971143938,1.0
e18,24617.0,38602.0,156466.0,64,16,4,908.37,19951,77464,2.02,7.84,0.0,0.0,0,630.28,487.43,33.93,193.17,173.75,596.63,492.81,69.07,908.37,Medium,908.37,908.37,33.93,1.0,0.037352620628158126,1.0
e18,24617.0,38602.0,156466.0,128,16,4,1432.18,19951,77464,2.02,7.84,0.0,0.0,0,1169.84,912.34,41.81,205.84,183.65,1011.09,930.65,72.89,1083.75,Medium,1083.75,1169.84,41.81,1.2242528892840048,0.035739930246871374,1.0
e18,24617.0,38602.0,156466.0,256,16,4,1789.46,19951,77464,2.02,7.84,0.0,0.0,0,1467.44,1265.65,46.82,211.76,188.16,1344.5,1007.83,75.1,1141.05,Medium,1344.5,1467.44,46.82,1.2194433843973178,0.03190590415962492,1.0
e18,24617.0,38602.0,156466.0,512,16,4,1947.46,19951,77464,2.02,7.84,0.0,0.0,0,1564.17,1481.77,48.89,214.83,190.3,1671.76,1288.12,75.27,1165.48,Medium,1671.76,1671.76,48.89,1.164916016653108,0.02924462841556204,1.0
cit-HepTh,27770.0,27770.0,352807.0,16,16,4,390.71,82124,325855,1.08,4.3,0.0,0.0,0,270.56,172.52,6.02,93.24,251.47,138.74,246.37,209.75,137.87,Low,251.47,270.56,6.02,1.444078947368421,0.022250147841513895,1.0
cit-HepTh,27770.0,27770.0,352807.0,32,16,4,687.73,82124,325855,1.08,4.3,0.0,0.0,0,530.14,349.49,21.51,95.35,283.61,268.09,279.12,333.94,278.57,Low,333.94,530.14,21.51,1.2972611008412873,0.04057418795035274,1.0
cit-HepTh,27770.0,27770.0,352807.0,64,16,4,874.37,82124,325855,1.08,4.3,0.0,0.0,0,1053.94,676.2,42.63,259.51,317.34,896.59,533.75,101.71,495.52,Low,896.59,1053.94,42.63,0.829620281989487,0.040448222858986284,1.0
cit-HepTh,27770.0,27770.0,352807.0,128,16,4,1007.66,82124,325855,1.08,4.3,0.0,0.0,0,1976.51,1314.6,49.68,273.44,337.7,1652.49,863.66,104.52,789.94,Low,1652.49,1976.51,49.68,0.5098178101805708,0.02513521307759637,1.0
cit-HepTh,27770.0,27770.0,352807.0,256,16,4,1164.86,82124,325855,1.08,4.3,0.0,0.0,0,2210.22,1851.4,53.04,280.01,348.3,1882.26,1207.73,106.23,1167.75,Low,1882.26,2210.22,53.04,0.5270335079765816,0.023997611097537803,1.0
cit-HepTh,27770.0,27770.0,352807.0,512,16,4,1232.11,82124,325855,1.08,4.3,0.0,0.0,0,2377.31,2254.81,54.98,282.79,354.19,2734.28,1198.24,106.19,1443.9,Low,2734.28,2734.28,54.98,0.4506158842547215,0.020107670026478633,1.0
aug2d,29008.0,29008.0,76832.0,16,16,4,256.11,13781,50500,1.52,5.58,0.0,0.0,0,97.26,64.51,58.29,23.91,59.51,289.93,59.98,100.04,274.4,Low,289.93,289.93,58.29,0.8833511537267617,0.20104852895526507,1.0
aug2d,29008.0,29008.0,76832.0,32,16,4,410.87,13781,50500,1.52,5.58,0.0,0.0,0,185.14,130.67,191.84,24.7,64.95,410.87,65.0,141.76,400.17,Low,410.87,410.87,191.84,1.0,0.4669116752257405,1.0
aug2d,29008.0,29008.0,76832.0,64,16,4,496.49,13781,50500,1.52,5.58,0.0,0.0,0,370.72,257.39,362.84,116.19,79.8,383.68,212.1,39.52,516.52,Low,516.52,516.52,362.84,0.9612212499031983,0.7024703786881437,1.0
aug2d,29008.0,29008.0,76832.0,128,16,4,816.28,13781,50500,1.52,5.58,0.0,0.0,0,691.4,504.23,467.42,123.28,84.13,564.42,411.69,40.74,571.77,Low,571.77,691.4,467.42,1.1806190338443738,0.6760485970494648,1.0
aug2d,29008.0,29008.0,76832.0,256,16,4,983.45,13781,50500,1.52,5.58,0.0,0.0,0,767.84,618.06,507.56,126.92,86.12,740.1,438.41,41.7,593.87,Low,740.1,767.84,507.56,1.280800687643259,0.6610231298187123,1.0
aug2d,29008.0,29008.0,76832.0,512,16,4,1080.24,13781,50500,1.52,5.58,0.0,0.0,0,828.1,740.1,553.25,128.56,87.04,835.41,567.03,41.94,586.78,Low,835.41,835.41,553.25,1.293065680324631,0.6622496738128584,1.0
Dubcova2,65025.0,65025.0,1030225.0,16,16,4,1007.06,134916,533487,1.93,7.64,0.0,0.0,0,345.95,335.25,12.16,112.18,375.31,1409.34,376.68,325.61,1392.2,Low,1409.34,1409.34,12.16,0.7145614259156768,0.008628152184710575,1.0
Dubcova2,65025.0,65025.0,1030225.0,32,16,4,1672.44,134916,533487,1.93,7.64,0.0,0.0,0,684.76,672.25,35.66,111.97,379.46,1768.63,379.53,435.25,1764.08,Low,1768.63,1768.63,35.66,0.9456132712890768,0.020162498657152708,1.0
Dubcova2,65025.0,65025.0,1030225.0,64,16,4,1990.77,134916,533487,1.93,7.64,0.0,0.0,0,1326.75,1303.26,70.32,275.28,393.97,1115.26,1338.39,106.8,1943.82,Low,1943.82,1943.82,70.32,1.0241534710004012,0.03617618915331666,1.0
Dubcova2,65025.0,65025.0,1030225.0,128,16,4,2352.78,134916,533487,1.93,7.64,0.0,0.0,0,2182.68,2242.67,83.16,281.95,408.92,1925.2,2359.52,108.72,1759.19,Low,2359.52,2359.52,83.16,0.9971434868108768,0.03524445649962704,1.0
Dubcova2,65025.0,65025.0,1030225.0,256,16,4,2462.81,134916,533487,1.93,7.64,0.0,0.0,0,2253.71,2379.27,84.79,285.56,415.99,2018.56,2413.76,110.62,1625.44,Low,2413.76,2413.76,84.79,1.020320992973618,0.03512776746652525,1.0
Dubcova2,65025.0,65025.0,1030225.0,512,16,4,2517.93,134916,533487,1.93,7.64,0.0,0.0,0,2324.25,2492.23,85.43,288.07,421.51,2539.45,2826.89,110.65,1623.36,Low,2826.89,2826.89,85.43,0.8907067484054916,0.030220489654708887,1.0
fe_sphere,16386.0,16386.0,98304.0,16,16,4,239.18,22183,87984,1.12,4.43,0.0,0.0,0,146.72,99.0,62.89,48.59,121.81,413.04,122.73,177.44,423.72,Low,423.72,423.72,62.89,0.5644765411120551,0.14842348720853393,1.0
fe_sphere,16386.0,16386.0,98304.0,32,16,4,404.54,22183,87984,1.12,4.43,0.0,0.0,0,289.13,206.96,249.5,50.24,138.07,646.74,138.46,232.67,626.14,Low,646.74,646.74,249.5,0.625506385873767,0.3857809939079073,1.0
fe_sphere,16386.0,16386.0,98304.0,64,16,4,596.69,22183,87984,1.12,4.43,0.0,0.0,0,569.88,395.59,477.78,179.71,164.66,574.04,443.81,67.6,815.8,Low,815.8,815.8,477.78,0.7314170139740134,0.5856582495709732,1.0
fe_sphere,16386.0,16386.0,98304.0,128,16,4,753.29,22183,87984,1.12,4.43,0.0,0.0,0,1057.03,758.37,531.01,196.8,176.37,1013.44,835.74,71.39,959.06,Low,1013.44,1057.03,531.01,0.7126477015789523,0.502360387122409,1.0
fe_sphere,16386.0,16386.0,98304.0,256,16,4,1073.63,22183,87984,1.12,4.43,0.0,0.0,0,1322.85,1027.34,598.96,206.14,185.02,1209.9,932.9,73.77,1064.9,Low,1209.9,1322.85,598.96,0.8116037343614168,0.4527799826132971,1.0
fe_sphere,16386.0,16386.0,98304.0,512,16,4,1257.79,22183,87984,1.12,4.43,0.0,0.0,0,1456.36,1367.11,647.4,210.71,188.6,1766.27,1207.11,74.67,1112.74,Low,1766.27,1766.27,647.4,0.7121164940807464,0.36653512769848323,1.0
EAT_RS,23219.0,23219.0,325592.0,16,16,4,379.48,75474,299685,1.09,4.31,0.0,0.0,0,275.46,217.79,3.41,99.57,238.53,77.28,236.79,171.18,78.63,Low,238.53,275.46,3.41,1.3776228853554058,0.012379292819284108,1.0
EAT_RS,23219.0,23219.0,325592.0,32,16,4,643.46,75474,299685,1.09,4.31,0.0,0.0,0,538.17,441.18,16.52,102.79,277.1,143.4,271.55,310.68,144.97,Low,310.68,538.17,16.52,1.195644498950146,0.030696620027128977,1.0
EAT_RS,23219.0,23219.0,325592.0,64,16,4,841.32,75474,299685,1.09,4.31,0.0,0.0,0,1049.45,843.5,32.94,272.23,326.74,886.57,372.64,104.94,299.39,Low,886.57,1049.45,32.94,0.8016770689408738,0.03138786983658106,1.0
EAT_RS,23219.0,23219.0,325592.0,128,16,4,907.26,75474,299685,1.09,4.31,0.0,0.0,0,1951.11,1544.92,46.04,286.93,351.14,1555.07,519.18,108.58,532.12,Low,1555.07,1951.11,46.04,0.4649968479480911,0.023596824371767865,1.0
EAT_RS,23219.0,23219.0,325592.0,256,16,4,1046.5,75474,299685,1.09,4.31,0.0,0.0,0,2234.87,2037.34,49.06,294.14,368.19,1896.42,827.29,108.73,925.8,Low,1896.42,2234.87,49.06,0.46825989878605917,0.02195205985135601,1.0
EAT_RS,23219.0,23219.0,325592.0,512,16,4,1141.05,75474,299685,1.09,4.31,0.0,0.0,0,2453.83,2396.26,50.21,298.48,375.89,2671.52,760.4,109.32,1323.21,Low,2671.52,2671.52,50.21,0.42711639815535724,0.018794543930047314,1.0
3D_28984_Tetra,28984.0,28984.0,285092.0,16,16,4,518.35,46441,183194,3.27,12.9,0.0,0.0,0,333.8,301.09,2.53,131.69,214.99,41.13,215.53,381.64,42.03,Medium,381.64,381.64,2.53,1.358217168011739,0.006629284142123467,1.0
3D_28984_Tetra,28984.0,28984.0,285092.0,32,16,4,893.71,46441,183194,3.27,12.9,0.0,0.0,0,664.27,608.29,22.46,132.57,282.96,80.13,286.89,499.52,82.15,Medium,499.52,664.27,22.46,1.345401719180454,0.03381155253135021,1.0
3D_28984_Tetra,28984.0,28984.0,285092.0,64,16,4,1109.31,46441,183194,3.27,12.9,0.0,0.0,0,1314.69,1183.55,44.68,291.43,366.18,1100.91,230.92,118.79,156.88,Medium,1100.91,1314.69,44.68,0.8437806631221048,0.0339851980314751,1.0
3D_28984_Tetra,28984.0,28984.0,285092.0,128,16,4,1340.82,46441,183194,3.27,12.9,0.0,0.0,0,2440.61,2286.91,52.32,303.53,430.98,2032.81,326.5,122.82,285.25,Medium,2032.81,2440.61,52.32,0.5493790486804527,0.021437263634910945,1.0
3D_28984_Tetra,28984.0,28984.0,285092.0,256,16,4,1549.94,46441,183194,3.27,12.9,0.0,0.0,0,2664.46,2736.72,53.88,308.62,466.96,2279.3,443.03,123.76,446.25,Medium,2279.3,2736.72,53.88,0.5663494986699407,0.01968780145575726,1.0
3D_28984_Tetra,28984.0,28984.0,285092.0,512,16,4,1557.61,46441,183194,3.27,12.9,0.0,0.0,0,2850.22,3034.73,55.74,310.66,487.07,3127.8,371.9,123.89,753.85,Medium,3127.8,3127.8,55.74,0.4979890018543385,0.01782083253404949,1.0
boneS01,127224.0,127224.0,5516602.0,16,16,4,2750.05,310630,1231605,5.45,21.62,0.0,0.0,0,444.07,487.63,548.35,233.1,943.01,2044.81,943.14,478.19,2039.84,High,2044.81,2044.81,548.35,1.3448926795154563,0.26816672453675405,1.0
boneS01,127224.0,127224.0,5516602.0,32,16,4,4454.26,310630,1231605,5.45,21.62,0.0,0.0,0,873.23,964.06,1798.38,226.32,804.6,2672.17,805.13,609.47,2672.7,High,2672.7,2672.7,1798.38,1.6665768698320054,0.6728701313278708,1.0
boneS01,127224.0,127224.0,5516602.0,64,16,4,5107.96,310630,1231605,5.45,21.62,0.0,0.0,0,1698.86,1871.04,3419.12,343.24,728.29,1387.79,2238.57,219.16,2798.56,High,2798.56,2798.56,3419.12,1.4939399611595967,1.2217426104853926,1.0
boneS01,127224.0,127224.0,5516602.0,128,16,4,5702.65,310630,1231605,5.45,21.62,0.0,0.0,0,3134.26,3447.2,4044.05,350.42,763.54,2593.6,4163.14,221.95,2846.61,High,4163.14,4163.14,4044.05,1.3697953948221773,0.9713941880407576,1.0
boneS01,127224.0,127224.0,5516602.0,256,16,4,5901.29,310630,1231605,5.45,21.62,0.0,0.0,0,3160.16,3531.62,4144.2,353.49,781.95,2655.33,4236.02,223.38,2814.4,High,4236.02,4236.02,4144.2,1.3931213733646204,0.9783239928045664,1.0
boneS01,127224.0,127224.0,5516602.0,512,16,4,5997.53,310630,1231605,5.45,21.62,0.0,0.0,0,3175.81,3580.04,4195.58,355.25,791.42,3724.56,5217.3,223.42,2821.71,High,5217.3,5217.3,4195.58,1.1495467004005901,0.8041669062541927,1.0
atmosmodd,1270432.0,1270432.0,8814880.0,32,16,4,1596.9,1652198,6445696,1.37,5.34,0.0,0.0,0,689.17,726.19,524.29,-1.0,175.33,1066.08,175.29,346.15,1065.5,Low,1066.08,1066.08,524.29,1.4979176046825755,0.49179236079843913,1.0
atmosmodd,1270432.0,1270432.0,8814880.0,64,16,4,1712.96,1652198,6445696,1.37,5.34,0.0,0.0,0,1315.41,1382.29,976.64,0.0,190.22,842.02,619.45,67.05,1150.58,Low,1150.58,1382.29,976.64,1.2392189772044941,0.706537701929407,1.0
atmosmodd,1270432.0,1270432.0,8814880.0,128,16,4,1751.37,1652198,6445696,1.37,5.34,0.0,0.0,0,1624.9,1642.61,1027.57,0.0,192.31,1477.67,1197.96,69.07,1008.18,Low,1477.67,1642.61,1027.57,1.0662116996730813,0.6255714990168086,1.0
atmosmodd,1270432.0,1270432.0,8814880.0,256,16,4,1757.51,1652198,6445696,1.37,5.34,0.0,0.0,0,1586.32,1631.31,1099.48,0.0,193.86,1495.77,1206.21,70.49,947.58,Low,1495.77,1631.31,1099.48,1.0773611392071403,0.6739859376819857,1.0
atmosmodd,1270432.0,1270432.0,8814880.0,512,16,4,1763.77,1652198,6445696,1.37,5.34,0.0,0.0,0,1590.26,1646.98,1120.48,0.0,194.5,1647.25,1526.67,70.51,945.75,Low,1647.25,1647.25,1120.48,1.0707360752769768,0.680212475337684,1.0
conf5_4-8x8-20,49152.0,49152.0,1916928.0,16,16,4,2081.36,125952,497664,3.85,15.22,0.0,0.0,0,424.95,437.26,539.83,198.34,734.17,1705.45,735.86,752.62,1685.95,Medium,1705.45,1705.45,539.83,1.2204168987657218,0.31653229352956697,1.0
conf5_4-8x8-20,49152.0,49152.0,1916928.0,32,16,4,3603.25,125952,497664,3.85,15.22,0.0,0.0,0,838.92,873.32,1501.12,194.56,676.76,2256.54,678.92,872.72,2261.86,Medium,2261.86,2261.86,1501.12,1.593047315041603,0.6636661862361065,1.0
conf5_4-8x8-20,49152.0,49152.0,1916928.0,64,16,4,3916.09,125952,497664,3.85,15.22,0.0,0.0,0,1616.98,1685.95,2850.45,332.81,621.87,1292.82,1777.81,210.99,2496.81,Medium,2496.81,2496.81,2850.45,1.3738497430230316,1.141636728465522,1.0
conf5_4-8x8-20,49152.0,49152.0,1916928.0,128,16,4,4595.57,125952,497664,3.85,15.22,0.0,0.0,0,2929.96,3045.76,3560.58,343.97,654.16,2382.39,3272.6,214.44,2594.83,Medium,3272.6,3272.6,3560.58,1.290680170084649,1.087997311006539,1.0
conf5_4-8x8-20,49152.0,49152.0,1916928.0,256,16,4,4925.46,125952,497664,3.85,15.22,0.0,0.0,0,3017.6,3255.58,3777.2,350.3,671.5,2508.86,3374.13,216.38,2563.17,Medium,3374.13,3374.13,3777.2,1.3039976702319178,1.1194589420087548,1.0
conf5_4-8x8-20,49152.0,49152.0,1916928.0,512,16,4,5099.06,125952,497664,3.85,15.22,0.0,0.0,0,3066.16,3376.17,3866.48,353.78,681.26,3409.77,4182.01,216.51,2583.03,Medium,4182.01,4182.01,3866.48,1.2192845067324085,0.9245506347426237,1.0
c-54,31793.0,31793.0,385987.0,16,16,4,733.82,43744,173211,2.26,8.95,0.0,0.0,0,271.44,231.09,8.76,92.51,194.97,53.37,196.63,222.93,54.14,Medium,222.93,271.44,8.76,2.7034335396404363,0.03227232537577365,1.0
c-54,31793.0,31793.0,385987.0,32,16,4,1245.12,43744,173211,2.26,8.95,0.0,0.0,0,527.53,466.86,69.26,93.56,229.6,111.55,229.93,337.23,113.03,Medium,337.23,527.53,69.26,2.3602828275169183,0.1312911114059864,1.0
c-54,31793.0,31793.0,385987.0,64,16,4,1473.23,43744,173211,2.26,8.95,0.0,0.0,0,1044.51,904.6,136.53,261.91,282.91,934.83,268.15,97.57,215.72,Medium,934.83,1044.51,136.53,1.4104508334051373,0.13071200850159406,1.0
c-54,31793.0,31793.0,385987.0,128,16,4,1926.32,43744,173211,2.26,8.95,0.0,0.0,0,1997.16,1748.63,155.36,271.99,309.76,1685.61,400.35,100.36,395.7,Medium,1685.61,1997.16,155.36,0.96452963207755,0.0777904624566885,1.0
c-54,31793.0,31793.0,385987.0,256,16,4,2114.27,43744,173211,2.26,8.95,0.0,0.0,0,2216.08,2115.12,167.59,279.15,326.79,1959.69,564.3,101.81,618.91,Medium,1959.69,2216.08,167.59,0.9540585177430418,0.07562452619039024,1.0
c-54,31793.0,31793.0,385987.0,512,16,4,2234.37,43744,173211,2.26,8.95,0.0,0.0,0,2407.18,2439.98,173.63,282.79,335.28,2678.24,438.44,101.87,924.01,Medium,2678.24,2678.24,173.63,0.8342680267638449,0.06482988828484378,1.0
ckt11752_dc_1,49702.0,49702.0,333029.0,16,16,4,563.5,42961,167667,1.99,7.75,0.0,0.0,0,228.1,188.79,1.88,56.47,157.24,30.25,158.81,192.84,29.72,Low,192.84,228.1,1.88,2.4704077159140727,0.008241999123191582,1.0
ckt11752_dc_1,49702.0,49702.0,333029.0,32,16,4,883.37,42961,167667,1.99,7.75,0.0,0.0,0,454.65,380.39,19.3,57.09,163.81,58.55,164.38,271.31,58.42,Low,271.31,454.65,19.3,1.9429671175629606,0.04245023644561751,1.0
ckt11752_dc_1,49702.0,49702.0,333029.0,64,16,4,1369.08,42961,167667,1.99,7.75,0.0,0.0,0,888.08,725.55,38.1,199.3,190.57,807.83,141.52,69.52,115.08,Low,807.83,888.08,38.1,1.54161787226376,0.04290154040176561,1.0
ckt11752_dc_1,49702.0,49702.0,333029.0,128,16,4,1740.19,42961,167667,1.99,7.75,0.0,0.0,0,1574.61,1322.2,43.67,205.7,199.67,1261.47,169.4,73.57,198.9,Low,1261.47,1574.61,43.67,1.105156197407612,0.027733851556893455,1.0
ckt11752_dc_1,49702.0,49702.0,333029.0,256,16,4,1961.88,42961,167667,1.99,7.75,0.0,0.0,0,1721.64,1564.89,44.71,207.38,204.28,1411.89,283.25,74.04,323.51,Low,1411.89,1721.64,44.71,1.1395413675332822,0.025969424502218813,1.0
ckt11752_dc_1,49702.0,49702.0,333029.0,512,16,4,1932.0,42961,167667,1.99,7.75,0.0,0.0,0,1772.61,1726.66,45.68,208.4,206.03,1798.03,215.91,74.2,525.62,Low,1798.03,1798.03,45.68,1.0745093240935912,0.025405582776705616,1.0
cvxqp3,17500.0,17500.0,114962.0,16,16,4,263.07,30643,122169,1.0,4.0,0.0,0.0,0,178.78,116.96,64.76,55.56,144.07,443.7,145.27,128.37,443.7,Low,443.7,443.7,64.76,0.5929006085192697,0.1459544737435204,1.0
cvxqp3,17500.0,17500.0,114962.0,32,16,4,462.62,30643,122169,1.0,4.0,0.0,0.0,0,346.43,247.15,130.98,57.87,163.5,716.15,163.28,201.09,711.99,Low,716.15,716.15,130.98,0.6459819870138938,0.18289464497661104,1.0
cvxqp3,17500.0,17500.0,114962.0,64,16,4,574.81,30643,122169,1.0,4.0,0.0,0.0,0,679.4,472.37,258.63,197.12,195.47,708.9,524.46,74.04,956.73,Low,956.73,956.73,258.63,0.6008069152216403,0.2703270515192374,1.0
cvxqp3,17500.0,17500.0,114962.0,128,16,4,796.27,30643,122169,1.0,4.0,0.0,0.0,0,1260.87,894.7,324.94,213.3,209.2,1224.62,975.79,77.19,1173.29,Low,1224.62,1260.87,324.94,0.6315242649916328,0.2577109456169153,1.0
cvxqp3,17500.0,17500.0,114962.0,256,16,4,1035.69,30643,122169,1.0,4.0,0.0,0.0,0,1547.7,1230.77,366.24,222.13,216.29,1469.91,1084.33,79.76,1306.26,Low,1469.91,1547.7,366.24,0.6691800736576856,0.23663500678426053,1.0
cvxqp3,17500.0,17500.0,114962.0,512,16,4,1140.71,30643,122169,1.0,4.0,0.0,0.0,0,1679.0,1544.04,382.66,226.0,219.72,1822.69,1366.38,80.83,1316.35,Low,1822.69,1822.69,382.66,0.625838732861869,0.20994244770092557,1.0
circuit_4,80209.0,80209.0,307604.0,16,16,4,500.98,45199,175281,1.75,6.81,0.0,0.0,0,179.36,150.12,0.22,34.92,50.97,11.43,52.49,160.54,11.54,Low,160.54,179.36,0.22,2.7931534344335414,0.0012265834076717215,1.0
circuit_4,80209.0,80209.0,307604.0,32,16,4,768.05,45199,175281,1.75,6.81,0.0,0.0,0,353.77,302.46,2.33,35.44,67.6,22.43,67.19,213.02,22.34,Low,213.02,353.77,2.33,2.17104333323911,0.006586200073494078,1.0
circuit_4,80209.0,80209.0,307604.0,64,16,4,993.87,45199,175281,1.75,6.81,0.0,0.0,0,665.09,570.16,4.62,153.0,94.1,663.65,57.2,48.86,43.03,Low,663.65,665.09,4.62,1.4943391119998797,0.006946428302936444,1.0
circuit_4,80209.0,80209.0,307604.0,128,16,4,1224.9,45199,175281,1.75,6.81,0.0,0.0,0,1048.05,915.49,5.12,156.14,107.27,967.31,79.05,50.91,82.98,Low,967.31,1048.05,5.12,1.1687419493344784,0.0048852631076761605,1.0
circuit_4,80209.0,80209.0,307604.0,256,16,4,1292.79,45199,175281,1.75,6.81,0.0,0.0,0,1120.6,1052.99,5.19,157.29,114.22,1018.35,109.82,51.74,141.55,Low,1018.35,1120.6,5.19,1.1536587542388006,0.004631447438872034,1.0
circuit_4,80209.0,80209.0,307604.0,512,16,4,1295.35,45199,175281,1.75,6.81,0.0,0.0,0,1163.79,1124.18,5.22,158.3,118.01,1165.58,93.58,51.77,221.99,Low,1165.58,1165.58,5.22,1.1113351292918547,0.004478457077163301,1.0
dbic1,43200.0,226317.0,1081843.0,16,16,4,587.64,264994,1056251,1.02,4.08,0.0,0.0,0,315.96,310.87,2.46,151.71,493.32,150.13,492.87,267.12,148.14,Low,493.32,493.32,2.46,1.1911943566042325,0.004986621260034055,1.0
dbic1,43200.0,226317.0,1081843.0,32,16,4,887.12,264994,1056251,1.02,4.08,0.0,0.0,0,604.21,623.36,14.03,150.24,480.82,296.15,483.61,389.57,282.13,Low,483.61,623.36,14.03,1.4231262833675564,0.022507058521560572,1.0
dbic1,43200.0,226317.0,1081843.0,64,16,4,1020.37,264994,1056251,1.02,4.08,0.0,0.0,0,1065.86,1094.98,26.29,294.18,474.86,912.37,589.32,122.8,504.53,Low,912.37,1094.98,26.29,0.9318617691647336,0.024009570951067597,1.0
dbic1,43200.0,226317.0,1081843.0,128,16,4,1287.14,264994,1056251,1.02,4.08,0.0,0.0,0,1566.47,1545.21,34.34,300.49,492.39,1482.48,653.93,126.27,897.24,Low,1482.48,1566.47,34.34,0.8216818707029181,0.02192190083436006,1.0
dbic1,43200.0,226317.0,1081843.0,256,16,4,1373.88,264994,1056251,1.02,4.08,0.0,0.0,0,1628.36,1655.3,36.25,301.25,500.32,1571.02,1017.61,127.6,1318.01,Low,1571.02,1655.3,36.25,0.8299885217181177,0.02189935359149399,1.0
dbic1,43200.0,226317.0,1081843.0,512,16,4,1293.78,264994,1056251,1.02,4.08,0.0,0.0,0,1650.64,1711.02,36.6,305.5,504.69,1711.61,809.9,127.59,1414.29,Low,1711.61,1711.61,36.6,0.7558848102079329,0.021383375885861852,1.0
baxter,27441.0,30733.0,111576.0,16,16,4,210.92,20596,78997,1.41,5.42,0.0,0.0,0,134.43,92.98,0.71,35.04,76.79,7.76,77.54,110.36,7.71,Low,110.36,134.43,0.71,1.5689950159934536,0.005281559175779216,1.0
baxter,27441.0,30733.0,111576.0,32,16,4,376.31,20596,78997,1.41,5.42,0.0,0.0,0,253.58,188.47,7.95,36.62,96.85,19.9,97.06,180.54,19.05,Low,180.54,253.58,7.95,1.483989273602019,0.031351052922154746,1.0
baxter,27441.0,30733.0,111576.0,64,16,4,528.17,20596,78997,1.41,5.42,0.0,0.0,0,506.01,367.33,15.76,151.6,119.3,550.99,51.12,50.28,38.9,Low,550.99,550.99,15.76,0.9585836403564492,0.028603059946641498,1.0
baxter,27441.0,30733.0,111576.0,128,16,4,838.92,20596,78997,1.41,5.42,0.0,0.0,0,939.59,701.74,19.47,157.93,125.33,775.51,73.2,52.52,74.91,Low,775.51,939.59,19.47,0.8928575229621429,0.020721804191189772,1.0
baxter,27441.0,30733.0,111576.0,256,16,4,1078.68,20596,78997,1.41,5.42,0.0,0.0,0,1117.16,920.21,20.2,166.83,128.51,987.4,104.06,53.92,137.7,Low,987.4,1117.16,20.2,0.9655555157721365,0.018081563965770344,1.0
baxter,27441.0,30733.0,111576.0,512,16,4,1167.19,20596,78997,1.41,5.42,0.0,0.0,0,1186.19,1076.73,20.66,165.48,130.06,1128.81,78.49,54.12,214.14,Low,1128.81,1186.19,20.66,0.9839823299808631,0.017417108557650964,1.0
barrier2-10,115625.0,115625.0,2158759.0,16,16,4,563.5,584161,2326012,1.68,6.67,0.0,0.0,0,417.16,449.34,1.1,179.92,656.49,114.16,657.93,395.69,113.76,Low,657.93,657.93,1.1,0.8564740929886159,0.001671910385603332,1.0
barrier2-10,115625.0,115625.0,2158759.0,32,16,4,888.93,584161,2326012,1.68,6.67,0.0,0.0,0,819.85,894.04,10.97,177.82,633.7,229.56,636.23,523.9,236.32,Low,636.23,894.04,10.97,0.9942843720638898,0.012270144512549775,1.0
barrier2-10,115625.0,115625.0,2158759.0,64,16,4,1061.6,584161,2326012,1.68,6.67,0.0,0.0,0,1524.42,1667.94,21.75,310.87,584.63,1187.65,465.02,192.01,386.89,Low,1187.65,1667.94,21.75,0.6364737340671726,0.013040037411417677,1.0
barrier2-10,115625.0,115625.0,2158759.0,128,16,4,1215.43,584161,2326012,1.68,6.67,0.0,0.0,0,2719.86,2951.02,24.47,317.27,605.65,2119.97,574.05,196.61,621.3,Low,2119.97,2951.02,24.47,0.41186776097756034,0.00829204817317402,1.0
barrier2-10,115625.0,115625.0,2158759.0,256,16,4,1268.88,584161,2326012,1.68,6.67,0.0,0.0,0,2775.42,3060.36,24.71,321.89,616.09,2175.36,1005.11,198.8,1074.6,Low,2175.36,3060.36,24.71,0.4146178880915971,0.008074213491223255,1.0
barrier2-10,115625.0,115625.0,2158759.0,512,16,4,1163.01,584161,2326012,1.68,6.67,0.0,0.0,0,2799.15,3114.7,24.82,323.89,622.69,2959.07,644.32,198.82,1488.22,Low,2959.07,3114.7,24.82,0.37339390631521496,0.00796866471891354,1.0
ch7-7-b5,35280.0,52920.0,211680.0,16,16,4,475.69,42157,164919,1.28,5.02,0.0,0.0,0,192.44,146.29,63.97,50.64,136.83,538.63,136.83,241.64,527.88,Low,538.63,538.63,63.97,0.883147986558491,0.11876427232051687,1.0
ch7-7-b5,35280.0,52920.0,211680.0,32,16,4,840.0,42157,164919,1.28,5.02,0.0,0.0,0,374.32,294.2,179.09,51.66,146.04,757.35,146.04,314.07,757.35,Low,757.35,757.35,179.09,1.1091305208952267,0.23646926784181685,1.0
ch7-7-b5,35280.0,52920.0,211680.0,64,16,4,1041.48,42157,164919,1.28,5.02,0.0,0.0,0,730.56,567.51,341.56,187.29,169.79,714.53,484.67,68.44,927.4,Low,927.4,927.4,341.56,1.1230105671770543,0.3682984688376105,1.0
ch7-7-b5,35280.0,52920.0,211680.0,128,16,4,1251.62,42157,164919,1.28,5.02,0.0,0.0,0,1284.86,1012.22,406.88,196.41,177.86,1239.71,923.86,70.73,997.31,Low,1239.71,1284.86,406.88,0.9741294771414785,0.3166726335943216,1.0
ch7-7-b5,35280.0,52920.0,211680.0,256,16,4,1433.9,42157,164919,1.28,5.02,0.0,0.0,0,1364.03,1246.55,430.68,200.28,181.83,1398.38,983.7,72.33,992.93,Low,1398.38,1398.38,430.68,1.0254008209499563,0.30798495401822107,1.0
ch7-7-b5,35280.0,52920.0,211680.0,512,16,4,1529.07,42157,164919,1.28,5.02,0.0,0.0,0,1433.3,1352.59,453.31,202.15,183.49,1384.09,1253.24,72.42,1001.15,Low,1384.09,1433.3,453.31,1.06681783297286,0.3162701458173446,1.0
denormal,89400.0,89400.0,1156224.0,16,16,4,1283.27,122404,489538,2.36,9.45,0.0,0.0,0,342.89,331.39,272.12,95.18,311.15,1422.17,311.99,432.07,1415.21,Medium,1422.17,1422.17,272.12,0.902332351266023,0.19134140081706125,1.0
denormal,89400.0,89400.0,1156224.0,32,16,4,2094.61,122404,489538,2.36,9.45,0.0,0.0,0,676.55,665.45,852.99,95.79,313.17,1723.14,313.13,512.17,1725.71,Medium,1725.71,1725.71,852.99,1.2137670871699184,0.49428351229349077,1.0
denormal,89400.0,89400.0,1156224.0,64,16,4,2549.56,122404,489538,2.36,9.45,0.0,0.0,0,1323.29,1290.43,1600.86,251.63,325.15,1092.84,1115.51,95.88,1834.55,Medium,1834.55,1834.55,1600.86,1.389746804393448,0.8726172630890409,1.0
denormal,89400.0,89400.0,1156224.0,128,16,4,2843.47,122404,489538,2.36,9.45,0.0,0.0,0,2468.59,2412.57,1885.02,259.21,337.23,1833.82,2116.17,99.9,1858.88,Medium,2116.17,2468.59,1885.02,1.151859968646069,0.7636018941987126,1.0
denormal,89400.0,89400.0,1156224.0,256,16,4,2995.88,122404,489538,2.36,9.45,0.0,0.0,0,2587.35,2657.22,2016.96,261.26,344.13,1933.28,2172.33,101.8,1899.93,Medium,2172.33,2657.22,2016.96,1.1274489880401324,0.7590489308374919,1.0
denormal,89400.0,89400.0,1156224.0,512,16,4,3084.29,122404,489538,2.36,9.45,0.0,0.0,0,2637.52,2783.99,2054.37,263.48,346.96,2642.99,2772.51,101.86,1909.34,Medium,2772.51,2783.99,2054.37,1.1078667667628117,0.737922909205852,1.0
Chevron4,711450.0,711450.0,6376412.0,16,16,4,1857.93,621789,2398698,2.66,10.25,0.0,0.0,0,386.12,400.7,261.79,73.1,223.96,1428.73,223.8,396.4,1431.94,Medium,1431.94,1431.94,261.79,1.297491515007612,0.18282190594577985,1.0
Chevron4,711450.0,711450.0,6376412.0,32,16,4,2621.88,621789,2398698,2.66,10.25,0.0,0.0,0,762.09,795.86,944.93,72.28,222.54,1498.39,222.58,421.44,1499.8,Medium,1499.8,1499.8,944.93,1.7481530870782773,0.6300373383117749,1.0
Chevron4,711450.0,711450.0,6376412.0,64,16,4,2963.71,621789,2398698,2.66,10.25,0.0,0.0,0,1453.15,1517.02,1700.72,216.11,237.42,1005.54,798.5,79.09,1488.34,Medium,1488.34,1517.02,1700.72,1.7426207723787572,1.1210926685211797,1.0
Chevron4,711450.0,711450.0,6376412.0,128,16,4,3044.91,621789,2398698,2.66,10.25,0.0,0.0,0,2336.22,2417.14,1966.13,217.72,240.93,1797.31,1536.39,80.62,1528.25,Medium,1797.31,2417.14,1966.13,1.25971602803313,0.8134117179807542,1.0
Chevron4,711450.0,711450.0,6376412.0,256,16,4,3070.84,621789,2398698,2.66,10.25,0.0,0.0,0,2340.5,2440.67,2013.83,217.75,242.81,1794.69,1547.98,81.3,1533.83,Medium,1794.69,2440.67,2013.83,1.2581954954991867,0.8251135958568753,1.0
Chevron4,711450.0,711450.0,6376412.0,512,16,4,3090.66,621789,2398698,2.66,10.25,0.0,0.0,0,2344.43,2449.73,2034.31,217.94,243.37,2284.86,1986.27,81.31,1534.28,Medium,2284.86,2449.73,2034.31,1.2616329146477365,0.8304221281528985,1.0
chem_master1,40401.0,40401.0,201201.0,16,16,4,384.71,32726,125827,1.6,6.15,0.0,0.0,0,176.34,136.13,120.55,43.29,115.63,558.89,115.97,188.92,555.8,Low,558.89,558.89,120.55,0.6883465440426559,0.21569539623181663,1.0
chem_master1,40401.0,40401.0,201201.0,32,16,4,543.79,32726,125827,1.6,6.15,0.0,0.0,0,356.42,281.4,393.74,44.26,122.61,772.36,122.8,253.08,763.57,Low,772.36,772.36,393.74,0.7040628722357449,0.5097881816769382,1.0
chem_master1,40401.0,40401.0,201201.0,64,16,4,711.59,32726,125827,1.6,6.15,0.0,0.0,0,698.61,523.62,747.26,176.53,144.02,718.58,410.61,60.96,912.48,Low,912.48,912.48,747.26,0.7798417499561634,0.8189330177099772,1.0
chem_master1,40401.0,40401.0,201201.0,128,16,4,1346.95,32726,125827,1.6,6.15,0.0,0.0,0,1234.36,971.99,908.87,185.52,150.81,1214.8,792.13,63.3,983.27,Low,1214.8,1234.36,908.87,1.091213260313037,0.7363086943841344,1.0
chem_master1,40401.0,40401.0,201201.0,256,16,4,1550.68,32726,125827,1.6,6.15,0.0,0.0,0,1341.34,1218.94,1000.38,189.42,154.1,1423.17,830.98,64.56,998.21,Low,1423.17,1423.17,1000.38,1.0895957615745133,0.7029237547165834,1.0
chem_master1,40401.0,40401.0,201201.0,512,16,4,1653.85,32726,125827,1.6,6.15,0.0,0.0,0,1440.04,1359.47,1075.22,191.67,155.59,1419.41,1074.86,64.62,993.74,Low,1419.41,1440.04,1075.22,1.1484750423599344,0.7466598150051388,1.0
email-EuAll,265214.0,265214.0,420045.0,16,16,4,413.43,101619,382079,1.1,4.13,0.0,0.0,0,121.54,98.86,0.15,15.32,42.58,80.64,42.59,122.93,80.42,Low,122.93,122.93,0.15,3.363133490604409,0.0012202066216546001,1.0
email-EuAll,265214.0,265214.0,420045.0,32,16,4,641.29,101619,382079,1.1,4.13,0.0,0.0,0,239.82,195.83,0.77,15.67,42.92,158.57,42.94,139.0,153.36,Low,158.57,239.82,0.77,2.6740472020682176,0.003210741389375365,1.0
email-EuAll,265214.0,265214.0,420045.0,64,16,4,751.76,101619,382079,1.1,4.13,0.0,0.0,0,453.49,379.36,1.52,84.39,52.98,483.78,156.95,26.4,285.36,Low,483.78,483.78,1.52,1.5539294720740833,0.0031419240150481627,1.0
email-EuAll,265214.0,265214.0,420045.0,128,16,4,843.04,101619,382079,1.1,4.13,0.0,0.0,0,737.57,655.68,1.68,84.92,53.65,620.68,250.18,26.76,453.73,Low,620.68,737.57,1.68,1.1429965969331723,0.0022777499084832625,1.0
email-EuAll,265214.0,265214.0,420045.0,256,16,4,869.55,101619,382079,1.1,4.13,0.0,0.0,0,739.03,708.86,1.69,84.48,53.85,655.23,276.28,27.05,479.85,Low,655.23,739.03,1.69,1.1766098805190588,0.0022867813214619164,1.0
email-EuAll,265214.0,265214.0,420045.0,512,16,4,895.98,101619,382079,1.1,4.13,0.0,0.0,0,745.34,729.88,1.7,84.4,54.21,724.96,299.65,27.07,481.31,Low,724.96,745.34,1.7,1.2021091045697265,0.002280838275149596,1.0
af_1_k101,503625.0,503625.0,17550675.0,16,16,4,4942.46,628135,2511425,6.99,27.94,0.0,0.0,0,488.35,525.69,883.01,176.69,737.89,2039.83,738.54,763.11,2039.59,High,2039.83,2039.83,883.01,2.422976424505964,0.4328841128917606,1.0
af_1_k101,503625.0,503625.0,17550675.0,32,16,4,7417.87,628135,2511425,6.99,27.94,0.0,0.0,0,966.82,1046.15,3621.68,174.81,642.63,2496.72,643.09,812.83,2493.7,High,2496.72,2496.72,3621.68,2.0481848203043893,1.450575154602839,1.0
af_1_k101,503625.0,503625.0,17550675.0,64,16,4,8375.41,628135,2511425,6.99,27.94,0.0,0.0,0,1873.52,2034.09,6548.76,293.53,582.55,1290.87,1666.85,183.05,2533.57,High,2533.57,2533.57,6548.76,1.2789306677905434,2.5847953678011657,1.0
af_1_k101,503625.0,503625.0,17550675.0,128,16,4,8685.77,628135,2511425,6.99,27.94,0.0,0.0,0,3321.0,3633.4,7603.04,297.61,603.55,2443.79,3100.55,187.59,2629.66,High,3100.55,3633.4,7603.04,1.1424075106799385,2.0925414212583253,1.0
af_1_k101,503625.0,503625.0,17550675.0,256,16,4,8782.75,628135,2511425,6.99,27.94,0.0,0.0,0,3333.5,3684.36,7836.65,300.12,613.04,2471.88,3121.4,189.55,2567.2,High,3121.4,3684.36,7836.65,1.1207276068217926,2.1270044186778705,1.0
af_1_k101,503625.0,503625.0,17550675.0,512,16,4,8828.17,628135,2511425,6.99,27.94,0.0,0.0,0,3335.22,3705.83,7901.37,301.67,618.38,3617.46,3843.67,189.56,2567.71,High,3843.67,3843.67,7901.37,1.1172961144712878,2.0556837605725775,1.0
ca-CondMat,23133.0,23133.0,186936.0,16,16,4,322.3,46316,183097,1.02,4.04,0.0,0.0,0,191.73,140.87,3.83,63.48,167.36,158.42,167.06,145.36,143.36,Low,167.36,191.73,3.83,1.6810097532989101,0.01997600792781516,1.0
ca-CondMat,23133.0,23133.0,186936.0,32,16,4,591.57,46316,183097,1.02,4.04,0.0,0.0,0,371.27,291.4,12.96,65.47,185.54,279.01,187.5,246.29,271.91,Low,279.01,371.27,12.96,1.593368707409702,0.03490721038597248,1.0
ca-CondMat,23133.0,23133.0,186936.0,64,16,4,732.36,46316,183097,1.02,4.04,0.0,0.0,0,741.07,556.77,25.78,212.19,219.15,667.63,442.19,81.59,492.26,Low,667.63,741.07,25.78,0.9882467243310348,0.03478753693983024,1.0
ca-CondMat,23133.0,23133.0,186936.0,128,16,4,824.87,46316,183097,1.02,4.04,0.0,0.0,0,1380.88,1057.63,35.94,225.09,231.71,1194.48,720.72,84.66,804.03,Low,1194.48,1380.88,35.94,0.5973509646022825,0.026026881408956603,1.0
ca-CondMat,23133.0,23133.0,186936.0,256,16,4,981.94,46316,183097,1.02,4.04,0.0,0.0,0,1728.89,1466.88,38.29,231.97,238.97,1584.2,946.81,86.55,1119.8,Low,1584.2,1728.89,38.29,0.5679597892289272,0.02214715800311182,1.0
ca-CondMat,23133.0,23133.0,186936.0,512,16,4,1047.44,46316,183097,1.02,4.04,0.0,0.0,0,1858.9,1758.36,39.19,235.29,242.09,2184.79,1003.18,86.68,1244.17,Low,2184.79,2184.79,39.19,0.47942365170107887,0.01793765075819644,1.0
c-46,14913.0,14913.0,130397.0,16,16,4,367.32,16901,67018,1.95,7.72,0.0,0.0,0,160.59,121.41,6.74,66.56,160.39,17.62,161.18,164.64,17.5,Low,164.64,164.64,6.74,2.231049562682216,0.04093780369290574,1.0
c-46,14913.0,14913.0,130397.0,32,16,4,645.53,16901,67018,1.95,7.72,0.0,0.0,0,313.45,248.38,42.66,69.86,188.43,53.51,188.43,240.36,53.3,Low,240.36,313.45,42.66,2.059435316637422,0.1360982612856915,1.0
c-46,14913.0,14913.0,130397.0,64,16,4,980.43,16901,67018,1.95,7.72,0.0,0.0,0,616.53,484.75,84.4,228.27,226.68,673.02,131.88,83.16,103.86,Low,673.02,673.02,84.4,1.4567620575911562,0.1254048913851,1.0
c-46,14913.0,14913.0,130397.0,128,16,4,1170.79,16901,67018,1.95,7.72,0.0,0.0,0,1182.74,959.68,85.53,248.02,243.96,1088.91,190.5,84.4,199.31,Low,1088.91,1182.74,85.53,0.9898963423913962,0.07231513265806518,1.0
c-46,14913.0,14913.0,130397.0,256,16,4,1655.83,16901,67018,1.95,7.72,0.0,0.0,0,1619.84,1387.2,94.77,259.3,253.91,1403.06,335.53,87.91,371.97,Low,1403.06,1619.84,94.77,1.0222182437771632,0.058505778348478865,1.0
c-46,14913.0,14913.0,130397.0,512,16,4,1988.9,16901,67018,1.95,7.72,0.0,0.0,0,1914.08,1795.48,101.71,263.81,258.31,2138.75,276.26,88.84,668.7,Low,2138.75,2138.75,101.71,0.9299357101110463,0.04755581531268264,1.0
aug3dcqp,35543.0,35543.0,128115.0,16,16,4,334.5,25762,98928,1.3,4.97,0.0,0.0,0,122.72,104.16,29.7,32.05,83.3,337.14,83.41,124.14,334.5,Low,337.14,337.14,29.7,0.99216942516462,0.08809396689802457,1.0
aug3dcqp,35543.0,35543.0,128115.0,32,16,4,569.4,25762,98928,1.3,4.97,0.0,0.0,0,237.69,212.46,108.8,32.88,88.75,494.65,88.57,185.67,498.5,Low,498.5,498.5,108.8,1.1422266800401204,0.21825476429287863,1.0
aug3dcqp,35543.0,35543.0,128115.0,64,16,4,666.4,25762,98928,1.3,4.97,0.0,0.0,0,467.15,402.56,208.23,141.13,106.94,632.67,293.84,49.33,611.53,Low,632.67,632.67,208.23,1.0533137338580936,0.32912892977381575,1.0
aug3dcqp,35543.0,35543.0,128115.0,128,16,4,923.35,25762,98928,1.3,4.97,0.0,0.0,0,835.99,753.06,250.53,149.38,112.42,924.18,564.38,50.97,682.82,Low,924.18,924.18,250.53,0.9991019065550002,0.2710835551515939,1.0
aug3dcqp,35543.0,35543.0,128115.0,256,16,4,1049.59,25762,98928,1.3,4.97,0.0,0.0,0,996.03,898.26,268.69,152.63,114.73,1021.85,600.42,51.91,660.81,Low,1021.85,1021.85,268.69,1.027146841512942,0.26294465919655524,1.0
aug3dcqp,35543.0,35543.0,128115.0,512,16,4,1176.04,25762,98928,1.3,4.97,0.0,0.0,0,1064.02,963.04,277.19,154.28,116.06,1052.55,769.75,52.04,667.16,Low,1052.55,1064.02,277.19,1.1052799759403018,0.2605120204507434,1.0
12month1,12471.0,872622.0,22624727.0,16,16,4,414.66,4302057,17207065,1.31,5.26,0.0,0.0,0,429.44,507.33,11.26,348.22,594.4,67.51,579.47,232.46,67.56,Low,594.4,594.4,11.26,0.6976110363391657,0.018943472409152087,1.0
12month1,12471.0,872622.0,22624727.0,32,16,4,699.44,4302057,17207065,1.31,5.26,0.0,0.0,0,813.74,959.37,79.05,368.83,708.5,140.1,702.53,400.52,140.11,Low,708.5,959.37,79.05,0.7290617801265414,0.08239782357171893,1.0
12month1,12471.0,872622.0,22624727.0,64,16,4,1049.37,4302057,17207065,1.31,5.26,0.0,0.0,0,1402.8,1604.48,148.56,424.75,783.77,1151.77,306.34,964.58,258.96,Low,1151.77,1604.48,148.56,0.6540249800558435,0.09259074591144795,1.0
12month1,12471.0,872622.0,22624727.0,128,16,4,1372.71,4302057,17207065,1.31,5.26,0.0,0.0,0,1983.12,2108.5,156.46,436.79,984.47,1980.04,369.81,934.84,458.0,Low,1980.04,2108.5,156.46,0.6510362817168603,0.07420441071852028,1.0
12month1,12471.0,872622.0,22624727.0,256,16,4,1367.04,4302057,17207065,1.31,5.26,0.0,0.0,0,2050.1,2183.39,199.43,443.35,1109.53,2068.04,630.74,879.63,765.13,Low,2068.04,2183.39,199.43,0.6261089406839823,0.09133961408635197,1.0
12month1,12471.0,872622.0,22624727.0,512,16,4,1451.96,4302057,17207065,1.31,5.26,0.0,0.0,0,2052.85,2194.29,192.72,447.09,1193.43,2340.77,469.96,880.84,1062.75,Low,2340.77,2340.77,192.72,0.6202916134434395,0.08233188224387701,1.0
c-55,32780.0,32780.0,403450.0,16,16,4,695.6,55666,221103,1.82,7.25,0.0,0.0,0,265.78,230.94,10.44,92.11,156.38,36.03,156.74,227.81,37.97,Low,227.81,265.78,10.44,2.617202197306043,0.03928060802167206,1.0
c-55,32780.0,32780.0,403450.0,32,16,4,1206.13,55666,221103,1.82,7.25,0.0,0.0,0,523.96,465.07,62.42,93.61,199.93,73.6,201.02,329.75,72.38,Low,329.75,523.96,62.42,2.301950530574853,0.11913123139170928,1.0
c-55,32780.0,32780.0,403450.0,64,16,4,1410.66,55666,221103,1.82,7.25,0.0,0.0,0,1025.94,906.12,119.2,259.29,262.53,919.02,185.28,99.49,141.25,Low,919.02,1025.94,119.2,1.3749926896309725,0.11618613174259702,1.0
c-55,32780.0,32780.0,403450.0,128,16,4,1627.63,55666,221103,1.82,7.25,0.0,0.0,0,1932.69,1734.34,142.13,271.11,295.46,1688.08,269.44,102.41,258.48,Low,1688.08,1932.69,142.13,0.8421578214819759,0.0735399883064537,1.0
c-55,32780.0,32780.0,403450.0,256,16,4,1850.16,55666,221103,1.82,7.25,0.0,0.0,0,2206.91,2119.24,149.26,276.35,317.08,1917.77,350.45,103.63,431.56,Low,1917.77,2206.91,149.26,0.838348641312967,0.06763302536125171,1.0
c-55,32780.0,32780.0,403450.0,512,16,4,2001.61,55666,221103,1.82,7.25,0.0,0.0,0,2347.77,2404.62,153.96,279.37,327.1,2543.42,280.4,103.75,635.7,Low,2543.42,2543.42,153.96,0.7869758042320969,0.06053266861155452,1.0
flower_8_4,55081.0,125361.0,375266.0,16,16,4,445.68,81362,320350,1.17,4.61,0.0,0.0,0,216.92,186.14,16.45,56.93,158.61,642.58,159.96,200.25,656.06,Low,656.06,656.06,16.45,0.6793281102338201,0.02507392616528976,1.0
flower_8_4,55081.0,125361.0,375266.0,32,16,4,765.85,81362,320350,1.17,4.61,0.0,0.0,0,424.99,375.64,47.63,57.8,167.08,913.06,167.04,282.47,927.73,Low,927.73,927.73,47.63,0.8255095771399006,0.051340368426158474,1.0
flower_8_4,55081.0,125361.0,375266.0,64,16,4,990.8,81362,320350,1.17,4.61,0.0,0.0,0,812.26,702.75,93.59,194.31,189.19,746.43,571.4,72.45,1053.38,Low,1053.38,1053.38,93.59,0.9405912396286239,0.08884732954869087,1.0
flower_8_4,55081.0,125361.0,375266.0,128,16,4,1196.07,81362,320350,1.17,4.61,0.0,0.0,0,1236.97,1082.24,108.11,200.7,196.69,1155.55,1068.37,74.89,1096.07,Low,1155.55,1236.97,108.11,0.9669353339207902,0.08739904767294275,1.0
flower_8_4,55081.0,125361.0,375266.0,256,16,4,1326.91,81362,320350,1.17,4.61,0.0,0.0,0,1295.14,1208.1,112.51,203.2,200.12,1256.12,1118.53,76.6,1085.17,Low,1256.12,1295.14,112.51,1.0245301666229134,0.08687091742977593,1.0
flower_8_4,55081.0,125361.0,375266.0,512,16,4,1387.3,81362,320350,1.17,4.61,0.0,0.0,0,1343.08,1298.64,114.84,205.15,202.24,1364.91,1369.58,76.66,1094.17,Low,1369.58,1369.58,114.84,1.0129382730472116,0.08385052351815886,1.0
al2010,252266.0,252266.0,1230482.0,16,16,4,618.33,291504,1142307,1.08,4.22,0.0,0.0,0,226.73,222.51,6.0,43.86,123.55,635.91,123.78,183.57,632.96,Low,635.91,635.91,6.0,0.9723545784780866,0.00943529744775204,1.0
al2010,252266.0,252266.0,1230482.0,32,16,4,994.33,291504,1142307,1.08,4.22,0.0,0.0,0,444.46,442.38,24.95,43.84,125.08,821.42,125.16,238.26,816.24,Low,821.42,821.42,24.95,1.2105013269703686,0.030374229991965134,1.0
al2010,252266.0,252266.0,1230482.0,64,16,4,1153.76,291504,1142307,1.08,4.22,0.0,0.0,0,856.14,847.29,48.83,164.59,140.68,744.62,428.29,57.59,901.95,Low,901.95,901.95,48.83,1.2791839902433615,0.05413825600088696,1.0
al2010,252266.0,252266.0,1230482.0,128,16,4,1225.58,291504,1142307,1.08,4.22,0.0,0.0,0,1412.72,1378.11,55.6,166.69,141.71,1208.87,824.93,59.37,968.5,Low,1208.87,1412.72,55.6,0.8675321365875757,0.03935670196500368,1.0
al2010,252266.0,252266.0,1230482.0,256,16,4,1260.66,291504,1142307,1.08,4.22,0.0,0.0,0,1434.96,1429.55,56.14,167.57,142.19,1213.64,837.81,60.82,992.42,Low,1213.64,1434.96,56.14,0.8785331995316943,0.03912304175726153,1.0
al2010,252266.0,252266.0,1230482.0,512,16,4,1275.48,291504,1142307,1.08,4.22,0.0,0.0,0,1445.71,1460.68,56.29,168.16,142.41,1377.0,1064.66,60.83,997.78,Low,1377.0,1460.68,56.29,0.873209737930279,0.03853684585261659,1.0
Fault_639,638802.0,638802.0,27245944.0,16,16,4,3324.7,1668670,6616062,4.33,17.15,0.0,0.0,0,462.84,514.39,172.67,207.83,878.8,2255.6,880.18,684.74,2252.23,High,2255.6,2255.6,172.67,1.4739758822486255,0.07655169356268841,1.0
Fault_639,638802.0,638802.0,27245944.0,32,16,4,5075.15,1668670,6616062,4.33,17.15,0.0,0.0,0,909.54,1014.13,639.34,202.1,763.25,2720.66,763.32,787.82,2721.96,High,2721.96,2721.96,639.34,1.864520419109759,0.2348822172258226,1.0
Fault_639,638802.0,638802.0,27245944.0,64,16,4,5441.03,1668670,6616062,4.33,17.15,0.0,0.0,0,1767.7,1968.63,1232.7,318.22,672.77,1357.91,2137.49,197.13,2800.89,High,2800.89,2800.89,1232.7,1.942607528321355,0.4401101078585736,1.0
Fault_639,638802.0,638802.0,27245944.0,128,16,4,5598.96,1668670,6616062,4.33,17.15,0.0,0.0,0,3152.99,3523.8,1429.52,324.13,700.49,2527.59,3964.54,198.76,2776.87,High,3964.54,3964.54,1429.52,1.412259682081654,0.36057651076795794,1.0
Fault_639,638802.0,638802.0,27245944.0,256,16,4,5647.34,1668670,6616062,4.33,17.15,0.0,0.0,0,3147.22,3552.04,1438.07,327.32,714.67,2561.29,3990.56,199.6,2646.57,High,3990.56,3990.56,1438.07,1.415174812557636,0.36036796840543683,1.0
Fault_639,638802.0,638802.0,27245944.0,512,16,4,5668.97,1668670,6616062,4.33,17.15,0.0,0.0,0,3152.75,3575.73,1440.32,328.9,722.0,3485.01,4894.15,199.6,2646.92,High,4894.15,4894.15,1440.32,1.1583155399814065,0.29429420839165127,1.0
CurlCurl_2,806529.0,806529.0,8921789.0,16,16,4,1908.4,840334,3304208,2.7,10.62,0.0,0.0,0,404.43,425.23,202.89,84.89,276.33,1375.12,276.51,315.89,1368.79,Medium,1375.12,1375.12,202.89,1.3878061550991916,0.14754348711385187,1.0
CurlCurl_2,806529.0,806529.0,8921789.0,32,16,4,2818.89,840334,3304208,2.7,10.62,0.0,0.0,0,794.85,842.55,772.68,84.45,274.91,1507.82,274.96,406.58,1507.82,Medium,1507.82,1507.82,772.68,1.869513602419387,0.5124484354896472,1.0
CurlCurl_2,806529.0,806529.0,8921789.0,64,16,4,3068.54,840334,3304208,2.7,10.62,0.0,0.0,0,1534.07,1627.4,1381.14,225.29,287.18,1039.84,986.73,84.61,1590.69,Medium,1590.69,1627.4,1381.14,1.8855474990782843,0.8486788742779895,1.0
CurlCurl_2,806529.0,806529.0,8921789.0,128,16,4,3124.7,840334,3304208,2.7,10.62,0.0,0.0,0,2465.01,2598.93,1542.23,227.2,292.48,1900.88,1897.14,86.94,1568.77,Medium,1900.88,2598.93,1542.23,1.2023024860230942,0.5934095954873737,1.0
CurlCurl_2,806529.0,806529.0,8921789.0,256,16,4,3145.21,840334,3304208,2.7,10.62,0.0,0.0,0,2449.57,2605.52,1651.71,228.31,295.57,1917.38,1910.93,88.02,1505.6,Medium,1917.38,2605.52,1651.71,1.2071333169578433,0.6339272007123339,1.0
CurlCurl_2,806529.0,806529.0,8921789.0,512,16,4,3157.6,840334,3304208,2.7,10.62,0.0,0.0,0,2453.72,2624.47,1667.32,228.69,297.08,2609.4,2417.64,88.03,1505.43,Medium,2609.4,2624.47,1667.32,1.2031381574184503,0.6352977934592509,1.0
crankseg_1,52804.0,52804.0,10614210.0,16,16,4,3430.58,417433,1664831,6.38,25.43,0.0,0.0,0,467.46,530.84,75.77,379.55,1636.73,917.39,1640.27,504.33,916.04,High,1640.27,1640.27,75.77,2.091472745340706,0.046193614465911095,1.0
crankseg_1,52804.0,52804.0,10614210.0,32,16,4,5495.32,417433,1664831,6.38,25.43,0.0,0.0,0,918.1,1047.8,637.8,365.75,1146.3,1805.14,1148.1,628.34,1802.07,High,1805.14,1805.14,637.8,3.0442624948757433,0.35332439589173137,1.0
crankseg_1,52804.0,52804.0,10614210.0,64,16,4,6426.04,417433,1664831,6.38,25.43,0.0,0.0,0,1789.09,2035.23,1261.46,412.61,990.29,1363.24,2508.23,547.63,2910.79,High,2910.79,2910.79,1261.46,2.2076618375080304,0.4333737576396786,1.0
crankseg_1,52804.0,52804.0,10614210.0,128,16,4,7795.97,417433,1664831,6.38,25.43,0.0,0.0,0,3267.8,3615.04,1473.22,423.62,1062.36,2541.49,3908.39,552.65,3065.03,High,3908.39,3908.39,1473.22,1.9946755569428845,0.37693781838557566,1.0
crankseg_1,52804.0,52804.0,10614210.0,256,16,4,8450.38,417433,1664831,6.38,25.43,0.0,0.0,0,3295.63,3703.49,1538.33,429.46,1102.21,2626.1,4548.13,554.13,3047.27,High,4548.13,4548.13,1538.33,1.8579899870935965,0.338233515752628,1.0
crankseg_1,52804.0,52804.0,10614210.0,512,16,4,7642.14,417433,1664831,6.38,25.43,0.0,0.0,0,3312.22,3747.62,1568.64,433.1,1123.8,3692.82,4399.5,554.29,3059.59,High,4399.5,4399.5,1568.64,1.7370473917490625,0.3565496079099898,1.0
ak2010,45292.0,45292.0,217098.0,16,16,4,347.36,50328,197040,1.1,4.31,0.0,0.0,0,176.07,133.52,7.9,41.86,112.9,104.37,112.54,149.31,107.05,Low,149.31,176.07,7.9,1.9728517067075597,0.04486851820298745,1.0
ak2010,45292.0,45292.0,217098.0,32,16,4,564.62,50328,197040,1.1,4.31,0.0,0.0,0,339.75,277.8,31.76,42.69,118.41,207.65,118.93,214.74,206.86,Low,214.74,339.75,31.76,1.66186902133922,0.0934805003679176,1.0
ak2010,45292.0,45292.0,217098.0,64,16,4,803.32,50328,197040,1.1,4.31,0.0,0.0,0,666.97,520.31,62.39,166.74,141.73,679.49,273.08,59.68,336.85,Low,679.49,679.49,62.39,1.1822396208921397,0.09181886414811108,1.0
ak2010,45292.0,45292.0,217098.0,128,16,4,967.03,50328,197040,1.1,4.31,0.0,0.0,0,1192.85,961.14,77.12,174.01,147.79,1239.67,451.58,61.7,555.24,Low,1239.67,1239.67,77.12,0.7800705026337653,0.06221010430195133,1.0
ak2010,45292.0,45292.0,217098.0,256,16,4,1055.47,50328,197040,1.1,4.31,0.0,0.0,0,1306.34,1195.72,81.06,177.26,150.79,1344.78,589.14,62.85,750.07,Low,1344.78,1344.78,81.06,0.7848644387929624,0.060277517512158124,1.0
ak2010,45292.0,45292.0,217098.0,512,16,4,1091.97,50328,197040,1.1,4.31,0.0,0.0,0,1382.24,1318.99,82.2,178.87,152.08,1326.8,637.24,62.85,845.05,Low,1326.8,1382.24,82.2,0.7900002893853455,0.05946868850561408,1.0
bcsstk37,25503.0,25503.0,1140977.0,16,16,4,2116.84,39010,153729,7.42,29.25,0.0,0.0,0,399.5,396.45,405.18,212.79,756.11,1072.35,759.13,356.56,1069.33,High,1072.35,1072.35,405.18,1.9740196764116196,0.37784305497272347,1.0
bcsstk37,25503.0,25503.0,1140977.0,32,16,4,3740.91,39010,153729,7.42,29.25,0.0,0.0,0,788.24,797.61,1468.44,210.24,704.96,1847.74,704.52,545.66,1855.25,High,1855.25,1855.25,1468.44,2.016391321924269,0.7915051879800566,1.0
bcsstk37,25503.0,25503.0,1140977.0,64,16,4,4881.19,39010,153729,7.42,29.25,0.0,0.0,0,1553.41,1548.66,2859.59,346.51,657.43,1336.43,1974.01,223.4,2244.91,High,2244.91,2244.91,2859.59,1.7069544934763372,1.2738105313798773,1.0
bcsstk37,25503.0,25503.0,1140977.0,128,16,4,6109.65,39010,153729,7.42,29.25,0.0,0.0,0,2926.52,2956.86,3662.85,362.06,703.6,2500.77,3667.26,228.7,2522.19,High,3667.26,3667.26,3662.85,1.665998592954958,0.9987974673189247,1.0
bcsstk37,25503.0,25503.0,1140977.0,256,16,4,7346.33,39010,153729,7.42,29.25,0.0,0.0,0,3094.17,3297.62,4072.19,370.91,727.06,2708.55,3960.87,231.41,2589.45,High,3960.87,3960.87,4072.19,1.804024370179191,1.0281049365417194,1.0
bcsstk37,25503.0,25503.0,1140977.0,512,16,4,8153.48,39010,153729,7.42,29.25,0.0,0.0,0,3193.5,3526.64,4310.15,375.28,740.22,3855.47,4694.77,231.58,2654.4,High,4694.77,4694.77,4310.15,1.7367155366503575,0.918074793866366,1.0
cvxbqp1,50000.0,50000.0,349968.0,16,16,4,409.8,87439,349726,1.0,4.0,0.0,0.0,0,226.52,188.46,98.22,58.37,166.73,749.4,166.89,187.35,741.46,Low,749.4,749.4,98.22,0.5468374699759808,0.1310648518815052,1.0
cvxbqp1,50000.0,50000.0,349968.0,32,16,4,658.45,87439,349726,1.0,4.0,0.0,0.0,0,445.82,379.57,220.8,59.05,175.16,1002.77,175.16,287.09,1007.1,Low,1007.1,1007.1,220.8,0.653807963459438,0.21924337205838548,1.0
cvxbqp1,50000.0,50000.0,349968.0,64,16,4,980.99,87439,349726,1.0,4.0,0.0,0.0,0,866.79,730.24,415.76,198.82,202.91,777.27,585.23,75.07,1198.52,Low,1198.52,1198.52,415.76,0.8185011514200848,0.3468945032206388,1.0
cvxbqp1,50000.0,50000.0,349968.0,128,16,4,1146.5,87439,349726,1.0,4.0,0.0,0.0,0,1511.74,1294.98,515.7,206.08,211.35,1366.4,1109.69,77.17,1242.12,Low,1366.4,1511.74,515.7,0.758397608054295,0.34113008850728305,1.0
cvxbqp1,50000.0,50000.0,349968.0,256,16,4,1221.0,87439,349726,1.0,4.0,0.0,0.0,0,1611.83,1496.39,531.56,209.44,215.62,1501.2,1162.93,78.2,1126.66,Low,1501.2,1611.83,531.56,0.7575240565071999,0.32978664003027613,1.0
cvxbqp1,50000.0,50000.0,349968.0,512,16,4,1270.59,87439,349726,1.0,4.0,0.0,0.0,0,1676.74,1644.49,530.35,211.12,217.68,1829.9,1457.25,78.3,1135.91,Low,1829.9,1829.9,530.35,0.6943494180009836,0.2898245805781737,1.0
bayer01,57735.0,57735.0,275094.0,16,16,4,527.0,41177,160659,1.73,6.75,0.0,0.0,0,182.51,155.88,69.25,42.42,115.07,505.04,115.35,164.27,510.61,Low,510.61,510.61,69.25,1.0320988621452771,0.13562209905798947,1.0
bayer01,57735.0,57735.0,275094.0,32,16,4,850.37,41177,160659,1.73,6.75,0.0,0.0,0,358.19,315.29,291.63,42.94,119.96,723.37,119.78,221.25,715.91,Low,723.37,723.37,291.63,1.1755671371497298,0.4031546787950841,1.0
bayer01,57735.0,57735.0,275094.0,64,16,4,1159.51,41177,160659,1.73,6.75,0.0,0.0,0,704.12,613.53,555.27,167.86,140.89,663.34,405.81,59.51,841.1,Low,841.1,841.1,555.27,1.3785637855189632,0.6601712043752229,1.0
bayer01,57735.0,57735.0,275094.0,128,16,4,1471.09,41177,160659,1.73,6.75,0.0,0.0,0,1266.93,1114.44,638.19,174.73,147.15,1069.9,783.29,61.16,886.04,Low,1069.9,1266.93,638.19,1.1611454460783153,0.5037294878170064,1.0
bayer01,57735.0,57735.0,275094.0,256,16,4,1641.74,41177,160659,1.73,6.75,0.0,0.0,0,1390.61,1288.6,686.5,177.08,150.51,1186.43,811.61,62.48,900.95,Low,1186.43,1390.61,686.5,1.1805898131036021,0.4936682463091737,1.0
bayer01,57735.0,57735.0,275094.0,512,16,4,1733.9,41177,160659,1.73,6.75,0.0,0.0,0,1437.61,1405.34,707.14,178.64,151.83,1483.44,1031.9,62.53,902.87,Low,1483.44,1483.44,707.14,1.1688372970932428,0.4766893167232918,1.0
bcsstm37,25503.0,25503.0,15525.0,16,16,4,66.06,4243,14149,1.1,3.66,0.0,0.0,0,17.35,11.29,17.52,6.08,15.04,59.03,15.12,45.0,57.5,Low,59.03,59.03,17.52,1.1190919871251905,0.2967982381839742,1.0
bcsstm37,25503.0,25503.0,15525.0,32,16,4,135.59,4243,14149,1.1,3.66,0.0,0.0,0,33.9,23.24,53.81,6.13,16.39,95.54,16.41,61.36,93.52,Low,95.54,95.54,53.81,1.4191961482101736,0.563219593887377,1.0
bcsstm37,25503.0,25503.0,15525.0,64,16,4,207.0,4243,14149,1.1,3.66,0.0,0.0,0,68.47,45.66,105.08,40.32,21.17,69.31,69.62,11.45,128.04,Low,128.04,128.04,105.08,1.6166822867853796,0.8206810371758826,1.0
bcsstm37,25503.0,25503.0,15525.0,128,16,4,259.83,4243,14149,1.1,3.66,0.0,0.0,0,135.44,90.59,148.74,41.61,22.09,87.96,129.11,11.64,174.44,Low,174.44,174.44,148.74,1.4895092868608117,0.8526714056409082,1.0
bcsstm37,25503.0,25503.0,15525.0,256,16,4,353.34,4243,14149,1.1,3.66,0.0,0.0,0,221.79,156.13,182.78,42.59,22.6,157.61,147.24,11.81,203.61,Low,203.61,221.79,182.78,1.593128635195455,0.824112899589702,1.0
bcsstm37,25503.0,25503.0,15525.0,512,16,4,384.82,4243,14149,1.1,3.66,0.0,0.0,0,291.89,238.96,198.56,43.13,22.84,264.82,205.37,11.95,215.06,Low,264.82,291.89,198.56,1.3183733598273322,0.6802562609202097,1.0
as-22july06,22963.0,22963.0,96872.0,16,16,4,235.7,19332,75189,1.29,5.01,0.0,0.0,0,122.16,85.35,0.56,36.61,65.68,6.83,66.08,122.16,6.8,Low,122.16,122.16,0.56,1.9294368041912247,0.0045841519318926,1.0
as-22july06,22963.0,22963.0,96872.0,32,16,4,424.88,19332,75189,1.29,5.01,0.0,0.0,0,234.27,172.99,4.2,37.77,100.91,17.94,100.7,172.37,17.95,Low,172.37,234.27,4.2,1.813633841294233,0.017928031758227686,1.0
as-22july06,22963.0,22963.0,96872.0,64,16,4,516.65,19332,75189,1.29,5.01,0.0,0.0,0,467.42,341.7,8.37,159.92,123.21,460.2,45.35,54.29,34.39,Low,460.2,467.42,8.37,1.105322835993325,0.017906807582046123,1.0
as-22july06,22963.0,22963.0,96872.0,128,16,4,863.96,19332,75189,1.29,5.01,0.0,0.0,0,898.0,661.24,11.73,169.95,129.18,885.69,62.76,55.4,69.46,Low,885.69,898.0,11.73,0.9620935412026727,0.013062360801781739,1.0
as-22july06,22963.0,22963.0,96872.0,256,16,4,1100.82,19332,75189,1.29,5.01,0.0,0.0,0,1101.6,898.0,12.49,178.9,136.12,1060.88,115.3,56.05,130.13,Low,1060.88,1101.6,12.49,0.9992919389978214,0.011338053740014526,1.0
as-22july06,22963.0,22963.0,96872.0,512,16,4,1106.32,19332,75189,1.29,5.01,0.0,0.0,0,1246.94,1133.83,12.77,180.88,138.2,1310.19,89.15,56.55,236.98,Low,1310.19,1310.19,12.77,0.8443966142315236,0.009746677962738228,1.0
bmwcra_1,148770.0,148770.0,10641602.0,16,16,4,3397.7,471413,1873812,5.68,22.58,0.0,0.0,0,455.38,508.36,243.26,265.44,1098.68,1766.35,1098.0,600.91,1752.68,High,1766.35,1766.35,243.26,1.9235712061595946,0.13771902510827413,1.0
bmwcra_1,148770.0,148770.0,10641602.0,32,16,4,5355.61,471413,1873812,5.68,22.58,0.0,0.0,0,897.36,1005.53,997.66,257.84,913.37,2539.43,912.71,707.83,2527.97,High,2539.43,2539.43,997.66,2.108981149313035,0.39286769078100203,1.0
bmwcra_1,148770.0,148770.0,10641602.0,64,16,4,6382.73,471413,1873812,5.68,22.58,0.0,0.0,0,1747.28,1952.58,1945.89,359.26,817.83,1424.76,2485.9,291.56,2765.39,High,2765.39,2765.39,1945.89,2.3080758952625127,0.7036584351574281,1.0
bmwcra_1,148770.0,148770.0,10641602.0,128,16,4,7175.73,471413,1873812,5.68,22.58,0.0,0.0,0,3205.18,3545.49,2238.19,366.99,864.51,2632.62,4508.02,295.04,2853.72,High,4508.02,4508.02,2238.19,1.591769779193526,0.49649069879902924,1.0
bmwcra_1,148770.0,148770.0,10641602.0,256,16,4,7572.41,471413,1873812,5.68,22.58,0.0,0.0,0,3224.11,3608.67,2278.68,370.77,889.35,2683.22,4678.17,296.89,2869.2,High,4678.17,4678.17,2278.68,1.6186692659736606,0.4870878997556736,1.0
bmwcra_1,148770.0,148770.0,10641602.0,512,16,4,7671.35,471413,1873812,5.68,22.58,0.0,0.0,0,3232.22,3644.15,2290.22,372.81,902.38,3757.02,5622.54,296.92,2888.08,High,5622.54,5622.54,2290.22,1.36439224976612,0.4073283604918773,1.0
c-43,11125.0,11125.0,123659.0,16,16,4,320.36,13846,54880,2.25,8.93,0.0,0.0,0,178.21,120.89,10.79,76.77,108.68,8.74,108.01,143.31,8.76,Medium,143.31,178.21,10.79,1.7976544526120868,0.060546546209528075,1.0
c-43,11125.0,11125.0,123659.0,32,16,4,610.66,13846,54880,2.25,8.93,0.0,0.0,0,349.36,247.85,47.94,82.23,184.04,25.71,180.68,271.22,25.76,Medium,271.22,349.36,47.94,1.7479390886191892,0.1372223494389741,1.0
c-43,11125.0,11125.0,123659.0,64,16,4,997.25,13846,54880,2.25,8.93,0.0,0.0,0,695.78,474.76,95.34,246.73,226.2,687.08,72.87,85.5,52.88,Medium,687.08,695.78,95.34,1.4332835091551928,0.13702607145936935,1.0
c-43,11125.0,11125.0,123659.0,128,16,4,1338.66,13846,54880,2.25,8.93,0.0,0.0,0,1357.2,944.99,97.77,265.54,267.55,1084.87,97.17,86.26,104.98,Medium,1084.87,1357.2,97.77,0.9863395225464191,0.07203801945181255,1.0
c-43,11125.0,11125.0,123659.0,256,16,4,1668.25,13846,54880,2.25,8.93,0.0,0.0,0,1817.08,1400.42,133.19,281.88,293.24,1443.33,188.51,88.88,193.07,Medium,1443.33,1817.08,133.19,0.9180938648821186,0.07329891914500188,1.0
c-43,11125.0,11125.0,123659.0,512,16,4,1999.54,13846,54880,2.25,8.93,0.0,0.0,0,2124.32,1889.97,142.52,284.72,296.23,2298.26,150.11,89.84,368.97,Medium,2298.26,2298.26,142.52,0.8700234090137755,0.06201213091643243,1.0

